DNS-based characterization of pseudo-random roughness in minimal channels

Direct numerical simulation is used to study turbulent flow over irregular rough surfaces in the periodic minimal channel configuration. The generation of irregular rough surface is based on a random algorithm, in which the power spectrum of the roughness height function along with its probability density function can be directly prescribed. The hydrodynamic properties of the roughness are investigated and compared to those obtained from full-size DNS for 12 roughness topographies with systematically varied PDF and PS at four roughness height. The comparison confirms the viability of the minimal channel approach for characterization of rough surfaces providing excellent agreement in roughness function and zero-plane displacement across various types of roughness and different regimes. Results also indicates that different realizations of roughness, with a fixed PS and PDF, translate to similar values of roughness function with a small scatter. In addition to the global flow properties, the distribution of time-averaged surface force exerted by the roughness onto the fluid is examined and compared to the roughness height distribution for different cases. It is shown that the surface force distribution has an anisotropic structure with spanwise-elongated coherent regions. The anisotropy translates into a very small streamwise integral length scale, which weakly depends on the considered roughness topography, while the larger spanwise integral length scale shows a stronger dependence on roughness characteristics. It is also shown that the sheltering model describes well the spatial distribution of the surface force. Finally, existing roughness correlations are assessed using the present dataset. It was shown that the most correlations can reproduce the values of equivalent sand-grain roughness from DNS within+-30% error while none of the correlations shows a superior predictive accuracy.

==> CSV/1000M1ConvCheck1.csv <==
X,Y
0,-8.9474e-16
3.0842e-05,1.2497e-09
0.00012337,-6.9836e-07
0.00027757,-2.7512e-06
0.00049344,-5.7709e-06
0.00077096,-9.3652e-06
0.0011101,-1.3602e-05
0.0015109,-1.8489e-05
0.0019733,-2.4055e-05
0.0024972,-3.0281e-05
0.0030827,-3.7098e-05
0.0037296,-4.4567e-05
0.004438,-5.262e-05
0.0052079,-6.1829e-05
0.006039,-7.2318e-05
0.0069315,-8.4493e-05
0.0078853,-9.8311e-05
0.0089003,-0.00011355
0.0099763,-0.00013004
0.011114,-0.00014825
0.012312,-0.00016892
0.013571,-0.00019409
0.014891,-0.00022438
0.016271,-0.00026049
0.017713,-0.00030296
0.019215,-0.00035523
0.020777,-0.00042011
0.0224,-0.00049769
0.024083,-0.00058522
0.025827,-0.00067308
0.02763,-0.00075217
0.029494,-0.00079556
0.031417,-0.00075826
0.0334,-0.00057548
0.035443,-0.00010962
0.037545,0.00076414
0.039706,0.002166
0.041927,0.0042994
0.044207,0.0074187
0.046546,0.01171
0.048943,0.017416
0.0514,0.02504
0.053915,0.035146
0.056488,0.048222
0.059119,0.06491
0.061809,0.085833
0.064556,0.11132
0.067361,0.14129
0.070224,0.17601
0.073143,0.21587
0.07612,0.26022
0.079155,0.30832
0.082245,0.36002
0.085393,0.41446
0.088597,0.4704
0.091857,0.52717
0.095173,0.58354
0.098545,0.63855
0.10197,0.69123
0.10546,0.74116
0.10899,0.78792
0.11259,0.83137
0.11623,0.8717
0.11994,0.90901
0.12369,0.94424
0.1275,0.97672
0.13137,1.0068
0.13529,1.035
0.13926,1.0617
0.14328,1.0871
0.14736,1.1115
0.15149,1.1349
0.15567,1.1575
0.15991,1.1793
0.16419,1.2004
0.16853,1.2208
0.17292,1.2407
0.17736,1.2601
0.18185,1.279
0.18639,1.2975
0.19098,1.3154
0.19562,1.333
0.20032,1.3502
0.20506,1.367
0.20984,1.3835
0.21468,1.3996
0.21957,1.4154
0.2245,1.431
0.22949,1.4462
0.23452,1.4613
0.23959,1.4761
0.24472,1.4907
0.24989,1.5051
0.25511,1.5194
0.26037,1.5335
0.26568,1.5474
0.27103,1.5612
0.27643,1.5749
0.28187,1.5885
0.28736,1.602
0.29289,1.6153
0.29847,1.6286
0.30409,1.6419
0.30975,1.655
0.31545,1.668
0.3212,1.681
0.32699,1.694
0.33282,1.7069
0.33869,1.7197
0.3446,1.7325
0.35055,1.7453
0.35654,1.758
0.36258,1.7707
0.36865,1.7833
0.37476,1.7959
0.38091,1.8084
0.38709,1.8209
0.39332,1.8333
0.39958,1.8457
0.40588,1.8581
0.41221,1.8704
0.41859,1.8826
0.42499,1.8948
0.43144,1.907
0.43792,1.9192
0.44443,1.9314
0.45098,1.9436
0.45756,1.9557
0.46417,1.9679
0.47082,1.9801
0.4775,1.9923
0.48421,2.0045
0.49096,2.0168
0.49773,2.029
0.50454,2.0413
0.51138,2.0535
0.51825,2.0657
0.52514,2.078
0.53207,2.0902
0.53903,2.1023
0.54601,2.1145
0.55302,2.1267
0.56006,2.1388
0.56713,2.1509
0.57422,2.163
0.58134,2.1749
0.58849,2.1868
0.59566,2.1985
0.60285,2.2101
0.61007,2.2216
0.61732,2.2329
0.62458,2.2441
0.63188,2.2553
0.63919,2.2663
0.64653,2.2772
0.65388,2.288
0.66126,2.2987
0.66866,2.3092
0.67608,2.3196
0.68352,2.3299
0.69098,2.3401
0.69846,2.35
0.70596,2.3598
0.71348,2.3694
0.72101,2.3789
0.72856,2.3881
0.73613,2.3972
0.74371,2.4062
0.75131,2.415
0.75892,2.4237
0.76655,2.4321
0.7742,2.4405
0.78186,2.4486
0.78953,2.4566
0.79721,2.4644
0.80491,2.472
0.81262,2.4793
0.82034,2.4865
0.82807,2.4934
0.83581,2.5
0.84357,2.5065
0.85133,2.5126
0.8591,2.5185
0.86688,2.5242
0.87467,2.5295
0.88246,2.5346
0.89027,2.5394
0.89808,2.544
0.90589,2.5481
0.91371,2.552
0.92154,2.5555
0.92937,2.5587
0.93721,2.5615
0.94505,2.5639
0.95289,2.566
0.96074,2.5678
0.96859,2.5693
0.97644,2.5704
0.98429,2.5711
0.99215,2.5715
1,2.5715


==> CSV/1000M1ConvCheck2.csv <==
X,Y
0,-1.3026e-15
3.0842e-05,-6.1562e-08
0.00012337,-9.3948e-07
0.00027757,-3.2266e-06
0.00049344,-6.4296e-06
0.00077096,-1.0103e-05
0.0011101,-1.4351e-05
0.0015109,-1.9234e-05
0.0019733,-2.4815e-05
0.0024972,-3.1068e-05
0.0030827,-3.7925e-05
0.0037296,-4.544e-05
0.004438,-5.3542e-05
0.0052079,-6.2802e-05
0.006039,-7.3361e-05
0.0069315,-8.5612e-05
0.0078853,-9.9496e-05
0.0089003,-0.00011474
0.0099763,-0.00013117
0.011114,-0.0001492
0.012312,-0.00016961
0.013571,-0.00019445
0.014891,-0.00022444
0.016271,-0.00026022
0.017713,-0.00030215
0.019215,-0.00035351
0.020777,-0.00041697
0.0224,-0.00049235
0.024083,-0.00057676
0.025827,-0.00066015
0.02763,-0.00073312
0.029494,-0.00076865
0.031417,-0.00072179
0.0334,-0.00052747
0.035443,-4.7034e-05
0.037545,0.00084631
0.039706,0.0022759
0.041927,0.0044483
0.044207,0.0076228
0.046546,0.011986
0.048943,0.017781
0.0514,0.025507
0.053915,0.03573
0.056488,0.04894
0.059119,0.065778
0.061809,0.086859
0.064556,0.11253
0.067361,0.14271
0.070224,0.17771
0.073143,0.21792
0.07612,0.26264
0.079155,0.31114
0.082245,0.36328
0.085393,0.41817
0.088597,0.47459
0.091857,0.53185
0.095173,0.58869
0.098545,0.64416
0.10197,0.69727
0.10546,0.74764
0.10899,0.79481
0.11259,0.83865
0.11623,0.87933
0.11994,0.91696
0.12369,0.95248
0.1275,0.98526
0.13137,1.0156
0.13529,1.0441
0.13926,1.0711
0.14328,1.0969
0.14736,1.1215
0.15149,1.1452
0.15567,1.168
0.15991,1.19
0.16419,1.2113
0.16853,1.2319
0.17292,1.252
0.17736,1.2715
0.18185,1.2905
0.18639,1.3091
0.19098,1.3272
0.19562,1.3448
0.20032,1.362
0.20506,1.3789
0.20984,1.3953
0.21468,1.4114
0.21957,1.4272
0.2245,1.4426
0.22949,1.4578
0.23452,1.4727
0.23959,1.4873
0.24472,1.5016
0.24989,1.5156
0.25511,1.5294
0.26037,1.5431
0.26568,1.5565
0.27103,1.5699
0.27643,1.5831
0.28187,1.5962
0.28736,1.6092
0.29289,1.6221
0.29847,1.6349
0.30409,1.6477
0.30975,1.6604
0.31545,1.673
0.3212,1.6855
0.32699,1.698
0.33282,1.7104
0.33869,1.7228
0.3446,1.7352
0.35055,1.7475
0.35654,1.7597
0.36258,1.772
0.36865,1.7842
0.37476,1.7964
0.38091,1.8085
0.38709,1.8206
0.39332,1.8326
0.39958,1.8446
0.40588,1.8565
0.41221,1.8684
0.41859,1.8802
0.42499,1.8919
0.43144,1.9037
0.43792,1.9153
0.44443,1.927
0.45098,1.9386
0.45756,1.9501
0.46417,1.9617
0.47082,1.9733
0.4775,1.9848
0.48421,1.9965
0.49096,2.0082
0.49773,2.0199
0.50454,2.0317
0.51138,2.0435
0.51825,2.0553
0.52514,2.0672
0.53207,2.079
0.53903,2.0909
0.54601,2.1027
0.55302,2.1146
0.56006,2.1265
0.56713,2.1383
0.57422,2.1501
0.58134,2.1618
0.58849,2.1733
0.59566,2.1847
0.60285,2.196
0.61007,2.2072
0.61732,2.2182
0.62458,2.2291
0.63188,2.2399
0.63919,2.2506
0.64653,2.2612
0.65388,2.2717
0.66126,2.2821
0.66866,2.2923
0.67608,2.3025
0.68352,2.3125
0.69098,2.3224
0.69846,2.3322
0.70596,2.3418
0.71348,2.3512
0.72101,2.3605
0.72856,2.3696
0.73613,2.3786
0.74371,2.3875
0.75131,2.3963
0.75892,2.4049
0.76655,2.4134
0.7742,2.4217
0.78186,2.4299
0.78953,2.4379
0.79721,2.4458
0.80491,2.4536
0.81262,2.4612
0.82034,2.4685
0.82807,2.4757
0.83581,2.4827
0.84357,2.4895
0.85133,2.496
0.8591,2.5023
0.86688,2.5084
0.87467,2.5141
0.88246,2.5196
0.89027,2.5249
0.89808,2.5298
0.90589,2.5345
0.91371,2.5388
0.92154,2.5428
0.92937,2.5464
0.93721,2.5497
0.94505,2.5527
0.95289,2.5554
0.96074,2.5578
0.96859,2.5598
0.97644,2.5615
0.98429,2.5629
0.99215,2.5639
1,2.5646


==> CSV/250M1ConvCheck1.csv <==
X,Y
0,6.792e-17
3.0842e-05,8.7054e-10
0.00012337,-1.6613e-08
0.00027757,-4.7997e-08
0.00049344,-9.2556e-08
0.00077096,-1.5369e-07
0.0011101,-2.3392e-07
0.0015109,-3.3773e-07
0.0019733,-4.696e-07
0.0024972,-6.3066e-07
0.0030827,-8.2635e-07
0.0037296,-1.0507e-06
0.004438,-1.3173e-06
0.0052079,-1.6434e-06
0.006039,-2.0338e-06
0.0069315,-2.4982e-06
0.0078853,-3.0814e-06
0.0089003,-3.8562e-06
0.0099763,-4.9315e-06
0.011114,-6.3472e-06
0.012312,-8.2009e-06
0.013571,-1.0679e-05
0.014891,-1.3961e-05
0.016271,-1.8557e-05
0.017713,-2.5188e-05
0.019215,-3.4281e-05
0.020777,-4.654e-05
0.0224,-6.313e-05
0.024083,-8.4803e-05
0.025827,-0.00011263
0.02763,-0.00014691
0.029494,-0.00018637
0.031417,-0.00022943
0.0334,-0.0002734
0.035443,-0.00031102
0.037545,-0.0003276
0.039706,-0.00030096
0.041927,-0.00020604
0.044207,-7.6716e-06
0.046546,0.00034634
0.048943,0.00092938
0.0514,0.0018198
0.053915,0.0031315
0.056488,0.0049736
0.059119,0.0075005
0.061809,0.010887
0.064556,0.01533
0.067361,0.020988
0.070224,0.028064
0.073143,0.036702
0.07612,0.047054
0.079155,0.059202
0.082245,0.073126
0.085393,0.088815
0.088597,0.10613
0.091857,0.12488
0.095173,0.1446
0.098545,0.16489
0.10197,0.18526
0.10546,0.20527
0.10899,0.22465
0.11259,0.24313
0.11623,0.26054
0.11994,0.27675
0.12369,0.29181
0.1275,0.3056
0.13137,0.31816
0.13529,0.32966
0.13926,0.34022
0.14328,0.34997
0.14736,0.359
0.15149,0.36743
0.15567,0.3753
0.15991,0.3827
0.16419,0.38967
0.16853,0.39626
0.17292,0.4025
0.17736,0.40842
0.18185,0.41407
0.18639,0.41946
0.19098,0.42461
0.19562,0.42955
0.20032,0.43429
0.20506,0.43886
0.20984,0.44327
0.21468,0.44753
0.21957,0.45166
0.2245,0.45568
0.22949,0.45958
0.23452,0.46338
0.23959,0.46708
0.24472,0.47069
0.24989,0.47423
0.25511,0.47769
0.26037,0.48108
0.26568,0.4844
0.27103,0.48767
0.27643,0.49088
0.28187,0.49403
0.28736,0.49715
0.29289,0.50022
0.29847,0.50326
0.30409,0.50626
0.30975,0.50923
0.31545,0.51218
0.3212,0.51511
0.32699,0.51802
0.33282,0.52091
0.33869,0.52379
0.3446,0.52666
0.35055,0.52952
0.35654,0.53237
0.36258,0.53521
0.36865,0.53805
0.37476,0.54087
0.38091,0.54369
0.38709,0.5465
0.39332,0.5493
0.39958,0.5521
0.40588,0.55488
0.41221,0.55766
0.41859,0.56043
0.42499,0.56319
0.43144,0.56595
0.43792,0.5687
0.44443,0.57145
0.45098,0.5742
0.45756,0.57694
0.46417,0.57968
0.47082,0.58242
0.4775,0.58515
0.48421,0.58788
0.49096,0.59061
0.49773,0.59334
0.50454,0.59606
0.51138,0.59877
0.51825,0.60148
0.52514,0.60418
0.53207,0.60687
0.53903,0.60956
0.54601,0.61223
0.55302,0.61489
0.56006,0.61753
0.56713,0.62017
0.57422,0.62278
0.58134,0.62538
0.58849,0.62795
0.59566,0.63051
0.60285,0.63304
0.61007,0.63554
0.61732,0.63802
0.62458,0.64048
0.63188,0.64291
0.63919,0.64532
0.64653,0.6477
0.65388,0.65006
0.66126,0.6524
0.66866,0.65471
0.67608,0.65699
0.68352,0.65926
0.69098,0.66149
0.69846,0.6637
0.70596,0.66587
0.71348,0.66801
0.72101,0.67012
0.72856,0.6722
0.73613,0.67423
0.74371,0.67622
0.75131,0.67816
0.75892,0.68007
0.76655,0.68192
0.7742,0.68373
0.78186,0.68549
0.78953,0.6872
0.79721,0.68885
0.80491,0.69046
0.81262,0.69201
0.82034,0.69351
0.82807,0.69495
0.83581,0.69634
0.84357,0.69768
0.85133,0.69896
0.8591,0.70019
0.86688,0.70136
0.87467,0.70248
0.88246,0.70354
0.89027,0.70453
0.89808,0.70547
0.90589,0.70634
0.91371,0.70715
0.92154,0.7079
0.92937,0.70858
0.93721,0.70919
0.94505,0.70973
0.95289,0.71021
0.96074,0.71061
0.96859,0.71094
0.97644,0.7112
0.98429,0.71138
0.99215,0.7115
1,0.71154


==> CSV/250M1ConvCheck2.csv <==
X,Y
0,3.0016e-16
3.0842e-05,-8.9051e-10
0.00012337,-2.0071e-08
0.00027757,-4.7305e-08
0.00049344,-8.5085e-08
0.00077096,-1.3894e-07
0.0011101,-2.0993e-07
0.0015109,-3.0441e-07
0.0019733,-4.2631e-07
0.0024972,-5.7797e-07
0.0030827,-7.6363e-07
0.0037296,-9.774e-07
0.004438,-1.2325e-06
0.0052079,-1.5461e-06
0.006039,-1.9193e-06
0.0069315,-2.3547e-06
0.0078853,-2.8837e-06
0.0089003,-3.5841e-06
0.0099763,-4.5679e-06
0.011114,-5.8746e-06
0.012312,-7.5822e-06
0.013571,-9.8602e-06
0.014891,-1.2843e-05
0.016271,-1.7017e-05
0.017713,-2.3105e-05
0.019215,-3.1515e-05
0.020777,-4.2852e-05
0.0224,-5.8369e-05
0.024083,-7.8607e-05
0.025827,-0.00010471
0.02763,-0.00013726
0.029494,-0.00017478
0.031417,-0.00021566
0.0334,-0.00025753
0.035443,-0.00029354
0.037545,-0.00030941
0.039706,-0.00028385
0.041927,-0.00019265
0.044207,-1.3542e-06
0.046546,0.00034078
0.048943,0.00090663
0.0514,0.0017726
0.053915,0.0030505
0.056488,0.004848
0.059119,0.007317
0.061809,0.010631
0.064556,0.014986
0.067361,0.020541
0.070224,0.027501
0.073143,0.036013
0.07612,0.04623
0.079155,0.058238
0.082245,0.07202
0.085393,0.087574
0.088597,0.10477
0.091857,0.12341
0.095173,0.14305
0.098545,0.16328
0.10197,0.1836
0.10546,0.20359
0.10899,0.22295
0.11259,0.24142
0.11623,0.25883
0.11994,0.27505
0.12369,0.29013
0.1275,0.30394
0.13137,0.31654
0.13529,0.32808
0.13926,0.33869
0.14328,0.34849
0.14736,0.35759
0.15149,0.36607
0.15567,0.374
0.15991,0.38145
0.16419,0.38847
0.16853,0.3951
0.17292,0.40137
0.17736,0.40734
0.18185,0.41301
0.18639,0.41842
0.19098,0.42359
0.19562,0.42855
0.20032,0.43331
0.20506,0.43789
0.20984,0.4423
0.21468,0.44657
0.21957,0.4507
0.2245,0.4547
0.22949,0.4586
0.23452,0.46238
0.23959,0.46607
0.24472,0.46967
0.24989,0.47318
0.25511,0.47662
0.26037,0.47999
0.26568,0.4833
0.27103,0.48654
0.27643,0.48974
0.28187,0.49289
0.28736,0.496
0.29289,0.49907
0.29847,0.50212
0.30409,0.50514
0.30975,0.50814
0.31545,0.51112
0.3212,0.51408
0.32699,0.51703
0.33282,0.51998
0.33869,0.52291
0.3446,0.52583
0.35055,0.52874
0.35654,0.53164
0.36258,0.53453
0.36865,0.53742
0.37476,0.54029
0.38091,0.54315
0.38709,0.546
0.39332,0.54884
0.39958,0.55165
0.40588,0.55446
0.41221,0.55725
0.41859,0.56003
0.42499,0.5628
0.43144,0.56556
0.43792,0.56831
0.44443,0.57105
0.45098,0.57378
0.45756,0.57651
0.46417,0.57922
0.47082,0.58194
0.4775,0.58465
0.48421,0.58736
0.49096,0.59007
0.49773,0.59278
0.50454,0.59548
0.51138,0.59819
0.51825,0.60089
0.52514,0.6036
0.53207,0.6063
0.53903,0.609
0.54601,0.61169
0.55302,0.61437
0.56006,0.61705
0.56713,0.61971
0.57422,0.62237
0.58134,0.62501
0.58849,0.62763
0.59566,0.63024
0.60285,0.63282
0.61007,0.63539
0.61732,0.63793
0.62458,0.64046
0.63188,0.64295
0.63919,0.64543
0.64653,0.64787
0.65388,0.6503
0.66126,0.65269
0.66866,0.65506
0.67608,0.6574
0.68352,0.65972
0.69098,0.662
0.69846,0.66426
0.70596,0.66648
0.71348,0.66867
0.72101,0.67082
0.72856,0.67293
0.73613,0.67499
0.74371,0.67701
0.75131,0.67899
0.75892,0.68091
0.76655,0.68279
0.7742,0.68461
0.78186,0.68638
0.78953,0.6881
0.79721,0.68976
0.80491,0.69136
0.81262,0.6929
0.82034,0.69439
0.82807,0.69582
0.83581,0.69719
0.84357,0.6985
0.85133,0.69977
0.8591,0.70097
0.86688,0.70212
0.87467,0.7032
0.88246,0.70423
0.89027,0.7052
0.89808,0.70612
0.90589,0.70696
0.91371,0.70775
0.92154,0.70847
0.92937,0.70913
0.93721,0.70973
0.94505,0.71026
0.95289,0.71072
0.96074,0.71111
0.96859,0.71143
0.97644,0.71169
0.98429,0.71187
0.99215,0.71199
1,0.71202


==> CSV/500M1ConvCheck1.csv <==
X,Y
0,-1.1119e-16
3.0842e-05,2.5531e-08
0.00012337,-1.4004e-08
0.00027757,-1.433e-07
0.00049344,-3.1328e-07
0.00077096,-5.7003e-07
0.0011101,-9.5048e-07
0.0015109,-1.4265e-06
0.0019733,-2.1053e-06
0.0024972,-3.0932e-06
0.0030827,-4.2935e-06
0.0037296,-5.8645e-06
0.004438,-7.6054e-06
0.0052079,-9.7393e-06
0.006039,-1.2811e-05
0.0069315,-1.6785e-05
0.0078853,-2.1999e-05
0.0089003,-2.9819e-05
0.0099763,-4.1161e-05
0.011114,-5.6627e-05
0.012312,-7.6733e-05
0.013571,-0.00010164
0.014891,-0.00013262
0.016271,-0.00016876
0.017713,-0.00020958
0.019215,-0.0002563
0.020777,-0.00030692
0.0224,-0.00035977
0.024083,-0.00041543
0.025827,-0.00047165
0.02763,-0.00053111
0.029494,-0.00058521
0.031417,-0.00061264
0.0334,-0.00059013
0.035443,-0.0004956
0.037545,-0.00029133
0.039706,9.11e-05
0.041927,0.00072365
0.044207,0.0017115
0.046546,0.0032477
0.048943,0.0054948
0.0514,0.0085994
0.053915,0.012818
0.056488,0.018553
0.059119,0.026259
0.061809,0.036417
0.064556,0.049153
0.067361,0.064455
0.070224,0.082315
0.073143,0.10301
0.07612,0.12674
0.079155,0.15337
0.082245,0.18262
0.085393,0.21411
0.088597,0.2472
0.091857,0.28156
0.095173,0.31612
0.098545,0.35022
0.10197,0.38312
0.10546,0.41445
0.10899,0.44384
0.11259,0.47113
0.11623,0.49627
0.11994,0.51925
0.12369,0.54056
0.1275,0.5599
0.13137,0.57739
0.13529,0.59338
0.13926,0.60812
0.14328,0.62184
0.14736,0.6347
0.15149,0.64681
0.15567,0.65828
0.15991,0.66918
0.16419,0.67957
0.16853,0.68952
0.17292,0.69907
0.17736,0.70827
0.18185,0.71713
0.18639,0.7257
0.19098,0.73401
0.19562,0.74206
0.20032,0.7499
0.20506,0.75752
0.20984,0.76496
0.21468,0.7722
0.21957,0.77929
0.2245,0.78622
0.22949,0.79301
0.23452,0.79967
0.23959,0.80622
0.24472,0.81266
0.24989,0.819
0.25511,0.82524
0.26037,0.83141
0.26568,0.8375
0.27103,0.84353
0.27643,0.84949
0.28187,0.8554
0.28736,0.86125
0.29289,0.86706
0.29847,0.87283
0.30409,0.87857
0.30975,0.88429
0.31545,0.89
0.3212,0.89569
0.32699,0.90138
0.33282,0.90705
0.33869,0.91273
0.3446,0.9184
0.35055,0.92406
0.35654,0.92969
0.36258,0.93533
0.36865,0.94094
0.37476,0.94654
0.38091,0.95213
0.38709,0.95771
0.39332,0.96326
0.39958,0.96882
0.40588,0.97436
0.41221,0.9799
0.41859,0.98542
0.42499,0.99094
0.43144,0.99645
0.43792,1.002
0.44443,1.0075
0.45098,1.013
0.45756,1.0185
0.46417,1.024
0.47082,1.0295
0.4775,1.035
0.48421,1.0405
0.49096,1.0459
0.49773,1.0513
0.50454,1.0568
0.51138,1.0621
0.51825,1.0675
0.52514,1.0728
0.53207,1.0781
0.53903,1.0834
0.54601,1.0887
0.55302,1.0939
0.56006,1.0991
0.56713,1.1042
0.57422,1.1093
0.58134,1.1144
0.58849,1.1194
0.59566,1.1244
0.60285,1.1294
0.61007,1.1343
0.61732,1.1392
0.62458,1.1441
0.63188,1.149
0.63919,1.1538
0.64653,1.1585
0.65388,1.1632
0.66126,1.1679
0.66866,1.1725
0.67608,1.177
0.68352,1.1815
0.69098,1.186
0.69846,1.1904
0.70596,1.1947
0.71348,1.1989
0.72101,1.2031
0.72856,1.2072
0.73613,1.2113
0.74371,1.2153
0.75131,1.2192
0.75892,1.2231
0.76655,1.2269
0.7742,1.2307
0.78186,1.2344
0.78953,1.238
0.79721,1.2415
0.80491,1.245
0.81262,1.2484
0.82034,1.2517
0.82807,1.2549
0.83581,1.258
0.84357,1.2611
0.85133,1.264
0.8591,1.2668
0.86688,1.2695
0.87467,1.2721
0.88246,1.2745
0.89027,1.2769
0.89808,1.279
0.90589,1.2811
0.91371,1.283
0.92154,1.2847
0.92937,1.2863
0.93721,1.2878
0.94505,1.2891
0.95289,1.2902
0.96074,1.2912
0.96859,1.2921
0.97644,1.2928
0.98429,1.2933
0.99215,1.2937
1,1.2939


==> CSV/500M1ConvCheck2.csv <==
X,Y
0,3.9962e-16
3.0842e-05,1.5738e-08
0.00012337,-4.2031e-08
0.00027757,-1.6521e-07
0.00049344,-3.0504e-07
0.00077096,-5.2586e-07
0.0011101,-8.7335e-07
0.0015109,-1.3124e-06
0.0019733,-1.9595e-06
0.0024972,-2.9173e-06
0.0030827,-4.0845e-06
0.0037296,-5.6041e-06
0.004438,-7.249e-06
0.0052079,-9.2472e-06
0.006039,-1.2143e-05
0.0069315,-1.5934e-05
0.0078853,-2.0884e-05
0.0089003,-2.8441e-05
0.0099763,-3.9539e-05
0.011114,-5.4649e-05
0.012312,-7.4365e-05
0.013571,-9.8876e-05
0.014891,-0.0001293
0.016271,-0.0001648
0.017713,-0.000205
0.019215,-0.00025116
0.020777,-0.00030104
0.0224,-0.00035323
0.024083,-0.00040847
0.025827,-0.00046405
0.02763,-0.00052324
0.029494,-0.00057796
0.031417,-0.00060698
0.0334,-0.00058638
0.035443,-0.00049412
0.037545,-0.00029332
0.039706,8.4743e-05
0.041927,0.00071202
0.044207,0.0016943
0.046546,0.0032237
0.048943,0.0054648
0.0514,0.0085595
0.053915,0.012762
0.056488,0.018475
0.059119,0.02615
0.061809,0.036278
0.064556,0.048986
0.067361,0.064262
0.070224,0.082096
0.073143,0.10277
0.07612,0.12647
0.079155,0.15309
0.082245,0.18233
0.085393,0.21382
0.088597,0.24692
0.091857,0.28129
0.095173,0.31587
0.098545,0.34998
0.10197,0.3829
0.10546,0.41424
0.10899,0.44364
0.11259,0.47092
0.11623,0.49606
0.11994,0.51903
0.12369,0.54035
0.1275,0.55969
0.13137,0.5772
0.13529,0.59322
0.13926,0.608
0.14328,0.62175
0.14736,0.63464
0.15149,0.64677
0.15567,0.65826
0.15991,0.66918
0.16419,0.6796
0.16853,0.68956
0.17292,0.69912
0.17736,0.70832
0.18185,0.71719
0.18639,0.72575
0.19098,0.73404
0.19562,0.74207
0.20032,0.74989
0.20506,0.7575
0.20984,0.76493
0.21468,0.77217
0.21957,0.77926
0.2245,0.78618
0.22949,0.79297
0.23452,0.79963
0.23959,0.80617
0.24472,0.81261
0.24989,0.81897
0.25511,0.82524
0.26037,0.83145
0.26568,0.83759
0.27103,0.84367
0.27643,0.84969
0.28187,0.85566
0.28736,0.86158
0.29289,0.86746
0.29847,0.8733
0.30409,0.8791
0.30975,0.88486
0.31545,0.8906
0.3212,0.8963
0.32699,0.90198
0.33282,0.90764
0.33869,0.91328
0.3446,0.9189
0.35055,0.92452
0.35654,0.9301
0.36258,0.93567
0.36865,0.94123
0.37476,0.94678
0.38091,0.95232
0.38709,0.95787
0.39332,0.96341
0.39958,0.96896
0.40588,0.9745
0.41221,0.98005
0.41859,0.98557
0.42499,0.9911
0.43144,0.99661
0.43792,1.0021
0.44443,1.0076
0.45098,1.0131
0.45756,1.0186
0.46417,1.0241
0.47082,1.0296
0.4775,1.035
0.48421,1.0405
0.49096,1.0459
0.49773,1.0512
0.50454,1.0566
0.51138,1.0619
0.51825,1.0673
0.52514,1.0726
0.53207,1.0779
0.53903,1.0832
0.54601,1.0885
0.55302,1.0938
0.56006,1.099
0.56713,1.1042
0.57422,1.1094
0.58134,1.1145
0.58849,1.1196
0.59566,1.1247
0.60285,1.1297
0.61007,1.1346
0.61732,1.1396
0.62458,1.1444
0.63188,1.1493
0.63919,1.1541
0.64653,1.1588
0.65388,1.1635
0.66126,1.1682
0.66866,1.1727
0.67608,1.1773
0.68352,1.1817
0.69098,1.1861
0.69846,1.1905
0.70596,1.1948
0.71348,1.199
0.72101,1.2031
0.72856,1.2072
0.73613,1.2112
0.74371,1.2151
0.75131,1.219
0.75892,1.2229
0.76655,1.2266
0.7742,1.2304
0.78186,1.234
0.78953,1.2376
0.79721,1.2411
0.80491,1.2445
0.81262,1.2479
0.82034,1.2512
0.82807,1.2543
0.83581,1.2574
0.84357,1.2605
0.85133,1.2634
0.8591,1.2662
0.86688,1.2688
0.87467,1.2714
0.88246,1.2739
0.89027,1.2762
0.89808,1.2783
0.90589,1.2804
0.91371,1.2823
0.92154,1.284
0.92937,1.2856
0.93721,1.2871
0.94505,1.2884
0.95289,1.2895
0.96074,1.2905
0.96859,1.2914
0.97644,1.2921
0.98429,1.2926
0.99215,1.293
1,1.2932


==> CSV/750M1ConvCheck1.csv <==
X,Y
0,-6.8271e-16
3.0842e-05,-2.4857e-07
0.00012337,-1.3675e-06
0.00027757,-3.677e-06
0.00049344,-7.0067e-06
0.00077096,-1.1278e-05
0.0011101,-1.6449e-05
0.0015109,-2.2585e-05
0.0019733,-2.9636e-05
0.0024972,-3.7442e-05
0.0030827,-4.6452e-05
0.0037296,-5.6549e-05
0.004438,-6.7981e-05
0.0052079,-8.1103e-05
0.006039,-9.6678e-05
0.0069315,-0.00011495
0.0078853,-0.00013694
0.0089003,-0.00016317
0.0099763,-0.00019364
0.011114,-0.00023059
0.012312,-0.0002769
0.013571,-0.00033473
0.014891,-0.0004064
0.016271,-0.0004912
0.017713,-0.00059145
0.019215,-0.00070623
0.020777,-0.00084348
0.0224,-0.00099813
0.024083,-0.0011682
0.025827,-0.0013501
0.02763,-0.001526
0.029494,-0.0016776
0.031417,-0.0017831
0.0334,-0.0018005
0.035443,-0.0016587
0.037545,-0.0012705
0.039706,-0.0005253
0.041927,0.00073899
0.044207,0.0027282
0.046546,0.0056704
0.048943,0.0098557
0.0514,0.015728
0.053915,0.023506
0.056488,0.033624
0.059119,0.046409
0.061809,0.062315
0.064556,0.081791
0.067361,0.10536
0.070224,0.13311
0.073143,0.16507
0.07612,0.20103
0.079155,0.24055
0.082245,0.2829
0.085393,0.32698
0.088597,0.37196
0.091857,0.41719
0.095173,0.46228
0.098545,0.50631
0.10197,0.54854
0.10546,0.58863
0.10899,0.62632
0.11259,0.6616
0.11623,0.69448
0.11994,0.72506
0.12369,0.75374
0.1275,0.77996
0.13137,0.80384
0.13529,0.82582
0.13926,0.84625
0.14328,0.86542
0.14736,0.88354
0.15149,0.90077
0.15567,0.91724
0.15991,0.93304
0.16419,0.94826
0.16853,0.96295
0.17292,0.97719
0.17736,0.991
0.18185,1.0044
0.18639,1.0175
0.19098,1.0303
0.19562,1.0427
0.20032,1.0549
0.20506,1.0668
0.20984,1.0785
0.21468,1.0899
0.21957,1.1012
0.2245,1.1122
0.22949,1.1231
0.23452,1.1337
0.23959,1.1443
0.24472,1.1546
0.24989,1.1649
0.25511,1.175
0.26037,1.185
0.26568,1.195
0.27103,1.2048
0.27643,1.2145
0.28187,1.2242
0.28736,1.2338
0.29289,1.2433
0.29847,1.2528
0.30409,1.2622
0.30975,1.2715
0.31545,1.2807
0.3212,1.2899
0.32699,1.2991
0.33282,1.3082
0.33869,1.3173
0.3446,1.3265
0.35055,1.3356
0.35654,1.3447
0.36258,1.3538
0.36865,1.3629
0.37476,1.372
0.38091,1.3811
0.38709,1.3902
0.39332,1.3993
0.39958,1.4085
0.40588,1.4177
0.41221,1.4269
0.41859,1.4361
0.42499,1.4453
0.43144,1.4545
0.43792,1.4637
0.44443,1.4729
0.45098,1.4821
0.45756,1.4912
0.46417,1.5003
0.47082,1.5094
0.4775,1.5185
0.48421,1.5275
0.49096,1.5365
0.49773,1.5455
0.50454,1.5544
0.51138,1.5634
0.51825,1.5723
0.52514,1.5812
0.53207,1.59
0.53903,1.5988
0.54601,1.6076
0.55302,1.6163
0.56006,1.6249
0.56713,1.6335
0.57422,1.642
0.58134,1.6505
0.58849,1.659
0.59566,1.6674
0.60285,1.6757
0.61007,1.684
0.61732,1.6922
0.62458,1.7003
0.63188,1.7084
0.63919,1.7164
0.64653,1.7243
0.65388,1.7321
0.66126,1.7399
0.66866,1.7476
0.67608,1.7552
0.68352,1.7628
0.69098,1.7703
0.69846,1.7776
0.70596,1.7849
0.71348,1.7921
0.72101,1.7992
0.72856,1.8062
0.73613,1.8131
0.74371,1.8198
0.75131,1.8265
0.75892,1.833
0.76655,1.8394
0.7742,1.8456
0.78186,1.8517
0.78953,1.8576
0.79721,1.8633
0.80491,1.8689
0.81262,1.8743
0.82034,1.8794
0.82807,1.8844
0.83581,1.8892
0.84357,1.8938
0.85133,1.8982
0.8591,1.9025
0.86688,1.9065
0.87467,1.9104
0.88246,1.914
0.89027,1.9175
0.89808,1.9208
0.90589,1.9238
0.91371,1.9267
0.92154,1.9293
0.92937,1.9317
0.93721,1.9339
0.94505,1.9358
0.95289,1.9374
0.96074,1.9388
0.96859,1.9399
0.97644,1.9407
0.98429,1.9413
0.99215,1.9417
1,1.9417


==> CSV/750M1ConvCheck2.csv <==
X,Y
0,-4.668e-16
3.0842e-05,-2.8249e-07
0.00012337,-1.4786e-06
0.00027757,-3.82e-06
0.00049344,-7.1081e-06
0.00077096,-1.1324e-05
0.0011101,-1.6437e-05
0.0015109,-2.2497e-05
0.0019733,-2.9462e-05
0.0024972,-3.7175e-05
0.0030827,-4.6081e-05
0.0037296,-5.6017e-05
0.004438,-6.7268e-05
0.0052079,-8.0137e-05
0.006039,-9.5388e-05
0.0069315,-0.00011332
0.0078853,-0.00013485
0.0089003,-0.00016058
0.0099763,-0.0001905
0.011114,-0.00022681
0.012312,-0.00027232
0.013571,-0.00032925
0.014891,-0.00039999
0.016271,-0.00048368
0.017713,-0.00058277
0.019215,-0.00069607
0.020777,-0.00083166
0.0224,-0.00098426
0.024083,-0.0011523
0.025827,-0.0013325
0.02763,-0.0015078
0.029494,-0.0016596
0.031417,-0.0017666
0.0334,-0.0017875
0.035443,-0.0016528
0.037545,-0.0012771
0.039706,-0.00054976
0.041927,0.00068956
0.044207,0.0026469
0.046546,0.00555
0.048943,0.0096865
0.0514,0.015499
0.053915,0.023202
0.056488,0.033233
0.059119,0.045918
0.061809,0.061713
0.064556,0.081069
0.067361,0.10452
0.070224,0.13214
0.073143,0.16398
0.07612,0.19981
0.079155,0.23922
0.082245,0.28146
0.085393,0.32545
0.088597,0.37036
0.091857,0.41554
0.095173,0.46061
0.098545,0.50461
0.10197,0.54681
0.10546,0.58686
0.10899,0.62452
0.11259,0.65976
0.11623,0.69259
0.11994,0.72311
0.12369,0.75172
0.1275,0.77787
0.13137,0.80167
0.13529,0.82356
0.13926,0.84391
0.14328,0.863
0.14736,0.88106
0.15149,0.89824
0.15567,0.91466
0.15991,0.93043
0.16419,0.94562
0.16853,0.9603
0.17292,0.97452
0.17736,0.98832
0.18185,1.0017
0.18639,1.0148
0.19098,1.0276
0.19562,1.0401
0.20032,1.0523
0.20506,1.0643
0.20984,1.0761
0.21468,1.0876
0.21957,1.0989
0.2245,1.1101
0.22949,1.1211
0.23452,1.1318
0.23959,1.1425
0.24472,1.1529
0.24989,1.1633
0.25511,1.1735
0.26037,1.1836
0.26568,1.1936
0.27103,1.2035
0.27643,1.2133
0.28187,1.2231
0.28736,1.2328
0.29289,1.2424
0.29847,1.2519
0.30409,1.2614
0.30975,1.2707
0.31545,1.28
0.3212,1.2892
0.32699,1.2984
0.33282,1.3076
0.33869,1.3167
0.3446,1.3258
0.35055,1.335
0.35654,1.3441
0.36258,1.3531
0.36865,1.3622
0.37476,1.3712
0.38091,1.3803
0.38709,1.3893
0.39332,1.3984
0.39958,1.4074
0.40588,1.4165
0.41221,1.4256
0.41859,1.4347
0.42499,1.4438
0.43144,1.4528
0.43792,1.4618
0.44443,1.4709
0.45098,1.4799
0.45756,1.4889
0.46417,1.4978
0.47082,1.5067
0.4775,1.5156
0.48421,1.5245
0.49096,1.5333
0.49773,1.5422
0.50454,1.551
0.51138,1.5598
0.51825,1.5686
0.52514,1.5773
0.53207,1.5861
0.53903,1.5949
0.54601,1.6036
0.55302,1.6123
0.56006,1.6209
0.56713,1.6295
0.57422,1.6379
0.58134,1.6463
0.58849,1.6547
0.59566,1.663
0.60285,1.6712
0.61007,1.6794
0.61732,1.6875
0.62458,1.6955
0.63188,1.7035
0.63919,1.7114
0.64653,1.7192
0.65388,1.7269
0.66126,1.7346
0.66866,1.7422
0.67608,1.7498
0.68352,1.7573
0.69098,1.7647
0.69846,1.7719
0.70596,1.7791
0.71348,1.7862
0.72101,1.7932
0.72856,1.8001
0.73613,1.8069
0.74371,1.8136
0.75131,1.8202
0.75892,1.8266
0.76655,1.833
0.7742,1.8391
0.78186,1.8452
0.78953,1.851
0.79721,1.8567
0.80491,1.8623
0.81262,1.8676
0.82034,1.8728
0.82807,1.8778
0.83581,1.8825
0.84357,1.8871
0.85133,1.8915
0.8591,1.8957
0.86688,1.8997
0.87467,1.9035
0.88246,1.9072
0.89027,1.9107
0.89808,1.9139
0.90589,1.917
0.91371,1.9199
0.92154,1.9225
0.92937,1.9249
0.93721,1.9271
0.94505,1.929
0.95289,1.9306
0.96074,1.932
0.96859,1.9331
0.97644,1.934
0.98429,1.9346
0.99215,1.9349
1,1.935


==> CSV/Auto_corrs1.csv <==
X,Y
0,1
0.0078125,0.86166
0.015625,0.64867
0.023438,0.49356
0.03125,0.35646
0.039062,0.25294
0.046875,0.17175
0.054688,0.11113
0.0625,0.068935
0.070312,0.045602
0.078125,0.044102
0.085938,0.059433
0.09375,0.067439
0.10156,0.055892
0.10938,0.033431
0.11719,0.0079033
0.125,-0.014984
0.13281,-0.030532
0.14062,-0.03832
0.14844,-0.037336
0.15625,-0.031052
0.16406,-0.023961
0.17188,-0.015669
0.17969,-0.0060091
0.1875,0.010353
0.19531,0.031706
0.20312,0.046346
0.21094,0.049158
0.21875,0.041833
0.22656,0.032988
0.23438,0.02895
0.24219,0.02958
0.25,0.033612
0.25781,0.033818
0.26562,0.028556
0.27344,0.02762
0.28125,0.033693
0.28906,0.043448
0.29688,0.053827
0.30469,0.05916
0.3125,0.059681
0.32031,0.059768
0.32812,0.057654
0.33594,0.054065
0.34375,0.054126
0.35156,0.058853
0.35938,0.071833
0.36719,0.096433
0.375,0.13363
0.38281,0.17899
0.39062,0.22507
0.39844,0.27071
0.40625,0.29972
0.41406,0.29622
0.42188,0.26794
0.42969,0.22857
0.4375,0.19226
0.44531,0.16395
0.45312,0.14049
0.46094,0.12323
0.46875,0.11227
0.47656,0.10405
0.48438,0.099996
0.49219,0.097081
0.5,0.084637
0.50781,0.067144
0.51562,0.052746
0.52344,0.038074
0.53125,0.024157
0.53906,0.016792
0.54688,0.016461
0.55469,0.025094
0.5625,0.044114
0.57031,0.067125
0.57812,0.088291
0.58594,0.10638
0.59375,0.12397
0.60156,0.13927
0.60938,0.14887
0.61719,0.15445
0.625,0.15519
0.63281,0.1489
0.64062,0.14366
0.64844,0.14188
0.65625,0.1384
0.66406,0.14385
0.67188,0.15427
0.67969,0.1587
0.6875,0.16702
0.69531,0.18047
0.70312,0.19325
0.71094,0.20132
0.71875,0.20097
0.72656,0.19367
0.73438,0.17805
0.74219,0.15738
0.75,0.13842
0.75781,0.12007
0.76562,0.10231
0.77344,0.089194
0.78125,0.079657
0.78906,0.07694
0.79688,0.083259
0.80469,0.090293
0.8125,0.096181
0.82031,0.1021
0.82812,0.10764
0.83594,0.11377
0.84375,0.12243
0.85156,0.1349
0.85938,0.14383
0.86719,0.14381
0.875,0.14055
0.88281,0.13748
0.89062,0.13245
0.89844,0.11703
0.90625,0.091139
0.91406,0.069815
0.92188,0.056893
0.92969,0.047423
0.9375,0.036583
0.94531,0.025048
0.95312,0.020616
0.96094,0.022478
0.96875,0.030543
0.97656,0.044878
0.98438,0.059118
0.99219,0.069041
1,0.069041
1.0078,0.059118
1.0156,0.044878
1.0234,0.030543
1.0312,0.022478
1.0391,0.020616
1.0469,0.025048
1.0547,0.036583
1.0625,0.047423
1.0703,0.056893
1.0781,0.069815
1.0859,0.091139
1.0938,0.11703
1.1016,0.13245
1.1094,0.13748
1.1172,0.14055
1.125,0.14381
1.1328,0.14383
1.1406,0.1349
1.1484,0.12243
1.1562,0.11377
1.1641,0.10764
1.1719,0.1021
1.1797,0.096181
1.1875,0.090293
1.1953,0.083259
1.2031,0.07694
1.2109,0.079657
1.2188,0.089194
1.2266,0.10231
1.2344,0.12007
1.2422,0.13842
1.25,0.15738
1.2578,0.17805
1.2656,0.19367
1.2734,0.20097
1.2812,0.20132
1.2891,0.19325
1.2969,0.18047
1.3047,0.16702
1.3125,0.1587
1.3203,0.15427
1.3281,0.14385
1.3359,0.1384
1.3438,0.14188
1.3516,0.14366
1.3594,0.1489
1.3672,0.15519
1.375,0.15445
1.3828,0.14887
1.3906,0.13927
1.3984,0.12397
1.4062,0.10638
1.4141,0.088291
1.4219,0.067125
1.4297,0.044114
1.4375,0.025094
1.4453,0.016461
1.4531,0.016792
1.4609,0.024157
1.4688,0.038074
1.4766,0.052746
1.4844,0.067144
1.4922,0.084637
1.5,0.097081
1.5078,0.099996
1.5156,0.10405
1.5234,0.11227
1.5312,0.12323
1.5391,0.14049
1.5469,0.16395
1.5547,0.19226
1.5625,0.22857
1.5703,0.26794
1.5781,0.29622
1.5859,0.29972
1.5938,0.27071
1.6016,0.22507
1.6094,0.17899
1.6172,0.13363
1.625,0.096433
1.6328,0.071833
1.6406,0.058853
1.6484,0.054126
1.6562,0.054065
1.6641,0.057654
1.6719,0.059768
1.6797,0.059681
1.6875,0.05916
1.6953,0.053827
1.7031,0.043448
1.7109,0.033693
1.7188,0.02762
1.7266,0.028556
1.7344,0.033818
1.7422,0.033612
1.75,0.02958
1.7578,0.02895
1.7656,0.032988
1.7734,0.041833
1.7812,0.049158
1.7891,0.046346
1.7969,0.031706
1.8047,0.010353
1.8125,-0.0060091
1.8203,-0.015669
1.8281,-0.023961
1.8359,-0.031052
1.8438,-0.037336
1.8516,-0.03832
1.8594,-0.030532
1.8672,-0.014984
1.875,0.0079033
1.8828,0.033431
1.8906,0.055892
1.8984,0.067439
1.9062,0.059433
1.9141,0.044102
1.9219,0.045602
1.9297,0.068935
1.9375,0.11113
1.9453,0.17175
1.9531,0.25294
1.9609,0.35646
1.9688,0.49356
1.9766,0.64867
1.9844,0.86166


==> CSV/Auto_corrs2.csv <==
X,Y
0,1
0.0078125,0.87565
0.015625,0.68968
0.023438,0.54358
0.03125,0.40461
0.039062,0.30612
0.046875,0.23109
0.054688,0.17823
0.0625,0.14452
0.070312,0.12646
0.078125,0.11817
0.085938,0.11312
0.09375,0.10454
0.10156,0.088673
0.10938,0.070045
0.11719,0.050789
0.125,0.034919
0.13281,0.023059
0.14062,0.012093
0.14844,0.0015074
0.15625,-0.011092
0.16406,-0.020965
0.17188,-0.023536
0.17969,-0.017951
0.1875,-0.0097442
0.19531,-0.0040096
0.20312,-0.00309
0.21094,-0.008755
0.21875,-0.015177
0.22656,-0.019449
0.23438,-0.024858
0.24219,-0.03037
0.25,-0.039838
0.25781,-0.051226
0.26562,-0.056206
0.27344,-0.058745
0.28125,-0.060514
0.28906,-0.059866
0.29688,-0.059727
0.30469,-0.061936
0.3125,-0.061996
0.32031,-0.059591
0.32812,-0.055691
0.33594,-0.050255
0.34375,-0.04572
0.35156,-0.04083
0.35938,-0.034022
0.36719,-0.023776
0.375,-0.0090859
0.38281,0.01042
0.39062,0.029882
0.39844,0.041813
0.40625,0.048879
0.41406,0.055736
0.42188,0.061409
0.42969,0.065666
0.4375,0.066896
0.44531,0.065002
0.45312,0.06558
0.46094,0.074386
0.46875,0.096619
0.47656,0.1293
0.48438,0.15899
0.49219,0.17409
0.5,0.1699
0.50781,0.15671
0.51562,0.14088
0.52344,0.12419
0.53125,0.1126
0.53906,0.099712
0.54688,0.088388
0.55469,0.08595
0.5625,0.093235
0.57031,0.11095
0.57812,0.13346
0.58594,0.15708
0.59375,0.18306
0.60156,0.21153
0.60938,0.24328
0.61719,0.27933
0.625,0.3117
0.63281,0.3247
0.64062,0.31647
0.64844,0.29396
0.65625,0.26882
0.66406,0.25735
0.67188,0.25276
0.67969,0.24423
0.6875,0.23455
0.69531,0.22829
0.70312,0.22509
0.71094,0.21878
0.71875,0.2093
0.72656,0.1967
0.73438,0.17066
0.74219,0.13282
0.75,0.098452
0.75781,0.074837
0.76562,0.058263
0.77344,0.043108
0.78125,0.031479
0.78906,0.022993
0.79688,0.014172
0.80469,0.011355
0.8125,0.020822
0.82031,0.03334
0.82812,0.041261
0.83594,0.048315
0.84375,0.047967
0.85156,0.042627
0.85938,0.043246
0.86719,0.043891
0.875,0.041684
0.88281,0.035787
0.89062,0.030118
0.89844,0.033178
0.90625,0.042104
0.91406,0.054745
0.92188,0.065456
0.92969,0.062972
0.9375,0.052015
0.94531,0.043507
0.95312,0.043736
0.96094,0.051207
0.96875,0.058176
0.97656,0.062907
0.98438,0.065235
0.99219,0.067441
1,0.067441
1.0078,0.065235
1.0156,0.062907
1.0234,0.058176
1.0312,0.051207
1.0391,0.043736
1.0469,0.043507
1.0547,0.052015
1.0625,0.062972
1.0703,0.065456
1.0781,0.054745
1.0859,0.042104
1.0938,0.033178
1.1016,0.030118
1.1094,0.035787
1.1172,0.041684
1.125,0.043891
1.1328,0.043246
1.1406,0.042627
1.1484,0.047967
1.1562,0.048315
1.1641,0.041261
1.1719,0.03334
1.1797,0.020822
1.1875,0.011355
1.1953,0.014172
1.2031,0.022993
1.2109,0.031479
1.2188,0.043108
1.2266,0.058263
1.2344,0.074837
1.2422,0.098452
1.25,0.13282
1.2578,0.17066
1.2656,0.1967
1.2734,0.2093
1.2812,0.21878
1.2891,0.22509
1.2969,0.22829
1.3047,0.23455
1.3125,0.24423
1.3203,0.25276
1.3281,0.25735
1.3359,0.26882
1.3438,0.29396
1.3516,0.31647
1.3594,0.3247
1.3672,0.3117
1.375,0.27933
1.3828,0.24328
1.3906,0.21153
1.3984,0.18306
1.4062,0.15708
1.4141,0.13346
1.4219,0.11095
1.4297,0.093235
1.4375,0.08595
1.4453,0.088388
1.4531,0.099712
1.4609,0.1126
1.4688,0.12419
1.4766,0.14088
1.4844,0.15671
1.4922,0.1699
1.5,0.17409
1.5078,0.15899
1.5156,0.1293
1.5234,0.096619
1.5312,0.074386
1.5391,0.06558
1.5469,0.065002
1.5547,0.066896
1.5625,0.065666
1.5703,0.061409
1.5781,0.055736
1.5859,0.048879
1.5938,0.041813
1.6016,0.029882
1.6094,0.01042
1.6172,-0.0090859
1.625,-0.023776
1.6328,-0.034022
1.6406,-0.04083
1.6484,-0.04572
1.6562,-0.050255
1.6641,-0.055691
1.6719,-0.059591
1.6797,-0.061996
1.6875,-0.061936
1.6953,-0.059727
1.7031,-0.059866
1.7109,-0.060514
1.7188,-0.058745
1.7266,-0.056206
1.7344,-0.051226
1.7422,-0.039838
1.75,-0.03037
1.7578,-0.024858
1.7656,-0.019449
1.7734,-0.015177
1.7812,-0.008755
1.7891,-0.00309
1.7969,-0.0040096
1.8047,-0.0097442
1.8125,-0.017951
1.8203,-0.023536
1.8281,-0.020965
1.8359,-0.011092
1.8438,0.0015074
1.8516,0.012093
1.8594,0.023059
1.8672,0.034919
1.875,0.050789
1.8828,0.070045
1.8906,0.088673
1.8984,0.10454
1.9062,0.11312
1.9141,0.11817
1.9219,0.12646
1.9297,0.14452
1.9375,0.17823
1.9453,0.23109
1.9531,0.30612
1.9609,0.40461
1.9688,0.54358
1.9766,0.68968
1.9844,0.87565


==> CSV/Auto_corrs3.csv <==
X,Y
0,1
0.0078125,0.83776
0.015625,0.60605
0.023438,0.4766
0.03125,0.36009
0.039062,0.25473
0.046875,0.17351
0.054688,0.11597
0.0625,0.074247
0.070312,0.042791
0.078125,0.02067
0.085938,0.0056007
0.09375,-0.0049645
0.10156,-0.012648
0.10938,-0.01923
0.11719,-0.025149
0.125,-0.028246
0.13281,-0.028077
0.14062,-0.027111
0.14844,-0.024633
0.15625,-0.01752
0.16406,-0.0066447
0.17188,0.00637
0.17969,0.021192
0.1875,0.036746
0.19531,0.050034
0.20312,0.056837
0.21094,0.057257
0.21875,0.054678
0.22656,0.049557
0.23438,0.038455
0.24219,0.02193
0.25,0.0057256
0.25781,-0.0062912
0.26562,-0.013023
0.27344,-0.0173
0.28125,-0.021493
0.28906,-0.022402
0.29688,-0.014066
0.30469,-0.00057123
0.3125,0.008817
0.32031,0.016022
0.32812,0.020936
0.33594,0.02231
0.34375,0.023078
0.35156,0.020958
0.35938,0.017216
0.36719,0.020125
0.375,0.026733
0.38281,0.029423
0.39062,0.037085
0.39844,0.057008
0.40625,0.079582
0.41406,0.098706
0.42188,0.11681
0.42969,0.13324
0.4375,0.14712
0.44531,0.15724
0.45312,0.15459
0.46094,0.14135
0.46875,0.13261
0.47656,0.12594
0.48438,0.11828
0.49219,0.11399
0.5,0.10921
0.50781,0.10379
0.51562,0.10165
0.52344,0.10079
0.53125,0.099012
0.53906,0.096714
0.54688,0.095
0.55469,0.094344
0.5625,0.094497
0.57031,0.096786
0.57812,0.094571
0.58594,0.086403
0.59375,0.082821
0.60156,0.082878
0.60938,0.080117
0.61719,0.074199
0.625,0.069078
0.63281,0.06978
0.64062,0.073406
0.64844,0.075207
0.65625,0.077193
0.66406,0.079449
0.67188,0.083423
0.67969,0.094486
0.6875,0.11175
0.69531,0.12744
0.70312,0.13469
0.71094,0.13164
0.71875,0.12404
0.72656,0.11911
0.73438,0.11171
0.74219,0.10053
0.75,0.091475
0.75781,0.085544
0.76562,0.094069
0.77344,0.11773
0.78125,0.134
0.78906,0.13712
0.79688,0.13541
0.80469,0.12493
0.8125,0.10515
0.82031,0.086352
0.82812,0.071491
0.83594,0.061018
0.84375,0.052396
0.85156,0.043333
0.85938,0.036942
0.86719,0.032139
0.875,0.028774
0.88281,0.02871
0.89062,0.035531
0.89844,0.051077
0.90625,0.072454
0.91406,0.093215
0.92188,0.10276
0.92969,0.098274
0.9375,0.087521
0.94531,0.073393
0.95312,0.062042
0.96094,0.06194
0.96875,0.071073
0.97656,0.08169
0.98438,0.087832
0.99219,0.091256
1,0.091256
1.0078,0.087832
1.0156,0.08169
1.0234,0.071073
1.0312,0.06194
1.0391,0.062042
1.0469,0.073393
1.0547,0.087521
1.0625,0.098274
1.0703,0.10276
1.0781,0.093215
1.0859,0.072454
1.0938,0.051077
1.1016,0.035531
1.1094,0.02871
1.1172,0.028774
1.125,0.032139
1.1328,0.036942
1.1406,0.043333
1.1484,0.052396
1.1562,0.061018
1.1641,0.071491
1.1719,0.086352
1.1797,0.10515
1.1875,0.12493
1.1953,0.13541
1.2031,0.13712
1.2109,0.134
1.2188,0.11773
1.2266,0.094069
1.2344,0.085544
1.2422,0.091475
1.25,0.10053
1.2578,0.11171
1.2656,0.11911
1.2734,0.12404
1.2812,0.13164
1.2891,0.13469
1.2969,0.12744
1.3047,0.11175
1.3125,0.094486
1.3203,0.083423
1.3281,0.079449
1.3359,0.077193
1.3438,0.075207
1.3516,0.073406
1.3594,0.06978
1.3672,0.069078
1.375,0.074199
1.3828,0.080117
1.3906,0.082878
1.3984,0.082821
1.4062,0.086403
1.4141,0.094571
1.4219,0.096786
1.4297,0.094497
1.4375,0.094344
1.4453,0.095
1.4531,0.096714
1.4609,0.099012
1.4688,0.10079
1.4766,0.10165
1.4844,0.10379
1.4922,0.10921
1.5,0.11399
1.5078,0.11828
1.5156,0.12594
1.5234,0.13261
1.5312,0.14135
1.5391,0.15459
1.5469,0.15724
1.5547,0.14712
1.5625,0.13324
1.5703,0.11681
1.5781,0.098706
1.5859,0.079582
1.5938,0.057008
1.6016,0.037085
1.6094,0.029423
1.6172,0.026733
1.625,0.020125
1.6328,0.017216
1.6406,0.020958
1.6484,0.023078
1.6562,0.02231
1.6641,0.020936
1.6719,0.016022
1.6797,0.008817
1.6875,-0.00057123
1.6953,-0.014066
1.7031,-0.022402
1.7109,-0.021493
1.7188,-0.0173
1.7266,-0.013023
1.7344,-0.0062912
1.7422,0.0057256
1.75,0.02193
1.7578,0.038455
1.7656,0.049557
1.7734,0.054678
1.7812,0.057257
1.7891,0.056837
1.7969,0.050034
1.8047,0.036746
1.8125,0.021192
1.8203,0.00637
1.8281,-0.0066447
1.8359,-0.01752
1.8438,-0.024633
1.8516,-0.027111
1.8594,-0.028077
1.8672,-0.028246
1.875,-0.025149
1.8828,-0.01923
1.8906,-0.012648
1.8984,-0.0049645
1.9062,0.0056007
1.9141,0.02067
1.9219,0.042791
1.9297,0.074247
1.9375,0.11597
1.9453,0.17351
1.9531,0.25473
1.9609,0.36009
1.9688,0.4766
1.9766,0.60605
1.9844,0.83776


==> CSV/BimodalPDF1.csv <==
X,Y
0.0006,0.001365
0.0018,0.00028
0.003,0.00025
0.0042,0.00027
0.0054,0.0003
0.0066,0.00039
0.0078,0.000475
0.009,0.000395
0.0102,0.00051
0.0114,0.000525
0.0126,0.0006
0.0138,0.00075
0.015,0.00082
0.0162,0.00085
0.0174,0.00107
0.0186,0.00106
0.0198,0.00133
0.021,0.001335
0.0222,0.0015
0.0234,0.001855
0.0246,0.0018
0.0258,0.00196
0.027,0.00243
0.0282,0.002575
0.0294,0.002805
0.0306,0.003065
0.0318,0.00322
0.033,0.003535
0.0342,0.004245
0.0354,0.004065
0.0366,0.004435
0.0378,0.004615
0.039,0.00533
0.0402,0.00558
0.0414,0.006435
0.0426,0.006425
0.0438,0.0067
0.045,0.007185
0.0462,0.007235
0.0474,0.008455
0.0486,0.00853
0.0498,0.008795
0.051,0.009635
0.0522,0.010355
0.0534,0.01054
0.0546,0.011195
0.0558,0.01183
0.057,0.0122
0.0582,0.012655
0.0594,0.013085
0.0606,0.01386
0.0618,0.013895
0.063,0.014355
0.0642,0.01473
0.0654,0.01556
0.0666,0.016095
0.0678,0.015785
0.069,0.0163
0.0702,0.01731
0.0714,0.01675
0.0726,0.017605
0.0738,0.017585
0.075,0.018395
0.0762,0.018075
0.0774,0.01798
0.0786,0.01855
0.0798,0.01825
0.081,0.018495
0.0822,0.01742
0.0834,0.01791
0.0846,0.01813
0.0858,0.017685
0.087,0.017395
0.0882,0.0174
0.0894,0.017215
0.0906,0.016865
0.0918,0.01715
0.093,0.016335
0.0942,0.01617
0.0954,0.01561
0.0966,0.01489
0.0978,0.01484
0.099,0.016055
0.1002,0.01775
0.1014,0.020255
0.1026,0.02482
0.1038,0.028205
0.105,0.03008
0.1062,0.03001
0.1074,0.026955
0.1086,0.021145
0.1098,0.014975
0.111,0.0093
0.1122,0.00494
0.1134,0.002595
0.1146,0.00096
0.1158,0.00036
0.117,0.0001
0.1182,4.5e-05
0.1194,1.5e-05


==> CSV/Coh_G1.csv <==
X,Y
Inf,0.39322
2.3906,0.424
1.1953,0.48026
0.79688,0.52633
0.59766,0.55499
0.47813,0.57042
0.39844,0.5726
0.34152,0.5561
0.29883,0.52759
0.26562,0.4979
0.23906,0.47233
0.21733,0.45441
0.19922,0.44945
0.18389,0.46004
0.17076,0.47596
0.15937,0.48603
0.14941,0.485
0.14062,0.47199
0.13281,0.44915
0.12582,0.4277
0.11953,0.42325
0.11384,0.43674
0.10866,0.45064
0.10394,0.45841
0.099609,0.46035
0.095625,0.45694
0.091947,0.44712
0.088542,0.42807
0.085379,0.39304
0.082435,0.33675
0.079687,0.27018
0.077117,0.20878
0.074707,0.15782
0.072443,0.12478
0.070312,0.11629
0.068304,0.12273
0.066406,0.13512
0.064611,0.16179
0.062911,0.16026
0.061298,0.15348
0.059766,0.16984
0.058308,0.16709
0.05692,0.15505
0.055596,0.13527
0.054332,0.16265
0.053125,0.18638
0.05197,0.18164
0.050864,0.1613
0.049805,0.16158
0.048788,0.16828
0.047813,0.17097
0.046875,0.1771
0.045974,0.17732
0.045106,0.18795
0.044271,0.19059
0.043466,0.18702
0.04269,0.1539
0.041941,0.16596
0.041218,0.18007
0.040519,0.17051
0.039844,0.16459
0.039191,0.17494
0.038558,0.17859
0.037946,0.17682
0.037354,0.18202
0.036779,0.19009
0.036222,0.19093
0.035681,0.19143
0.035156,0.18682
0.034647,0.18429
0.034152,0.17777
0.033671,0.18721
0.033203,0.19494
0.032748,0.18965
0.032306,0.18382
0.031875,0.18174
0.031456,0.19519
0.031047,0.19926
0.030649,0.18886
0.030261,0.1718
0.029883,0.16794
0.029514,0.1827
0.029154,0.19482
0.028803,0.19214
0.02846,0.19115
0.028125,0.19321
0.027798,0.18854
0.027478,0.19085
0.027166,0.19389
0.026861,0.19266
0.026562,0.19462
0.026271,0.19881
0.025985,0.19481
0.025706,0.19166
0.025432,0.19721
0.025164,0.20382
0.024902,0.19769
0.024646,0.19576
0.024394,0.1985
0.024148,0.20118
0.023906,0.20461
0.02367,0.20614
0.023438,0.19669
0.02321,0.18463
0.022987,0.18193
0.022768,0.18808
0.022553,0.19809
0.022342,0.20681
0.022135,0.20958
0.021932,0.20315
0.021733,0.19132
0.021537,0.1831
0.021345,0.1828
0.021156,0.18441
0.02097,0.18126
0.020788,0.17667
0.020609,0.17584
0.020433,0.17811
0.02026,0.18052
0.020089,0.183
0.019922,0.18553
0.019757,0.18426
0.019595,0.17775
0.019436,0.16678
0.019279,0.15812
0.019125,0.15565
0.018973,0.15484
0.018824,0.15048
0.018677,0.14618


==> CSV/Coh_G2.csv <==
X,Y
Inf,0.32595
2.3906,0.33989
1.1953,0.37095
0.79688,0.4064
0.59766,0.44326
0.47813,0.48264
0.39844,0.52169
0.34152,0.54993
0.29883,0.55965
0.26562,0.55235
0.23906,0.53405
0.21733,0.51137
0.19922,0.48927
0.18389,0.47302
0.17076,0.47031
0.15937,0.48185
0.14941,0.49602
0.14062,0.50295
0.13281,0.49779
0.12582,0.48308
0.11953,0.46886
0.11384,0.46475
0.10866,0.47299
0.10394,0.48625
0.099609,0.49756
0.095625,0.50376
0.091947,0.50118
0.088542,0.48498
0.085379,0.4504
0.082435,0.39645
0.079687,0.32844
0.077117,0.25815
0.074707,0.19758
0.072443,0.15299
0.070312,0.12631
0.068304,0.11775
0.066406,0.12696
0.064611,0.17076
0.062911,0.17629
0.061298,0.15103
0.059766,0.12232
0.058308,0.12511
0.05692,0.12714
0.055596,0.15639
0.054332,0.17028
0.053125,0.14082
0.05197,0.13572
0.050864,0.14358
0.049805,0.1405
0.048788,0.14813
0.047813,0.15823
0.046875,0.15657
0.045974,0.15304
0.045106,0.15348
0.044271,0.16681
0.043466,0.17925
0.04269,0.16722
0.041941,0.137
0.041218,0.12596
0.040519,0.13705
0.039844,0.15204
0.039191,0.14871
0.038558,0.14515
0.037946,0.14752
0.037354,0.13911
0.036779,0.13785
0.036222,0.15075
0.035681,0.16284
0.035156,0.16448
0.034647,0.15171
0.034152,0.14633
0.033671,0.15281
0.033203,0.15889
0.032748,0.1595
0.032306,0.15877
0.031875,0.16199
0.031456,0.17302
0.031047,0.17862
0.030649,0.17505
0.030261,0.16799
0.029883,0.1671
0.029514,0.16624
0.029154,0.15263
0.028803,0.14408
0.02846,0.15093
0.028125,0.16196
0.027798,0.16846
0.027478,0.16348
0.027166,0.14851
0.026861,0.14085
0.026562,0.14273
0.026271,0.14612
0.025985,0.15538
0.025706,0.17032
0.025432,0.18581
0.025164,0.19587
0.024902,0.19628
0.024646,0.18788
0.024394,0.17625
0.024148,0.16915
0.023906,0.17125
0.02367,0.17815
0.023438,0.18345
0.02321,0.1835
0.022987,0.18073
0.022768,0.17963
0.022553,0.17893
0.022342,0.1736
0.022135,0.16481
0.021932,0.15986
0.021733,0.16105
0.021537,0.1655
0.021345,0.16894
0.021156,0.16746
0.02097,0.16197
0.020788,0.15724
0.020609,0.15742
0.020433,0.15961
0.02026,0.15991
0.020089,0.15704
0.019922,0.1539
0.019757,0.15279
0.019595,0.15435
0.019436,0.16162
0.019279,0.17009
0.019125,0.18036
0.018973,0.1889
0.018824,0.18945
0.018677,0.18621


==> CSV/Coh_G24M1Span1.csv <==
X,Y
Inf,0.31277
0.8,0.31214
0.4,0.31023
0.26667,0.30697
0.2,0.30226
0.16,0.29593
0.13333,0.2878
0.11429,0.27765
0.1,0.26528
0.088889,0.25048
0.08,0.23316
0.072727,0.21342
0.066667,0.19171
0.061538,0.16894
0.057143,0.14656
0.053333,0.12638
0.05,0.10983
0.047059,0.097096
0.044444,0.087495
0.042105,0.080698
0.04,0.07664
0.038095,0.074501
0.036364,0.072356
0.034783,0.069521
0.033333,0.068302
0.032,0.068439
0.030769,0.068687
0.02963,0.068907
0.028571,0.069429
0.027586,0.070728
0.026667,0.07103
0.025806,0.069452
0.025,0.067694
0.024242,0.068723
0.023529,0.072959
0.022857,0.077223
0.022222,0.080203
0.021622,0.081083
0.021053,0.078627
0.020513,0.073405
0.02,0.068081
0.019512,0.064731
0.019048,0.063197
0.018605,0.063187
0.018182,0.064804
0.017778,0.066601
0.017391,0.06585
0.017021,0.062913
0.016667,0.060911


==> CSV/Coh_G3.csv <==
X,Y
Inf,0.39793
1.9922,0.42912
0.99609,0.47945
0.66406,0.51569
0.49805,0.54082
0.39844,0.56456
0.33203,0.58925
0.2846,0.60144
0.24902,0.58589
0.22135,0.54486
0.19922,0.49629
0.18111,0.46432
0.16602,0.46034
0.15325,0.46182
0.1423,0.44959
0.13281,0.43918
0.12451,0.44577
0.11719,0.464
0.11068,0.48152
0.10485,0.49219
0.099609,0.49321
0.094866,0.4812
0.090554,0.45286
0.086617,0.40724
0.083008,0.346
0.079687,0.27817
0.076623,0.21356
0.073785,0.15554
0.07115,0.10738
0.068696,0.078038
0.066406,0.087167
0.064264,0.14913
0.062256,0.20018
0.060369,0.13509
0.058594,0.13034
0.05692,0.17566
0.055339,0.16193
0.053843,0.13161
0.052426,0.15361
0.051082,0.16951
0.049805,0.18499
0.04859,0.20888
0.047433,0.21149
0.04633,0.18183
0.045277,0.1602
0.044271,0.14546
0.043308,0.1561
0.042387,0.17033
0.041504,0.16716
0.040657,0.15353
0.039844,0.15955
0.039062,0.17961
0.038311,0.19037
0.037588,0.19021
0.036892,0.18858
0.036222,0.18481
0.035575,0.17482
0.034951,0.16253
0.034348,0.15412
0.033766,0.16032
0.033203,0.17949
0.032659,0.18796
0.032132,0.17931
0.031622,0.16455
0.031128,0.1524
0.030649,0.14502
0.030185,0.13624
0.029734,0.13041
0.029297,0.12542
0.028872,0.12136
0.02846,0.11822
0.028059,0.12341
0.027669,0.14058
0.02729,0.15313
0.026921,0.14956
0.026562,0.13826
0.026213,0.13682
0.025873,0.14248
0.025541,0.13746
0.025218,0.12121
0.024902,0.10882
0.024595,0.1167
0.024295,0.13331
0.024002,0.14259
0.023717,0.14716
0.023438,0.15251
0.023165,0.16094
0.022899,0.16852
0.022638,0.16961
0.022384,0.1705
0.022135,0.175
0.021892,0.17466
0.021654,0.16241
0.021421,0.14882
0.021193,0.14224
0.02097,0.13922
0.020752,0.13932
0.020538,0.14134
0.020328,0.1387
0.020123,0.13187
0.019922,0.1256
0.019725,0.12513
0.019531,0.13385
0.019342,0.14604
0.019156,0.15438
0.018973,0.15493
0.018794,0.15377
0.018619,0.15639
0.018446,0.15576
0.018277,0.1571
0.018111,0.16455
0.017948,0.16615
0.017787,0.15261
0.01763,0.13852
0.017475,0.13541
0.017323,0.13874
0.017174,0.14797
0.017027,0.14951
0.016883,0.13907
0.016741,0.13026
0.016602,0.13611
0.016464,0.152
0.016329,0.1646
0.016197,0.17118
0.016066,0.17489
0.015938,0.17745
0.015811,0.17093
0.015687,0.15094
0.015564,0.1368


==> CSV/Coh_G4.csv <==
X,Y
Inf,0.34529
1.9922,0.36349
0.99609,0.4073
0.66406,0.45563
0.49805,0.49356
0.39844,0.51629
0.33203,0.52386
0.2846,0.51846
0.24902,0.50746
0.22135,0.50349
0.19922,0.50948
0.18111,0.51257
0.16602,0.50059
0.15325,0.47652
0.1423,0.45395
0.13281,0.44632
0.12451,0.45804
0.11719,0.48176
0.11068,0.5036
0.10485,0.51458
0.099609,0.51707
0.094866,0.50875
0.090554,0.4767
0.086617,0.42133
0.083008,0.35465
0.079687,0.28491
0.076623,0.22109
0.073785,0.16894
0.07115,0.1279
0.068696,0.10962
0.066406,0.12659
0.064264,0.17206
0.062256,0.23074
0.060369,0.19008
0.058594,0.19217
0.05692,0.23669
0.055339,0.26311
0.053843,0.25976
0.052426,0.224
0.051082,0.21881
0.049805,0.27659
0.04859,0.29094
0.047433,0.23985
0.04633,0.23772
0.045277,0.25358
0.044271,0.22725
0.043308,0.23982
0.042387,0.24431
0.041504,0.23991
0.040657,0.26581
0.039844,0.26825
0.039062,0.25457
0.038311,0.23997
0.037588,0.24258
0.036892,0.22971
0.036222,0.22187
0.035575,0.22093
0.034951,0.20926
0.034348,0.19424
0.033766,0.20048
0.033203,0.22203
0.032659,0.23305
0.032132,0.23174
0.031622,0.22453
0.031128,0.21575
0.030649,0.21534
0.030185,0.21965
0.029734,0.21615
0.029297,0.2027
0.028872,0.19603
0.02846,0.20584
0.028059,0.22247
0.027669,0.2368
0.02729,0.2448
0.026921,0.24535
0.026562,0.2439
0.026213,0.24178
0.025873,0.24262
0.025541,0.23295
0.025218,0.22133
0.024902,0.22065
0.024595,0.22559
0.024295,0.22638
0.024002,0.22513
0.023717,0.22034
0.023438,0.21349
0.023165,0.21165
0.022899,0.21255
0.022638,0.21375
0.022384,0.21031
0.022135,0.20931
0.021892,0.21513
0.021654,0.22274
0.021421,0.22831
0.021193,0.22563
0.02097,0.21365
0.020752,0.19741
0.020538,0.18101
0.020328,0.1707
0.020123,0.17141
0.019922,0.17616
0.019725,0.18076
0.019531,0.18298
0.019342,0.18631
0.019156,0.19293
0.018973,0.19559
0.018794,0.19041
0.018619,0.18843
0.018446,0.19729
0.018277,0.19801
0.018111,0.1905
0.017948,0.18928
0.017787,0.19233
0.01763,0.1943
0.017475,0.19002
0.017323,0.18432
0.017174,0.17739
0.017027,0.16538
0.016883,0.15268
0.016741,0.14751
0.016602,0.14764
0.016464,0.14816
0.016329,0.14804
0.016197,0.14583
0.016066,0.14903
0.015938,0.16274
0.015811,0.18801
0.015687,0.21649
0.015564,0.22969


==> CSV/Coh_GSpan1.csv <==
X,Y
Inf,0.35139
0.8,0.35036
0.4,0.34724
0.26667,0.34201
0.2,0.3346
0.16,0.32493
0.13333,0.31287
0.11429,0.29833
0.1,0.28117
0.088889,0.26136
0.08,0.23895
0.072727,0.21426
0.066667,0.188
0.061538,0.1614
0.057143,0.13618
0.053333,0.11391
0.05,0.09518
0.047059,0.079744
0.044444,0.068446
0.042105,0.063584
0.04,0.064489
0.038095,0.067293
0.036364,0.069066
0.034783,0.068938
0.033333,0.067993
0.032,0.066999
0.030769,0.064431
0.02963,0.061862
0.028571,0.061384
0.027586,0.062665
0.026667,0.065002
0.025806,0.06817
0.025,0.070427
0.024242,0.070596
0.023529,0.06866
0.022857,0.064573
0.022222,0.063645
0.021622,0.065484
0.021053,0.066532
0.020513,0.067071
0.02,0.068018
0.019512,0.068949
0.019048,0.068026
0.018605,0.065103
0.018182,0.064639
0.017778,0.067003
0.017391,0.067534
0.017021,0.065875
0.016667,0.064299


==> CSV/Coh_GSpan2.csv <==
X,Y
Inf,0.33357
0.8,0.33243
0.4,0.32903
0.26667,0.32337
0.2,0.31546
0.16,0.30532
0.13333,0.29299
0.11429,0.27851
0.1,0.26198
0.088889,0.24354
0.08,0.22345
0.072727,0.20208
0.066667,0.17999
0.061538,0.15791
0.057143,0.13662
0.053333,0.11694
0.05,0.099669
0.047059,0.085463
0.044444,0.074719
0.042105,0.067561
0.04,0.063773
0.038095,0.06287
0.036364,0.064466
0.034783,0.067992
0.033333,0.072345
0.032,0.077307
0.030769,0.080809
0.02963,0.079276
0.028571,0.07338
0.027586,0.067619
0.026667,0.064914
0.025806,0.066962
0.025,0.073217
0.024242,0.081412
0.023529,0.088203
0.022857,0.090089
0.022222,0.089075
0.021622,0.086428
0.021053,0.083362
0.020513,0.080932
0.02,0.079467
0.019512,0.078248
0.019048,0.075531
0.018605,0.072622
0.018182,0.074398
0.017778,0.0767
0.017391,0.075739
0.017021,0.073116
0.016667,0.072084


==> CSV/Coh_GSpan3.csv <==
X,Y
Inf,0.37459
0.4,0.37097
0.2,0.35964
0.13333,0.33917
0.1,0.30751
0.08,0.26293
0.066667,0.20664
0.057143,0.14811
0.05,0.1008
0.044444,0.066866
0.04,0.06028
0.036364,0.085272
0.033333,0.11116
0.030769,0.12307
0.028571,0.11838
0.026667,0.11703
0.025,0.096354
0.023529,0.08504
0.022222,0.080154
0.021053,0.079467
0.02,0.087554
0.019048,0.086693
0.018182,0.086165
0.017391,0.1058
0.016667,0.099563


==> CSV/Coh_GSpan4.csv <==
X,Y
Inf,0.37301
0.4,0.36857
0.2,0.355
0.13333,0.33169
0.1,0.29794
0.08,0.25377
0.066667,0.20157
0.057143,0.14867
0.05,0.10506
0.044444,0.074537
0.04,0.0586
0.036364,0.060635
0.033333,0.095475
0.030769,0.1463
0.028571,0.15023
0.026667,0.13349
0.025,0.10909
0.023529,0.10865
0.022222,0.10679
0.021053,0.089498
0.02,0.078475
0.019048,0.070259
0.018182,0.072648
0.017391,0.080365
0.016667,0.082397


==> CSV/Coh_GY1.csv <==
X,Y
Inf,0.39967
2.3906,0.4112
1.1953,0.44176
0.79688,0.47451
0.59766,0.50456
0.47813,0.53306
0.39844,0.55308
0.34152,0.55501
0.29883,0.54082
0.26562,0.52231
0.23906,0.50713
0.21733,0.50056
0.19922,0.50794
0.18389,0.52669
0.17076,0.54772
0.15937,0.56518
0.14941,0.57484
0.14062,0.57161
0.13281,0.55278
0.12582,0.52532
0.11953,0.50803
0.11384,0.50932
0.10866,0.51254
0.10394,0.51128
0.099609,0.50633
0.095625,0.49776
0.091947,0.48436
0.088542,0.46341
0.085379,0.43246
0.082435,0.38671
0.079687,0.32575
0.077117,0.25561
0.074707,0.18326
0.072443,0.12834
0.070312,0.10873
0.068304,0.11827
0.066406,0.14174
0.064611,0.19167
0.062911,0.19305
0.061298,0.15847
0.059766,0.15223
0.058308,0.16591
0.05692,0.18102
0.055596,0.15561
0.054332,0.18046
0.053125,0.20143
0.05197,0.20416
0.050864,0.18816
0.049805,0.16755
0.048788,0.16753
0.047813,0.1704
0.046875,0.18417
0.045974,0.18277
0.045106,0.20039
0.044271,0.19197
0.043466,0.18232
0.04269,0.17329
0.041941,0.20452
0.041218,0.2182
0.040519,0.20575
0.039844,0.18109
0.039191,0.19104
0.038558,0.19443
0.037946,0.17826
0.037354,0.18218
0.036779,0.1947
0.036222,0.18506
0.035681,0.18705
0.035156,0.21049
0.034647,0.22687
0.034152,0.2234
0.033671,0.22654
0.033203,0.22902
0.032748,0.23246
0.032306,0.23076
0.031875,0.22028
0.031456,0.2136
0.031047,0.20638
0.030649,0.19961
0.030261,0.19461
0.029883,0.19296
0.029514,0.1937
0.029154,0.19167
0.028803,0.1961
0.02846,0.19974
0.028125,0.2057
0.027798,0.21307
0.027478,0.22074
0.027166,0.22437
0.026861,0.22041
0.026562,0.21884
0.026271,0.2162
0.025985,0.20087
0.025706,0.18484
0.025432,0.18402
0.025164,0.18851
0.024902,0.19062
0.024646,0.19423
0.024394,0.19557
0.024148,0.19234
0.023906,0.18571
0.02367,0.18898
0.023438,0.201
0.02321,0.20793
0.022987,0.20499
0.022768,0.19319
0.022553,0.18229
0.022342,0.18177
0.022135,0.18363
0.021932,0.18122
0.021733,0.1808
0.021537,0.18367
0.021345,0.19006
0.021156,0.19623
0.02097,0.19841
0.020788,0.19396
0.020609,0.18367
0.020433,0.17172
0.02026,0.16225
0.020089,0.15994
0.019922,0.16537
0.019757,0.17214
0.019595,0.17053
0.019436,0.15847
0.019279,0.14688
0.019125,0.13741
0.018973,0.1292
0.018824,0.12309
0.018677,0.12069


==> CSV/Coh_GY2.csv <==
X,Y
Inf,0.26008
2.3906,0.27082
1.1953,0.30486
0.79688,0.35212
0.59766,0.4037
0.47813,0.46019
0.39844,0.51707
0.34152,0.56144
0.29883,0.58388
0.26562,0.58496
0.23906,0.57305
0.21733,0.56074
0.19922,0.55604
0.18389,0.56144
0.17076,0.5786
0.15937,0.60127
0.14941,0.61764
0.14062,0.62107
0.13281,0.61065
0.12582,0.59006
0.11953,0.56901
0.11384,0.56039
0.10866,0.56692
0.10394,0.57809
0.099609,0.58648
0.095625,0.58941
0.091947,0.58393
0.088542,0.56506
0.085379,0.52648
0.082435,0.46335
0.079687,0.37838
0.077117,0.28766
0.074707,0.21263
0.072443,0.1622
0.070312,0.13296
0.068304,0.12002
0.066406,0.12643
0.064611,0.18085
0.062911,0.17848
0.061298,0.1455
0.059766,0.12146
0.058308,0.11036
0.05692,0.10535
0.055596,0.13536
0.054332,0.14793
0.053125,0.14398
0.05197,0.15895
0.050864,0.17263
0.049805,0.1699
0.048788,0.16573
0.047813,0.14324
0.046875,0.13514
0.045974,0.14759
0.045106,0.16105
0.044271,0.15086
0.043466,0.14379
0.04269,0.13922
0.041941,0.13191
0.041218,0.13068
0.040519,0.12517
0.039844,0.1274
0.039191,0.13748
0.038558,0.14913
0.037946,0.14632
0.037354,0.1351
0.036779,0.12685
0.036222,0.1302
0.035681,0.14909
0.035156,0.16579
0.034647,0.1744
0.034152,0.17227
0.033671,0.16915
0.033203,0.177
0.032748,0.18586
0.032306,0.18734
0.031875,0.18896
0.031456,0.18799
0.031047,0.18587
0.030649,0.18508
0.030261,0.17863
0.029883,0.17185
0.029514,0.17196
0.029154,0.17107
0.028803,0.16732
0.02846,0.16225
0.028125,0.16241
0.027798,0.16205
0.027478,0.15479
0.027166,0.14744
0.026861,0.14855
0.026562,0.15161
0.026271,0.15132
0.025985,0.15281
0.025706,0.15861
0.025432,0.16461
0.025164,0.16913
0.024902,0.17299
0.024646,0.17488
0.024394,0.17815
0.024148,0.17887
0.023906,0.17497
0.02367,0.1706
0.023438,0.16634
0.02321,0.16541
0.022987,0.16761
0.022768,0.1714
0.022553,0.1735
0.022342,0.1684
0.022135,0.15604
0.021932,0.14616
0.021733,0.14541
0.021537,0.1491
0.021345,0.15221
0.021156,0.15193
0.02097,0.14663
0.020788,0.13618
0.020609,0.12598
0.020433,0.12495
0.02026,0.13222
0.020089,0.13914
0.019922,0.1436
0.019757,0.15261
0.019595,0.16838
0.019436,0.17111
0.019279,0.14689
0.019125,0.11797
0.018973,0.097985
0.018824,0.086563
0.018677,0.08253


==> CSV/Coh_GY3.csv <==
X,Y
Inf,0.34549
1.9922,0.38882
0.99609,0.44772
0.66406,0.47643
0.49805,0.49075
0.39844,0.51337
0.33203,0.5501
0.2846,0.58624
0.24902,0.60307
0.22135,0.5986
0.19922,0.58648
0.18111,0.58193
0.16602,0.58819
0.15325,0.58994
0.1423,0.57786
0.13281,0.56512
0.12451,0.56554
0.11719,0.57895
0.11068,0.59455
0.10485,0.60329
0.099609,0.59945
0.094866,0.57732
0.090554,0.53441
0.086617,0.47422
0.083008,0.40294
0.079687,0.32768
0.076623,0.25329
0.073785,0.18018
0.07115,0.11017
0.068696,0.056662
0.066406,0.047063
0.064264,0.10127
0.062256,0.18428
0.060369,0.13204
0.058594,0.092531
0.05692,0.12975
0.055339,0.1246
0.053843,0.091543
0.052426,0.10177
0.051082,0.12203
0.049805,0.16582
0.04859,0.18912
0.047433,0.18303
0.04633,0.15573
0.045277,0.12477
0.044271,0.11423
0.043308,0.12523
0.042387,0.14251
0.041504,0.16428
0.040657,0.17462
0.039844,0.16847
0.039062,0.15738
0.038311,0.14967
0.037588,0.14503
0.036892,0.15003
0.036222,0.16361
0.035575,0.16996
0.034951,0.17039
0.034348,0.1673
0.033766,0.17077
0.033203,0.18744
0.032659,0.20265
0.032132,0.19688
0.031622,0.17349
0.031128,0.1512
0.030649,0.14417
0.030185,0.15324
0.029734,0.16405
0.029297,0.16674
0.028872,0.16145
0.02846,0.15008
0.028059,0.14193
0.027669,0.14259
0.02729,0.15221
0.026921,0.1615
0.026562,0.15989
0.026213,0.14523
0.025873,0.12998
0.025541,0.1234
0.025218,0.12497
0.024902,0.13273
0.024595,0.14392
0.024295,0.15384
0.024002,0.15963
0.023717,0.15935
0.023438,0.15707
0.023165,0.16231
0.022899,0.17756
0.022638,0.19145
0.022384,0.19327
0.022135,0.18376
0.021892,0.1759
0.021654,0.17503
0.021421,0.16965
0.021193,0.15688
0.02097,0.14764
0.020752,0.14671
0.020538,0.14662
0.020328,0.14317
0.020123,0.13957
0.019922,0.1401
0.019725,0.14274
0.019531,0.14625
0.019342,0.15507
0.019156,0.1708
0.018973,0.18722
0.018794,0.18935
0.018619,0.1709
0.018446,0.15245
0.018277,0.14874
0.018111,0.15781
0.017948,0.16817
0.017787,0.16727
0.01763,0.1579
0.017475,0.1551
0.017323,0.16705
0.017174,0.17985
0.017027,0.17691
0.016883,0.15953
0.016741,0.13617
0.016602,0.11948
0.016464,0.12011
0.016329,0.1332
0.016197,0.14219
0.016066,0.14743
0.015938,0.15126
0.015811,0.15529
0.015687,0.16101
0.015564,0.16465


==> CSV/Coh_GY4.csv <==
X,Y
Inf,0.29333
1.9922,0.32844
0.99609,0.3931
0.66406,0.44387
0.49805,0.47977
0.39844,0.51346
0.33203,0.55265
0.2846,0.59496
0.24902,0.63018
0.22135,0.65122
0.19922,0.65658
0.18111,0.64483
0.16602,0.61993
0.15325,0.59594
0.1423,0.58586
0.13281,0.59249
0.12451,0.61005
0.11719,0.62786
0.11068,0.63459
0.10485,0.62616
0.099609,0.60544
0.094866,0.57254
0.090554,0.52744
0.086617,0.47239
0.083008,0.4125
0.079687,0.34651
0.076623,0.26953
0.073785,0.18817
0.07115,0.12576
0.068696,0.1007
0.066406,0.11674
0.064264,0.16815
0.062256,0.21732
0.060369,0.19496
0.058594,0.20711
0.05692,0.25138
0.055339,0.21977
0.053843,0.1857
0.052426,0.17342
0.051082,0.21819
0.049805,0.27201
0.04859,0.26137
0.047433,0.22454
0.04633,0.22507
0.045277,0.21046
0.044271,0.21887
0.043308,0.23852
0.042387,0.21797
0.041504,0.19884
0.040657,0.22005
0.039844,0.21409
0.039062,0.22398
0.038311,0.24075
0.037588,0.2456
0.036892,0.25237
0.036222,0.2476
0.035575,0.23466
0.034951,0.2153
0.034348,0.19908
0.033766,0.20125
0.033203,0.19846
0.032659,0.18948
0.032132,0.19078
0.031622,0.20657
0.031128,0.23077
0.030649,0.24728
0.030185,0.24839
0.029734,0.24721
0.029297,0.24281
0.028872,0.23354
0.02846,0.22682
0.028059,0.21841
0.027669,0.20844
0.02729,0.19993
0.026921,0.20258
0.026562,0.22485
0.026213,0.2406
0.025873,0.23706
0.025541,0.22
0.025218,0.19874
0.024902,0.18557
0.024595,0.18024
0.024295,0.17413
0.024002,0.16867
0.023717,0.17168
0.023438,0.18109
0.023165,0.18472
0.022899,0.17953
0.022638,0.17138
0.022384,0.16792
0.022135,0.17541
0.021892,0.18164
0.021654,0.17229
0.021421,0.15461
0.021193,0.14858
0.02097,0.1575
0.020752,0.16361
0.020538,0.16056
0.020328,0.16663
0.020123,0.1889
0.019922,0.20794
0.019725,0.20609
0.019531,0.18825
0.019342,0.17254
0.019156,0.16256
0.018973,0.15452
0.018794,0.15051
0.018619,0.15472
0.018446,0.16361
0.018277,0.17666
0.018111,0.1962
0.017948,0.21208
0.017787,0.20505
0.01763,0.17999
0.017475,0.15796
0.017323,0.15434
0.017174,0.16078
0.017027,0.16159
0.016883,0.15661
0.016741,0.15536
0.016602,0.15758
0.016464,0.16391
0.016329,0.17391
0.016197,0.17401
0.016066,0.15622
0.015938,0.13279
0.015811,0.1153
0.015687,0.10291
0.015564,0.097884


==> CSV/Coh_Gp1.csv <==
X,Y
Inf,0.39322
1195.3,0.424
597.66,0.48026
398.44,0.52633
298.83,0.55499
239.06,0.57042
199.22,0.5726
170.76,0.5561
149.41,0.52759
132.81,0.4979
119.53,0.47233
108.66,0.45441
99.609,0.44945
91.947,0.46004
85.379,0.47596
79.688,0.48603
74.707,0.485
70.312,0.47199
66.406,0.44915
62.911,0.4277
59.766,0.42325
56.92,0.43674
54.332,0.45064
51.97,0.45841
49.805,0.46035
47.812,0.45694
45.974,0.44712
44.271,0.42807
42.69,0.39304
41.218,0.33675
39.844,0.27018
38.558,0.20878
37.354,0.15782
36.222,0.12478
35.156,0.11629
34.152,0.12273
33.203,0.13512
32.306,0.16179
31.456,0.16026
30.649,0.15348
29.883,0.16984
29.154,0.16709
28.46,0.15505
27.798,0.13527
27.166,0.16265
26.562,0.18638
25.985,0.18164
25.432,0.1613
24.902,0.16158
24.394,0.16828
23.906,0.17097
23.438,0.1771
22.987,0.17732
22.553,0.18795
22.135,0.19059
21.733,0.18702
21.345,0.1539
20.97,0.16596
20.609,0.18007
20.26,0.17051
19.922,0.16459
19.595,0.17494
19.279,0.17859
18.973,0.17682
18.677,0.18202
18.389,0.19009
18.111,0.19093
17.84,0.19143
17.578,0.18682
17.323,0.18429
17.076,0.17777
16.835,0.18721
16.602,0.19494
16.374,0.18965
16.153,0.18382
15.938,0.18174
15.728,0.19519
15.524,0.19926
15.325,0.18886
15.131,0.1718
14.941,0.16794
14.757,0.1827
14.577,0.19482
14.401,0.19214
14.23,0.19115
14.062,0.19321
13.899,0.18854
13.739,0.19085
13.583,0.19389
13.43,0.19266
13.281,0.19462
13.135,0.19881
12.993,0.19481
12.853,0.19166
12.716,0.19721
12.582,0.20382
12.451,0.19769
12.323,0.19576
12.197,0.1985
12.074,0.20118
11.953,0.20461
11.835,0.20614
11.719,0.19669
11.605,0.18463
11.493,0.18193
11.384,0.18808
11.277,0.19809
11.171,0.20681
11.068,0.20958
10.966,0.20315
10.866,0.19132
10.769,0.1831
10.672,0.1828
10.578,0.18441
10.485,0.18126
10.394,0.17667
10.304,0.17584
10.216,0.17811
10.13,0.18052
10.045,0.183
9.9609,0.18553
9.8786,0.18426
9.7976,0.17775
9.718,0.16678
9.6396,0.15812
9.5625,0.15565
9.4866,0.15484
9.4119,0.15048
9.3384,0.14618


==> CSV/Coh_Gp2.csv <==
X,Y
Inf,0.32595
1195.3,0.33989
597.66,0.37095
398.44,0.4064
298.83,0.44326
239.06,0.48264
199.22,0.52169
170.76,0.54993
149.41,0.55965
132.81,0.55235
119.53,0.53405
108.66,0.51137
99.609,0.48927
91.947,0.47302
85.379,0.47031
79.688,0.48185
74.707,0.49602
70.312,0.50295
66.406,0.49779
62.911,0.48308
59.766,0.46886
56.92,0.46475
54.332,0.47299
51.97,0.48625
49.805,0.49756
47.812,0.50376
45.974,0.50118
44.271,0.48498
42.69,0.4504
41.218,0.39645
39.844,0.32844
38.558,0.25815
37.354,0.19758
36.222,0.15299
35.156,0.12631
34.152,0.11775
33.203,0.12696
32.306,0.17076
31.456,0.17629
30.649,0.15103
29.883,0.12232
29.154,0.12511
28.46,0.12714
27.798,0.15639
27.166,0.17028
26.562,0.14082
25.985,0.13572
25.432,0.14358
24.902,0.1405
24.394,0.14813
23.906,0.15823
23.438,0.15657
22.987,0.15304
22.553,0.15348
22.135,0.16681
21.733,0.17925
21.345,0.16722
20.97,0.137
20.609,0.12596
20.26,0.13705
19.922,0.15204
19.595,0.14871
19.279,0.14515
18.973,0.14752
18.677,0.13911
18.389,0.13785
18.111,0.15075
17.84,0.16284
17.578,0.16448
17.323,0.15171
17.076,0.14633
16.835,0.15281
16.602,0.15889
16.374,0.1595
16.153,0.15877
15.938,0.16199
15.728,0.17302
15.524,0.17862
15.325,0.17505
15.131,0.16799
14.941,0.1671
14.757,0.16624
14.577,0.15263
14.401,0.14408
14.23,0.15093
14.062,0.16196
13.899,0.16846
13.739,0.16348
13.583,0.14851
13.43,0.14085
13.281,0.14273
13.135,0.14612
12.993,0.15538
12.853,0.17032
12.716,0.18581
12.582,0.19587
12.451,0.19628
12.323,0.18788
12.197,0.17625
12.074,0.16915
11.953,0.17125
11.835,0.17815
11.719,0.18345
11.605,0.1835
11.493,0.18073
11.384,0.17963
11.277,0.17893
11.171,0.1736
11.068,0.16481
10.966,0.15986
10.866,0.16105
10.769,0.1655
10.672,0.16894
10.578,0.16746
10.485,0.16197
10.394,0.15724
10.304,0.15742
10.216,0.15961
10.13,0.15991
10.045,0.15704
9.9609,0.1539
9.8786,0.15279
9.7976,0.15435
9.718,0.16162
9.6396,0.17009
9.5625,0.18036
9.4866,0.1889
9.4119,0.18945
9.3384,0.18621


==> CSV/Coh_Gp3.csv <==
X,Y
Inf,0.39793
996.09,0.42912
498.05,0.47945
332.03,0.51569
249.02,0.54082
199.22,0.56456
166.02,0.58925
142.3,0.60144
124.51,0.58589
110.68,0.54486
99.609,0.49629
90.554,0.46432
83.008,0.46034
76.623,0.46182
71.15,0.44959
66.406,0.43918
62.256,0.44577
58.594,0.464
55.339,0.48152
52.426,0.49219
49.805,0.49321
47.433,0.4812
45.277,0.45286
43.308,0.40724
41.504,0.346
39.844,0.27817
38.311,0.21356
36.892,0.15554
35.575,0.10738
34.348,0.078038
33.203,0.087167
32.132,0.14913
31.128,0.20018
30.185,0.13509
29.297,0.13034
28.46,0.17566
27.669,0.16193
26.921,0.13161
26.213,0.15361
25.541,0.16951
24.902,0.18499
24.295,0.20888
23.717,0.21149
23.165,0.18183
22.638,0.1602
22.135,0.14546
21.654,0.1561
21.193,0.17033
20.752,0.16716
20.328,0.15353
19.922,0.15955
19.531,0.17961
19.156,0.19037
18.794,0.19021
18.446,0.18858
18.111,0.18481
17.787,0.17482
17.475,0.16253
17.174,0.15412
16.883,0.16032
16.602,0.17949
16.329,0.18796
16.066,0.17931
15.811,0.16455
15.564,0.1524
15.325,0.14502
15.092,0.13624
14.867,0.13041
14.648,0.12542
14.436,0.12136
14.23,0.11822
14.029,0.12341
13.835,0.14058
13.645,0.15313
13.461,0.14956
13.281,0.13826
13.106,0.13682
12.936,0.14248
12.77,0.13746
12.609,0.12121
12.451,0.10882
12.297,0.1167
12.147,0.13331
12.001,0.14259
11.858,0.14716
11.719,0.15251
11.582,0.16094
11.449,0.16852
11.319,0.16961
11.192,0.1705
11.068,0.175
10.946,0.17466
10.827,0.16241
10.711,0.14882
10.597,0.14224
10.485,0.13922
10.376,0.13932
10.269,0.14134
10.164,0.1387
10.062,0.13187
9.9609,0.1256
9.8623,0.12513
9.7656,0.13385
9.6708,0.14604
9.5778,0.15438
9.4866,0.15493
9.3971,0.15377
9.3093,0.15639
9.2231,0.15576
9.1385,0.1571
9.0554,0.16455
8.9738,0.16615
8.8937,0.15261
8.815,0.13852
8.7377,0.13541
8.6617,0.13874
8.587,0.14797
8.5136,0.14951
8.4415,0.13907
8.3705,0.13026
8.3008,0.13611
8.2322,0.152
8.1647,0.1646
8.0983,0.17118
8.033,0.17489
7.9688,0.17745
7.9055,0.17093
7.8433,0.15094
7.782,0.1368


==> CSV/Coh_Gp4.csv <==
X,Y
Inf,0.34529
996.09,0.36349
498.05,0.4073
332.03,0.45563
249.02,0.49356
199.22,0.51629
166.02,0.52386
142.3,0.51846
124.51,0.50746
110.68,0.50349
99.609,0.50948
90.554,0.51257
83.008,0.50059
76.623,0.47652
71.15,0.45395
66.406,0.44632
62.256,0.45804
58.594,0.48176
55.339,0.5036
52.426,0.51458
49.805,0.51707
47.433,0.50875
45.277,0.4767
43.308,0.42133
41.504,0.35465
39.844,0.28491
38.311,0.22109
36.892,0.16894
35.575,0.1279
34.348,0.10962
33.203,0.12659
32.132,0.17206
31.128,0.23074
30.185,0.19008
29.297,0.19217
28.46,0.23669
27.669,0.26311
26.921,0.25976
26.213,0.224
25.541,0.21881
24.902,0.27659
24.295,0.29094
23.717,0.23985
23.165,0.23772
22.638,0.25358
22.135,0.22725
21.654,0.23982
21.193,0.24431
20.752,0.23991
20.328,0.26581
19.922,0.26825
19.531,0.25457
19.156,0.23997
18.794,0.24258
18.446,0.22971
18.111,0.22187
17.787,0.22093
17.475,0.20926
17.174,0.19424
16.883,0.20048
16.602,0.22203
16.329,0.23305
16.066,0.23174
15.811,0.22453
15.564,0.21575
15.325,0.21534
15.092,0.21965
14.867,0.21615
14.648,0.2027
14.436,0.19603
14.23,0.20584
14.029,0.22247
13.835,0.2368
13.645,0.2448
13.461,0.24535
13.281,0.2439
13.106,0.24178
12.936,0.24262
12.77,0.23295
12.609,0.22133
12.451,0.22065
12.297,0.22559
12.147,0.22638
12.001,0.22513
11.858,0.22034
11.719,0.21349
11.582,0.21165
11.449,0.21255
11.319,0.21375
11.192,0.21031
11.068,0.20931
10.946,0.21513
10.827,0.22274
10.711,0.22831
10.597,0.22563
10.485,0.21365
10.376,0.19741
10.269,0.18101
10.164,0.1707
10.062,0.17141
9.9609,0.17616
9.8623,0.18076
9.7656,0.18298
9.6708,0.18631
9.5778,0.19293
9.4866,0.19559
9.3971,0.19041
9.3093,0.18843
9.2231,0.19729
9.1385,0.19801
9.0554,0.1905
8.9738,0.18928
8.8937,0.19233
8.815,0.1943
8.7377,0.19002
8.6617,0.18432
8.587,0.17739
8.5136,0.16538
8.4415,0.15268
8.3705,0.14751
8.3008,0.14764
8.2322,0.14816
8.1647,0.14804
8.0983,0.14583
8.033,0.14903
7.9688,0.16274
7.9055,0.18801
7.8433,0.21649
7.782,0.22969


==> CSV/Coh_N1.csv <==
X,Y
Inf,0.13032
2.3906,0.19369
1.1953,0.30786
0.79688,0.39644
0.59766,0.45638
0.47813,0.50001
0.39844,0.52914
0.34152,0.54262
0.29883,0.54642
0.26562,0.55126
0.23906,0.56246
0.21733,0.57272
0.19922,0.57298
0.18389,0.56483
0.17076,0.55433
0.15937,0.55104
0.14941,0.56164
0.14062,0.57652
0.13281,0.5801
0.12582,0.56944
0.11953,0.55161
0.11384,0.53242
0.10866,0.51335
0.10394,0.50138
0.099609,0.50268
0.095625,0.50846
0.091947,0.50059
0.088542,0.4678
0.085379,0.41492
0.082435,0.35317
0.079687,0.29221
0.077117,0.23922
0.074707,0.19324
0.072443,0.15418
0.070312,0.12806
0.068304,0.11787
0.066406,0.12711
0.064611,0.16299
0.062911,0.15008
0.061298,0.11069
0.059766,0.12515
0.058308,0.16836
0.05692,0.1532
0.055596,0.10879
0.054332,0.11649
0.053125,0.14471
0.05197,0.1445
0.050864,0.14781
0.049805,0.15754
0.048788,0.15063
0.047813,0.15041
0.046875,0.17152
0.045974,0.15094
0.045106,0.13622
0.044271,0.14414
0.043466,0.16545
0.04269,0.15861
0.041941,0.15091
0.041218,0.15544
0.040519,0.13811
0.039844,0.12706
0.039191,0.13005
0.038558,0.13484
0.037946,0.13778
0.037354,0.1432
0.036779,0.15211
0.036222,0.15761
0.035681,0.14929
0.035156,0.14475
0.034647,0.14851
0.034152,0.14704
0.033671,0.14412
0.033203,0.14502
0.032748,0.1496
0.032306,0.15428
0.031875,0.16146
0.031456,0.16106
0.031047,0.15005
0.030649,0.14302
0.030261,0.14302
0.029883,0.13412
0.029514,0.11838
0.029154,0.11367
0.028803,0.11966
0.02846,0.1288
0.028125,0.14124
0.027798,0.1526
0.027478,0.15247
0.027166,0.13984
0.026861,0.13108
0.026562,0.13123
0.026271,0.13194
0.025985,0.13524
0.025706,0.14092
0.025432,0.14464
0.025164,0.14695
0.024902,0.149
0.024646,0.14862
0.024394,0.14599
0.024148,0.14427
0.023906,0.14192
0.02367,0.13895
0.023438,0.13563
0.02321,0.13268
0.022987,0.13262
0.022768,0.13785
0.022553,0.14761
0.022342,0.15511
0.022135,0.15743
0.021932,0.15811
0.021733,0.1577
0.021537,0.15549
0.021345,0.15383
0.021156,0.15127
0.02097,0.14965
0.020788,0.1544
0.020609,0.16164
0.020433,0.16239
0.02026,0.15665
0.020089,0.14961
0.019922,0.14337
0.019757,0.14239
0.019595,0.14182
0.019436,0.13944
0.019279,0.14058
0.019125,0.14801
0.018973,0.15958
0.018824,0.17069
0.018677,0.17574


==> CSV/Coh_N2.csv <==
X,Y
Inf,0.18482
2.3906,0.24202
1.1953,0.32116
0.79688,0.38799
0.59766,0.44205
0.47813,0.48032
0.39844,0.50323
0.34152,0.51712
0.29883,0.5274
0.26562,0.53618
0.23906,0.54321
0.21733,0.54707
0.19922,0.5443
0.18389,0.53175
0.17076,0.51274
0.15937,0.49503
0.14941,0.48359
0.14062,0.47724
0.13281,0.47186
0.12582,0.46655
0.11953,0.46423
0.11384,0.46588
0.10866,0.46769
0.10394,0.46591
0.099609,0.46009
0.095625,0.45151
0.091947,0.44102
0.088542,0.42433
0.085379,0.3914
0.082435,0.33708
0.079687,0.27093
0.077117,0.21489
0.074707,0.1829
0.072443,0.16721
0.070312,0.15167
0.068304,0.12359
0.066406,0.10541
0.064611,0.16266
0.062911,0.16273
0.061298,0.10966
0.059766,0.1241
0.058308,0.18014
0.05692,0.17438
0.055596,0.16463
0.054332,0.14652
0.053125,0.15904
0.05197,0.17707
0.050864,0.16281
0.049805,0.12783
0.048788,0.10931
0.047813,0.1289
0.046875,0.14475
0.045974,0.12117
0.045106,0.11297
0.044271,0.1475
0.043466,0.17653
0.04269,0.16789
0.041941,0.14528
0.041218,0.15053
0.040519,0.15459
0.039844,0.13494
0.039191,0.14688
0.038558,0.15371
0.037946,0.15036
0.037354,0.16101
0.036779,0.15369
0.036222,0.13349
0.035681,0.13914
0.035156,0.1526
0.034647,0.15462
0.034152,0.14991
0.033671,0.15337
0.033203,0.16181
0.032748,0.16574
0.032306,0.15941
0.031875,0.15433
0.031456,0.15195
0.031047,0.14641
0.030649,0.1408
0.030261,0.14059
0.029883,0.14661
0.029514,0.14827
0.029154,0.14129
0.028803,0.14075
0.02846,0.14178
0.028125,0.13294
0.027798,0.13164
0.027478,0.13696
0.027166,0.1399
0.026861,0.13862
0.026562,0.13577
0.026271,0.14584
0.025985,0.15605
0.025706,0.1527
0.025432,0.14451
0.025164,0.13879
0.024902,0.13485
0.024646,0.13169
0.024394,0.13463
0.024148,0.14214
0.023906,0.13822
0.02367,0.1291
0.023438,0.13008
0.02321,0.13851
0.022987,0.14362
0.022768,0.14652
0.022553,0.15046
0.022342,0.15437
0.022135,0.15566
0.021932,0.15478
0.021733,0.15275
0.021537,0.15097
0.021345,0.1484
0.021156,0.14993
0.02097,0.15468
0.020788,0.15724
0.020609,0.15708
0.020433,0.1535
0.02026,0.15098
0.020089,0.15432
0.019922,0.15978
0.019757,0.1597
0.019595,0.15204
0.019436,0.14212
0.019279,0.13358
0.019125,0.12972
0.018973,0.13162
0.018824,0.13641
0.018677,0.13925


==> CSV/Coh_N3.csv <==
X,Y
Inf,0.32811
1.9922,0.36654
0.99609,0.4376
0.66406,0.49465
0.49805,0.52102
0.39844,0.51224
0.33203,0.47113
0.2846,0.41324
0.24902,0.36874
0.22135,0.35687
0.19922,0.36576
0.18111,0.37642
0.16602,0.3803
0.15325,0.37527
0.1423,0.36386
0.13281,0.34813
0.12451,0.32746
0.11719,0.30429
0.11068,0.28498
0.10485,0.27476
0.099609,0.27639
0.094866,0.28867
0.090554,0.30289
0.086617,0.30513
0.083008,0.28536
0.079687,0.2447
0.076623,0.19613
0.073785,0.15674
0.07115,0.13931
0.068696,0.14497
0.066406,0.15592
0.064264,0.15149
0.062256,0.13998
0.060369,0.13029
0.058594,0.17634
0.05692,0.15605
0.055339,0.14751
0.053843,0.1634
0.052426,0.18179
0.051082,0.18024
0.049805,0.16967
0.04859,0.13177
0.047433,0.14199
0.04633,0.16945
0.045277,0.1691
0.044271,0.14486
0.043308,0.13156
0.042387,0.13302
0.041504,0.14182
0.040657,0.17248
0.039844,0.18319
0.039062,0.16439
0.038311,0.16345
0.037588,0.16956
0.036892,0.14784
0.036222,0.14349
0.035575,0.15691
0.034951,0.15757
0.034348,0.14607
0.033766,0.14735
0.033203,0.1645
0.032659,0.17233
0.032132,0.16825
0.031622,0.16337
0.031128,0.16335
0.030649,0.16439
0.030185,0.15402
0.029734,0.14075
0.029297,0.13944
0.028872,0.1448
0.02846,0.14716
0.028059,0.14787
0.027669,0.15238
0.02729,0.15696
0.026921,0.15542
0.026562,0.14848
0.026213,0.14809
0.025873,0.15484
0.025541,0.15996
0.025218,0.1624
0.024902,0.16927
0.024595,0.17604
0.024295,0.17265
0.024002,0.16589
0.023717,0.16489
0.023438,0.16993
0.023165,0.17199
0.022899,0.16664
0.022638,0.16055
0.022384,0.1573
0.022135,0.15878
0.021892,0.16616
0.021654,0.17734
0.021421,0.18896
0.021193,0.19773
0.02097,0.20126
0.020752,0.19432
0.020538,0.178
0.020328,0.1626
0.020123,0.15366
0.019922,0.15062
0.019725,0.15516
0.019531,0.16368
0.019342,0.16934
0.019156,0.169
0.018973,0.16254
0.018794,0.15482
0.018619,0.15374
0.018446,0.15747
0.018277,0.15947
0.018111,0.1596
0.017948,0.16018
0.017787,0.16172
0.01763,0.1642
0.017475,0.16544
0.017323,0.16564
0.017174,0.17155
0.017027,0.19011
0.016883,0.20815
0.016741,0.20617
0.016602,0.20102
0.016464,0.19633
0.016329,0.18989
0.016197,0.18349
0.016066,0.18135
0.015938,0.18166
0.015811,0.18006
0.015687,0.17322
0.015564,0.16826


==> CSV/Coh_N4.csv <==
X,Y
Inf,0.23871
1.9922,0.3174
0.99609,0.40099
0.66406,0.44243
0.49805,0.45372
0.39844,0.44397
0.33203,0.42191
0.2846,0.39668
0.24902,0.37749
0.22135,0.37448
0.19922,0.39151
0.18111,0.42153
0.16602,0.45045
0.15325,0.4724
0.1423,0.48925
0.13281,0.49712
0.12451,0.49984
0.11719,0.51058
0.11068,0.52458
0.10485,0.53269
0.099609,0.53505
0.094866,0.52367
0.090554,0.48596
0.086617,0.42304
0.083008,0.35138
0.079687,0.2827
0.076623,0.21319
0.073785,0.14731
0.07115,0.10315
0.068696,0.086726
0.066406,0.086966
0.064264,0.10154
0.062256,0.13832
0.060369,0.14863
0.058594,0.11472
0.05692,0.1214
0.055339,0.14588
0.053843,0.15978
0.052426,0.14789
0.051082,0.12063
0.049805,0.13461
0.04859,0.15855
0.047433,0.16488
0.04633,0.11445
0.045277,0.10434
0.044271,0.13577
0.043308,0.15371
0.042387,0.13699
0.041504,0.1175
0.040657,0.11187
0.039844,0.12836
0.039062,0.1491
0.038311,0.12998
0.037588,0.12464
0.036892,0.14134
0.036222,0.13065
0.035575,0.12074
0.034951,0.12621
0.034348,0.12857
0.033766,0.111
0.033203,0.11114
0.032659,0.12929
0.032132,0.13132
0.031622,0.11431
0.031128,0.11892
0.030649,0.12974
0.030185,0.12972
0.029734,0.13076
0.029297,0.12556
0.028872,0.11233
0.02846,0.10738
0.028059,0.10996
0.027669,0.1265
0.02729,0.14736
0.026921,0.14379
0.026562,0.1348
0.026213,0.1474
0.025873,0.1505
0.025541,0.13723
0.025218,0.12798
0.024902,0.12281
0.024595,0.12308
0.024295,0.13589
0.024002,0.15576
0.023717,0.16885
0.023438,0.17371
0.023165,0.17727
0.022899,0.17789
0.022638,0.17124
0.022384,0.15984
0.022135,0.15072
0.021892,0.14147
0.021654,0.13714
0.021421,0.14757
0.021193,0.16029
0.02097,0.16222
0.020752,0.16163
0.020538,0.16461
0.020328,0.16433
0.020123,0.1627
0.019922,0.1682
0.019725,0.16974
0.019531,0.16153
0.019342,0.15582
0.019156,0.15533
0.018973,0.15458
0.018794,0.15577
0.018619,0.16013
0.018446,0.16177
0.018277,0.15894
0.018111,0.15526
0.017948,0.14668
0.017787,0.13586
0.01763,0.13023
0.017475,0.13007
0.017323,0.1323
0.017174,0.13536
0.017027,0.13898
0.016883,0.13987
0.016741,0.13138
0.016602,0.11601
0.016464,0.1081
0.016329,0.11323
0.016197,0.12327
0.016066,0.12543
0.015938,0.12558
0.015811,0.12711
0.015687,0.12945
0.015564,0.13068


==> CSV/Coh_NSpan1.csv <==
X,Y
Inf,0.31407
0.8,0.3133
0.4,0.31097
0.26667,0.30704
0.2,0.30144
0.16,0.29403
0.13333,0.28469
0.11429,0.27324
0.1,0.2595
0.088889,0.2433
0.08,0.22459
0.072727,0.20351
0.066667,0.18057
0.061538,0.15689
0.057143,0.13421
0.053333,0.11449
0.05,0.098959
0.047059,0.087541
0.044444,0.079441
0.042105,0.07426
0.04,0.071105
0.038095,0.068663
0.036364,0.067054
0.034783,0.066619
0.033333,0.065976
0.032,0.06475
0.030769,0.065024
0.02963,0.066748
0.028571,0.068989
0.027586,0.068725
0.026667,0.066712
0.025806,0.065321
0.025,0.066082
0.024242,0.06815
0.023529,0.069666
0.022857,0.068488
0.022222,0.066142
0.021622,0.065766
0.021053,0.066659
0.020513,0.067233
0.02,0.066209
0.019512,0.063506
0.019048,0.058375
0.018605,0.05224
0.018182,0.052405
0.017778,0.058322
0.017391,0.059596
0.017021,0.05339
0.016667,0.047822


==> CSV/Coh_NSpan2.csv <==
X,Y
Inf,0.30272
0.8,0.30174
0.4,0.29877
0.26667,0.29382
0.2,0.28687
0.16,0.27789
0.13333,0.26688
0.11429,0.25383
0.1,0.23879
0.088889,0.22185
0.08,0.20326
0.072727,0.1834
0.066667,0.1629
0.061538,0.14254
0.057143,0.12322
0.053333,0.1058
0.05,0.090919
0.047059,0.078863
0.044444,0.069747
0.042105,0.063575
0.04,0.060082
0.038095,0.058753
0.036364,0.059396
0.034783,0.062674
0.033333,0.069027
0.032,0.0748
0.030769,0.07447
0.02963,0.069109
0.028571,0.063108
0.027586,0.058775
0.026667,0.05712
0.025806,0.058147
0.025,0.061237
0.024242,0.065558
0.023529,0.068975
0.022857,0.070235
0.022222,0.068947
0.021622,0.065836
0.021053,0.062363
0.020513,0.059365
0.02,0.057348
0.019512,0.056641
0.019048,0.057214
0.018605,0.059576
0.018182,0.061753
0.017778,0.060753
0.017391,0.057617
0.017021,0.05354
0.016667,0.05115


==> CSV/Coh_NSpan3.csv <==
X,Y
Inf,0.38568
0.4,0.38131
0.2,0.36765
0.13333,0.34319
0.1,0.30591
0.08,0.25516
0.066667,0.19546
0.057143,0.13872
0.05,0.09612
0.044444,0.065073
0.04,0.054781
0.036364,0.075916
0.033333,0.1098
0.030769,0.13096
0.028571,0.13471
0.026667,0.13366
0.025,0.1127
0.023529,0.088174
0.022222,0.077544
0.021053,0.080621
0.02,0.083779
0.019048,0.087527
0.018182,0.092224
0.017391,0.10647
0.016667,0.11093


==> CSV/Coh_NSpan4.csv <==
X,Y
Inf,0.33808
0.4,0.33322
0.2,0.31854
0.13333,0.29394
0.1,0.25989
0.08,0.21847
0.066667,0.17404
0.057143,0.13248
0.05,0.097603
0.044444,0.070799
0.04,0.056782
0.036364,0.067151
0.033333,0.10346
0.030769,0.12666
0.028571,0.12584
0.026667,0.13252
0.025,0.11658
0.023529,0.088515
0.022222,0.08944
0.021053,0.079353
0.02,0.061869
0.019048,0.059276
0.018182,0.065052
0.017391,0.081921
0.016667,0.10716


==> CSV/Coh_NY1.csv <==
X,Y
Inf,0.2204
2.3906,0.2334
1.1953,0.26342
0.79688,0.30133
0.59766,0.34636
0.47813,0.3983
0.39844,0.4511
0.34152,0.49764
0.29883,0.53825
0.26562,0.57769
0.23906,0.61212
0.21733,0.62949
0.19922,0.6269
0.18389,0.61358
0.17076,0.59816
0.15937,0.58963
0.14941,0.59406
0.14062,0.60338
0.13281,0.60421
0.12582,0.59434
0.11953,0.58139
0.11384,0.57279
0.10866,0.56844
0.10394,0.56666
0.099609,0.56988
0.095625,0.57398
0.091947,0.5637
0.088542,0.52853
0.085379,0.47339
0.082435,0.40832
0.079687,0.3405
0.077117,0.27805
0.074707,0.2237
0.072443,0.1783
0.070312,0.14851
0.068304,0.13398
0.066406,0.13188
0.064611,0.14454
0.062911,0.1637
0.061298,0.14482
0.059766,0.11869
0.058308,0.14437
0.05692,0.16147
0.055596,0.13093
0.054332,0.12629
0.053125,0.13281
0.05197,0.14592
0.050864,0.13945
0.049805,0.13014
0.048788,0.12085
0.047813,0.12842
0.046875,0.15412
0.045974,0.15233
0.045106,0.13754
0.044271,0.139
0.043466,0.14369
0.04269,0.14676
0.041941,0.15197
0.041218,0.15197
0.040519,0.13291
0.039844,0.11733
0.039191,0.1187
0.038558,0.13976
0.037946,0.15344
0.037354,0.15302
0.036779,0.13987
0.036222,0.13612
0.035681,0.13604
0.035156,0.13451
0.034647,0.12491
0.034152,0.11777
0.033671,0.12693
0.033203,0.13729
0.032748,0.14175
0.032306,0.14402
0.031875,0.15099
0.031456,0.16008
0.031047,0.16194
0.030649,0.15734
0.030261,0.1507
0.029883,0.14149
0.029514,0.13587
0.029154,0.13358
0.028803,0.13203
0.02846,0.13866
0.028125,0.15397
0.027798,0.16493
0.027478,0.16991
0.027166,0.17384
0.026861,0.17006
0.026562,0.15974
0.026271,0.14872
0.025985,0.14779
0.025706,0.15621
0.025432,0.1631
0.025164,0.16417
0.024902,0.16129
0.024646,0.15428
0.024394,0.14341
0.024148,0.13624
0.023906,0.1364
0.02367,0.13863
0.023438,0.14492
0.02321,0.15567
0.022987,0.16579
0.022768,0.17314
0.022553,0.17661
0.022342,0.1807
0.022135,0.18965
0.021932,0.19319
0.021733,0.18447
0.021537,0.17442
0.021345,0.17242
0.021156,0.17185
0.02097,0.16813
0.020788,0.16158
0.020609,0.15251
0.020433,0.14514
0.02026,0.14181
0.020089,0.14219
0.019922,0.1442
0.019757,0.14819
0.019595,0.14858
0.019436,0.14387
0.019279,0.13786
0.019125,0.13168
0.018973,0.12912
0.018824,0.13053
0.018677,0.13202


==> CSV/Coh_NY2.csv <==
X,Y
Inf,0.26214
2.3906,0.28918
1.1953,0.35353
0.79688,0.42359
0.59766,0.47502
0.47813,0.50673
0.39844,0.53166
0.34152,0.5565
0.29883,0.58082
0.26562,0.60497
0.23906,0.62699
0.21733,0.641
0.19922,0.64343
0.18389,0.63526
0.17076,0.62068
0.15937,0.60571
0.14941,0.59419
0.14062,0.58598
0.13281,0.57936
0.12582,0.57257
0.11953,0.56667
0.11384,0.56327
0.10866,0.5602
0.10394,0.5545
0.099609,0.54472
0.095625,0.53092
0.091947,0.51261
0.088542,0.4839
0.085379,0.43913
0.082435,0.38168
0.079687,0.3199
0.077117,0.26704
0.074707,0.23451
0.072443,0.21888
0.070312,0.20325
0.068304,0.1682
0.066406,0.13532
0.064611,0.18243
0.062911,0.1977
0.061298,0.117
0.059766,0.10532
0.058308,0.1342
0.05692,0.15246
0.055596,0.13468
0.054332,0.13207
0.053125,0.13733
0.05197,0.17392
0.050864,0.16592
0.049805,0.13141
0.048788,0.095256
0.047813,0.13063
0.046875,0.15246
0.045974,0.13745
0.045106,0.11032
0.044271,0.15843
0.043466,0.20315
0.04269,0.20054
0.041941,0.15978
0.041218,0.17176
0.040519,0.19797
0.039844,0.17416
0.039191,0.15937
0.038558,0.18052
0.037946,0.1627
0.037354,0.14114
0.036779,0.14913
0.036222,0.17705
0.035681,0.19873
0.035156,0.20255
0.034647,0.18321
0.034152,0.16456
0.033671,0.15773
0.033203,0.15458
0.032748,0.16391
0.032306,0.18183
0.031875,0.19736
0.031456,0.20263
0.031047,0.20212
0.030649,0.19623
0.030261,0.18419
0.029883,0.17298
0.029514,0.16523
0.029154,0.14546
0.028803,0.11782
0.02846,0.11564
0.028125,0.12721
0.027798,0.13749
0.027478,0.1406
0.027166,0.13637
0.026861,0.13368
0.026562,0.13518
0.026271,0.1359
0.025985,0.13516
0.025706,0.14006
0.025432,0.14758
0.025164,0.16043
0.024902,0.1657
0.024646,0.15956
0.024394,0.14914
0.024148,0.13543
0.023906,0.13323
0.02367,0.14859
0.023438,0.15669
0.02321,0.1484
0.022987,0.14681
0.022768,0.15454
0.022553,0.16016
0.022342,0.16759
0.022135,0.17114
0.021932,0.16724
0.021733,0.16728
0.021537,0.17836
0.021345,0.18533
0.021156,0.18333
0.02097,0.17658
0.020788,0.16525
0.020609,0.15365
0.020433,0.15055
0.02026,0.15635
0.020089,0.16418
0.019922,0.16855
0.019757,0.16403
0.019595,0.15383
0.019436,0.14792
0.019279,0.1474
0.019125,0.14721
0.018973,0.14402
0.018824,0.1388
0.018677,0.13614


==> CSV/Coh_NY3.csv <==
X,Y
Inf,0.43829
1.9922,0.44676
0.99609,0.46926
0.66406,0.49154
0.49805,0.50038
0.39844,0.48914
0.33203,0.4618
0.2846,0.43672
0.24902,0.4329
0.22135,0.44622
0.19922,0.45992
0.18111,0.4687
0.16602,0.47569
0.15325,0.48085
0.1423,0.47983
0.13281,0.4675
0.12451,0.44087
0.11719,0.40382
0.11068,0.36775
0.10485,0.34455
0.099609,0.33698
0.094866,0.33842
0.090554,0.33966
0.086617,0.33248
0.083008,0.31209
0.079687,0.27884
0.076623,0.2372
0.073785,0.19538
0.07115,0.16937
0.068696,0.17358
0.066406,0.19243
0.064264,0.1816
0.062256,0.15895
0.060369,0.13976
0.058594,0.17755
0.05692,0.16584
0.055339,0.18341
0.053843,0.17347
0.052426,0.17961
0.051082,0.1633
0.049805,0.12639
0.04859,0.11285
0.047433,0.12464
0.04633,0.15083
0.045277,0.16787
0.044271,0.14514
0.043308,0.13964
0.042387,0.14895
0.041504,0.15693
0.040657,0.14417
0.039844,0.14067
0.039062,0.14768
0.038311,0.15261
0.037588,0.17492
0.036892,0.17536
0.036222,0.16771
0.035575,0.1712
0.034951,0.19396
0.034348,0.1973
0.033766,0.17474
0.033203,0.17048
0.032659,0.19506
0.032132,0.19604
0.031622,0.1794
0.031128,0.17081
0.030649,0.16607
0.030185,0.16253
0.029734,0.16023
0.029297,0.15619
0.028872,0.15509
0.02846,0.16375
0.028059,0.17147
0.027669,0.16653
0.02729,0.15356
0.026921,0.14495
0.026562,0.14964
0.026213,0.15811
0.025873,0.15544
0.025541,0.14722
0.025218,0.14882
0.024902,0.15875
0.024595,0.16346
0.024295,0.163
0.024002,0.16064
0.023717,0.15705
0.023438,0.15281
0.023165,0.14726
0.022899,0.14266
0.022638,0.14293
0.022384,0.14781
0.022135,0.15253
0.021892,0.15635
0.021654,0.16046
0.021421,0.15947
0.021193,0.15747
0.02097,0.16295
0.020752,0.17309
0.020538,0.17415
0.020328,0.17307
0.020123,0.17484
0.019922,0.17637
0.019725,0.17922
0.019531,0.17627
0.019342,0.16109
0.019156,0.14309
0.018973,0.13546
0.018794,0.13901
0.018619,0.14674
0.018446,0.15338
0.018277,0.15777
0.018111,0.15785
0.017948,0.1505
0.017787,0.14126
0.01763,0.1427
0.017475,0.15255
0.017323,0.15693
0.017174,0.15161
0.017027,0.14552
0.016883,0.14224
0.016741,0.1423
0.016602,0.1488
0.016464,0.1528
0.016329,0.15262
0.016197,0.15213
0.016066,0.145
0.015938,0.13326
0.015811,0.12202
0.015687,0.11217
0.015564,0.10751


==> CSV/Coh_NY4.csv <==
X,Y
Inf,0.34848
1.9922,0.40145
0.99609,0.47984
0.66406,0.52011
0.49805,0.52236
0.39844,0.50696
0.33203,0.49015
0.2846,0.47963
0.24902,0.48248
0.22135,0.50199
0.19922,0.53023
0.18111,0.56159
0.16602,0.59008
0.15325,0.60673
0.1423,0.61048
0.13281,0.60312
0.12451,0.59618
0.11719,0.59473
0.11068,0.59575
0.10485,0.59901
0.099609,0.60244
0.094866,0.59457
0.090554,0.55926
0.086617,0.49067
0.083008,0.40532
0.079687,0.32765
0.076623,0.25681
0.073785,0.18587
0.07115,0.13002
0.068696,0.097356
0.066406,0.078869
0.064264,0.07791
0.062256,0.13029
0.060369,0.14115
0.058594,0.094226
0.05692,0.094883
0.055339,0.11954
0.053843,0.16021
0.052426,0.14893
0.051082,0.093066
0.049805,0.080421
0.04859,0.15517
0.047433,0.1799
0.04633,0.12568
0.045277,0.099643
0.044271,0.11789
0.043308,0.14392
0.042387,0.15518
0.041504,0.11999
0.040657,0.10006
0.039844,0.1476
0.039062,0.16125
0.038311,0.13322
0.037588,0.12963
0.036892,0.13495
0.036222,0.12196
0.035575,0.14548
0.034951,0.15965
0.034348,0.14777
0.033766,0.11432
0.033203,0.10634
0.032659,0.11545
0.032132,0.11913
0.031622,0.13468
0.031128,0.14931
0.030649,0.14741
0.030185,0.13952
0.029734,0.14911
0.029297,0.14643
0.028872,0.13171
0.02846,0.11309
0.028059,0.10876
0.027669,0.11694
0.02729,0.12274
0.026921,0.13168
0.026562,0.12643
0.026213,0.10641
0.025873,0.09408
0.025541,0.098315
0.025218,0.10558
0.024902,0.11221
0.024595,0.12694
0.024295,0.14241
0.024002,0.14185
0.023717,0.13021
0.023438,0.12922
0.023165,0.13554
0.022899,0.1368
0.022638,0.13658
0.022384,0.13966
0.022135,0.13881
0.021892,0.13668
0.021654,0.13543
0.021421,0.12972
0.021193,0.1216
0.02097,0.11804
0.020752,0.11918
0.020538,0.12919
0.020328,0.14365
0.020123,0.1521
0.019922,0.15144
0.019725,0.14695
0.019531,0.14123
0.019342,0.13453
0.019156,0.12695
0.018973,0.12001
0.018794,0.12013
0.018619,0.12677
0.018446,0.1328
0.018277,0.13231
0.018111,0.1274
0.017948,0.12916
0.017787,0.14088
0.01763,0.15482
0.017475,0.16199
0.017323,0.1606
0.017174,0.15841
0.017027,0.16028
0.016883,0.16208
0.016741,0.15637
0.016602,0.14197
0.016464,0.1268
0.016329,0.12111
0.016197,0.12515
0.016066,0.12175
0.015938,0.1174
0.015811,0.12269
0.015687,0.13263
0.015564,0.1374


==> CSV/Coh_Np1.csv <==
X,Y
Inf,0.13032
1195.3,0.19369
597.66,0.30786
398.44,0.39644
298.83,0.45638
239.06,0.50001
199.22,0.52914
170.76,0.54262
149.41,0.54642
132.81,0.55126
119.53,0.56246
108.66,0.57272
99.609,0.57298
91.947,0.56483
85.379,0.55433
79.688,0.55104
74.707,0.56164
70.312,0.57652
66.406,0.5801
62.911,0.56944
59.766,0.55161
56.92,0.53242
54.332,0.51335
51.97,0.50138
49.805,0.50268
47.812,0.50846
45.974,0.50059
44.271,0.4678
42.69,0.41492
41.218,0.35317
39.844,0.29221
38.558,0.23922
37.354,0.19324
36.222,0.15418
35.156,0.12806
34.152,0.11787
33.203,0.12711
32.306,0.16299
31.456,0.15008
30.649,0.11069
29.883,0.12515
29.154,0.16836
28.46,0.1532
27.798,0.10879
27.166,0.11649
26.562,0.14471
25.985,0.1445
25.432,0.14781
24.902,0.15754
24.394,0.15063
23.906,0.15041
23.438,0.17152
22.987,0.15094
22.553,0.13622
22.135,0.14414
21.733,0.16545
21.345,0.15861
20.97,0.15091
20.609,0.15544
20.26,0.13811
19.922,0.12706
19.595,0.13005
19.279,0.13484
18.973,0.13778
18.677,0.1432
18.389,0.15211
18.111,0.15761
17.84,0.14929
17.578,0.14475
17.323,0.14851
17.076,0.14704
16.835,0.14412
16.602,0.14502
16.374,0.1496
16.153,0.15428
15.938,0.16146
15.728,0.16106
15.524,0.15005
15.325,0.14302
15.131,0.14302
14.941,0.13412
14.757,0.11838
14.577,0.11367
14.401,0.11966
14.23,0.1288
14.062,0.14124
13.899,0.1526
13.739,0.15247
13.583,0.13984
13.43,0.13108
13.281,0.13123
13.135,0.13194
12.993,0.13524
12.853,0.14092
12.716,0.14464
12.582,0.14695
12.451,0.149
12.323,0.14862
12.197,0.14599
12.074,0.14427
11.953,0.14192
11.835,0.13895
11.719,0.13563
11.605,0.13268
11.493,0.13262
11.384,0.13785
11.277,0.14761
11.171,0.15511
11.068,0.15743
10.966,0.15811
10.866,0.1577
10.769,0.15549
10.672,0.15383
10.578,0.15127
10.485,0.14965
10.394,0.1544
10.304,0.16164
10.216,0.16239
10.13,0.15665
10.045,0.14961
9.9609,0.14337
9.8786,0.14239
9.7976,0.14182
9.718,0.13944
9.6396,0.14058
9.5625,0.14801
9.4866,0.15958
9.4119,0.17069
9.3384,0.17574


==> CSV/Coh_Np2.csv <==
X,Y
Inf,0.18482
1195.3,0.24202
597.66,0.32116
398.44,0.38799
298.83,0.44205
239.06,0.48032
199.22,0.50323
170.76,0.51712
149.41,0.5274
132.81,0.53618
119.53,0.54321
108.66,0.54707
99.609,0.5443
91.947,0.53175
85.379,0.51274
79.688,0.49503
74.707,0.48359
70.312,0.47724
66.406,0.47186
62.911,0.46655
59.766,0.46423
56.92,0.46588
54.332,0.46769
51.97,0.46591
49.805,0.46009
47.812,0.45151
45.974,0.44102
44.271,0.42433
42.69,0.3914
41.218,0.33708
39.844,0.27093
38.558,0.21489
37.354,0.1829
36.222,0.16721
35.156,0.15167
34.152,0.12359
33.203,0.10541
32.306,0.16266
31.456,0.16273
30.649,0.10966
29.883,0.1241
29.154,0.18014
28.46,0.17438
27.798,0.16463
27.166,0.14652
26.562,0.15904
25.985,0.17707
25.432,0.16281
24.902,0.12783
24.394,0.10931
23.906,0.1289
23.438,0.14475
22.987,0.12117
22.553,0.11297
22.135,0.1475
21.733,0.17653
21.345,0.16789
20.97,0.14528
20.609,0.15053
20.26,0.15459
19.922,0.13494
19.595,0.14688
19.279,0.15371
18.973,0.15036
18.677,0.16101
18.389,0.15369
18.111,0.13349
17.84,0.13914
17.578,0.1526
17.323,0.15462
17.076,0.14991
16.835,0.15337
16.602,0.16181
16.374,0.16574
16.153,0.15941
15.938,0.15433
15.728,0.15195
15.524,0.14641
15.325,0.1408
15.131,0.14059
14.941,0.14661
14.757,0.14827
14.577,0.14129
14.401,0.14075
14.23,0.14178
14.062,0.13294
13.899,0.13164
13.739,0.13696
13.583,0.1399
13.43,0.13862
13.281,0.13577
13.135,0.14584
12.993,0.15605
12.853,0.1527
12.716,0.14451
12.582,0.13879
12.451,0.13485
12.323,0.13169
12.197,0.13463
12.074,0.14214
11.953,0.13822
11.835,0.1291
11.719,0.13008
11.605,0.13851
11.493,0.14362
11.384,0.14652
11.277,0.15046
11.171,0.15437
11.068,0.15566
10.966,0.15478
10.866,0.15275
10.769,0.15097
10.672,0.1484
10.578,0.14993
10.485,0.15468
10.394,0.15724
10.304,0.15708
10.216,0.1535
10.13,0.15098
10.045,0.15432
9.9609,0.15978
9.8786,0.1597
9.7976,0.15204
9.718,0.14212
9.6396,0.13358
9.5625,0.12972
9.4866,0.13162
9.4119,0.13641
9.3384,0.13925


==> CSV/Coh_Np3.csv <==
X,Y
Inf,0.32811
996.09,0.36654
498.05,0.4376
332.03,0.49465
249.02,0.52102
199.22,0.51224
166.02,0.47113
142.3,0.41324
124.51,0.36874
110.68,0.35687
99.609,0.36576
90.554,0.37642
83.008,0.3803
76.623,0.37527
71.15,0.36386
66.406,0.34813
62.256,0.32746
58.594,0.30429
55.339,0.28498
52.426,0.27476
49.805,0.27639
47.433,0.28867
45.277,0.30289
43.308,0.30513
41.504,0.28536
39.844,0.2447
38.311,0.19613
36.892,0.15674
35.575,0.13931
34.348,0.14497
33.203,0.15592
32.132,0.15149
31.128,0.13998
30.185,0.13029
29.297,0.17634
28.46,0.15605
27.669,0.14751
26.921,0.1634
26.213,0.18179
25.541,0.18024
24.902,0.16967
24.295,0.13177
23.717,0.14199
23.165,0.16945
22.638,0.1691
22.135,0.14486
21.654,0.13156
21.193,0.13302
20.752,0.14182
20.328,0.17248
19.922,0.18319
19.531,0.16439
19.156,0.16345
18.794,0.16956
18.446,0.14784
18.111,0.14349
17.787,0.15691
17.475,0.15757
17.174,0.14607
16.883,0.14735
16.602,0.1645
16.329,0.17233
16.066,0.16825
15.811,0.16337
15.564,0.16335
15.325,0.16439
15.092,0.15402
14.867,0.14075
14.648,0.13944
14.436,0.1448
14.23,0.14716
14.029,0.14787
13.835,0.15238
13.645,0.15696
13.461,0.15542
13.281,0.14848
13.106,0.14809
12.936,0.15484
12.77,0.15996
12.609,0.1624
12.451,0.16927
12.297,0.17604
12.147,0.17265
12.001,0.16589
11.858,0.16489
11.719,0.16993
11.582,0.17199
11.449,0.16664
11.319,0.16055
11.192,0.1573
11.068,0.15878
10.946,0.16616
10.827,0.17734
10.711,0.18896
10.597,0.19773
10.485,0.20126
10.376,0.19432
10.269,0.178
10.164,0.1626
10.062,0.15366
9.9609,0.15062
9.8623,0.15516
9.7656,0.16368
9.6708,0.16934
9.5778,0.169
9.4866,0.16254
9.3971,0.15482
9.3093,0.15374
9.2231,0.15747
9.1385,0.15947
9.0554,0.1596
8.9738,0.16018
8.8937,0.16172
8.815,0.1642
8.7377,0.16544
8.6617,0.16564
8.587,0.17155
8.5136,0.19011
8.4415,0.20815
8.3705,0.20617
8.3008,0.20102
8.2322,0.19633
8.1647,0.18989
8.0983,0.18349
8.033,0.18135
7.9688,0.18166
7.9055,0.18006
7.8433,0.17322
7.782,0.16826


==> CSV/Coh_Np4.csv <==
X,Y
Inf,0.23871
996.09,0.3174
498.05,0.40099
332.03,0.44243
249.02,0.45372
199.22,0.44397
166.02,0.42191
142.3,0.39668
124.51,0.37749
110.68,0.37448
99.609,0.39151
90.554,0.42153
83.008,0.45045
76.623,0.4724
71.15,0.48925
66.406,0.49712
62.256,0.49984
58.594,0.51058
55.339,0.52458
52.426,0.53269
49.805,0.53505
47.433,0.52367
45.277,0.48596
43.308,0.42304
41.504,0.35138
39.844,0.2827
38.311,0.21319
36.892,0.14731
35.575,0.10315
34.348,0.086726
33.203,0.086966
32.132,0.10154
31.128,0.13832
30.185,0.14863
29.297,0.11472
28.46,0.1214
27.669,0.14588
26.921,0.15978
26.213,0.14789
25.541,0.12063
24.902,0.13461
24.295,0.15855
23.717,0.16488
23.165,0.11445
22.638,0.10434
22.135,0.13577
21.654,0.15371
21.193,0.13699
20.752,0.1175
20.328,0.11187
19.922,0.12836
19.531,0.1491
19.156,0.12998
18.794,0.12464
18.446,0.14134
18.111,0.13065
17.787,0.12074
17.475,0.12621
17.174,0.12857
16.883,0.111
16.602,0.11114
16.329,0.12929
16.066,0.13132
15.811,0.11431
15.564,0.11892
15.325,0.12974
15.092,0.12972
14.867,0.13076
14.648,0.12556
14.436,0.11233
14.23,0.10738
14.029,0.10996
13.835,0.1265
13.645,0.14736
13.461,0.14379
13.281,0.1348
13.106,0.1474
12.936,0.1505
12.77,0.13723
12.609,0.12798
12.451,0.12281
12.297,0.12308
12.147,0.13589
12.001,0.15576
11.858,0.16885
11.719,0.17371
11.582,0.17727
11.449,0.17789
11.319,0.17124
11.192,0.15984
11.068,0.15072
10.946,0.14147
10.827,0.13714
10.711,0.14757
10.597,0.16029
10.485,0.16222
10.376,0.16163
10.269,0.16461
10.164,0.16433
10.062,0.1627
9.9609,0.1682
9.8623,0.16974
9.7656,0.16153
9.6708,0.15582
9.5778,0.15533
9.4866,0.15458
9.3971,0.15577
9.3093,0.16013
9.2231,0.16177
9.1385,0.15894
9.0554,0.15526
8.9738,0.14668
8.8937,0.13586
8.815,0.13023
8.7377,0.13007
8.6617,0.1323
8.587,0.13536
8.5136,0.13898
8.4415,0.13987
8.3705,0.13138
8.3008,0.11601
8.2322,0.1081
8.1647,0.11323
8.0983,0.12327
8.033,0.12543
7.9688,0.12558
7.9055,0.12711
7.8433,0.12945
7.782,0.13068


==> CSV/Coh_P1.csv <==
X,Y
Inf,0.26729
2.3906,0.3082
1.1953,0.3836
0.79688,0.45395
0.59766,0.52227
0.47813,0.58452
0.39844,0.62438
0.34152,0.63648
0.29883,0.63233
0.26562,0.62299
0.23906,0.61054
0.21733,0.59207
0.19922,0.56544
0.18389,0.53096
0.17076,0.49744
0.15937,0.48214
0.14941,0.49
0.14062,0.5064
0.13281,0.51094
0.12582,0.49536
0.11953,0.46774
0.11384,0.44335
0.10866,0.42288
0.10394,0.40385
0.099609,0.39692
0.095625,0.40247
0.091947,0.40681
0.088542,0.39801
0.085379,0.3729
0.082435,0.33135
0.079687,0.27478
0.077117,0.2139
0.074707,0.16436
0.072443,0.13269
0.070312,0.1177
0.068304,0.11637
0.066406,0.12705
0.064611,0.16761
0.062911,0.18539
0.061298,0.14577
0.059766,0.10767
0.058308,0.14049
0.05692,0.18656
0.055596,0.17443
0.054332,0.1445
0.053125,0.15604
0.05197,0.16704
0.050864,0.14388
0.049805,0.13816
0.048788,0.15191
0.047813,0.17179
0.046875,0.18053
0.045974,0.16907
0.045106,0.15445
0.044271,0.15251
0.043466,0.14736
0.04269,0.13683
0.041941,0.15237
0.041218,0.15548
0.040519,0.16088
0.039844,0.15486
0.039191,0.14779
0.038558,0.15163
0.037946,0.15487
0.037354,0.15209
0.036779,0.15219
0.036222,0.14794
0.035681,0.13888
0.035156,0.14165
0.034647,0.15785
0.034152,0.17075
0.033671,0.17371
0.033203,0.17079
0.032748,0.1665
0.032306,0.15617
0.031875,0.14677
0.031456,0.14949
0.031047,0.15679
0.030649,0.16279
0.030261,0.16855
0.029883,0.1743
0.029514,0.18105
0.029154,0.19256
0.028803,0.20127
0.02846,0.19746
0.028125,0.18666
0.027798,0.17629
0.027478,0.16986
0.027166,0.16912
0.026861,0.16981
0.026562,0.16779
0.026271,0.16769
0.025985,0.17342
0.025706,0.17563
0.025432,0.17553
0.025164,0.17782
0.024902,0.17676
0.024646,0.17311
0.024394,0.17231
0.024148,0.17138
0.023906,0.17058
0.02367,0.1748
0.023438,0.18707
0.02321,0.19694
0.022987,0.19528
0.022768,0.18917
0.022553,0.18794
0.022342,0.19257
0.022135,0.19615
0.021932,0.18871
0.021733,0.17297
0.021537,0.16165
0.021345,0.16176
0.021156,0.17216
0.02097,0.17946
0.020788,0.1743
0.020609,0.167
0.020433,0.16364
0.02026,0.1688
0.020089,0.1861
0.019922,0.20495
0.019757,0.20756
0.019595,0.19645
0.019436,0.18432
0.019279,0.17625
0.019125,0.17388
0.018973,0.17407
0.018824,0.17277
0.018677,0.17215


==> CSV/Coh_P2.csv <==
X,Y
Inf,0.23765
2.3906,0.26224
1.1953,0.31268
0.79688,0.36463
0.59766,0.41903
0.47813,0.48231
0.39844,0.54704
0.34152,0.59737
0.29883,0.62181
0.26562,0.62305
0.23906,0.61595
0.21733,0.61005
0.19922,0.60436
0.18389,0.59785
0.17076,0.5925
0.15937,0.59107
0.14941,0.59394
0.14062,0.60141
0.13281,0.61281
0.12582,0.61829
0.11953,0.60693
0.11384,0.58138
0.10866,0.55041
0.10394,0.52319
0.099609,0.50348
0.095625,0.49068
0.091947,0.48352
0.088542,0.47443
0.085379,0.44827
0.082435,0.39397
0.079687,0.31515
0.077117,0.23398
0.074707,0.18061
0.072443,0.15971
0.070312,0.14674
0.068304,0.1233
0.066406,0.1084
0.064611,0.17186
0.062911,0.2023
0.061298,0.14044
0.059766,0.1397
0.058308,0.16672
0.05692,0.19561
0.055596,0.17431
0.054332,0.15501
0.053125,0.15446
0.05197,0.16641
0.050864,0.15815
0.049805,0.15854
0.048788,0.16484
0.047813,0.16719
0.046875,0.16945
0.045974,0.16509
0.045106,0.17003
0.044271,0.17179
0.043466,0.17707
0.04269,0.18373
0.041941,0.18702
0.041218,0.19673
0.040519,0.20335
0.039844,0.20194
0.039191,0.20108
0.038558,0.18042
0.037946,0.17127
0.037354,0.19988
0.036779,0.20926
0.036222,0.21795
0.035681,0.2343
0.035156,0.25046
0.034647,0.2424
0.034152,0.2483
0.033671,0.25315
0.033203,0.25282
0.032748,0.26406
0.032306,0.27623
0.031875,0.26798
0.031456,0.24898
0.031047,0.23569
0.030649,0.23084
0.030261,0.2302
0.029883,0.22485
0.029514,0.22638
0.029154,0.23665
0.028803,0.23627
0.02846,0.22487
0.028125,0.21107
0.027798,0.21376
0.027478,0.22324
0.027166,0.21842
0.026861,0.20648
0.026562,0.2063
0.026271,0.21109
0.025985,0.21561
0.025706,0.22587
0.025432,0.23623
0.025164,0.23054
0.024902,0.21771
0.024646,0.21221
0.024394,0.21094
0.024148,0.20992
0.023906,0.21133
0.02367,0.215
0.023438,0.22244
0.02321,0.22339
0.022987,0.21792
0.022768,0.21689
0.022553,0.22258
0.022342,0.23573
0.022135,0.24373
0.021932,0.24026
0.021733,0.23396
0.021537,0.23129
0.021345,0.23022
0.021156,0.22805
0.02097,0.22734
0.020788,0.23195
0.020609,0.23815
0.020433,0.24187
0.02026,0.24364
0.020089,0.23879
0.019922,0.22811
0.019757,0.2195
0.019595,0.20781
0.019436,0.1866
0.019279,0.16845
0.019125,0.16103
0.018973,0.16039
0.018824,0.16182
0.018677,0.16253


==> CSV/Coh_P3.csv <==
X,Y
Inf,0.46222
1.9922,0.48136
0.99609,0.52395
0.66406,0.5631
0.49805,0.58376
0.39844,0.58643
0.33203,0.58235
0.2846,0.58204
0.24902,0.58208
0.22135,0.57302
0.19922,0.55917
0.18111,0.54821
0.16602,0.54033
0.15325,0.53353
0.1423,0.52732
0.13281,0.5237
0.12451,0.52558
0.11719,0.53137
0.11068,0.53423
0.10485,0.52721
0.099609,0.5032
0.094866,0.46018
0.090554,0.40777
0.086617,0.35716
0.083008,0.31295
0.079687,0.27115
0.076623,0.22852
0.073785,0.18569
0.07115,0.14543
0.068696,0.11695
0.066406,0.12032
0.064264,0.16361
0.062256,0.21199
0.060369,0.1602
0.058594,0.17005
0.05692,0.19473
0.055339,0.20355
0.053843,0.15414
0.052426,0.16812
0.051082,0.18639
0.049805,0.19063
0.04859,0.18294
0.047433,0.22748
0.04633,0.24409
0.045277,0.21545
0.044271,0.22431
0.043308,0.23462
0.042387,0.23988
0.041504,0.25495
0.040657,0.26109
0.039844,0.27197
0.039062,0.2887
0.038311,0.27881
0.037588,0.25794
0.036892,0.25801
0.036222,0.24909
0.035575,0.25543
0.034951,0.2791
0.034348,0.28061
0.033766,0.27963
0.033203,0.27736
0.032659,0.26796
0.032132,0.26248
0.031622,0.26343
0.031128,0.26642
0.030649,0.26745
0.030185,0.26105
0.029734,0.26031
0.029297,0.26412
0.028872,0.26789
0.02846,0.27238
0.028059,0.27665
0.027669,0.28002
0.02729,0.28527
0.026921,0.29044
0.026562,0.28982
0.026213,0.28607
0.025873,0.28702
0.025541,0.29401
0.025218,0.30422
0.024902,0.31623
0.024595,0.32984
0.024295,0.32675
0.024002,0.30595
0.023717,0.28849
0.023438,0.27987
0.023165,0.26976
0.022899,0.25354
0.022638,0.24158
0.022384,0.2399
0.022135,0.24391
0.021892,0.25384
0.021654,0.25945
0.021421,0.25796
0.021193,0.25336
0.02097,0.25126
0.020752,0.25797
0.020538,0.27367
0.020328,0.28513
0.020123,0.28305
0.019922,0.2733
0.019725,0.26473
0.019531,0.25625
0.019342,0.24615
0.019156,0.23949
0.018973,0.2387
0.018794,0.24345
0.018619,0.25181
0.018446,0.25487
0.018277,0.25146
0.018111,0.24456
0.017948,0.23395
0.017787,0.22281
0.01763,0.21424
0.017475,0.2049
0.017323,0.19504
0.017174,0.19177
0.017027,0.19555
0.016883,0.19864
0.016741,0.19422
0.016602,0.18947
0.016464,0.19469
0.016329,0.20329
0.016197,0.20266
0.016066,0.194
0.015938,0.18584
0.015811,0.17831
0.015687,0.16862
0.015564,0.16305


==> CSV/Coh_P4.csv <==
X,Y
Inf,0.3453
1.9922,0.37532
0.99609,0.43362
0.66406,0.4864
0.49805,0.52786
0.39844,0.56094
0.33203,0.58619
0.2846,0.60205
0.24902,0.60654
0.22135,0.60085
0.19922,0.59145
0.18111,0.58514
0.16602,0.58445
0.15325,0.58955
0.1423,0.59854
0.13281,0.60458
0.12451,0.59812
0.11719,0.57262
0.11068,0.52964
0.10485,0.4769
0.099609,0.42504
0.094866,0.38041
0.090554,0.3417
0.086617,0.30503
0.083008,0.26801
0.079687,0.22838
0.076623,0.184
0.073785,0.1395
0.07115,0.11006
0.068696,0.10898
0.066406,0.13572
0.064264,0.1717
0.062256,0.1728
0.060369,0.16951
0.058594,0.15416
0.05692,0.13545
0.055339,0.16672
0.053843,0.2031
0.052426,0.17793
0.051082,0.1752
0.049805,0.18539
0.04859,0.201
0.047433,0.20753
0.04633,0.16893
0.045277,0.15927
0.044271,0.18385
0.043308,0.20261
0.042387,0.20002
0.041504,0.20902
0.040657,0.19019
0.039844,0.15973
0.039062,0.14594
0.038311,0.18633
0.037588,0.19187
0.036892,0.17922
0.036222,0.17583
0.035575,0.16104
0.034951,0.14183
0.034348,0.15479
0.033766,0.18378
0.033203,0.19986
0.032659,0.19639
0.032132,0.19567
0.031622,0.20377
0.031128,0.19827
0.030649,0.18802
0.030185,0.18262
0.029734,0.17064
0.029297,0.16529
0.028872,0.17427
0.02846,0.18168
0.028059,0.1738
0.027669,0.18057
0.02729,0.20704
0.026921,0.22428
0.026562,0.21702
0.026213,0.20438
0.025873,0.20902
0.025541,0.22808
0.025218,0.23873
0.024902,0.219
0.024595,0.19786
0.024295,0.20048
0.024002,0.21588
0.023717,0.22359
0.023438,0.22651
0.023165,0.22406
0.022899,0.21708
0.022638,0.20788
0.022384,0.19747
0.022135,0.18733
0.021892,0.18462
0.021654,0.1876
0.021421,0.18616
0.021193,0.18744
0.02097,0.19877
0.020752,0.21091
0.020538,0.21523
0.020328,0.21321
0.020123,0.21172
0.019922,0.20744
0.019725,0.1948
0.019531,0.17822
0.019342,0.16946
0.019156,0.1758
0.018973,0.19101
0.018794,0.20495
0.018619,0.2093
0.018446,0.20225
0.018277,0.19203
0.018111,0.17902
0.017948,0.16246
0.017787,0.14826
0.01763,0.14033
0.017475,0.13791
0.017323,0.13632
0.017174,0.13255
0.017027,0.13117
0.016883,0.13549
0.016741,0.14188
0.016602,0.15042
0.016464,0.16356
0.016329,0.17826
0.016197,0.18347
0.016066,0.17923
0.015938,0.17124
0.015811,0.16207
0.015687,0.15365
0.015564,0.15004


==> CSV/Coh_PSpan1.csv <==
X,Y
Inf,0.35512
0.8,0.35431
0.4,0.35186
0.26667,0.3477
0.2,0.34172
0.16,0.33376
0.13333,0.32363
0.11429,0.31112
0.1,0.29603
0.088889,0.27829
0.08,0.25795
0.072727,0.23535
0.066667,0.21114
0.061538,0.18643
0.057143,0.1628
0.053333,0.14193
0.05,0.12452
0.047059,0.11
0.044444,0.097781
0.042105,0.088136
0.04,0.081537
0.038095,0.077784
0.036364,0.075481
0.034783,0.073407
0.033333,0.07087
0.032,0.069004
0.030769,0.069775
0.02963,0.072049
0.028571,0.072898
0.027586,0.072083
0.026667,0.070745
0.025806,0.070408
0.025,0.072743
0.024242,0.07819
0.023529,0.086364
0.022857,0.094211
0.022222,0.092523
0.021622,0.082254
0.021053,0.071535
0.020513,0.064147
0.02,0.061661
0.019512,0.064361
0.019048,0.071326
0.018605,0.080236
0.018182,0.087358
0.017778,0.088571
0.017391,0.085635
0.017021,0.08164
0.016667,0.078489


==> CSV/Coh_PSpan2.csv <==
X,Y
Inf,0.34523
0.8,0.34419
0.4,0.34108
0.26667,0.33587
0.2,0.32853
0.16,0.31902
0.13333,0.30726
0.11429,0.29324
0.1,0.27698
0.088889,0.25861
0.08,0.23845
0.072727,0.21707
0.066667,0.19529
0.061538,0.17407
0.057143,0.15424
0.053333,0.13632
0.05,0.1205
0.047059,0.10689
0.044444,0.09573
0.042105,0.087132
0.04,0.080548
0.038095,0.074758
0.036364,0.068924
0.034783,0.065014
0.033333,0.069693
0.032,0.085568
0.030769,0.097204
0.02963,0.095384
0.028571,0.087108
0.027586,0.078072
0.026667,0.071037
0.025806,0.067096
0.025,0.067399
0.024242,0.073141
0.023529,0.082239
0.022857,0.087502
0.022222,0.084525
0.021622,0.077947
0.021053,0.072207
0.020513,0.068803
0.02,0.068471
0.019512,0.071511
0.019048,0.076673
0.018605,0.080086
0.018182,0.079181
0.017778,0.074008
0.017391,0.067006
0.017021,0.060693
0.016667,0.057583


==> CSV/Coh_PSpan3.csv <==
X,Y
Inf,0.38534
0.4,0.38099
0.2,0.36771
0.13333,0.34478
0.1,0.3109
0.08,0.26513
0.066667,0.21062
0.057143,0.15897
0.05,0.11992
0.044444,0.086533
0.04,0.06946
0.036364,0.087233
0.033333,0.12567
0.030769,0.14357
0.028571,0.14523
0.026667,0.13552
0.025,0.1185
0.023529,0.11045
0.022222,0.104
0.021053,0.083961
0.02,0.08725
0.019048,0.09707
0.018182,0.10495
0.017391,0.11725
0.016667,0.12681


==> CSV/Coh_PSpan4.csv <==
X,Y
Inf,0.3831
0.4,0.37817
0.2,0.36303
0.13333,0.33698
0.1,0.29982
0.08,0.2533
0.066667,0.20322
0.057143,0.15778
0.05,0.11801
0.044444,0.083683
0.04,0.061199
0.036364,0.059708
0.033333,0.10509
0.030769,0.161
0.028571,0.15685
0.026667,0.13207
0.025,0.11561
0.023529,0.12052
0.022222,0.11897
0.021053,0.092143
0.02,0.076211
0.019048,0.082529
0.018182,0.098264
0.017391,0.11297
0.016667,0.11023


==> CSV/Coh_PY1.csv <==
X,Y
Inf,0.31198
2.3906,0.33169
1.1953,0.35074
0.79688,0.37674
0.59766,0.43166
0.47813,0.51024
0.39844,0.58547
0.34152,0.63469
0.29883,0.65917
0.26562,0.6719
0.23906,0.67823
0.21733,0.67556
0.19922,0.66235
0.18389,0.63639
0.17076,0.61161
0.15937,0.60559
0.14941,0.61364
0.14062,0.62338
0.13281,0.62272
0.12582,0.60717
0.11953,0.57973
0.11384,0.54668
0.10866,0.5081
0.10394,0.47603
0.099609,0.46676
0.095625,0.47115
0.091947,0.47194
0.088542,0.4611
0.085379,0.43883
0.082435,0.40584
0.079687,0.35863
0.077117,0.29323
0.074707,0.2195
0.072443,0.15992
0.070312,0.12599
0.068304,0.11351
0.066406,0.12579
0.064611,0.18627
0.062911,0.20313
0.061298,0.14491
0.059766,0.099717
0.058308,0.12757
0.05692,0.16794
0.055596,0.15416
0.054332,0.11501
0.053125,0.15131
0.05197,0.17411
0.050864,0.12279
0.049805,0.12167
0.048788,0.14709
0.047813,0.13988
0.046875,0.15752
0.045974,0.15146
0.045106,0.12563
0.044271,0.14312
0.043466,0.15944
0.04269,0.15295
0.041941,0.15699
0.041218,0.16297
0.040519,0.17593
0.039844,0.17273
0.039191,0.17173
0.038558,0.18066
0.037946,0.18
0.037354,0.17931
0.036779,0.18395
0.036222,0.17532
0.035681,0.16324
0.035156,0.15894
0.034647,0.1639
0.034152,0.17742
0.033671,0.18853
0.033203,0.19428
0.032748,0.20056
0.032306,0.20206
0.031875,0.19323
0.031456,0.18278
0.031047,0.18015
0.030649,0.18453
0.030261,0.18136
0.029883,0.1691
0.029514,0.15741
0.029154,0.15574
0.028803,0.17054
0.02846,0.18819
0.028125,0.19487
0.027798,0.18933
0.027478,0.18275
0.027166,0.18476
0.026861,0.18668
0.026562,0.18312
0.026271,0.17981
0.025985,0.17947
0.025706,0.17843
0.025432,0.17968
0.025164,0.18349
0.024902,0.18454
0.024646,0.18268
0.024394,0.18266
0.024148,0.18304
0.023906,0.17943
0.02367,0.17663
0.023438,0.17881
0.02321,0.18265
0.022987,0.18538
0.022768,0.18504
0.022553,0.18028
0.022342,0.17692
0.022135,0.17672
0.021932,0.17686
0.021733,0.1768
0.021537,0.17459
0.021345,0.16693
0.021156,0.15665
0.02097,0.15127
0.020788,0.15191
0.020609,0.15383
0.020433,0.15458
0.02026,0.15359
0.020089,0.15561
0.019922,0.1651
0.019757,0.1756
0.019595,0.16924
0.019436,0.14808
0.019279,0.12517
0.019125,0.11427
0.018973,0.11288
0.018824,0.11257
0.018677,0.11135


==> CSV/Coh_PY2.csv <==
X,Y
Inf,0.21455
2.3906,0.2252
1.1953,0.25272
0.79688,0.30289
0.59766,0.37945
0.47813,0.47084
0.39844,0.55729
0.34152,0.62461
0.29883,0.66795
0.26562,0.68896
0.23906,0.69557
0.21733,0.69535
0.19922,0.69181
0.18389,0.68908
0.17076,0.69269
0.15937,0.70316
0.14941,0.71464
0.14062,0.72286
0.13281,0.72553
0.12582,0.72109
0.11953,0.7078
0.11384,0.68626
0.10866,0.66082
0.10394,0.63823
0.099609,0.62128
0.095625,0.6102
0.091947,0.60343
0.088542,0.59425
0.085379,0.57066
0.082435,0.5224
0.079687,0.44524
0.077117,0.3447
0.074707,0.24726
0.072443,0.17941
0.070312,0.14192
0.068304,0.12372
0.066406,0.13738
0.064611,0.19187
0.062911,0.20011
0.061298,0.1286
0.059766,0.16679
0.058308,0.19632
0.05692,0.18038
0.055596,0.1477
0.054332,0.13307
0.053125,0.14433
0.05197,0.14886
0.050864,0.14199
0.049805,0.14887
0.048788,0.16202
0.047813,0.15404
0.046875,0.16821
0.045974,0.17359
0.045106,0.17586
0.044271,0.19054
0.043466,0.20232
0.04269,0.20042
0.041941,0.18159
0.041218,0.19328
0.040519,0.18244
0.039844,0.17201
0.039191,0.17586
0.038558,0.17823
0.037946,0.17645
0.037354,0.19102
0.036779,0.19216
0.036222,0.19599
0.035681,0.21687
0.035156,0.24227
0.034647,0.24411
0.034152,0.23238
0.033671,0.21297
0.033203,0.19467
0.032748,0.20352
0.032306,0.23068
0.031875,0.25408
0.031456,0.25617
0.031047,0.23952
0.030649,0.22551
0.030261,0.21627
0.029883,0.20316
0.029514,0.18845
0.029154,0.18625
0.028803,0.20453
0.02846,0.21433
0.028125,0.20322
0.027798,0.19122
0.027478,0.18803
0.027166,0.18269
0.026861,0.17284
0.026562,0.16921
0.026271,0.17157
0.025985,0.17456
0.025706,0.18365
0.025432,0.19145
0.025164,0.19219
0.024902,0.19658
0.024646,0.20876
0.024394,0.21715
0.024148,0.21639
0.023906,0.21114
0.02367,0.20415
0.023438,0.19721
0.02321,0.19125
0.022987,0.19015
0.022768,0.19193
0.022553,0.19792
0.022342,0.2042
0.022135,0.20743
0.021932,0.20789
0.021733,0.20392
0.021537,0.19938
0.021345,0.19488
0.021156,0.18686
0.02097,0.18124
0.020788,0.18192
0.020609,0.18392
0.020433,0.18329
0.02026,0.18383
0.020089,0.18631
0.019922,0.19128
0.019757,0.19701
0.019595,0.19432
0.019436,0.18022
0.019279,0.15791
0.019125,0.13591
0.018973,0.12106
0.018824,0.11344
0.018677,0.1115


==> CSV/Coh_PY3.csv <==
X,Y
Inf,0.39272
1.9922,0.40434
0.99609,0.429
0.66406,0.44985
0.49805,0.46011
0.39844,0.46875
0.33203,0.4914
0.2846,0.52984
0.24902,0.56614
0.22135,0.58569
0.19922,0.5971
0.18111,0.61096
0.16602,0.62394
0.15325,0.62937
0.1423,0.62721
0.13281,0.62426
0.12451,0.62686
0.11719,0.63349
0.11068,0.6389
0.10485,0.64072
0.099609,0.6342
0.094866,0.6106
0.090554,0.5655
0.086617,0.50376
0.083008,0.43372
0.079687,0.36286
0.076623,0.29566
0.073785,0.23063
0.07115,0.16775
0.068696,0.11898
0.066406,0.10959
0.064264,0.15426
0.062256,0.21783
0.060369,0.16339
0.058594,0.19215
0.05692,0.24418
0.055339,0.26068
0.053843,0.18794
0.052426,0.18571
0.051082,0.20563
0.049805,0.21776
0.04859,0.20693
0.047433,0.21931
0.04633,0.24619
0.045277,0.24652
0.044271,0.24828
0.043308,0.24269
0.042387,0.26243
0.041504,0.28531
0.040657,0.28597
0.039844,0.28189
0.039062,0.28025
0.038311,0.26203
0.037588,0.23838
0.036892,0.22528
0.036222,0.20883
0.035575,0.22312
0.034951,0.25143
0.034348,0.24569
0.033766,0.21972
0.033203,0.20111
0.032659,0.18708
0.032132,0.17645
0.031622,0.17512
0.031128,0.18835
0.030649,0.20625
0.030185,0.21894
0.029734,0.23235
0.029297,0.24242
0.028872,0.24329
0.02846,0.23637
0.028059,0.22465
0.027669,0.21507
0.02729,0.21076
0.026921,0.21029
0.026562,0.21631
0.026213,0.22537
0.025873,0.22911
0.025541,0.23499
0.025218,0.24234
0.024902,0.24802
0.024595,0.25055
0.024295,0.25072
0.024002,0.25038
0.023717,0.24749
0.023438,0.24047
0.023165,0.23232
0.022899,0.2321
0.022638,0.23976
0.022384,0.23924
0.022135,0.22835
0.021892,0.21722
0.021654,0.21146
0.021421,0.21034
0.021193,0.20724
0.02097,0.199
0.020752,0.1948
0.020538,0.2013
0.020328,0.2121
0.020123,0.22323
0.019922,0.2313
0.019725,0.23358
0.019531,0.22905
0.019342,0.22487
0.019156,0.22425
0.018973,0.22771
0.018794,0.235
0.018619,0.24132
0.018446,0.23961
0.018277,0.23184
0.018111,0.22815
0.017948,0.23082
0.017787,0.23202
0.01763,0.22797
0.017475,0.22312
0.017323,0.22398
0.017174,0.23157
0.017027,0.24162
0.016883,0.24821
0.016741,0.24705
0.016602,0.23941
0.016464,0.22938
0.016329,0.2171
0.016197,0.20644
0.016066,0.20296
0.015938,0.20118
0.015811,0.19914
0.015687,0.19728
0.015564,0.19657


==> CSV/Coh_PY4.csv <==
X,Y
Inf,0.20768
1.9922,0.23055
0.99609,0.28993
0.66406,0.3679
0.49805,0.44814
0.39844,0.52417
0.33203,0.59634
0.2846,0.66103
0.24902,0.70579
0.22135,0.72378
0.19922,0.7226
0.18111,0.71293
0.16602,0.70217
0.15325,0.69553
0.1423,0.69291
0.13281,0.69193
0.12451,0.69096
0.11719,0.68529
0.11068,0.67088
0.10485,0.64809
0.099609,0.61947
0.094866,0.58664
0.090554,0.55155
0.086617,0.51729
0.083008,0.48201
0.079687,0.43582
0.076623,0.36851
0.073785,0.28485
0.07115,0.2091
0.068696,0.16587
0.066406,0.16087
0.064264,0.1719
0.062256,0.14899
0.060369,0.15857
0.058594,0.16197
0.05692,0.10074
0.055339,0.10722
0.053843,0.1825
0.052426,0.14468
0.051082,0.14253
0.049805,0.14671
0.04859,0.14202
0.047433,0.14749
0.04633,0.11823
0.045277,0.11155
0.044271,0.13364
0.043308,0.14959
0.042387,0.15388
0.041504,0.14799
0.040657,0.12496
0.039844,0.14787
0.039062,0.16526
0.038311,0.17921
0.037588,0.17482
0.036892,0.15161
0.036222,0.16862
0.035575,0.16464
0.034951,0.14888
0.034348,0.16915
0.033766,0.17937
0.033203,0.17666
0.032659,0.19512
0.032132,0.19829
0.031622,0.18318
0.031128,0.1696
0.030649,0.16453
0.030185,0.16986
0.029734,0.16688
0.029297,0.17347
0.028872,0.19083
0.02846,0.2024
0.028059,0.207
0.027669,0.19688
0.02729,0.19649
0.026921,0.2064
0.026562,0.20606
0.026213,0.18906
0.025873,0.1735
0.025541,0.17159
0.025218,0.17675
0.024902,0.18249
0.024595,0.19356
0.024295,0.20667
0.024002,0.21189
0.023717,0.21513
0.023438,0.22854
0.023165,0.2389
0.022899,0.24274
0.022638,0.24073
0.022384,0.22917
0.022135,0.20801
0.021892,0.18652
0.021654,0.17748
0.021421,0.18236
0.021193,0.19409
0.02097,0.2073
0.020752,0.22111
0.020538,0.23023
0.020328,0.23146
0.020123,0.22248
0.019922,0.20778
0.019725,0.19558
0.019531,0.19115
0.019342,0.1956
0.019156,0.20262
0.018973,0.2055
0.018794,0.20331
0.018619,0.20214
0.018446,0.20378
0.018277,0.20492
0.018111,0.20053
0.017948,0.19148
0.017787,0.18274
0.01763,0.17545
0.017475,0.16941
0.017323,0.17084
0.017174,0.18084
0.017027,0.18915
0.016883,0.19022
0.016741,0.18755
0.016602,0.18124
0.016464,0.17608
0.016329,0.18244
0.016197,0.18913
0.016066,0.19102
0.015938,0.189
0.015811,0.18523
0.015687,0.18324
0.015564,0.18323


==> CSV/Coh_Pp1.csv <==
X,Y
Inf,0.26729
1195.3,0.3082
597.66,0.3836
398.44,0.45395
298.83,0.52227
239.06,0.58452
199.22,0.62438
170.76,0.63648
149.41,0.63233
132.81,0.62299
119.53,0.61054
108.66,0.59207
99.609,0.56544
91.947,0.53096
85.379,0.49744
79.688,0.48214
74.707,0.49
70.312,0.5064
66.406,0.51094
62.911,0.49536
59.766,0.46774
56.92,0.44335
54.332,0.42288
51.97,0.40385
49.805,0.39692
47.812,0.40247
45.974,0.40681
44.271,0.39801
42.69,0.3729
41.218,0.33135
39.844,0.27478
38.558,0.2139
37.354,0.16436
36.222,0.13269
35.156,0.1177
34.152,0.11637
33.203,0.12705
32.306,0.16761
31.456,0.18539
30.649,0.14577
29.883,0.10767
29.154,0.14049
28.46,0.18656
27.798,0.17443
27.166,0.1445
26.562,0.15604
25.985,0.16704
25.432,0.14388
24.902,0.13816
24.394,0.15191
23.906,0.17179
23.438,0.18053
22.987,0.16907
22.553,0.15445
22.135,0.15251
21.733,0.14736
21.345,0.13683
20.97,0.15237
20.609,0.15548
20.26,0.16088
19.922,0.15486
19.595,0.14779
19.279,0.15163
18.973,0.15487
18.677,0.15209
18.389,0.15219
18.111,0.14794
17.84,0.13888
17.578,0.14165
17.323,0.15785
17.076,0.17075
16.835,0.17371
16.602,0.17079
16.374,0.1665
16.153,0.15617
15.938,0.14677
15.728,0.14949
15.524,0.15679
15.325,0.16279
15.131,0.16855
14.941,0.1743
14.757,0.18105
14.577,0.19256
14.401,0.20127
14.23,0.19746
14.062,0.18666
13.899,0.17629
13.739,0.16986
13.583,0.16912
13.43,0.16981
13.281,0.16779
13.135,0.16769
12.993,0.17342
12.853,0.17563
12.716,0.17553
12.582,0.17782
12.451,0.17676
12.323,0.17311
12.197,0.17231
12.074,0.17138
11.953,0.17058
11.835,0.1748
11.719,0.18707
11.605,0.19694
11.493,0.19528
11.384,0.18917
11.277,0.18794
11.171,0.19257
11.068,0.19615
10.966,0.18871
10.866,0.17297
10.769,0.16165
10.672,0.16176
10.578,0.17216
10.485,0.17946
10.394,0.1743
10.304,0.167
10.216,0.16364
10.13,0.1688
10.045,0.1861
9.9609,0.20495
9.8786,0.20756
9.7976,0.19645
9.718,0.18432
9.6396,0.17625
9.5625,0.17388
9.4866,0.17407
9.4119,0.17277
9.3384,0.17215


==> CSV/Coh_Pp2.csv <==
X,Y
Inf,0.23765
1195.3,0.26224
597.66,0.31268
398.44,0.36463
298.83,0.41903
239.06,0.48231
199.22,0.54704
170.76,0.59737
149.41,0.62181
132.81,0.62305
119.53,0.61595
108.66,0.61005
99.609,0.60436
91.947,0.59785
85.379,0.5925
79.688,0.59107
74.707,0.59394
70.312,0.60141
66.406,0.61281
62.911,0.61829
59.766,0.60693
56.92,0.58138
54.332,0.55041
51.97,0.52319
49.805,0.50348
47.812,0.49068
45.974,0.48352
44.271,0.47443
42.69,0.44827
41.218,0.39397
39.844,0.31515
38.558,0.23398
37.354,0.18061
36.222,0.15971
35.156,0.14674
34.152,0.1233
33.203,0.1084
32.306,0.17186
31.456,0.2023
30.649,0.14044
29.883,0.1397
29.154,0.16672
28.46,0.19561
27.798,0.17431
27.166,0.15501
26.562,0.15446
25.985,0.16641
25.432,0.15815
24.902,0.15854
24.394,0.16484
23.906,0.16719
23.438,0.16945
22.987,0.16509
22.553,0.17003
22.135,0.17179
21.733,0.17707
21.345,0.18373
20.97,0.18702
20.609,0.19673
20.26,0.20335
19.922,0.20194
19.595,0.20108
19.279,0.18042
18.973,0.17127
18.677,0.19988
18.389,0.20926
18.111,0.21795
17.84,0.2343
17.578,0.25046
17.323,0.2424
17.076,0.2483
16.835,0.25315
16.602,0.25282
16.374,0.26406
16.153,0.27623
15.938,0.26798
15.728,0.24898
15.524,0.23569
15.325,0.23084
15.131,0.2302
14.941,0.22485
14.757,0.22638
14.577,0.23665
14.401,0.23627
14.23,0.22487
14.062,0.21107
13.899,0.21376
13.739,0.22324
13.583,0.21842
13.43,0.20648
13.281,0.2063
13.135,0.21109
12.993,0.21561
12.853,0.22587
12.716,0.23623
12.582,0.23054
12.451,0.21771
12.323,0.21221
12.197,0.21094
12.074,0.20992
11.953,0.21133
11.835,0.215
11.719,0.22244
11.605,0.22339
11.493,0.21792
11.384,0.21689
11.277,0.22258
11.171,0.23573
11.068,0.24373
10.966,0.24026
10.866,0.23396
10.769,0.23129
10.672,0.23022
10.578,0.22805
10.485,0.22734
10.394,0.23195
10.304,0.23815
10.216,0.24187
10.13,0.24364
10.045,0.23879
9.9609,0.22811
9.8786,0.2195
9.7976,0.20781
9.718,0.1866
9.6396,0.16845
9.5625,0.16103
9.4866,0.16039
9.4119,0.16182
9.3384,0.16253


==> CSV/Coh_Pp3.csv <==
X,Y
Inf,0.46222
996.09,0.48136
498.05,0.52395
332.03,0.5631
249.02,0.58376
199.22,0.58643
166.02,0.58235
142.3,0.58204
124.51,0.58208
110.68,0.57302
99.609,0.55917
90.554,0.54821
83.008,0.54033
76.623,0.53353
71.15,0.52732
66.406,0.5237
62.256,0.52558
58.594,0.53137
55.339,0.53423
52.426,0.52721
49.805,0.5032
47.433,0.46018
45.277,0.40777
43.308,0.35716
41.504,0.31295
39.844,0.27115
38.311,0.22852
36.892,0.18569
35.575,0.14543
34.348,0.11695
33.203,0.12032
32.132,0.16361
31.128,0.21199
30.185,0.1602
29.297,0.17005
28.46,0.19473
27.669,0.20355
26.921,0.15414
26.213,0.16812
25.541,0.18639
24.902,0.19063
24.295,0.18294
23.717,0.22748
23.165,0.24409
22.638,0.21545
22.135,0.22431
21.654,0.23462
21.193,0.23988
20.752,0.25495
20.328,0.26109
19.922,0.27197
19.531,0.2887
19.156,0.27881
18.794,0.25794
18.446,0.25801
18.111,0.24909
17.787,0.25543
17.475,0.2791
17.174,0.28061
16.883,0.27963
16.602,0.27736
16.329,0.26796
16.066,0.26248
15.811,0.26343
15.564,0.26642
15.325,0.26745
15.092,0.26105
14.867,0.26031
14.648,0.26412
14.436,0.26789
14.23,0.27238
14.029,0.27665
13.835,0.28002
13.645,0.28527
13.461,0.29044
13.281,0.28982
13.106,0.28607
12.936,0.28702
12.77,0.29401
12.609,0.30422
12.451,0.31623
12.297,0.32984
12.147,0.32675
12.001,0.30595
11.858,0.28849
11.719,0.27987
11.582,0.26976
11.449,0.25354
11.319,0.24158
11.192,0.2399
11.068,0.24391
10.946,0.25384
10.827,0.25945
10.711,0.25796
10.597,0.25336
10.485,0.25126
10.376,0.25797
10.269,0.27367
10.164,0.28513
10.062,0.28305
9.9609,0.2733
9.8623,0.26473
9.7656,0.25625
9.6708,0.24615
9.5778,0.23949
9.4866,0.2387
9.3971,0.24345
9.3093,0.25181
9.2231,0.25487
9.1385,0.25146
9.0554,0.24456
8.9738,0.23395
8.8937,0.22281
8.815,0.21424
8.7377,0.2049
8.6617,0.19504
8.587,0.19177
8.5136,0.19555
8.4415,0.19864
8.3705,0.19422
8.3008,0.18947
8.2322,0.19469
8.1647,0.20329
8.0983,0.20266
8.033,0.194
7.9688,0.18584
7.9055,0.17831
7.8433,0.16862
7.782,0.16305


==> CSV/Coh_Pp4.csv <==
X,Y
Inf,0.3453
996.09,0.37532
498.05,0.43362
332.03,0.4864
249.02,0.52786
199.22,0.56094
166.02,0.58619
142.3,0.60205
124.51,0.60654
110.68,0.60085
99.609,0.59145
90.554,0.58514
83.008,0.58445
76.623,0.58955
71.15,0.59854
66.406,0.60458
62.256,0.59812
58.594,0.57262
55.339,0.52964
52.426,0.4769
49.805,0.42504
47.433,0.38041
45.277,0.3417
43.308,0.30503
41.504,0.26801
39.844,0.22838
38.311,0.184
36.892,0.1395
35.575,0.11006
34.348,0.10898
33.203,0.13572
32.132,0.1717
31.128,0.1728
30.185,0.16951
29.297,0.15416
28.46,0.13545
27.669,0.16672
26.921,0.2031
26.213,0.17793
25.541,0.1752
24.902,0.18539
24.295,0.201
23.717,0.20753
23.165,0.16893
22.638,0.15927
22.135,0.18385
21.654,0.20261
21.193,0.20002
20.752,0.20902
20.328,0.19019
19.922,0.15973
19.531,0.14594
19.156,0.18633
18.794,0.19187
18.446,0.17922
18.111,0.17583
17.787,0.16104
17.475,0.14183
17.174,0.15479
16.883,0.18378
16.602,0.19986
16.329,0.19639
16.066,0.19567
15.811,0.20377
15.564,0.19827
15.325,0.18802
15.092,0.18262
14.867,0.17064
14.648,0.16529
14.436,0.17427
14.23,0.18168
14.029,0.1738
13.835,0.18057
13.645,0.20704
13.461,0.22428
13.281,0.21702
13.106,0.20438
12.936,0.20902
12.77,0.22808
12.609,0.23873
12.451,0.219
12.297,0.19786
12.147,0.20048
12.001,0.21588
11.858,0.22359
11.719,0.22651
11.582,0.22406
11.449,0.21708
11.319,0.20788
11.192,0.19747
11.068,0.18733
10.946,0.18462
10.827,0.1876
10.711,0.18616
10.597,0.18744
10.485,0.19877
10.376,0.21091
10.269,0.21523
10.164,0.21321
10.062,0.21172
9.9609,0.20744
9.8623,0.1948
9.7656,0.17822
9.6708,0.16946
9.5778,0.1758
9.4866,0.19101
9.3971,0.20495
9.3093,0.2093
9.2231,0.20225
9.1385,0.19203
9.0554,0.17902
8.9738,0.16246
8.8937,0.14826
8.815,0.14033
8.7377,0.13791
8.6617,0.13632
8.587,0.13255
8.5136,0.13117
8.4415,0.13549
8.3705,0.14188
8.3008,0.15042
8.2322,0.16356
8.1647,0.17826
8.0983,0.18347
8.033,0.17923
7.9688,0.17124
7.9055,0.16207
7.8433,0.15365
7.782,0.15004


==> CSV/Coh_Re1.csv <==
X,Y
Inf,0.33636
1.063,0.37218
0.53148,0.4524
0.35432,0.53145
0.26574,0.58309
0.21259,0.60098
0.17716,0.59867
0.15185,0.59519
0.13287,0.58828
0.11811,0.57179
0.1063,0.55061
0.096633,0.52921
0.08858,0.50192
0.081766,0.45931
0.075926,0.39588
0.070864,0.31307
0.066435,0.22236
0.062527,0.14828
0.059053,0.12032
0.055945,0.13779
0.053148,0.14853
0.050617,0.12393
0.048316,0.10568
0.046216,0.13822
0.04429,0.14041
0.042519,0.094398
0.040883,0.075056
0.039369,0.12244
0.037963,0.1328
0.036654,0.1524
0.035432,0.15624
0.034289,0.15263
0.033218,0.15085
0.032211,0.14637
0.031264,0.13439
0.03037,0.16772
0.029527,0.20161
0.028729,0.19561
0.027973,0.16691
0.027255,0.15449
0.026574,0.15343
0.025926,0.15528
0.025309,0.14779
0.02472,0.15089
0.024158,0.15767
0.023621,0.16203
0.023108,0.16415
0.022616,0.17274
0.022145,0.18553
0.021693,0.18461
0.021259,0.17193
0.020842,0.15526
0.020442,0.14658
0.020056,0.14202
0.019684,0.14354
0.019327,0.14805
0.018981,0.14506
0.018648,0.14025
0.018327,0.14219
0.018016,0.14322
0.017716,0.14199
0.017426,0.13897
0.017145,0.13513
0.016872,0.12982
0.016609,0.12722
0.016353,0.1282
0.016105,0.13416
0.015865,0.14691
0.015632,0.16602
0.015405,0.18119
0.015185,0.18339
0.014971,0.17954
0.014763,0.1739
0.014561,0.16725
0.014364,0.15964
0.014173,0.15749
0.013986,0.16349
0.013805,0.16881
0.013628,0.16874
0.013455,0.16791
0.013287,0.16621
0.013123,0.1607
0.012963,0.1536
0.012807,0.14964
0.012654,0.15151
0.012505,0.1561
0.01236,0.15811
0.012218,0.15721
0.012079,0.15641
0.011943,0.15946
0.011811,0.16212
0.011681,0.15979
0.011554,0.1567
0.01143,0.16051
0.011308,0.16888
0.011189,0.17371
0.011073,0.1703
0.010958,0.16066
0.010847,0.15298
0.010737,0.15133
0.01063,0.15236
0.010524,0.15351
0.010421,0.15803
0.01032,0.16789
0.010221,0.18093
0.010123,0.19164
0.010028,0.19384
0.0099342,0.18951
0.0098422,0.1853
0.009752,0.18624
0.0096633,0.19205
0.0095762,0.19705
0.0094907,0.19606
0.0094068,0.18925
0.0093242,0.1803
0.0092432,0.17008
0.0091635,0.15975
0.0090852,0.15531
0.0090082,0.15698
0.0089325,0.16311
0.008858,0.17183
0.0087848,0.18009
0.0087128,0.18185
0.008642,0.17464
0.0085723,0.17105
0.0085037,0.17513
0.0084362,0.181
0.0083698,0.1837
0.0083044,0.18377


==> CSV/Coh_Re2.csv <==
X,Y
Inf,0.36914
1.2401,0.38939
0.62006,0.43478
0.41337,0.48
0.31003,0.51067
0.24802,0.52387
0.20669,0.52381
0.17716,0.51527
0.15502,0.49745
0.13779,0.46826
0.12401,0.43983
0.11274,0.41767
0.10334,0.39907
0.095394,0.388
0.08858,0.37937
0.082675,0.35577
0.077508,0.30586
0.072948,0.2376
0.068896,0.1735
0.06527,0.13627
0.062006,0.1238
0.059053,0.11102
0.056369,0.092147
0.053918,0.16383
0.051672,0.16392
0.049605,0.13273
0.047697,0.10785
0.04593,0.087466
0.04429,0.12168
0.042763,0.14069
0.041337,0.12759
0.040004,0.11492
0.038754,0.11179
0.037579,0.14184
0.036474,0.15809
0.035432,0.13717
0.034448,0.14804
0.033517,0.14172
0.032635,0.14613
0.031798,0.16303
0.031003,0.14186
0.030247,0.13022
0.029527,0.13006
0.02884,0.13452
0.028185,0.14503
0.027558,0.15011
0.026959,0.15648
0.026386,0.15787
0.025836,0.14534
0.025309,0.13532
0.024802,0.12941
0.024316,0.1232
0.023849,0.11404
0.023399,0.10273
0.022965,0.10928
0.022548,0.13
0.022145,0.1465
0.021757,0.15047
0.021381,0.13204
0.021019,0.11971
0.020669,0.13068
0.02033,0.13476
0.020002,0.12469
0.019684,0.11316
0.019377,0.10901
0.019079,0.11935
0.01879,0.12774
0.018509,0.1264
0.018237,0.12404
0.017973,0.12248
0.017716,0.11971
0.017467,0.1175
0.017224,0.12029
0.016988,0.12501
0.016758,0.12213
0.016535,0.1188
0.016317,0.1226
0.016105,0.12624
0.015899,0.12869
0.015698,0.13055
0.015502,0.13034
0.01531,0.12786
0.015123,0.12301
0.014941,0.11946
0.014763,0.11873
0.01459,0.11899
0.01442,0.11776
0.014254,0.1138
0.014092,0.11371
0.013934,0.11975
0.013779,0.12324
0.013628,0.11811
0.01348,0.10822
0.013335,0.10186
0.013193,0.10319
0.013054,0.10918
0.012918,0.11477
0.012785,0.11648
0.012654,0.11705
0.012526,0.12043
0.012401,0.12422
0.012278,0.12408
0.012158,0.12186
0.01204,0.12488
0.011924,0.13445
0.011811,0.14164
0.011699,0.14257
0.01159,0.13862
0.011483,0.13381
0.011377,0.13307
0.011274,0.13704
0.011172,0.14362
0.011073,0.1481
0.010975,0.14558
0.010878,0.14031
0.010784,0.13788
0.010691,0.13527
0.010599,0.13103
0.01051,0.12896
0.010421,0.13027
0.010334,0.13148
0.010249,0.12828
0.010165,0.12149
0.010082,0.11519
0.010001,0.11272
0.009921,0.11425
0.0098422,0.11514
0.0097648,0.11213
0.0096885,0.10964


==> CSV/Coh_Re3.csv <==
X,Y
Inf,0.39793
1.9922,0.42912
0.99609,0.47945
0.66406,0.51569
0.49805,0.54082
0.39844,0.56456
0.33203,0.58925
0.2846,0.60144
0.24902,0.58589
0.22135,0.54486
0.19922,0.49629
0.18111,0.46432
0.16602,0.46034
0.15325,0.46182
0.1423,0.44959
0.13281,0.43918
0.12451,0.44577
0.11719,0.464
0.11068,0.48152
0.10485,0.49219
0.099609,0.49321
0.094866,0.4812
0.090554,0.45286
0.086617,0.40724
0.083008,0.346
0.079687,0.27817
0.076623,0.21356
0.073785,0.15554
0.07115,0.10738
0.068696,0.078038
0.066406,0.087167
0.064264,0.14913
0.062256,0.20018
0.060369,0.13509
0.058594,0.13034
0.05692,0.17566
0.055339,0.16193
0.053843,0.13161
0.052426,0.15361
0.051082,0.16951
0.049805,0.18499
0.04859,0.20888
0.047433,0.21149
0.04633,0.18183
0.045277,0.1602
0.044271,0.14546
0.043308,0.1561
0.042387,0.17033
0.041504,0.16716
0.040657,0.15353
0.039844,0.15955
0.039062,0.17961
0.038311,0.19037
0.037588,0.19021
0.036892,0.18858
0.036222,0.18481
0.035575,0.17482
0.034951,0.16253
0.034348,0.15412
0.033766,0.16032
0.033203,0.17949
0.032659,0.18796
0.032132,0.17931
0.031622,0.16455
0.031128,0.1524
0.030649,0.14502
0.030185,0.13624
0.029734,0.13041
0.029297,0.12542
0.028872,0.12136
0.02846,0.11822
0.028059,0.12341
0.027669,0.14058
0.02729,0.15313
0.026921,0.14956
0.026562,0.13826
0.026213,0.13682
0.025873,0.14248
0.025541,0.13746
0.025218,0.12121
0.024902,0.10882
0.024595,0.1167
0.024295,0.13331
0.024002,0.14259
0.023717,0.14716
0.023438,0.15251
0.023165,0.16094
0.022899,0.16852
0.022638,0.16961
0.022384,0.1705
0.022135,0.175
0.021892,0.17466
0.021654,0.16241
0.021421,0.14882
0.021193,0.14224
0.02097,0.13922
0.020752,0.13932
0.020538,0.14134
0.020328,0.1387
0.020123,0.13187
0.019922,0.1256
0.019725,0.12513
0.019531,0.13385
0.019342,0.14604
0.019156,0.15438
0.018973,0.15493
0.018794,0.15377
0.018619,0.15639
0.018446,0.15576
0.018277,0.1571
0.018111,0.16455
0.017948,0.16615
0.017787,0.15261
0.01763,0.13852
0.017475,0.13541
0.017323,0.13874
0.017174,0.14797
0.017027,0.14951
0.016883,0.13907
0.016741,0.13026
0.016602,0.13611
0.016464,0.152
0.016329,0.1646
0.016197,0.17118
0.016066,0.17489
0.015938,0.17745
0.015811,0.17093
0.015687,0.15094
0.015564,0.1368


==> CSV/Coh_Re4.csv <==
X,Y
Inf,0.30891
3.9922,0.33252
1.9961,0.38187
1.3307,0.44814
0.99805,0.52592
0.79844,0.59226
0.66536,0.63479
0.57031,0.65477
0.49902,0.6574
0.44358,0.64786
0.39922,0.63188
0.36293,0.61582
0.33268,0.60308
0.30709,0.59271
0.28516,0.58326
0.26615,0.57175
0.24951,0.55341
0.23483,0.52624
0.22179,0.49218
0.21012,0.45335
0.19961,0.41416
0.1901,0.38899
0.18146,0.38484
0.17357,0.3874
0.16634,0.38526
0.15969,0.37458
0.15355,0.35668
0.14786,0.3429
0.14258,0.34707
0.13766,0.37243
0.13307,0.40747
0.12878,0.43681
0.12476,0.45271
0.12098,0.45498
0.11742,0.44597
0.11406,0.43089
0.11089,0.41748
0.1079,0.41087
0.10506,0.40852
0.10236,0.40587
0.099805,0.40523
0.09737,0.40992
0.095052,0.41841
0.092842,0.42646
0.090732,0.42623
0.088715,0.41292
0.086787,0.39446
0.08494,0.37661
0.083171,0.35168
0.081473,0.30989
0.079844,0.25306
0.078278,0.19366
0.076773,0.14434
0.075324,0.11083
0.073929,0.093494
0.072585,0.10076
0.071289,0.14966
0.070038,0.20793
0.068831,0.15999
0.067664,0.18394
0.066536,0.16854
0.065446,0.10416
0.06439,0.11539
0.063368,0.13953
0.062378,0.17448
0.061418,0.1607
0.060488,0.14788
0.059585,0.14995
0.058709,0.1521
0.057858,0.17816
0.057031,0.2002
0.056228,0.18765
0.055447,0.16581
0.054688,0.15962
0.053948,0.19026
0.053229,0.19942
0.052529,0.16135
0.051847,0.14003
0.051182,0.13548
0.050534,0.14345
0.049902,0.15072
0.049286,0.11467
0.048685,0.094213
0.048099,0.10241
0.047526,0.13812
0.046967,0.11751
0.046421,0.092189
0.045887,0.10754
0.045366,0.12045
0.044856,0.13663
0.044358,0.13937
0.04387,0.13992
0.043393,0.15237
0.042927,0.17236
0.04247,0.17226
0.042023,0.15345
0.041585,0.1492
0.041157,0.15173
0.040737,0.16503
0.040325,0.16045
0.039922,0.18398
0.039527,0.20783
0.039139,0.22236
0.038759,0.18792
0.038386,0.15065
0.038021,0.1559
0.037662,0.14656
0.03731,0.15234
0.036965,0.12688
0.036626,0.13749
0.036293,0.17236
0.035966,0.18523
0.035645,0.13672
0.035329,0.1112
0.035019,0.1281
0.034715,0.13986
0.034415,0.15609
0.034121,0.14205
0.033832,0.12553
0.033548,0.12314
0.033268,0.17978
0.032993,0.1907
0.032723,0.15177
0.032457,0.11841
0.032195,0.14356
0.031938,0.19563
0.031684,0.17629
0.031435,0.10037
0.031189,0.10905
0.030947,0.16351
0.030709,0.15425
0.030475,0.12341
0.030244,0.1481
0.030016,0.13927
0.029792,0.13902
0.029572,0.15029
0.029354,0.12995
0.02914,0.13936
0.028929,0.18821
0.028721,0.1778
0.028516,0.11766
0.028313,0.13068
0.028114,0.14086
0.027917,0.16334
0.027724,0.15321
0.027532,0.12605
0.027344,0.12871
0.027158,0.17014
0.026974,0.1588
0.026793,0.13171
0.026615,0.17781
0.026438,0.16227
0.026264,0.1464
0.026093,0.15554
0.025923,0.13822
0.025756,0.14112
0.025591,0.18681
0.025428,0.17099
0.025267,0.13828
0.025108,0.14638
0.024951,0.17006
0.024796,0.11688
0.024643,0.11668
0.024492,0.13194
0.024343,0.13068
0.024195,0.15964
0.024049,0.18421
0.023905,0.12481
0.023763,0.10494
0.023622,0.15239
0.023483,0.18724
0.023346,0.14819
0.02321,0.1068
0.023076,0.1242
0.022944,0.18093
0.022812,0.1829
0.022683,0.11926
0.022555,0.091642
0.022428,0.14696
0.022303,0.17996
0.022179,0.16891
0.022056,0.12491
0.021935,0.1121
0.021815,0.1501
0.021697,0.17148
0.021579,0.13307
0.021463,0.10565
0.021349,0.13896
0.021235,0.16248
0.021123,0.15159
0.021012,0.12179
0.020902,0.13165
0.020793,0.15929
0.020685,0.1738
0.020578,0.13777
0.020473,0.11883
0.020368,0.12813
0.020265,0.14517
0.020163,0.13777
0.020061,0.12793
0.019961,0.14222
0.019862,0.14177
0.019763,0.12091
0.019666,0.11086
0.01957,0.10922
0.019474,0.12871
0.01938,0.15308
0.019286,0.17297
0.019193,0.14256
0.019101,0.13196
0.01901,0.16802
0.01892,0.16473
0.018831,0.1396
0.018743,0.11226
0.018655,0.13519
0.018568,0.13303
0.018482,0.16237
0.018397,0.14232
0.018313,0.10501
0.018229,0.10227
0.018146,0.16019
0.018064,0.14186
0.017983,0.09886
0.017902,0.11309
0.017822,0.16563
0.017743,0.14529
0.017665,0.11844
0.017587,0.10443
0.01751,0.11669
0.017433,0.13218
0.017357,0.12755
0.017282,0.11857
0.017208,0.13132
0.017134,0.15752
0.017061,0.13789
0.016988,0.12785
0.016916,0.11755
0.016845,0.14985
0.016774,0.18897
0.016704,0.14599
0.016634,0.10559
0.016565,0.14023
0.016497,0.17084
0.016429,0.17177
0.016361,0.11647
0.016295,0.11452
0.016228,0.14273
0.016163,0.194
0.016098,0.13595
0.016033,0.11038
0.015969,0.13314
0.015905,0.14518
0.015842,0.13931
0.015779,0.11615
0.015717,0.098605
0.015656,0.098231
0.015594,0.11941


==> CSV/Coh_RePlus1.csv <==
X,Y
Inf,0.33636
1063,0.37218
531.48,0.4524
354.32,0.53145
265.74,0.58309
212.59,0.60098
177.16,0.59867
151.85,0.59519
132.87,0.58828
118.11,0.57179
106.3,0.55061
96.633,0.52921
88.58,0.50192
81.766,0.45931
75.926,0.39588
70.864,0.31307
66.435,0.22236
62.527,0.14828
59.053,0.12032
55.945,0.13779
53.148,0.14853
50.617,0.12393
48.316,0.10568
46.216,0.13822
44.29,0.14041
42.519,0.094398
40.883,0.075056
39.369,0.12244
37.963,0.1328
36.654,0.1524
35.432,0.15624
34.289,0.15263
33.218,0.15085
32.211,0.14637
31.264,0.13439
30.37,0.16772
29.527,0.20161
28.729,0.19561
27.973,0.16691
27.255,0.15449
26.574,0.15343
25.926,0.15528
25.309,0.14779
24.72,0.15089
24.158,0.15767
23.621,0.16203
23.108,0.16415
22.616,0.17274
22.145,0.18553
21.693,0.18461
21.259,0.17193
20.842,0.15526
20.442,0.14658
20.056,0.14202
19.684,0.14354
19.327,0.14805
18.981,0.14506
18.648,0.14025
18.327,0.14219
18.016,0.14322
17.716,0.14199
17.426,0.13897
17.145,0.13513
16.872,0.12982
16.609,0.12722
16.353,0.1282
16.105,0.13416
15.865,0.14691
15.632,0.16602
15.405,0.18119
15.185,0.18339
14.971,0.17954
14.763,0.1739
14.561,0.16725
14.364,0.15964
14.173,0.15749
13.986,0.16349
13.805,0.16881
13.628,0.16874
13.455,0.16791
13.287,0.16621
13.123,0.1607
12.963,0.1536
12.807,0.14964
12.654,0.15151
12.505,0.1561
12.36,0.15811
12.218,0.15721
12.079,0.15641
11.943,0.15946
11.811,0.16212
11.681,0.15979
11.554,0.1567
11.43,0.16051
11.308,0.16888
11.189,0.17371
11.073,0.1703
10.958,0.16066
10.847,0.15298
10.737,0.15133
10.63,0.15236
10.524,0.15351
10.421,0.15803
10.32,0.16789
10.221,0.18093
10.123,0.19164
10.028,0.19384
9.9342,0.18951
9.8422,0.1853
9.752,0.18624
9.6633,0.19205
9.5762,0.19705
9.4907,0.19606
9.4068,0.18925
9.3242,0.1803
9.2432,0.17008
9.1635,0.15975
9.0852,0.15531
9.0082,0.15698
8.9325,0.16311
8.858,0.17183
8.7848,0.18009
8.7128,0.18185
8.642,0.17464
8.5723,0.17105
8.5037,0.17513
8.4362,0.181
8.3698,0.1837
8.3044,0.18377


==> CSV/Coh_RePlus2.csv <==
X,Y
Inf,0.36914
930.09,0.38939
465.05,0.43478
310.03,0.48
232.52,0.51067
186.02,0.52387
155.02,0.52381
132.87,0.51527
116.26,0.49745
103.34,0.46826
93.009,0.43983
84.554,0.41767
77.508,0.39907
71.546,0.388
66.435,0.37937
62.006,0.35577
58.131,0.30586
54.711,0.2376
51.672,0.1735
48.952,0.13627
46.505,0.1238
44.29,0.11102
42.277,0.092147
40.439,0.16383
38.754,0.16392
37.204,0.13273
35.773,0.10785
34.448,0.087466
33.218,0.12168
32.072,0.14069
31.003,0.12759
30.003,0.11492
29.065,0.11179
28.185,0.14184
27.356,0.15809
26.574,0.13717
25.836,0.14804
25.138,0.14172
24.476,0.14613
23.849,0.16303
23.252,0.14186
22.685,0.13022
22.145,0.13006
21.63,0.13452
21.138,0.14503
20.669,0.15011
20.219,0.15648
19.789,0.15787
19.377,0.14534
18.981,0.13532
18.602,0.12941
18.237,0.1232
17.886,0.11404
17.549,0.10273
17.224,0.10928
16.911,0.13
16.609,0.1465
16.317,0.15047
16.036,0.13204
15.764,0.11971
15.502,0.13068
15.247,0.13476
15.001,0.12469
14.763,0.11316
14.533,0.10901
14.309,0.11935
14.092,0.12774
13.882,0.1264
13.678,0.12404
13.48,0.12248
13.287,0.11971
13.1,0.1175
12.918,0.12029
12.741,0.12501
12.569,0.12213
12.401,0.1188
12.238,0.1226
12.079,0.12624
11.924,0.12869
11.773,0.13055
11.626,0.13034
11.483,0.12786
11.343,0.12301
11.206,0.11946
11.073,0.11873
10.942,0.11899
10.815,0.11776
10.691,0.1138
10.569,0.11371
10.45,0.11975
10.334,0.12324
10.221,0.11811
10.11,0.10822
10.001,0.10186
9.8946,0.10319
9.7904,0.10918
9.6885,0.11477
9.5886,0.11648
9.4907,0.11705
9.3949,0.12043
9.3009,0.12422
9.2088,0.12408
9.1186,0.12186
9.03,0.12488
8.9432,0.13445
8.858,0.14164
8.7745,0.14257
8.6925,0.13862
8.612,0.13381
8.533,0.13307
8.4554,0.13704
8.3792,0.14362
8.3044,0.1481
8.2309,0.14558
8.1587,0.14031
8.0878,0.13788
8.018,0.13527
7.9495,0.13103
7.8821,0.12896
7.8159,0.13027
7.7508,0.13148
7.6867,0.12828
7.6237,0.12149
7.5617,0.11519
7.5007,0.11272
7.4407,0.11425
7.3817,0.11514
7.3236,0.11213
7.2663,0.10964


==> CSV/Coh_RePlus3.csv <==
X,Y
Inf,0.39793
996.09,0.42912
498.05,0.47945
332.03,0.51569
249.02,0.54082
199.22,0.56456
166.02,0.58925
142.3,0.60144
124.51,0.58589
110.68,0.54486
99.609,0.49629
90.554,0.46432
83.008,0.46034
76.623,0.46182
71.15,0.44959
66.406,0.43918
62.256,0.44577
58.594,0.464
55.339,0.48152
52.426,0.49219
49.805,0.49321
47.433,0.4812
45.277,0.45286
43.308,0.40724
41.504,0.346
39.844,0.27817
38.311,0.21356
36.892,0.15554
35.575,0.10738
34.348,0.078038
33.203,0.087167
32.132,0.14913
31.128,0.20018
30.185,0.13509
29.297,0.13034
28.46,0.17566
27.669,0.16193
26.921,0.13161
26.213,0.15361
25.541,0.16951
24.902,0.18499
24.295,0.20888
23.717,0.21149
23.165,0.18183
22.638,0.1602
22.135,0.14546
21.654,0.1561
21.193,0.17033
20.752,0.16716
20.328,0.15353
19.922,0.15955
19.531,0.17961
19.156,0.19037
18.794,0.19021
18.446,0.18858
18.111,0.18481
17.787,0.17482
17.475,0.16253
17.174,0.15412
16.883,0.16032
16.602,0.17949
16.329,0.18796
16.066,0.17931
15.811,0.16455
15.564,0.1524
15.325,0.14502
15.092,0.13624
14.867,0.13041
14.648,0.12542
14.436,0.12136
14.23,0.11822
14.029,0.12341
13.835,0.14058
13.645,0.15313
13.461,0.14956
13.281,0.13826
13.106,0.13682
12.936,0.14248
12.77,0.13746
12.609,0.12121
12.451,0.10882
12.297,0.1167
12.147,0.13331
12.001,0.14259
11.858,0.14716
11.719,0.15251
11.582,0.16094
11.449,0.16852
11.319,0.16961
11.192,0.1705
11.068,0.175
10.946,0.17466
10.827,0.16241
10.711,0.14882
10.597,0.14224
10.485,0.13922
10.376,0.13932
10.269,0.14134
10.164,0.1387
10.062,0.13187
9.9609,0.1256
9.8623,0.12513
9.7656,0.13385
9.6708,0.14604
9.5778,0.15438
9.4866,0.15493
9.3971,0.15377
9.3093,0.15639
9.2231,0.15576
9.1385,0.1571
9.0554,0.16455
8.9738,0.16615
8.8937,0.15261
8.815,0.13852
8.7377,0.13541
8.6617,0.13874
8.587,0.14797
8.5136,0.14951
8.4415,0.13907
8.3705,0.13026
8.3008,0.13611
8.2322,0.152
8.1647,0.1646
8.0983,0.17118
8.033,0.17489
7.9688,0.17745
7.9055,0.17093
7.8433,0.15094
7.782,0.1368


==> CSV/Coh_RePlus4.csv <==
X,Y
Inf,0.30891
998.05,0.33252
499.02,0.38187
332.68,0.44814
249.51,0.52592
199.61,0.59226
166.34,0.63479
142.58,0.65477
124.76,0.6574
110.89,0.64786
99.805,0.63188
90.732,0.61582
83.171,0.60308
76.773,0.59271
71.289,0.58326
66.536,0.57175
62.378,0.55341
58.709,0.52624
55.447,0.49218
52.529,0.45335
49.902,0.41416
47.526,0.38899
45.366,0.38484
43.393,0.3874
41.585,0.38526
39.922,0.37458
38.386,0.35668
36.965,0.3429
35.645,0.34707
34.415,0.37243
33.268,0.40747
32.195,0.43681
31.189,0.45271
30.244,0.45498
29.354,0.44597
28.516,0.43089
27.724,0.41748
26.974,0.41087
26.264,0.40852
25.591,0.40587
24.951,0.40523
24.343,0.40992
23.763,0.41841
23.21,0.42646
22.683,0.42623
22.179,0.41292
21.697,0.39446
21.235,0.37661
20.793,0.35168
20.368,0.30989
19.961,0.25306
19.57,0.19366
19.193,0.14434
18.831,0.11083
18.482,0.093494
18.146,0.10076
17.822,0.14966
17.51,0.20793
17.208,0.15999
16.916,0.18394
16.634,0.16854
16.361,0.10416
16.098,0.11539
15.842,0.13953
15.594,0.17448
15.355,0.1607
15.122,0.14788
14.896,0.14995
14.677,0.1521
14.464,0.17816
14.258,0.2002
14.057,0.18765
13.862,0.16581
13.672,0.15962
13.487,0.19026
13.307,0.19942
13.132,0.16135
12.962,0.14003
12.795,0.13548
12.634,0.14345
12.476,0.15072
12.322,0.11467
12.171,0.094213
12.025,0.10241
11.882,0.13812
11.742,0.11751
11.605,0.092189
11.472,0.10754
11.341,0.12045
11.214,0.13663
11.089,0.13937
10.968,0.13992
10.848,0.15237
10.732,0.17236
10.618,0.17226
10.506,0.15345
10.396,0.1492
10.289,0.15173
10.184,0.16503
10.081,0.16045
9.9805,0.18398
9.8817,0.20783
9.7848,0.22236
9.6898,0.18792
9.5966,0.15065
9.5052,0.1559
9.4155,0.14656
9.3275,0.15234
9.2412,0.12688
9.1564,0.13749
9.0732,0.17236
8.9914,0.18523
8.9111,0.13672
8.8323,0.1112
8.7548,0.1281
8.6787,0.13986
8.6039,0.15609
8.5303,0.14205
8.458,0.12553
8.3869,0.12314
8.3171,0.17978
8.2483,0.1907
8.1807,0.15177
8.1142,0.11841
8.0488,0.14356
7.9844,0.19563
7.921,0.17629
7.8586,0.10037
7.7972,0.10905
7.7368,0.16351
7.6773,0.15425
7.6187,0.12341
7.561,0.1481
7.5041,0.13927
7.4481,0.13902
7.3929,0.15029
7.3386,0.12995
7.285,0.13936
7.2322,0.18821
7.1802,0.1778
7.1289,0.11766
7.0783,0.13068
7.0285,0.14086
6.9793,0.16334
6.9309,0.15321
6.8831,0.12605
6.8359,0.12871
6.7894,0.17014
6.7436,0.1588
6.6983,0.13171
6.6536,0.17781
6.6096,0.16227
6.5661,0.1464
6.5232,0.15554
6.4808,0.13822
6.439,0.14112
6.3977,0.18681
6.357,0.17099
6.3168,0.13828
6.277,0.14638
6.2378,0.17006
6.199,0.11688
6.1608,0.11668
6.123,0.13194
6.0857,0.13068
6.0488,0.15964
6.0123,0.18421
5.9763,0.12481
5.9408,0.10494
5.9056,0.15239
5.8709,0.18724
5.8365,0.14819
5.8026,0.1068
5.7691,0.1242
5.7359,0.18093
5.7031,0.1829
5.6707,0.11926
5.6387,0.091642
5.607,0.14696
5.5757,0.17996
5.5447,0.16891
5.5141,0.12491
5.4838,0.1121
5.4538,0.1501
5.4242,0.17148
5.3948,0.13307
5.3658,0.10565
5.3371,0.13896
5.3088,0.16248
5.2807,0.15159
5.2529,0.12179
5.2254,0.13165
5.1982,0.15929
5.1712,0.1738
5.1446,0.13777
5.1182,0.11883
5.0921,0.12813
5.0662,0.14517
5.0406,0.13777
5.0153,0.12793
4.9902,0.14222
4.9654,0.14177
4.9408,0.12091
4.9165,0.11086
4.8924,0.10922
4.8685,0.12871
4.8449,0.15308
4.8215,0.17297
4.7983,0.14256
4.7753,0.13196
4.7526,0.16802
4.7301,0.16473
4.7078,0.1396
4.6857,0.11226
4.6638,0.13519
4.6421,0.13303
4.6206,0.16237
4.5993,0.14232
4.5782,0.10501
4.5573,0.10227
4.5366,0.16019
4.516,0.14186
4.4957,0.09886
4.4755,0.11309
4.4556,0.16563
4.4358,0.14529
4.4161,0.11844
4.3967,0.10443
4.3774,0.11669
4.3583,0.13218
4.3393,0.12755
4.3205,0.11857
4.3019,0.13132
4.2835,0.15752
4.2652,0.13789
4.247,0.12785
4.229,0.11755
4.2112,0.14985
4.1935,0.18897
4.1759,0.14599
4.1585,0.10559
4.1413,0.14023
4.1242,0.17084
4.1072,0.17177
4.0904,0.11647
4.0737,0.11452
4.0571,0.14273
4.0407,0.194
4.0244,0.13595
4.0082,0.11038
3.9922,0.13314
3.9763,0.14518
3.9605,0.13931
3.9448,0.11615
3.9293,0.098605
3.9139,0.098231
3.8986,0.11941


==> CSV/CrossCorx1.csv <==
X,Y
-255,0.0034171
-254,0.0061187
-253,0.009004
-252,0.011544
-251,0.014086
-250,0.016077
-249,0.017812
-248,0.018073
-247,0.016901
-246,0.015173
-245,0.011392
-244,0.0050747
-243,-0.0035407
-242,-0.014254
-241,-0.028149
-240,-0.037025
-239,-0.040219
-238,-0.041395
-237,-0.042251
-236,-0.040054
-235,-0.038446
-234,-0.036479
-233,-0.034742
-232,-0.032665
-231,-0.029053
-230,-0.024218
-229,-0.019716
-228,-0.014163
-227,-0.0083336
-226,-0.0023813
-225,0.0025259
-224,0.0060065
-223,0.0076199
-222,0.0069345
-221,0.003874
-220,5.2239e-05
-219,-0.0023389
-218,-0.0059763
-217,-0.0076551
-216,-0.0098352
-215,-0.011723
-214,-0.011524
-213,-0.011703
-212,-0.01124
-211,-0.011008
-210,-0.0093558
-209,-0.0081379
-208,-0.006301
-207,-0.0062958
-206,-0.010129
-205,-0.011666
-204,-0.010361
-203,-0.0097389
-202,-0.0079748
-201,-0.0047522
-200,-0.0034878
-199,-0.0021114
-198,-0.0021608
-197,-0.002503
-196,-0.0029915
-195,-0.0032302
-194,-0.0032888
-193,-0.0021446
-192,-0.00018202
-191,0.0023055
-190,0.0048524
-189,0.01072
-188,0.017771
-187,0.025085
-186,0.031813
-185,0.037772
-184,0.041868
-183,0.044307
-182,0.044437
-181,0.042507
-180,0.036433
-179,0.028292
-178,0.018791
-177,0.015383
-176,0.013249
-175,0.012805
-174,0.011569
-173,0.011042
-172,0.0094301
-171,0.0073094
-170,0.0041031
-169,0.00025014
-168,-0.0037649
-167,-0.0079264
-166,-0.010557
-165,-0.010494
-164,-0.008735
-163,-0.0065857
-162,-0.0052516
-161,-0.0050115
-160,-0.0066352
-159,-0.010118
-158,-0.015877
-157,-0.021829
-156,-0.026554
-155,-0.02875
-154,-0.029648
-153,-0.026607
-152,-0.022152
-151,-0.016924
-150,-0.012279
-149,-0.0078408
-148,-0.0072405
-147,-0.0088422
-146,-0.013591
-145,-0.019959
-144,-0.02265
-143,-0.024397
-142,-0.024938
-141,-0.024413
-140,-0.023351
-139,-0.021726
-138,-0.022144
-137,-0.024438
-136,-0.027729
-135,-0.031363
-134,-0.037468
-133,-0.041079
-132,-0.045241
-131,-0.048356
-130,-0.047926
-129,-0.043984
-128,-0.0357
-127,-0.027948
-126,-0.020379
-125,-0.014872
-124,-0.011813
-123,-0.011931
-122,-0.01333
-121,-0.015886
-120,-0.018254
-119,-0.01782
-118,-0.016511
-117,-0.012899
-116,-0.0074675
-115,-0.00090326
-114,0.0072072
-113,0.01538
-112,0.022912
-111,0.029223
-110,0.033087
-109,0.034396
-108,0.032107
-107,0.027568
-106,0.019488
-105,0.0099465
-104,-0.00058031
-103,-0.0092146
-102,-0.015226
-101,-0.017302
-100,-0.014606
-99,-0.0075197
-98,0.0021081
-97,0.013588
-96,0.022258
-95,0.02866
-94,0.033098
-93,0.033179
-92,0.028086
-91,0.020213
-90,0.013561
-89,0.0073216
-88,0.00023333
-87,-0.0036235
-86,-0.0065842
-85,-0.0075579
-84,-0.0084473
-83,-0.0089576
-82,-0.010091
-81,-0.010153
-80,-0.011226
-79,-0.011121
-78,-0.013212
-77,-0.014453
-76,-0.014445
-75,-0.015306
-74,-0.013477
-73,-0.014207
-72,-0.013819
-71,-0.015676
-70,-0.017147
-69,-0.018757
-68,-0.018692
-67,-0.018187
-66,-0.016146
-65,-0.013824
-64,-0.010217
-63,-0.0063868
-62,-0.002254
-61,0.00043528
-60,0.004063
-59,0.0094199
-58,0.018314
-57,0.029857
-56,0.041416
-55,0.050644
-54,0.056478
-53,0.057002
-52,0.051967
-51,0.041288
-50,0.026187
-49,0.0073446
-48,-0.011102
-47,-0.027444
-46,-0.03984
-45,-0.050203
-44,-0.058401
-43,-0.070022
-42,-0.08058
-41,-0.092782
-40,-0.10383
-39,-0.11485
-38,-0.12707
-37,-0.13533
-36,-0.13204
-35,-0.12362
-34,-0.11181
-33,-0.095914
-32,-0.081155
-31,-0.067817
-30,-0.057718
-29,-0.049542
-28,-0.044066
-27,-0.039864
-26,-0.037795
-25,-0.035555
-24,-0.034171
-23,-0.032241
-22,-0.029368
-21,-0.02456
-20,-0.01703
-19,-0.0053039
-18,0.0093735
-17,0.02744
-16,0.047657
-15,0.067093
-14,0.083465
-13,0.093906
-12,0.09694
-11,0.092423
-10,0.084125
-9,0.078241
-8,0.080153
-7,0.096604
-6,0.12994
-5,0.18071
-4,0.24399
-3,0.31251
-2,0.37528
-1,0.42252
0,0.44488
1,0.43183
2,0.39044
3,0.32479
4,0.24406
5,0.1581
6,0.077152
7,0.0083583
8,-0.043121
9,-0.07723
10,-0.098007
11,-0.10878
12,-0.11412
13,-0.11802
14,-0.12243
15,-0.12559
16,-0.13344
17,-0.14392
18,-0.15042
19,-0.14922
20,-0.14302
21,-0.1298
22,-0.11358
23,-0.097
24,-0.083294
25,-0.075154
26,-0.072688
27,-0.073451
28,-0.077304
29,-0.081747
30,-0.084984
31,-0.084991
32,-0.081243
33,-0.073776
34,-0.06327
35,-0.051128
36,-0.040217
37,-0.033442
38,-0.028357
39,-0.028008
40,-0.029253
41,-0.032192
42,-0.037582
43,-0.042037
44,-0.045365
45,-0.045849
46,-0.044413
47,-0.03913
48,-0.031463
49,-0.019761
50,-0.0035537
51,0.0092523
52,0.016933
53,0.022249
54,0.023136
55,0.019539
56,0.016001
57,0.011526
58,0.0087529
59,0.0075895
60,0.0084317
61,0.010785
62,0.014332
63,0.017183
64,0.018926
65,0.019224
66,0.018222
67,0.012812
68,0.0055981
69,-0.0022315
70,-0.0090024
71,-0.014073
72,-0.015948
73,-0.014895
74,-0.010679
75,-0.0038672
76,0.0072485
77,0.020376
78,0.034251
79,0.041339
80,0.046374
81,0.048415
82,0.049553
83,0.047907
84,0.045144
85,0.040955
86,0.036354
87,0.031799
88,0.027797
89,0.025258
90,0.023099
91,0.020379
92,0.017667
93,0.0155
94,0.013949
95,0.012213
96,0.010383
97,0.0085238
98,0.0074242
99,0.005743
100,0.0029957
101,-0.0012286
102,-0.0050494
103,-0.011109
104,-0.017269
105,-0.023547
106,-0.029377
107,-0.035594
108,-0.038526
109,-0.039296
110,-0.035988
111,-0.029399
112,-0.024442
113,-0.018244
114,-0.012183
115,-0.0075092
116,-0.0055291
117,-0.0076833
118,-0.012003
119,-0.018349
120,-0.026218
121,-0.033969
122,-0.036946
123,-0.038276
124,-0.033449
125,-0.024211
126,-0.014559
127,-0.0066512
128,-0.0040153
129,-0.0039468
130,-0.0083433
131,-0.015763
132,-0.024915
133,-0.033102
134,-0.039777
135,-0.042672
136,-0.041495
137,-0.038064
138,-0.030672
139,-0.02168
140,-0.012244
141,-0.0033448
142,0.0030209
143,0.00715
144,0.0089645
145,0.0084565
146,0.0066085
147,0.003478
148,0.00048042
149,-0.0031584
150,-0.0051486
151,-0.006114
152,-0.0048809
153,-0.0024875
154,0.0017597
155,0.0073949
156,0.013324
157,0.018833
158,0.023893
159,0.026936
160,0.030566
161,0.032284
162,0.030963
163,0.029266
164,0.029021
165,0.028992
166,0.026967
167,0.024989
168,0.025084
169,0.023399
170,0.022125
171,0.01973
172,0.018001
173,0.016742
174,0.017096
175,0.017653
176,0.020715
177,0.023808
178,0.029756
179,0.034276
180,0.036096
181,0.036478
182,0.0316
183,0.027288
184,0.020698
185,0.016436
186,0.012982
187,0.011539
188,0.010323
189,0.0098371
190,0.0081376
191,0.0055715
192,0.00065651
193,-0.0048705
194,-0.010039
195,-0.01134
196,-0.0096641
197,-0.0047115
198,0.0016639
199,0.0089527
200,0.017156
201,0.025287
202,0.031175
203,0.034236
204,0.033603
205,0.029926
206,0.023636
207,0.016618
208,0.0079506
209,-0.0016436
210,-0.012443
211,-0.022326
212,-0.031698
213,-0.03573
214,-0.039888
215,-0.041233
216,-0.042138
217,-0.040204
218,-0.032953
219,-0.024467
220,-0.022182
221,-0.019737
222,-0.016812
223,-0.015932
224,-0.013894
225,-0.011874
226,-0.0090316
227,-0.0070203
228,-0.004775
229,-0.0033055
230,-0.001049
231,-6.9229e-05
232,0.0010597
233,0.0014256
234,0.0013161
235,0.00083278
236,0.00052378
237,-3.5092e-05
238,0.0010643
239,0.0028165
240,0.0046735
241,0.0067599
242,0.0082173
243,0.0089656
244,0.0091401
245,0.0097453
246,0.010403
247,0.010404
248,0.010724
249,0.010323
250,0.010228
251,0.0096221
252,0.0090168
253,0.0074496
254,0.0055531
255,0.0027028


==> CSV/CrossCorz1.csv <==
X,Y
-47,0.0083432
-46,0.015527
-45,0.02169
-44,0.02539
-43,0.028915
-42,0.031318
-41,0.033929
-40,0.035711
-39,0.037378
-38,0.039132
-37,0.042033
-36,0.045063
-35,0.047378
-34,0.047588
-33,0.047089
-32,0.045684
-31,0.044417
-30,0.044041
-29,0.045238
-28,0.048013
-27,0.052832
-26,0.058
-25,0.063718
-24,0.068229
-23,0.071502
-22,0.073616
-21,0.075163
-20,0.076047
-19,0.077151
-18,0.079388
-17,0.084481
-16,0.090827
-15,0.099275
-14,0.10776
-13,0.11623
-12,0.12296
-11,0.13041
-10,0.13713
-9,0.14617
-8,0.1579
-7,0.17653
-6,0.20191
-5,0.235
-4,0.2722
-3,0.31188
-2,0.3469
-1,0.37464
0,0.38939
1,0.37492
2,0.34862
3,0.313
4,0.27356
5,0.23278
6,0.1959
7,0.16484
8,0.14224
9,0.12722
10,0.11808
11,0.11136
12,0.10561
13,0.099577
14,0.093519
15,0.086028
16,0.078275
17,0.070715
18,0.064335
19,0.05963
20,0.057109
21,0.055968
22,0.056812
23,0.057891
24,0.05955
25,0.060656
26,0.060784
27,0.059623
28,0.058006
29,0.055929
30,0.053415
31,0.049239
32,0.045022
33,0.039375
34,0.033825
35,0.027931
36,0.023371
37,0.018462
38,0.016189
39,0.015418
40,0.017563
41,0.019807
42,0.022504
43,0.023264
44,0.02289
45,0.01902
46,0.01419
47,0.0069562


==> CSV/DUprofileG24mf1.csv <==
X,Y
160,7.9
160,5


==> CSV/DUprofileG24mf2.csv <==
X,Y
80,7.9
80,5


==> CSV/DUprofileG24mf21.csv <==
X,Y
160,7.9
160,5


==> CSV/DUprofileG24mf22.csv <==
X,Y
80,7.9
80,5


==> CSV/DUprofileG24mf23.csv <==
X,Y
0.98731,-1.5944
1.2495,-1.3944
1.5424,-1.1715
1.8661,-0.9286
2.2205,-0.66539
2.6057,-0.38187
3.0216,-0.079538
3.4682,0.23941
3.9454,0.57186
4.4532,0.9151
4.9916,1.2653
5.5606,1.6209
6.1601,1.9759
6.79,2.3244
7.4505,2.6677
8.1413,2.9977
8.8625,3.3101
9.614,3.6099
10.396,3.8853
11.208,4.145
12.05,4.3822
12.922,4.5985
13.825,4.7955
14.757,4.9709
15.719,5.1308
16.711,5.271
17.733,5.3988
18.785,5.51
19.867,5.609
20.978,5.6971
22.119,5.7743
23.289,5.8457
24.489,5.9054
25.718,5.9626
26.976,6.01
28.263,6.0523
29.58,6.0894
30.926,6.1196
32.3,6.1474
33.704,6.17
35.136,6.1879
36.597,6.2044
38.086,6.2168
39.604,6.2261
41.151,6.2344
42.726,6.2401
44.329,6.2436
45.96,6.2468
47.619,6.2483
49.306,6.2484
51.021,6.248
52.764,6.2471
54.534,6.2452
56.332,6.2428
58.157,6.2404
60.01,6.2377
61.889,6.2347
63.796,6.2315
65.729,6.2288
67.69,6.226
69.677,6.2232
71.69,6.2204
73.731,6.2179
75.797,6.2155
77.89,6.2132
80.008,6.211
82.153,6.209
84.323,6.2074
86.519,6.2059
88.741,6.2047
90.988,6.2035
93.26,6.2026
95.557,6.2019
97.879,6.2013
100.23,6.2008
102.6,6.2003
104.99,6.1999
107.42,6.1994
109.86,6.199
112.33,6.1985
114.82,6.1978
117.34,6.1971
119.88,6.1962
122.44,6.1954
125.03,6.1946
127.64,6.1939
130.27,6.1933
132.93,6.1928
135.61,6.1925
138.31,6.1923
141.03,6.1923
143.78,6.1923
146.55,6.1925
149.34,6.1926
152.15,6.1928
154.98,6.193
157.83,6.193
160.71,6.1931
163.61,6.1931
166.52,6.1933
169.46,6.1935
172.42,6.1939
175.4,6.1943
178.39,6.1947
181.41,6.1952
184.45,6.1957
187.51,6.1965
190.58,6.1971
193.68,6.1979
196.79,6.1986
199.93,6.1995
203.08,6.2006
206.25,6.2018
209.44,6.2034
212.64,6.2051
215.87,6.2072
219.11,6.2094
222.37,6.2119
225.64,6.2144
228.94,6.2171
232.25,6.2197
235.57,6.2223
238.91,6.225
242.27,6.2275
245.65,6.2301
249.04,6.2326
252.44,6.2353
255.87,6.238
259.3,6.2409
262.75,6.2439
266.22,6.2472
269.7,6.2506
273.19,6.2542
276.7,6.258
280.22,6.2617
283.76,6.2658
287.31,6.2698
290.87,6.2739
294.44,6.2779
298.03,6.2819
301.63,6.2859
305.25,6.2901
308.87,6.2943
312.51,6.2986
316.15,6.303
319.81,6.3072
323.48,6.3113
327.17,6.315
330.86,6.3187
334.56,6.322
338.27,6.325
342,6.3274
345.73,6.3296
349.47,6.3316
353.22,6.3334
356.98,6.3351
360.75,6.3367
364.53,6.3385
368.32,6.3404
372.11,6.3428
375.91,6.3454
379.72,6.3486
383.54,6.352
387.37,6.3559
391.2,6.3598
395.04,6.3638
398.88,6.3677
402.73,6.3717
406.59,6.3755
410.45,6.3795
414.32,6.3835
418.19,6.3876
422.07,6.3921
425.96,6.3966
429.84,6.4016
433.74,6.4066
437.63,6.4121
441.53,6.4178
445.44,6.424
449.35,6.4303
453.26,6.4371


==> CSV/DUprofileG24mf24.csv <==
X,Y
0.98731,-1.7268
1.2495,-1.5263
1.5424,-1.3027
1.8661,-1.0567
2.2205,-0.78947
2.6057,-0.50266
3.0216,-0.19673
3.4682,0.12627
3.9454,0.46407
4.4532,0.81406
4.9916,1.1716
5.5606,1.5324
6.1601,1.896
6.79,2.254
7.4505,2.6026
8.1413,2.9437
8.8625,3.2666
9.614,3.5738
10.396,3.8621
11.208,4.1273
12.05,4.3762
12.922,4.5981
13.825,4.807
14.757,4.9894
15.719,5.1595
16.711,5.3062
17.733,5.4434
18.785,5.5597
19.867,5.6674
20.978,5.7581
22.119,5.8426
23.289,5.916
24.489,5.9819
25.718,6.0418
26.976,6.0922
28.263,6.1404
29.58,6.1807
30.926,6.216
32.3,6.2479
33.704,6.2742
35.136,6.2976
36.597,6.3179
38.086,6.3342
39.604,6.3487
41.151,6.3609
42.726,6.3704
44.329,6.3785
45.96,6.3854
47.619,6.3905
49.306,6.3941
51.021,6.3977
52.764,6.4001
54.534,6.4014
56.332,6.4022
58.157,6.4029
60.01,6.4029
61.889,6.4023
63.796,6.4017
65.729,6.4012
67.69,6.4003
69.677,6.3992
71.69,6.3981
73.731,6.3972
75.797,6.3961
77.89,6.3949
80.008,6.3936
82.153,6.3925
84.323,6.3915
86.519,6.3904
88.741,6.3893
90.988,6.3881
93.26,6.3871
95.557,6.3861
97.879,6.385
100.23,6.3839
102.6,6.3829
104.99,6.3818
107.42,6.3811
109.86,6.3805
112.33,6.3799
114.82,6.3794
117.34,6.379
119.88,6.3786
122.44,6.3781
125.03,6.3777
127.64,6.3772
130.27,6.3767
132.93,6.3761
135.61,6.3756
138.31,6.3751
141.03,6.3747
143.78,6.3744
146.55,6.3742
149.34,6.3742
152.15,6.3744
154.98,6.3747
157.83,6.3752
160.71,6.376
163.61,6.377
166.52,6.3781
169.46,6.3792
172.42,6.3803
175.4,6.3814
178.39,6.3826
181.41,6.3835
184.45,6.3846
187.51,6.3856
190.58,6.3866
193.68,6.3876
196.79,6.3887
199.93,6.3898
203.08,6.3909
206.25,6.3923
209.44,6.3938
212.64,6.3957
215.87,6.3977
219.11,6.4
222.37,6.4023
225.64,6.4047
228.94,6.4069
232.25,6.4089
235.57,6.4107
238.91,6.4123
242.27,6.4138
245.65,6.415
249.04,6.4163
252.44,6.4173
255.87,6.4183
259.3,6.4192
262.75,6.42
266.22,6.4208
269.7,6.4215
273.19,6.4223
276.7,6.4229
280.22,6.4236
283.76,6.424
287.31,6.4245
290.87,6.4247
294.44,6.4251
298.03,6.4255
301.63,6.426
305.25,6.4267
308.87,6.4275
312.51,6.4283
316.15,6.4292
319.81,6.4302
323.48,6.4311
327.17,6.4323
330.86,6.4334
334.56,6.4349
338.27,6.4364
342,6.4381
345.73,6.4398
349.47,6.4415
353.22,6.4431
356.98,6.4447
360.75,6.4461
364.53,6.4475
368.32,6.4488
372.11,6.4501
375.91,6.4515
379.72,6.4528
383.54,6.4543
387.37,6.4558
391.2,6.4575
395.04,6.4593
398.88,6.4614
402.73,6.4636
406.59,6.4661
410.45,6.4688
414.32,6.4718
418.19,6.4751
422.07,6.4786
425.96,6.4825
429.84,6.4865
433.74,6.4909
437.63,6.4954
441.53,6.5002
445.44,6.5052
449.35,6.5104
453.26,6.5156


==> CSV/DUprofileG24mf25.csv <==
X,Y
0.98731,-1.6897
1.2495,-1.4895
1.5424,-1.2664
1.8661,-1.0215
2.2205,-0.7549
2.6057,-0.46774
3.0216,-0.16152
3.4682,0.16217
3.9454,0.50069
4.4532,0.85032
4.9916,1.2073
5.5606,1.571
6.1601,1.9335
6.79,2.2899
7.4505,2.6425
8.1413,2.9806
8.8625,3.3033
9.614,3.611
10.396,3.8948
11.208,4.1633
12.05,4.4066
12.922,4.6311
13.825,4.8337
14.757,5.0169
15.719,5.1818
16.711,5.3291
17.733,5.4608
18.785,5.5782
19.867,5.6816
20.978,5.7743
22.119,5.8532
23.289,5.9273
24.489,5.9892
25.718,6.0475
26.976,6.0974
28.263,6.141
29.58,6.1808
30.926,6.2136
32.3,6.2434
33.704,6.2687
35.136,6.2892
36.597,6.3081
38.086,6.3232
39.604,6.3349
41.151,6.3458
42.726,6.3541
44.329,6.3601
45.96,6.3654
47.619,6.3693
49.306,6.3717
51.021,6.3732
52.764,6.3745
54.534,6.3747
56.332,6.3741
58.157,6.3736
60.01,6.3727
61.889,6.3712
63.796,6.3694
65.729,6.3678
67.69,6.3661
69.677,6.3641
71.69,6.3618
73.731,6.3597
75.797,6.3576
77.89,6.3554
80.008,6.3529
82.153,6.3504
84.323,6.3481
86.519,6.3457
88.741,6.3433
90.988,6.3408
93.26,6.3383
95.557,6.336
97.879,6.3337
100.23,6.3314
102.6,6.329
104.99,6.3267
107.42,6.3244
109.86,6.3223
112.33,6.3201
114.82,6.3179
117.34,6.3156
119.88,6.3132
122.44,6.3109
125.03,6.3088
127.64,6.3066
130.27,6.3045
132.93,6.3024
135.61,6.3005
138.31,6.2986
141.03,6.297
143.78,6.2956
146.55,6.2942
149.34,6.293
152.15,6.2919
154.98,6.2909
157.83,6.29
160.71,6.2891
163.61,6.2884
166.52,6.2878
169.46,6.2871
172.42,6.2864
175.4,6.2856
178.39,6.2848
181.41,6.284
184.45,6.2832
187.51,6.2824
190.58,6.2815
193.68,6.2807
196.79,6.2799
199.93,6.279
203.08,6.2781
206.25,6.2772
209.44,6.2762
212.64,6.2752
215.87,6.2743
219.11,6.2733
222.37,6.2722
225.64,6.2712
228.94,6.2702
232.25,6.2692
235.57,6.2682
238.91,6.2672
242.27,6.2662
245.65,6.2651
249.04,6.2641
252.44,6.263
255.87,6.2619
259.3,6.2609
262.75,6.2598
266.22,6.2587
269.7,6.2576
273.19,6.2565
276.7,6.2555
280.22,6.2545
283.76,6.2535
287.31,6.2525
290.87,6.2516
294.44,6.2506
298.03,6.2496
301.63,6.2486
305.25,6.2475
308.87,6.2462
312.51,6.2449
316.15,6.2434
319.81,6.2418
323.48,6.24
327.17,6.2382
330.86,6.2362
334.56,6.2343
338.27,6.2324
342,6.2305
345.73,6.2287
349.47,6.227
353.22,6.2255
356.98,6.2241
360.75,6.2229
364.53,6.222
368.32,6.2213
372.11,6.2208
375.91,6.2206
379.72,6.2207
383.54,6.221
387.37,6.2216
391.2,6.2224
395.04,6.2234
398.88,6.2245
402.73,6.2258
406.59,6.2273
410.45,6.2289
414.32,6.2307
418.19,6.2326
422.07,6.2348
425.96,6.2371
429.84,6.2395
433.74,6.2421
437.63,6.2447
441.53,6.2476
445.44,6.2505
449.35,6.2535
453.26,6.2567


==> CSV/DUprofileG24mf3.csv <==
X,Y
0.98651,-0.72172
1.2484,-0.51387
1.5411,-0.28219
1.8646,-0.027142
2.2187,0.25055
2.6036,0.54502
3.0191,0.85818
3.4653,1.1889
3.9421,1.5345
4.4496,1.8844
4.9875,2.2414
5.556,2.6015
6.155,2.9546
6.7845,3.2999
7.4444,3.6337
8.1346,3.951
8.8552,4.2487
9.6061,4.5266
10.387,4.7817
11.199,5.0124
12.04,5.2222
12.912,5.4052
13.813,5.5711
14.745,5.7107
15.706,5.8391
16.698,5.9441
17.719,6.0388
18.77,6.1153
19.851,6.1826
20.961,6.2383
22.101,6.2844
23.27,6.3246
24.469,6.3536
25.697,6.3837
26.954,6.4064
28.24,6.4256
29.556,6.4437
30.9,6.4562
32.274,6.4674
33.676,6.476
35.107,6.4808
36.567,6.4848
38.055,6.4868
39.572,6.4863
41.117,6.4849
42.691,6.4827
44.293,6.4788
45.923,6.4739
47.58,6.4694
49.266,6.4638
50.98,6.4575
52.721,6.4513
54.49,6.4452
56.286,6.4387
58.11,6.432
59.961,6.4258
61.839,6.4198
63.744,6.4139
65.676,6.4082
67.635,6.4028
69.62,6.398
71.632,6.3933
73.671,6.3888
75.735,6.3846
77.826,6.3808
79.943,6.3774
82.086,6.3742
84.254,6.3712
86.449,6.3686
88.668,6.3663
90.914,6.3643
93.184,6.3626
95.479,6.361
97.8,6.3597
100.14,6.3585
102.51,6.3576
104.91,6.3568
107.33,6.3559
109.77,6.3551
112.24,6.3542
114.73,6.3533
117.24,6.3523
119.78,6.3514
122.34,6.3504
124.93,6.3495
127.54,6.3487
130.17,6.3479
132.82,6.3474
135.5,6.3469
138.2,6.3467
140.92,6.3465
143.66,6.3465
146.43,6.3465
149.22,6.3465
152.02,6.3466
154.85,6.3466
157.71,6.3467
160.58,6.3466
163.47,6.3465
166.39,6.3464
169.32,6.3464
172.28,6.3465
175.25,6.3465
178.25,6.3466
181.26,6.3466
184.3,6.3467
187.35,6.3466
190.43,6.3466
193.52,6.3467
196.63,6.3468
199.76,6.3471
202.91,6.3473
206.08,6.3479
209.27,6.3486
212.47,6.3496
215.69,6.3507
218.93,6.352
222.19,6.3534
225.46,6.3549
228.75,6.3565
232.06,6.358
235.38,6.3597
238.72,6.3613
242.08,6.3631
245.45,6.3647
248.84,6.3664
252.24,6.3679
255.66,6.3696
259.09,6.3712
262.54,6.373
266,6.375
269.48,6.3771
272.97,6.3795
276.48,6.3816
279.99,6.3841
283.53,6.3865
287.07,6.3891
290.63,6.3916
294.21,6.3943
297.79,6.3969
301.39,6.3996
305,6.4023
308.62,6.4051
312.25,6.4081
315.9,6.4111
319.55,6.4141
323.22,6.4167
326.9,6.4195
330.59,6.4218
334.29,6.424
338,6.4256
341.72,6.4269
345.45,6.4278
349.19,6.4284
352.93,6.4289
356.69,6.4292
360.46,6.4294
364.23,6.4296
368.02,6.4301
371.81,6.4306
375.61,6.4318
379.41,6.4332
383.23,6.4351
387.05,6.437
390.88,6.4393
394.71,6.4414
398.56,6.4436
402.4,6.4456
406.26,6.4476
410.12,6.4495
413.98,6.4513
417.85,6.4533
421.73,6.4553
425.61,6.4576
429.49,6.4599
433.38,6.4626
437.28,6.4655
441.18,6.4687
445.08,6.472
448.98,6.4756
452.89,6.4793
456.8,6.4832


==> CSV/DUprofileG24mf4.csv <==
X,Y
0.98651,-0.92886
1.2484,-0.72309
1.5411,-0.49372
1.8646,-0.24122
2.2187,0.033696
2.6036,0.32595
3.0191,0.63705
3.4653,0.96561
3.9421,1.309
4.4496,1.6603
4.9875,2.0192
5.556,2.3815
6.155,2.7402
6.7845,3.0924
7.4444,3.4341
8.1346,3.7626
8.8552,4.0724
9.6061,4.3635
10.387,4.6324
11.199,4.8778
12.04,5.1026
12.912,5.3011
13.813,5.4821
14.745,5.6371
15.706,5.7783
16.698,5.8964
17.719,6.0033
18.77,6.092
19.851,6.1703
20.961,6.2369
22.101,6.2926
23.27,6.3413
24.469,6.378
25.697,6.4143
26.954,6.4435
28.24,6.4684
29.556,6.4924
30.9,6.5106
32.274,6.5269
33.676,6.541
35.107,6.5511
36.567,6.5599
38.055,6.5669
39.572,6.571
41.117,6.5739
42.691,6.5761
44.293,6.5764
45.923,6.5752
47.58,6.5745
49.266,6.5725
50.98,6.5695
52.721,6.5662
54.49,6.563
56.286,6.5591
58.11,6.5548
59.961,6.5505
61.839,6.5464
63.744,6.5421
65.676,6.5376
67.635,6.5331
69.62,6.5292
71.632,6.5252
73.671,6.5211
75.735,6.5171
77.826,6.5134
79.943,6.51
82.086,6.5066
84.254,6.5033
86.449,6.5001
88.668,6.4971
90.914,6.4944
93.184,6.4916
95.479,6.489
97.8,6.4863
100.14,6.4838
102.51,6.4815
104.91,6.4794
107.33,6.4775
109.77,6.4756
112.24,6.474
114.73,6.4725
117.24,6.4714
119.78,6.4703
122.34,6.4692
124.93,6.4682
127.54,6.4671
130.17,6.4661
132.82,6.4651
135.5,6.4641
138.2,6.4631
140.92,6.4623
143.66,6.4614
146.43,6.4607
149.22,6.4602
152.02,6.4598
154.85,6.4597
157.71,6.4597
160.58,6.4601
163.47,6.4606
166.39,6.4613
169.32,6.462
172.28,6.4627
175.25,6.4634
178.25,6.4641
181.26,6.4648
184.3,6.4655
187.35,6.4663
190.43,6.467
193.52,6.4678
196.63,6.4687
199.76,6.4695
202.91,6.4705
206.08,6.4715
209.27,6.4727
212.47,6.4741
215.69,6.4757
218.93,6.4774
222.19,6.4793
225.46,6.4812
228.75,6.483
232.06,6.4846
235.38,6.486
238.72,6.4872
242.08,6.4881
245.45,6.489
248.84,6.4896
252.24,6.4902
255.66,6.4907
259.09,6.4911
262.54,6.4914
266,6.4916
269.48,6.4919
272.97,6.4921
276.48,6.4923
279.99,6.4924
283.53,6.4925
287.07,6.4925
290.63,6.4924
294.21,6.4922
297.79,6.4921
301.39,6.492
305,6.4921
308.62,6.4922
312.25,6.4924
315.9,6.4927
319.55,6.493
323.22,6.4934
326.9,6.4937
330.59,6.4942
334.29,6.4948
338,6.4957
341.72,6.4965
345.45,6.4976
349.19,6.4986
352.93,6.4996
356.69,6.5005
360.46,6.5012
364.23,6.5019
368.02,6.5025
371.81,6.5031
375.61,6.5036
379.41,6.5042
383.23,6.5048
387.05,6.5056
390.88,6.5063
394.71,6.5073
398.56,6.5083
402.4,6.5096
406.26,6.511
410.12,6.5126
413.98,6.5143
417.85,6.5163
421.73,6.5186
425.61,6.5209
429.49,6.5236
433.38,6.5264
437.28,6.5295
441.18,6.5326
445.08,6.5361
448.98,6.5396
452.89,6.5434
456.8,6.5472


==> CSV/DUprofileG24mf5.csv <==
X,Y
0.98651,-0.81791
1.2484,-0.61277
1.5411,-0.38413
1.8646,-0.13244
2.2187,0.13875
2.6036,0.42925
3.0191,0.73908
3.4653,1.0662
3.9421,1.4059
4.4496,1.7554
4.9875,2.1121
5.556,2.4715
6.155,2.8285
6.7845,3.1791
7.4444,3.5197
8.1346,3.8459
8.8552,4.1533
9.6061,4.4435
10.387,4.7094
11.199,4.9543
12.04,5.175
12.912,5.3728
13.813,5.5487
14.745,5.7025
15.706,5.8378
16.698,5.9542
17.719,6.0548
18.77,6.1415
19.851,6.2138
20.961,6.2783
22.101,6.3282
23.27,6.3766
24.469,6.4131
25.697,6.4446
26.954,6.4718
28.24,6.4919
29.556,6.5136
30.9,6.5296
32.274,6.5421
33.676,6.5545
35.107,6.5627
36.567,6.5686
38.055,6.574
39.572,6.5765
41.117,6.5769
42.691,6.5775
44.293,6.5762
45.923,6.5732
47.58,6.5703
49.266,6.5666
50.98,6.5619
52.721,6.5564
54.49,6.5515
56.286,6.5459
58.11,6.5398
59.961,6.5335
61.839,6.5278
63.744,6.5218
65.676,6.5157
67.635,6.5094
69.62,6.5036
71.632,6.4978
73.671,6.4918
75.735,6.4857
77.826,6.4796
79.943,6.4738
82.086,6.4679
84.254,6.4619
86.449,6.4558
88.668,6.4497
90.914,6.444
93.184,6.4382
95.479,6.4325
97.8,6.4268
100.14,6.4212
102.51,6.4159
104.91,6.4107
107.33,6.4056
109.77,6.4006
112.24,6.3956
114.73,6.3907
117.24,6.3859
119.78,6.3814
122.34,6.3769
124.93,6.3726
127.54,6.3684
130.17,6.3643
132.82,6.3603
135.5,6.3567
138.2,6.3533
140.92,6.3501
143.66,6.3471
146.43,6.3444
149.22,6.342
152.02,6.3398
154.85,6.3378
157.71,6.3362
160.58,6.3349
163.47,6.3337
166.39,6.3326
169.32,6.3317
172.28,6.3309
175.25,6.33
178.25,6.3292
181.26,6.3284
184.3,6.3276
187.35,6.3267
190.43,6.3257
193.52,6.3247
196.63,6.3236
199.76,6.3225
202.91,6.3213
206.08,6.3201
209.27,6.3188
212.47,6.3176
215.69,6.3163
218.93,6.315
222.19,6.3137
225.46,6.3125
228.75,6.3112
232.06,6.3101
235.38,6.309
238.72,6.3079
242.08,6.3068
245.45,6.3058
248.84,6.3049
252.24,6.304
255.66,6.3032
259.09,6.3025
262.54,6.3019
266,6.3014
269.48,6.3009
272.97,6.3006
276.48,6.3004
279.99,6.3003
283.53,6.3004
287.07,6.3004
290.63,6.3005
294.21,6.3006
297.79,6.3006
301.39,6.3006
305,6.3004
308.62,6.3001
312.25,6.2997
315.9,6.299
319.55,6.2982
323.22,6.2972
326.9,6.296
330.59,6.2948
334.29,6.2934
338,6.2919
341.72,6.2903
345.45,6.2887
349.19,6.2871
352.93,6.2855
356.69,6.284
360.46,6.2826
364.23,6.2813
368.02,6.2801
371.81,6.279
375.61,6.2781
379.41,6.2773
383.23,6.2768
387.05,6.2765
390.88,6.2763
394.71,6.2764
398.56,6.2766
402.4,6.2769
406.26,6.2774
410.12,6.2781
413.98,6.2789
417.85,6.2799
421.73,6.2811
425.61,6.2825
429.49,6.284
433.38,6.2857
437.28,6.2875
441.18,6.2895
445.08,6.2916
448.98,6.2938
452.89,6.296
456.8,6.2984


==> CSV/Defectm11.csv <==
X,Y
0,15.449
3.0842e-05,15.449
0.00012337,15.449
0.00027757,15.449
0.00049344,15.449
0.00077096,15.449
0.0011101,15.449
0.0015109,15.449
0.0019733,15.449
0.0024972,15.449
0.0030827,15.449
0.0037296,15.449
0.004438,15.449
0.0052079,15.449
0.006039,15.449
0.0069315,15.449
0.0078853,15.449
0.0089003,15.449
0.0099763,15.45
0.011114,15.45
0.012312,15.45
0.013571,15.45
0.014891,15.45
0.016271,15.45
0.017713,15.451
0.019215,15.451
0.020777,15.451
0.0224,15.452
0.024083,15.452
0.025827,15.453
0.02763,15.453
0.029494,15.454
0.031417,15.453
0.0334,15.452
0.035443,15.449
0.037545,15.444
0.039706,15.436
0.041927,15.423
0.044207,15.404
0.046546,15.378
0.048943,15.344
0.0514,15.298
0.053915,15.238
0.056488,15.159
0.059119,15.059
0.061809,14.933
0.064556,14.78
0.067361,14.6
0.070224,14.391
0.073143,14.152
0.07612,13.886
0.079155,13.597
0.082245,13.286
0.085393,12.959
0.088597,12.623
0.091857,12.282
0.095173,11.943
0.098545,11.613
0.10197,11.296
0.10546,10.996
0.10899,10.715
0.11259,10.454
0.11623,10.212
0.11994,9.9878
0.12369,9.7761
0.1275,9.581
0.13137,9.4004
0.13529,9.2309
0.13926,9.0704
0.14328,8.9176
0.14736,8.7713
0.15149,8.6306
0.15567,8.4951
0.15991,8.3642
0.16419,8.2374
0.16853,8.1144
0.17292,7.9948
0.17736,7.8784
0.18185,7.7649
0.18639,7.6542
0.19098,7.5461
0.19562,7.4405
0.20032,7.3373
0.20506,7.2363
0.20984,7.1375
0.21468,7.0406
0.21957,6.9455
0.2245,6.8521
0.22949,6.7603
0.23452,6.6699
0.23959,6.5809
0.24472,6.4931
0.24989,6.4064
0.25511,6.3209
0.26037,6.2363
0.26568,6.1525
0.27103,6.0696
0.27643,5.9873
0.28187,5.9057
0.28736,5.8248
0.29289,5.7444
0.29847,5.6645
0.30409,5.5851
0.30975,5.5062
0.31545,5.4278
0.3212,5.3498
0.32699,5.2721
0.33282,5.1946
0.33869,5.1173
0.3446,5.0403
0.35055,4.9636
0.35654,4.8872
0.36258,4.8112
0.36865,4.7354
0.37476,4.6599
0.38091,4.5845
0.38709,4.5095
0.39332,4.4348
0.39958,4.3604
0.40588,4.2862
0.41221,4.2122
0.41859,4.1386
0.42499,4.0652
0.43144,3.992
0.43792,3.9189
0.44443,3.8457
0.45098,3.7726
0.45756,3.6994
0.46417,3.6263
0.47082,3.553
0.4775,3.4797
0.48421,3.4063
0.49096,3.3328
0.49773,3.2592
0.50454,3.1857
0.51138,3.1121
0.51825,3.0386
0.52514,2.9651
0.53207,2.8919
0.53903,2.8187
0.54601,2.7456
0.55302,2.6725
0.56006,2.5996
0.56713,2.5269
0.57422,2.4545
0.58134,2.3827
0.58849,2.3115
0.59566,2.2411
0.60285,2.1715
0.61007,2.1025
0.61732,2.0343
0.62458,1.9668
0.63188,1.9001
0.63919,1.8338
0.64653,1.7683
0.65388,1.7034
0.66126,1.6393
0.66866,1.5759
0.67608,1.5132
0.68352,1.4514
0.69098,1.3905
0.69846,1.3305
0.70596,1.2717
0.71348,1.214
0.72101,1.1574
0.72856,1.1017
0.73613,1.047
0.74371,0.99322
0.75131,0.94036
0.75892,0.88834
0.76655,0.83734
0.7742,0.78722
0.78186,0.7382
0.78953,0.69024
0.79721,0.64353
0.80491,0.598
0.81262,0.55389
0.82034,0.51106
0.82807,0.46964
0.83581,0.4295
0.84357,0.39089
0.85133,0.35375
0.8591,0.31831
0.86688,0.28443
0.87467,0.25223
0.88246,0.22158
0.89027,0.1927
0.89808,0.16556
0.90589,0.14045
0.91371,0.11729
0.92154,0.096291
0.92937,0.077286
0.93721,0.060437
0.94505,0.045592
0.95289,0.032893
0.96074,0.022177
0.96859,0.013612
0.97644,0.0070437
0.98429,0.0026316
0.99215,0.00023167
1,0


==> CSV/Defectm12.csv <==
X,Y
0,15.551
3.0842e-05,15.551
0.00012337,15.551
0.00027757,15.551
0.00049344,15.551
0.00077096,15.551
0.0011101,15.551
0.0015109,15.551
0.0019733,15.551
0.0024972,15.551
0.0030827,15.551
0.0037296,15.551
0.004438,15.552
0.0052079,15.552
0.006039,15.552
0.0069315,15.552
0.0078853,15.552
0.0089003,15.552
0.0099763,15.553
0.011114,15.553
0.012312,15.553
0.013571,15.554
0.014891,15.554
0.016271,15.555
0.017713,15.556
0.019215,15.557
0.020777,15.558
0.0224,15.559
0.024083,15.56
0.025827,15.562
0.02763,15.563
0.029494,15.564
0.031417,15.565
0.0334,15.565
0.035443,15.564
0.037545,15.561
0.039706,15.555
0.041927,15.545
0.044207,15.529
0.046546,15.506
0.048943,15.472
0.0514,15.425
0.053915,15.363
0.056488,15.282
0.059119,15.179
0.061809,15.052
0.064556,14.896
0.067361,14.707
0.070224,14.485
0.073143,14.229
0.07612,13.941
0.079155,13.624
0.082245,13.285
0.085393,12.932
0.088597,12.572
0.091857,12.21
0.095173,11.849
0.098545,11.496
0.10197,11.158
0.10546,10.837
0.10899,10.535
0.11259,10.252
0.11623,9.9889
0.11994,9.744
0.12369,9.5143
0.1275,9.3043
0.13137,9.1131
0.13529,8.937
0.13926,8.7734
0.14328,8.6199
0.14736,8.4748
0.15149,8.3368
0.15567,8.2049
0.15991,8.0783
0.16419,7.9564
0.16853,7.8387
0.17292,7.7247
0.17736,7.6141
0.18185,7.5065
0.18639,7.4017
0.19098,7.2995
0.19562,7.1997
0.20032,7.1022
0.20506,7.0068
0.20984,6.9134
0.21468,6.8218
0.21957,6.7318
0.2245,6.6434
0.22949,6.5564
0.23452,6.4709
0.23959,6.3866
0.24472,6.3034
0.24989,6.2213
0.25511,6.1402
0.26037,6.06
0.26568,5.9806
0.27103,5.9019
0.27643,5.8239
0.28187,5.7464
0.28736,5.6695
0.29289,5.5931
0.29847,5.5174
0.30409,5.4422
0.30975,5.3676
0.31545,5.2936
0.3212,5.22
0.32699,5.1467
0.33282,5.0735
0.33869,5.0004
0.3446,4.9273
0.35055,4.8542
0.35654,4.7812
0.36258,4.7083
0.36865,4.6355
0.37476,4.5627
0.38091,4.4899
0.38709,4.417
0.39332,4.3437
0.39958,4.2702
0.40588,4.1966
0.41221,4.1228
0.41859,4.0491
0.42499,3.9753
0.43144,3.9016
0.43792,3.828
0.44443,3.7544
0.45098,3.681
0.45756,3.6079
0.46417,3.5349
0.47082,3.4622
0.4775,3.3898
0.48421,3.3175
0.49096,3.2454
0.49773,3.1734
0.50454,3.1015
0.51138,3.0298
0.51825,2.9584
0.52514,2.8873
0.53207,2.8165
0.53903,2.7461
0.54601,2.676
0.55302,2.6063
0.56006,2.5371
0.56713,2.4683
0.57422,2.3999
0.58134,2.332
0.58849,2.2643
0.59566,2.1971
0.60285,2.1302
0.61007,2.0639
0.61732,1.9981
0.62458,1.9329
0.63188,1.8683
0.63919,1.8044
0.64653,1.7411
0.65388,1.6785
0.66126,1.6163
0.66866,1.5547
0.67608,1.4935
0.68352,1.433
0.69098,1.373
0.69846,1.3139
0.70596,1.2555
0.71348,1.198
0.72101,1.1412
0.72856,1.0853
0.73613,1.0302
0.74371,0.97594
0.75131,0.92266
0.75892,0.87048
0.76655,0.81937
0.7742,0.76948
0.78186,0.72081
0.78953,0.67349
0.79721,0.62752
0.80491,0.58302
0.81262,0.54003
0.82034,0.49859
0.82807,0.45864
0.83581,0.42024
0.84357,0.38336
0.85133,0.34804
0.8591,0.31419
0.86688,0.28186
0.87467,0.25099
0.88246,0.22166
0.89027,0.19384
0.89808,0.16761
0.90589,0.143
0.91371,0.12013
0.92154,0.099047
0.92937,0.079901
0.93721,0.062726
0.94505,0.04761
0.95289,0.034509
0.96074,0.023484
0.96859,0.014503
0.97644,0.0076461
0.98429,0.0028949
0.99215,0.00034459
1,0


==> CSV/Defectm13.csv <==
X,Y
0,15.529
3.0842e-05,15.529
0.00012337,15.529
0.00027757,15.529
0.00049344,15.529
0.00077096,15.529
0.0011101,15.529
0.0015109,15.529
0.0019733,15.529
0.0024972,15.53
0.0030827,15.53
0.0037296,15.53
0.004438,15.53
0.0052079,15.53
0.006039,15.53
0.0069315,15.53
0.0078853,15.53
0.0089003,15.53
0.0099763,15.53
0.011114,15.53
0.012312,15.53
0.013571,15.531
0.014891,15.531
0.016271,15.531
0.017713,15.532
0.019215,15.533
0.020777,15.533
0.0224,15.534
0.024083,15.534
0.025827,15.535
0.02763,15.536
0.029494,15.536
0.031417,15.537
0.0334,15.537
0.035443,15.535
0.037545,15.533
0.039706,15.528
0.041927,15.521
0.044207,15.509
0.046546,15.49
0.048943,15.464
0.0514,15.426
0.053915,15.376
0.056488,15.307
0.059119,15.214
0.061809,15.092
0.064556,14.94
0.067361,14.756
0.070224,14.542
0.073143,14.293
0.07612,14.008
0.079155,13.689
0.082245,13.338
0.085393,12.96
0.088597,12.563
0.091857,12.15
0.095173,11.735
0.098545,11.326
0.10197,10.931
0.10546,10.555
0.10899,10.203
0.11259,9.8751
0.11623,9.5733
0.11994,9.2976
0.12369,9.0418
0.1275,8.8097
0.13137,8.5998
0.13529,8.4079
0.13926,8.2309
0.14328,8.0662
0.14736,7.9119
0.15149,7.7666
0.15567,7.629
0.15991,7.4982
0.16419,7.3734
0.16853,7.254
0.17292,7.1393
0.17736,7.029
0.18185,6.9226
0.18639,6.8198
0.19098,6.7201
0.19562,6.6234
0.20032,6.5294
0.20506,6.4379
0.20984,6.3487
0.21468,6.2617
0.21957,6.1766
0.2245,6.0935
0.22949,6.0119
0.23452,5.932
0.23959,5.8534
0.24472,5.7762
0.24989,5.7
0.25511,5.6251
0.26037,5.5511
0.26568,5.478
0.27103,5.4056
0.27643,5.3341
0.28187,5.2631
0.28736,5.1929
0.29289,5.1232
0.29847,5.054
0.30409,4.985
0.30975,4.9165
0.31545,4.848
0.3212,4.7797
0.32699,4.7114
0.33282,4.6432
0.33869,4.5751
0.3446,4.5071
0.35055,4.4392
0.35654,4.3715
0.36258,4.3039
0.36865,4.2366
0.37476,4.1693
0.38091,4.1023
0.38709,4.0353
0.39332,3.9686
0.39958,3.9019
0.40588,3.8354
0.41221,3.7689
0.41859,3.7027
0.42499,3.6364
0.43144,3.5703
0.43792,3.5042
0.44443,3.4381
0.45098,3.3719
0.45756,3.3058
0.46417,3.2396
0.47082,3.1735
0.4775,3.1075
0.48421,3.0419
0.49096,2.9765
0.49773,2.9115
0.50454,2.8466
0.51138,2.7822
0.51825,2.7178
0.52514,2.6539
0.53207,2.5901
0.53903,2.5268
0.54601,2.4637
0.55302,2.4012
0.56006,2.3389
0.56713,2.2772
0.57422,2.2157
0.58134,2.1549
0.58849,2.0943
0.59566,2.0344
0.60285,1.9747
0.61007,1.9155
0.61732,1.8566
0.62458,1.7981
0.63188,1.74
0.63919,1.6824
0.64653,1.6252
0.65388,1.5688
0.66126,1.5128
0.66866,1.4576
0.67608,1.4029
0.68352,1.349
0.69098,1.2956
0.69846,1.2431
0.70596,1.1912
0.71348,1.1402
0.72101,1.0899
0.72856,1.0405
0.73613,0.99173
0.74371,0.94385
0.75131,0.8965
0.75892,0.85004
0.76655,0.80414
0.7742,0.75919
0.78186,0.71487
0.78953,0.67157
0.79721,0.62899
0.80491,0.5875
0.81262,0.54676
0.82034,0.50719
0.82807,0.46845
0.83581,0.43097
0.84357,0.39446
0.85133,0.35935
0.8591,0.32538
0.86688,0.293
0.87467,0.26194
0.88246,0.23264
0.89027,0.20477
0.89808,0.17877
0.90589,0.15429
0.91371,0.13173
0.92154,0.11071
0.92937,0.09164
0.93721,0.074129
0.94505,0.058581
0.95289,0.044629
0.96074,0.032674
0.96859,0.022346
0.97644,0.014049
0.98429,0.0074193
0.99215,0.0028573
1,0


==> CSV/Defectm14.csv <==
X,Y
0,17.023
3.0842e-05,17.023
0.00012337,17.023
0.00027757,17.023
0.00049344,17.023
0.00077096,17.023
0.0011101,17.023
0.0015109,17.023
0.0019733,17.023
0.0024972,17.023
0.0030827,17.023
0.0037296,17.023
0.004438,17.023
0.0052079,17.023
0.006039,17.023
0.0069315,17.023
0.0078853,17.023
0.0089003,17.023
0.0099763,17.023
0.011114,17.023
0.012312,17.023
0.013571,17.023
0.014891,17.023
0.016271,17.023
0.017713,17.023
0.019215,17.023
0.020777,17.023
0.0224,17.023
0.024083,17.024
0.025827,17.024
0.02763,17.025
0.029494,17.025
0.031417,17.026
0.0334,17.027
0.035443,17.028
0.037545,17.028
0.039706,17.028
0.041927,17.026
0.044207,17.022
0.046546,17.015
0.048943,17.003
0.0514,16.985
0.053915,16.957
0.056488,16.917
0.059119,16.862
0.061809,16.787
0.064556,16.688
0.067361,16.56
0.070224,16.398
0.073143,16.199
0.07612,15.957
0.079155,15.672
0.082245,15.343
0.085393,14.969
0.088597,14.553
0.091857,14.101
0.095173,13.623
0.098545,13.13
0.10197,12.636
0.10546,12.148
0.10899,11.675
0.11259,11.223
0.11623,10.797
0.11994,10.401
0.12369,10.032
0.1275,9.6937
0.13137,9.3854
0.13529,9.103
0.13926,8.8434
0.14328,8.6035
0.14736,8.3809
0.15149,8.1734
0.15567,7.9792
0.15991,7.7967
0.16419,7.6248
0.16853,7.4622
0.17292,7.3083
0.17736,7.1621
0.18185,7.023
0.18639,6.8904
0.19098,6.7638
0.19562,6.6427
0.20032,6.5267
0.20506,6.4153
0.20984,6.3083
0.21468,6.2051
0.21957,6.1056
0.2245,6.0093
0.22949,5.9162
0.23452,5.8257
0.23959,5.7378
0.24472,5.6522
0.24989,5.5687
0.25511,5.4871
0.26037,5.4072
0.26568,5.3289
0.27103,5.2519
0.27643,5.1762
0.28187,5.1016
0.28736,5.028
0.29289,4.9554
0.29847,4.8835
0.30409,4.8125
0.30975,4.7421
0.31545,4.6724
0.3212,4.6031
0.32699,4.5344
0.33282,4.4661
0.33869,4.3982
0.3446,4.3306
0.35055,4.2633
0.35654,4.1962
0.36258,4.1294
0.36865,4.0627
0.37476,3.9962
0.38091,3.9299
0.38709,3.8637
0.39332,3.7976
0.39958,3.7317
0.40588,3.6658
0.41221,3.6001
0.41859,3.5344
0.42499,3.4688
0.43144,3.4031
0.43792,3.3376
0.44443,3.2722
0.45098,3.2069
0.45756,3.1416
0.46417,3.0766
0.47082,3.0116
0.4775,2.947
0.48421,2.8824
0.49096,2.818
0.49773,2.7538
0.50454,2.6899
0.51138,2.6261
0.51825,2.5626
0.52514,2.4993
0.53207,2.4362
0.53903,2.3734
0.54601,2.3109
0.55302,2.2486
0.56006,2.1867
0.56713,2.125
0.57422,2.0639
0.58134,2.0031
0.58849,1.9428
0.59566,1.8829
0.60285,1.8236
0.61007,1.7647
0.61732,1.7065
0.62458,1.6488
0.63188,1.5919
0.63919,1.5354
0.64653,1.4797
0.65388,1.4245
0.66126,1.3701
0.66866,1.3163
0.67608,1.2632
0.68352,1.2108
0.69098,1.1593
0.69846,1.1084
0.70596,1.0584
0.71348,1.0091
0.72101,0.96086
0.72856,0.91337
0.73613,0.86692
0.74371,0.82129
0.75131,0.77673
0.75892,0.73303
0.76655,0.69044
0.7742,0.64874
0.78186,0.60819
0.78953,0.56857
0.79721,0.53016
0.80491,0.49272
0.81262,0.45654
0.82034,0.4214
0.82807,0.38758
0.83581,0.35486
0.84357,0.32352
0.85133,0.29333
0.8591,0.26458
0.86688,0.23703
0.87467,0.21098
0.88246,0.18619
0.89027,0.16295
0.89808,0.14103
0.90589,0.12071
0.91371,0.10178
0.92154,0.084495
0.92937,0.068639
0.93721,0.054486
0.94505,0.041803
0.95289,0.030869
0.96074,0.021451
0.96859,0.013823
0.97644,0.0077489
0.98429,0.003497
0.99215,0.00082587
1,0


==> CSV/Defectm21.csv <==
X,Y
0,20.016
3.0842e-05,20.016
0.00012337,20.016
0.00027757,20.016
0.00049344,20.016
0.00077096,20.016
0.0011101,20.016
0.0015109,20.016
0.0019733,20.016
0.0024972,20.016
0.0030827,20.016
0.0037296,20.016
0.004438,20.016
0.0052079,20.016
0.006039,20.016
0.0069315,20.017
0.0078853,20.017
0.0089003,20.017
0.0099763,20.017
0.011114,20.017
0.012312,20.018
0.013571,20.018
0.014891,20.019
0.016271,20.019
0.017713,20.02
0.019215,20.021
0.020777,20.022
0.0224,20.024
0.024083,20.026
0.025827,20.028
0.02763,20.031
0.029494,20.034
0.031417,20.037
0.0334,20.041
0.035443,20.044
0.037545,20.047
0.039706,20.048
0.041927,20.047
0.044207,20.041
0.046546,20.029
0.048943,20.008
0.0514,19.974
0.053915,19.924
0.056488,19.855
0.059119,19.763
0.061809,19.649
0.064556,19.51
0.067361,19.345
0.070224,19.151
0.073143,18.927
0.07612,18.673
0.079155,18.388
0.082245,18.078
0.085393,17.75
0.088597,17.412
0.091857,17.066
0.095173,16.725
0.098545,16.397
0.10197,16.084
0.10546,15.783
0.10899,15.497
0.11259,15.23
0.11623,14.982
0.11994,14.751
0.12369,14.532
0.1275,14.329
0.13137,14.139
0.13529,13.961
0.13926,13.792
0.14328,13.63
0.14736,13.474
0.15149,13.323
0.15567,13.176
0.15991,13.033
0.16419,12.893
0.16853,12.755
0.17292,12.62
0.17736,12.487
0.18185,12.357
0.18639,12.228
0.19098,12.101
0.19562,11.976
0.20032,11.851
0.20506,11.727
0.20984,11.602
0.21468,11.477
0.21957,11.351
0.2245,11.225
0.22949,11.098
0.23452,10.971
0.23959,10.845
0.24472,10.718
0.24989,10.592
0.25511,10.467
0.26037,10.341
0.26568,10.215
0.27103,10.089
0.27643,9.9632
0.28187,9.8369
0.28736,9.7108
0.29289,9.5844
0.29847,9.4582
0.30409,9.3323
0.30975,9.2069
0.31545,9.0817
0.3212,8.9567
0.32699,8.8315
0.33282,8.7061
0.33869,8.5807
0.3446,8.4555
0.35055,8.3305
0.35654,8.2059
0.36258,8.0812
0.36865,7.9564
0.37476,7.8313
0.38091,7.7062
0.38709,7.5808
0.39332,7.4556
0.39958,7.3307
0.40588,7.2065
0.41221,7.0827
0.41859,6.9598
0.42499,6.8373
0.43144,6.7152
0.43792,6.5934
0.44443,6.4723
0.45098,6.3517
0.45756,6.2318
0.46417,6.1124
0.47082,5.9937
0.4775,5.8757
0.48421,5.759
0.49096,5.6434
0.49773,5.5289
0.50454,5.4147
0.51138,5.3013
0.51825,5.1879
0.52514,5.0751
0.53207,4.9626
0.53903,4.8504
0.54601,4.7376
0.55302,4.6246
0.56006,4.5111
0.56713,4.3978
0.57422,4.2841
0.58134,4.1707
0.58849,4.0574
0.59566,3.9446
0.60285,3.8316
0.61007,3.719
0.61732,3.6065
0.62458,3.4945
0.63188,3.3828
0.63919,3.2719
0.64653,3.1611
0.65388,3.051
0.66126,2.9415
0.66866,2.8332
0.67608,2.7257
0.68352,2.6198
0.69098,2.5151
0.69846,2.4117
0.70596,2.3088
0.71348,2.207
0.72101,2.106
0.72856,2.0064
0.73613,1.9078
0.74371,1.8109
0.75131,1.7153
0.75892,1.6218
0.76655,1.5301
0.7742,1.441
0.78186,1.3539
0.78953,1.2693
0.79721,1.1866
0.80491,1.1063
0.81262,1.0283
0.82034,0.95347
0.82807,0.88107
0.83581,0.81126
0.84357,0.74335
0.85133,0.67792
0.8591,0.61453
0.86688,0.55388
0.87467,0.49552
0.88246,0.43999
0.89027,0.38673
0.89808,0.33642
0.90589,0.28867
0.91371,0.24424
0.92154,0.20263
0.92937,0.16452
0.93721,0.12951
0.94505,0.098415
0.95289,0.070968
0.96074,0.047949
0.96859,0.02902
0.97644,0.014883
0.98429,0.0051149
0.99215,0.00035091
1,0


==> CSV/Defectm22.csv <==
X,Y
0,19.988
3.0842e-05,19.988
0.00012337,19.988
0.00027757,19.988
0.00049344,19.988
0.00077096,19.988
0.0011101,19.988
0.0015109,19.988
0.0019733,19.988
0.0024972,19.988
0.0030827,19.988
0.0037296,19.988
0.004438,19.989
0.0052079,19.989
0.006039,19.989
0.0069315,19.989
0.0078853,19.989
0.0089003,19.989
0.0099763,19.99
0.011114,19.99
0.012312,19.991
0.013571,19.991
0.014891,19.992
0.016271,19.993
0.017713,19.994
0.019215,19.995
0.020777,19.997
0.0224,19.999
0.024083,20.001
0.025827,20.003
0.02763,20.006
0.029494,20.008
0.031417,20.01
0.0334,20.012
0.035443,20.013
0.037545,20.012
0.039706,20.008
0.041927,20.002
0.044207,19.992
0.046546,19.976
0.048943,19.952
0.0514,19.917
0.053915,19.867
0.056488,19.798
0.059119,19.709
0.061809,19.592
0.064556,19.446
0.067361,19.264
0.070224,19.052
0.073143,18.809
0.07612,18.536
0.079155,18.233
0.082245,17.898
0.085393,17.544
0.088597,17.181
0.091857,16.813
0.095173,16.446
0.098545,16.089
0.10197,15.743
0.10546,15.412
0.10899,15.101
0.11259,14.813
0.11623,14.547
0.11994,14.302
0.12369,14.072
0.1275,13.86
0.13137,13.666
0.13529,13.484
0.13926,13.312
0.14328,13.148
0.14736,12.991
0.15149,12.84
0.15567,12.693
0.15991,12.55
0.16419,12.411
0.16853,12.275
0.17292,12.141
0.17736,12.01
0.18185,11.881
0.18639,11.754
0.19098,11.629
0.19562,11.505
0.20032,11.382
0.20506,11.26
0.20984,11.139
0.21468,11.018
0.21957,10.897
0.2245,10.776
0.22949,10.656
0.23452,10.535
0.23959,10.415
0.24472,10.294
0.24989,10.174
0.25511,10.054
0.26037,9.9337
0.26568,9.8136
0.27103,9.6936
0.27643,9.5735
0.28187,9.4533
0.28736,9.3326
0.29289,9.2116
0.29847,9.0901
0.30409,8.9683
0.30975,8.8462
0.31545,8.7238
0.3212,8.6009
0.32699,8.4777
0.33282,8.3539
0.33869,8.2298
0.3446,8.1055
0.35055,7.9814
0.35654,7.8573
0.36258,7.7335
0.36865,7.6098
0.37476,7.4865
0.38091,7.3636
0.38709,7.2411
0.39332,7.119
0.39958,6.9974
0.40588,6.876
0.41221,6.755
0.41859,6.634
0.42499,6.5131
0.43144,6.392
0.43792,6.271
0.44443,6.1499
0.45098,6.0291
0.45756,5.9085
0.46417,5.7883
0.47082,5.6685
0.4775,5.5492
0.48421,5.4302
0.49096,5.312
0.49773,5.1944
0.50454,5.0778
0.51138,4.9617
0.51825,4.8461
0.52514,4.7307
0.53207,4.6158
0.53903,4.5011
0.54601,4.387
0.55302,4.2735
0.56006,4.1609
0.56713,4.0489
0.57422,3.9379
0.58134,3.8275
0.58849,3.7177
0.59566,3.6083
0.60285,3.4997
0.61007,3.3918
0.61732,3.2849
0.62458,3.1787
0.63188,3.0738
0.63919,2.97
0.64653,2.8675
0.65388,2.7662
0.66126,2.6663
0.66866,2.5676
0.67608,2.4702
0.68352,2.374
0.69098,2.2792
0.69846,2.1856
0.70596,2.0935
0.71348,2.0025
0.72101,1.9131
0.72856,1.8248
0.73613,1.7381
0.74371,1.6525
0.75131,1.5685
0.75892,1.4859
0.76655,1.4048
0.7742,1.3251
0.78186,1.2471
0.78953,1.1706
0.79721,1.0961
0.80491,1.023
0.81262,0.95183
0.82034,0.88207
0.82807,0.8143
0.83581,0.74823
0.84357,0.6844
0.85133,0.6225
0.8591,0.56304
0.86688,0.50572
0.87467,0.45101
0.88246,0.39858
0.89027,0.34891
0.89808,0.30172
0.90589,0.25761
0.91371,0.21637
0.92154,0.17855
0.92937,0.1439
0.93721,0.11298
0.94505,0.085513
0.95289,0.062005
0.96074,0.04212
0.96859,0.026264
0.97644,0.013983
0.98429,0.0056521
0.99215,0.00084937
1,0


==> CSV/Defectm23.csv <==
X,Y
0,19.723
3.0842e-05,19.723
0.00012337,19.723
0.00027757,19.723
0.00049344,19.723
0.00077096,19.723
0.0011101,19.723
0.0015109,19.723
0.0019733,19.723
0.0024972,19.723
0.0030827,19.723
0.0037296,19.723
0.004438,19.723
0.0052079,19.723
0.006039,19.723
0.0069315,19.723
0.0078853,19.723
0.0089003,19.723
0.0099763,19.723
0.011114,19.724
0.012312,19.724
0.013571,19.725
0.014891,19.725
0.016271,19.726
0.017713,19.727
0.019215,19.728
0.020777,19.729
0.0224,19.731
0.024083,19.732
0.025827,19.735
0.02763,19.737
0.029494,19.74
0.031417,19.743
0.0334,19.747
0.035443,19.75
0.037545,19.752
0.039706,19.754
0.041927,19.755
0.044207,19.752
0.046546,19.744
0.048943,19.729
0.0514,19.704
0.053915,19.666
0.056488,19.61
0.059119,19.53
0.061809,19.424
0.064556,19.285
0.067361,19.111
0.070224,18.9
0.073143,18.659
0.07612,18.389
0.079155,18.087
0.082245,17.753
0.085393,17.388
0.088597,16.991
0.091857,16.568
0.095173,16.136
0.098545,15.708
0.10197,15.295
0.10546,14.903
0.10899,14.539
0.11259,14.201
0.11623,13.889
0.11994,13.605
0.12369,13.344
0.1275,13.107
0.13137,12.893
0.13529,12.696
0.13926,12.514
0.14328,12.343
0.14736,12.183
0.15149,12.031
0.15567,11.886
0.15991,11.747
0.16419,11.613
0.16853,11.484
0.17292,11.359
0.17736,11.237
0.18185,11.119
0.18639,11.003
0.19098,10.889
0.19562,10.777
0.20032,10.666
0.20506,10.557
0.20984,10.449
0.21468,10.341
0.21957,10.235
0.2245,10.129
0.22949,10.023
0.23452,9.9171
0.23959,9.8116
0.24472,9.7062
0.24989,9.6009
0.25511,9.4954
0.26037,9.39
0.26568,9.2842
0.27103,9.1783
0.27643,9.0719
0.28187,8.9653
0.28736,8.8581
0.29289,8.7506
0.29847,8.6424
0.30409,8.5339
0.30975,8.4247
0.31545,8.315
0.3212,8.2046
0.32699,8.0937
0.33282,7.9822
0.33869,7.8702
0.3446,7.7574
0.35055,7.6443
0.35654,7.5304
0.36258,7.4162
0.36865,7.3013
0.37476,7.1861
0.38091,7.0701
0.38709,6.9539
0.39332,6.837
0.39958,6.72
0.40588,6.6025
0.41221,6.4849
0.41859,6.367
0.42499,6.2491
0.43144,6.1311
0.43792,6.0133
0.44443,5.8956
0.45098,5.7781
0.45756,5.6606
0.46417,5.5434
0.47082,5.4263
0.4775,5.3098
0.48421,5.1935
0.49096,5.0778
0.49773,4.9625
0.50454,4.848
0.51138,4.7339
0.51825,4.6206
0.52514,4.5078
0.53207,4.3957
0.53903,4.2839
0.54601,4.1729
0.55302,4.0623
0.56006,3.9527
0.56713,3.8437
0.57422,3.7358
0.58134,3.6287
0.58849,3.5227
0.59566,3.4175
0.60285,3.3138
0.61007,3.2111
0.61732,3.1099
0.62458,3.0098
0.63188,2.9112
0.63919,2.8136
0.64653,2.7174
0.65388,2.622
0.66126,2.5282
0.66866,2.4353
0.67608,2.3438
0.68352,2.2533
0.69098,2.1642
0.69846,2.0759
0.70596,1.9891
0.71348,1.9031
0.72101,1.8186
0.72856,1.7349
0.73613,1.6527
0.74371,1.5715
0.75131,1.4918
0.75892,1.4133
0.76655,1.3364
0.7742,1.2608
0.78186,1.1871
0.78953,1.1146
0.79721,1.0442
0.80491,0.97516
0.81262,0.90817
0.82034,0.84267
0.82807,0.77921
0.83581,0.7173
0.84357,0.65755
0.85133,0.59955
0.8591,0.54395
0.86688,0.49028
0.87467,0.43918
0.88246,0.3902
0.89027,0.34397
0.89808,0.30001
0.90589,0.25893
0.91371,0.22026
0.92154,0.18466
0.92937,0.15167
0.93721,0.12195
0.94505,0.095031
0.95289,0.071557
0.96074,0.051055
0.96859,0.034163
0.97644,0.020374
0.98429,0.010267
0.99215,0.003291
1,0


==> CSV/Defectm24.csv <==
X,Y
0,21.229
3.0842e-05,21.229
0.00012337,21.229
0.00027757,21.229
0.00049344,21.229
0.00077096,21.229
0.0011101,21.229
0.0015109,21.229
0.0019733,21.229
0.0024972,21.229
0.0030827,21.229
0.0037296,21.229
0.004438,21.229
0.0052079,21.229
0.006039,21.229
0.0069315,21.229
0.0078853,21.229
0.0089003,21.229
0.0099763,21.229
0.011114,21.229
0.012312,21.229
0.013571,21.229
0.014891,21.229
0.016271,21.229
0.017713,21.229
0.019215,21.229
0.020777,21.23
0.0224,21.23
0.024083,21.23
0.025827,21.231
0.02763,21.231
0.029494,21.232
0.031417,21.233
0.0334,21.234
0.035443,21.235
0.037545,21.236
0.039706,21.238
0.041927,21.239
0.044207,21.239
0.046546,21.239
0.048943,21.236
0.0514,21.23
0.053915,21.219
0.056488,21.199
0.059119,21.168
0.061809,21.12
0.064556,21.05
0.067361,20.95
0.070224,20.814
0.073143,20.636
0.07612,20.411
0.079155,20.137
0.082245,19.811
0.085393,19.441
0.088597,19.028
0.091857,18.582
0.095173,18.114
0.098545,17.629
0.10197,17.142
0.10546,16.657
0.10899,16.186
0.11259,15.736
0.11623,15.309
0.11994,14.908
0.12369,14.534
0.1275,14.19
0.13137,13.878
0.13529,13.593
0.13926,13.332
0.14328,13.091
0.14736,12.868
0.15149,12.659
0.15567,12.464
0.15991,12.279
0.16419,12.105
0.16853,11.939
0.17292,11.781
0.17736,11.629
0.18185,11.483
0.18639,11.343
0.19098,11.207
0.19562,11.075
0.20032,10.947
0.20506,10.822
0.20984,10.7
0.21468,10.581
0.21957,10.463
0.2245,10.347
0.22949,10.233
0.23452,10.12
0.23959,10.008
0.24472,9.8972
0.24989,9.7868
0.25511,9.6769
0.26037,9.5674
0.26568,9.458
0.27103,9.3487
0.27643,9.2394
0.28187,9.13
0.28736,9.0203
0.29289,8.9103
0.29847,8.7999
0.30409,8.6889
0.30975,8.5772
0.31545,8.4649
0.3212,8.3518
0.32699,8.238
0.33282,8.1236
0.33869,8.0085
0.3446,7.8927
0.35055,7.7764
0.35654,7.6594
0.36258,7.5418
0.36865,7.4235
0.37476,7.3047
0.38091,7.1854
0.38709,7.0656
0.39332,6.9455
0.39958,6.825
0.40588,6.7043
0.41221,6.5833
0.41859,6.4621
0.42499,6.3409
0.43144,6.2197
0.43792,6.0985
0.44443,5.9774
0.45098,5.8565
0.45756,5.7358
0.46417,5.6154
0.47082,5.4954
0.4775,5.3758
0.48421,5.2566
0.49096,5.138
0.49773,5.02
0.50454,4.9026
0.51138,4.7858
0.51825,4.6697
0.52514,4.5543
0.53207,4.4397
0.53903,4.3258
0.54601,4.2127
0.55302,4.1003
0.56006,3.9887
0.56713,3.8778
0.57422,3.7678
0.58134,3.6585
0.58849,3.5502
0.59566,3.4427
0.60285,3.3363
0.61007,3.2308
0.61732,3.1264
0.62458,3.0232
0.63188,2.9212
0.63919,2.8204
0.64653,2.7208
0.65388,2.6226
0.66126,2.5258
0.66866,2.4302
0.67608,2.3361
0.68352,2.2432
0.69098,2.1518
0.69846,2.0616
0.70596,1.973
0.71348,1.8857
0.72101,1.7999
0.72856,1.7155
0.73613,1.6325
0.74371,1.5509
0.75131,1.4708
0.75892,1.3921
0.76655,1.3148
0.7742,1.2391
0.78186,1.165
0.78953,1.0924
0.79721,1.0215
0.80491,0.95225
0.81262,0.88485
0.82034,0.81931
0.82807,0.75572
0.83581,0.69415
0.84357,0.63472
0.85133,0.57745
0.8591,0.52248
0.86688,0.46984
0.87467,0.41967
0.88246,0.37199
0.89027,0.32689
0.89808,0.2844
0.90589,0.24461
0.91371,0.20752
0.92154,0.17325
0.92937,0.14182
0.93721,0.11337
0.94505,0.087933
0.95289,0.065633
0.96074,0.046501
0.96859,0.030627
0.97644,0.018011
0.98429,0.0087106
0.99215,0.0026959
1,0


==> CSV/Forooghi.csv <==
X,Z,Y
-1.1,0.05,30
-1.1,0.063768,150
-1.1,0.077536,13.831
-1.1,0.091304,15.918
-1.1,0.10507,17.906
-1.1,0.11884,19.802
-1.1,0.13261,21.608
-1.1,0.14638,23.329
-1.1,0.16014,24.969
-1.1,0.17391,26.532
-1.1,0.18768,28.021
-1.1,0.20145,29.441
-1.1,0.21522,30.794
-1.1,0.22899,32.082
-1.1,0.24275,33.311
-1.1,0.25652,34.481
-1.1,0.27029,35.597
-1.1,0.28406,36.66
-1.1,0.29783,37.673
-1.1,0.31159,38.638
-1.1,0.32536,39.558
-1.1,0.33913,40.435
-1.1,0.3529,41.27
-1.1,0.36667,42.066
-1.1,0.38043,42.825
-1.1,0.3942,43.548
-1.1,0.40797,44.237
-1.1,0.42174,44.893
-1.1,0.43551,45.519
-1.1,0.44928,46.115
-1.1,0.46304,46.683
-1.1,0.47681,47.225
-1.1,0.49058,47.741
-1.1,0.50435,48.232
-1.1,0.51812,48.701
-1.1,0.53188,49.147
-1.1,0.54565,49.573
-1.1,0.55942,49.978
-1.1,0.57319,50.365
-1.1,0.58696,50.733
-1.1,0.60072,51.084
-1.1,0.61449,51.418
-1.1,0.62826,51.737
-1.1,0.64203,52.041
-1.1,0.6558,52.33
-1.1,0.66957,52.606
-1.1,0.68333,52.869
-1.1,0.6971,53.119
-1.1,0.71087,53.358
-1.1,0.72464,53.585
-1.1,0.73841,53.802
-1.1,0.75217,54.008
-1.1,0.76594,54.205
-1.1,0.77971,54.393
-1.1,0.79348,54.572
-1.1,0.80725,54.742
-1.1,0.82101,54.904
-1.1,0.83478,55.059
-1.1,0.84855,55.206
-1.1,0.86232,55.347
-1.1,0.87609,55.481
-1.1,0.88986,55.608
-1.1,0.90362,55.73
-1.1,0.91739,55.846
-1.1,0.93116,55.956
-1.1,0.94493,56.061
-1.1,0.9587,56.161
-1.1,0.97246,56.257
-1.1,0.98623,56.348
-1.1,1,56.435
-1.0696,0.05,9.2054
-1.0696,0.063768,11.47
-1.0696,0.077536,13.628
-1.0696,0.091304,15.684
-1.0696,0.10507,17.644
-1.0696,0.11884,19.512
-1.0696,0.13261,21.291
-1.0696,0.14638,22.987
-1.0696,0.16014,24.603
-1.0696,0.17391,26.143
-1.0696,0.18768,27.611
-1.0696,0.20145,29.01
-1.0696,0.21522,30.342
-1.0696,0.22899,31.612
-1.0696,0.24275,32.823
-1.0696,0.25652,33.976
-1.0696,0.27029,35.075
-1.0696,0.28406,36.123
-1.0696,0.29783,37.121
-1.0696,0.31159,38.072
-1.0696,0.32536,38.979
-1.0696,0.33913,39.842
-1.0696,0.3529,40.666
-1.0696,0.36667,41.45
-1.0696,0.38043,42.197
-1.0696,0.3942,42.91
-1.0696,0.40797,43.589
-1.0696,0.42174,44.236
-1.0696,0.43551,44.852
-1.0696,0.44928,45.44
-1.0696,0.46304,45.999
-1.0696,0.47681,46.533
-1.0696,0.49058,47.041
-1.0696,0.50435,47.526
-1.0696,0.51812,47.987
-1.0696,0.53188,48.427
-1.0696,0.54565,48.847
-1.0696,0.55942,49.246
-1.0696,0.57319,49.627
-1.0696,0.58696,49.99
-1.0696,0.60072,50.336
-1.0696,0.61449,50.665
-1.0696,0.62826,50.979
-1.0696,0.64203,51.278
-1.0696,0.6558,51.563
-1.0696,0.66957,51.835
-1.0696,0.68333,52.094
-1.0696,0.6971,52.341
-1.0696,0.71087,52.576
-1.0696,0.72464,52.8
-1.0696,0.73841,53.014
-1.0696,0.75217,53.217
-1.0696,0.76594,53.411
-1.0696,0.77971,53.596
-1.0696,0.79348,53.772
-1.0696,0.80725,53.94
-1.0696,0.82101,54.1
-1.0696,0.83478,54.252
-1.0696,0.84855,54.397
-1.0696,0.86232,54.536
-1.0696,0.87609,54.668
-1.0696,0.88986,54.793
-1.0696,0.90362,54.913
-1.0696,0.91739,55.027
-1.0696,0.93116,55.136
-1.0696,0.94493,55.24
-1.0696,0.9587,55.339
-1.0696,0.97246,55.433
-1.0696,0.98623,55.522
-1.0696,1,55.608
-1.0391,0.05,9.0792
-1.0391,0.063768,11.313
-1.0391,0.077536,13.441
-1.0391,0.091304,15.469
-1.0391,0.10507,17.402
-1.0391,0.11884,19.244
-1.0391,0.13261,20.999
-1.0391,0.14638,22.672
-1.0391,0.16014,24.266
-1.0391,0.17391,25.785
-1.0391,0.18768,27.232
-1.0391,0.20145,28.612
-1.0391,0.21522,29.926
-1.0391,0.22899,31.179
-1.0391,0.24275,32.373
-1.0391,0.25652,33.51
-1.0391,0.27029,34.594
-1.0391,0.28406,35.627
-1.0391,0.29783,36.612
-1.0391,0.31159,37.55
-1.0391,0.32536,38.444
-1.0391,0.33913,39.296
-1.0391,0.3529,40.108
-1.0391,0.36667,40.882
-1.0391,0.38043,41.619
-1.0391,0.3942,42.322
-1.0391,0.40797,42.991
-1.0391,0.42174,43.629
-1.0391,0.43551,44.237
-1.0391,0.44928,44.817
-1.0391,0.46304,45.369
-1.0391,0.47681,45.895
-1.0391,0.49058,46.396
-1.0391,0.50435,46.874
-1.0391,0.51812,47.33
-1.0391,0.53188,47.763
-1.0391,0.54565,48.177
-1.0391,0.55942,48.571
-1.0391,0.57319,48.947
-1.0391,0.58696,49.304
-1.0391,0.60072,49.645
-1.0391,0.61449,49.97
-1.0391,0.62826,50.28
-1.0391,0.64203,50.575
-1.0391,0.6558,50.856
-1.0391,0.66957,51.124
-1.0391,0.68333,51.38
-1.0391,0.6971,51.623
-1.0391,0.71087,51.855
-1.0391,0.72464,52.076
-1.0391,0.73841,52.287
-1.0391,0.75217,52.488
-1.0391,0.76594,52.679
-1.0391,0.77971,52.861
-1.0391,0.79348,53.035
-1.0391,0.80725,53.2
-1.0391,0.82101,53.358
-1.0391,0.83478,53.508
-1.0391,0.84855,53.652
-1.0391,0.86232,53.788
-1.0391,0.87609,53.918
-1.0391,0.88986,54.042
-1.0391,0.90362,54.16
-1.0391,0.91739,54.273
-1.0391,0.93116,54.38
-1.0391,0.94493,54.482
-1.0391,0.9587,54.58
-1.0391,0.97246,54.673
-1.0391,0.98623,54.761
-1.0391,1,54.845
-1.0087,0.05,8.9637
-1.0087,0.063768,11.169
-1.0087,0.077536,13.27
-1.0087,0.091304,15.272
-1.0087,0.10507,17.181
-1.0087,0.11884,18.999
-1.0087,0.13261,20.732
-1.0087,0.14638,22.383
-1.0087,0.16014,23.957
-1.0087,0.17391,25.457
-1.0087,0.18768,26.886
-1.0087,0.20145,28.248
-1.0087,0.21522,29.545
-1.0087,0.22899,30.782
-1.0087,0.24275,31.961
-1.0087,0.25652,33.084
-1.0087,0.27029,34.154
-1.0087,0.28406,35.174
-1.0087,0.29783,36.146
-1.0087,0.31159,37.072
-1.0087,0.32536,37.955
-1.0087,0.33913,38.796
-1.0087,0.3529,39.597
-1.0087,0.36667,40.361
-1.0087,0.38043,41.089
-1.0087,0.3942,41.783
-1.0087,0.40797,42.444
-1.0087,0.42174,43.074
-1.0087,0.43551,43.674
-1.0087,0.44928,44.246
-1.0087,0.46304,44.791
-1.0087,0.47681,45.311
-1.0087,0.49058,45.806
-1.0087,0.50435,46.278
-1.0087,0.51812,46.727
-1.0087,0.53188,47.156
-1.0087,0.54565,47.564
-1.0087,0.55942,47.953
-1.0087,0.57319,48.324
-1.0087,0.58696,48.677
-1.0087,0.60072,49.014
-1.0087,0.61449,49.334
-1.0087,0.62826,49.64
-1.0087,0.64203,49.932
-1.0087,0.6558,50.209
-1.0087,0.66957,50.474
-1.0087,0.68333,50.726
-1.0087,0.6971,50.966
-1.0087,0.71087,51.195
-1.0087,0.72464,51.413
-1.0087,0.73841,51.621
-1.0087,0.75217,51.82
-1.0087,0.76594,52.008
-1.0087,0.77971,52.188
-1.0087,0.79348,52.36
-1.0087,0.80725,52.523
-1.0087,0.82101,52.679
-1.0087,0.83478,52.827
-1.0087,0.84855,52.969
-1.0087,0.86232,53.104
-1.0087,0.87609,53.232
-1.0087,0.88986,53.354
-1.0087,0.90362,53.471
-1.0087,0.91739,53.582
-1.0087,0.93116,53.688
-1.0087,0.94493,53.789
-1.0087,0.9587,53.885
-1.0087,0.97246,53.977
-1.0087,0.98623,54.064
-1.0087,1,54.147
-0.97826,0.05,8.8588
-0.97826,0.063768,11.038
-0.97826,0.077536,13.115
-0.97826,0.091304,15.094
-0.97826,0.10507,16.98
-0.97826,0.11884,18.777
-0.97826,0.13261,20.489
-0.97826,0.14638,22.121
-0.97826,0.16014,23.677
-0.97826,0.17391,25.159
-0.97826,0.18768,26.571
-0.97826,0.20145,27.917
-0.97826,0.21522,29.2
-0.97826,0.22899,30.422
-0.97826,0.24275,31.587
-0.97826,0.25652,32.697
-0.97826,0.27029,33.754
-0.97826,0.28406,34.762
-0.97826,0.29783,35.723
-0.97826,0.31159,36.638
-0.97826,0.32536,37.511
-0.97826,0.33913,38.342
-0.97826,0.3529,39.134
-0.97826,0.36667,39.889
-0.97826,0.38043,40.608
-0.97826,0.3942,41.294
-0.97826,0.40797,41.947
-0.97826,0.42174,42.57
-0.97826,0.43551,43.163
-0.97826,0.44928,43.728
-0.97826,0.46304,44.267
-0.97826,0.47681,44.781
-0.97826,0.49058,45.27
-0.97826,0.50435,45.736
-0.97826,0.51812,46.18
-0.97826,0.53188,46.604
-0.97826,0.54565,47.007
-0.97826,0.55942,47.392
-0.97826,0.57319,47.758
-0.97826,0.58696,48.107
-0.97826,0.60072,48.44
-0.97826,0.61449,48.757
-0.97826,0.62826,49.059
-0.97826,0.64203,49.347
-0.97826,0.6558,49.622
-0.97826,0.66957,49.883
-0.97826,0.68333,50.132
-0.97826,0.6971,50.37
-0.97826,0.71087,50.596
-0.97826,0.72464,50.812
-0.97826,0.73841,51.017
-0.97826,0.75217,51.213
-0.97826,0.76594,51.4
-0.97826,0.77971,51.578
-0.97826,0.79348,51.747
-0.97826,0.80725,51.909
-0.97826,0.82101,52.063
-0.97826,0.83478,52.209
-0.97826,0.84855,52.349
-0.97826,0.86232,52.482
-0.97826,0.87609,52.609
-0.97826,0.88986,52.73
-0.97826,0.90362,52.845
-0.97826,0.91739,52.955
-0.97826,0.93116,53.06
-0.97826,0.94493,53.16
-0.97826,0.9587,53.255
-0.97826,0.97246,53.345
-0.97826,0.98623,53.432
-0.97826,1,53.514
-0.94783,0.05,8.7645
-0.94783,0.063768,10.921
-0.94783,0.077536,12.975
-0.94783,0.091304,14.933
-0.94783,0.10507,16.799
-0.94783,0.11884,18.577
-0.94783,0.13261,20.271
-0.94783,0.14638,21.886
-0.94783,0.16014,23.425
-0.94783,0.17391,24.891
-0.94783,0.18768,26.289
-0.94783,0.20145,27.62
-0.94783,0.21522,28.889
-0.94783,0.22899,30.098
-0.94783,0.24275,31.251
-0.94783,0.25652,32.349
-0.94783,0.27029,33.395
-0.94783,0.28406,34.393
-0.94783,0.29783,35.343
-0.94783,0.31159,36.249
-0.94783,0.32536,37.112
-0.94783,0.33913,37.934
-0.94783,0.3529,38.718
-0.94783,0.36667,39.465
-0.94783,0.38043,40.176
-0.94783,0.3942,40.855
-0.94783,0.40797,41.501
-0.94783,0.42174,42.117
-0.94783,0.43551,42.704
-0.94783,0.44928,43.263
-0.94783,0.46304,43.796
-0.94783,0.47681,44.304
-0.94783,0.49058,44.788
-0.94783,0.50435,45.25
-0.94783,0.51812,45.689
-0.94783,0.53188,46.108
-0.94783,0.54565,46.507
-0.94783,0.55942,46.888
-0.94783,0.57319,47.25
-0.94783,0.58696,47.596
-0.94783,0.60072,47.925
-0.94783,0.61449,48.239
-0.94783,0.62826,48.537
-0.94783,0.64203,48.822
-0.94783,0.6558,49.094
-0.94783,0.66957,49.353
-0.94783,0.68333,49.599
-0.94783,0.6971,49.834
-0.94783,0.71087,50.058
-0.94783,0.72464,50.271
-0.94783,0.73841,50.475
-0.94783,0.75217,50.668
-0.94783,0.76594,50.853
-0.94783,0.77971,51.029
-0.94783,0.79348,51.197
-0.94783,0.80725,51.356
-0.94783,0.82101,51.509
-0.94783,0.83478,51.654
-0.94783,0.84855,51.792
-0.94783,0.86232,51.924
-0.94783,0.87609,52.049
-0.94783,0.88986,52.169
-0.94783,0.90362,52.283
-0.94783,0.91739,52.392
-0.94783,0.93116,52.495
-0.94783,0.94493,52.594
-0.94783,0.9587,52.688
-0.94783,0.97246,52.778
-0.94783,0.98623,52.863
-0.94783,1,52.945
-0.91739,0.05,8.681
-0.91739,0.063768,10.816
-0.91739,0.077536,12.851
-0.91739,0.091304,14.791
-0.91739,0.10507,16.639
-0.91739,0.11884,18.4
-0.91739,0.13261,20.078
-0.91739,0.14638,21.677
-0.91739,0.16014,23.202
-0.91739,0.17391,24.654
-0.91739,0.18768,26.038
-0.91739,0.20145,27.357
-0.91739,0.21522,28.614
-0.91739,0.22899,29.811
-0.91739,0.24275,30.953
-0.91739,0.25652,32.04
-0.91739,0.27029,33.077
-0.91739,0.28406,34.065
-0.91739,0.29783,35.006
-0.91739,0.31159,35.903
-0.91739,0.32536,36.758
-0.91739,0.33913,37.572
-0.91739,0.3529,38.349
-0.91739,0.36667,39.088
-0.91739,0.38043,39.793
-0.91739,0.3942,40.465
-0.91739,0.40797,41.105
-0.91739,0.42174,41.715
-0.91739,0.43551,42.297
-0.91739,0.44928,42.851
-0.91739,0.46304,43.379
-0.91739,0.47681,43.882
-0.91739,0.49058,44.361
-0.91739,0.50435,44.818
-0.91739,0.51812,45.253
-0.91739,0.53188,45.668
-0.91739,0.54565,46.064
-0.91739,0.55942,46.441
-0.91739,0.57319,46.8
-0.91739,0.58696,47.142
-0.91739,0.60072,47.468
-0.91739,0.61449,47.779
-0.91739,0.62826,48.075
-0.91739,0.64203,48.357
-0.91739,0.6558,48.626
-0.91739,0.66957,48.882
-0.91739,0.68333,49.126
-0.91739,0.6971,49.359
-0.91739,0.71087,49.581
-0.91739,0.72464,49.792
-0.91739,0.73841,49.993
-0.91739,0.75217,50.185
-0.91739,0.76594,50.368
-0.91739,0.77971,50.542
-0.91739,0.79348,50.709
-0.91739,0.80725,50.867
-0.91739,0.82101,51.018
-0.91739,0.83478,51.161
-0.91739,0.84855,51.298
-0.91739,0.86232,51.429
-0.91739,0.87609,51.553
-0.91739,0.88986,51.672
-0.91739,0.90362,51.785
-0.91739,0.91739,51.892
-0.91739,0.93116,51.995
-0.91739,0.94493,52.093
-0.91739,0.9587,52.186
-0.91739,0.97246,52.275
-0.91739,0.98623,52.359
-0.91739,1,52.44
-0.88696,0.05,8.6081
-0.88696,0.063768,10.726
-0.88696,0.077536,12.744
-0.88696,0.091304,14.667
-0.88696,0.10507,16.499
-0.88696,0.11884,18.245
-0.88696,0.13261,19.91
-0.88696,0.14638,21.495
-0.88696,0.16014,23.007
-0.88696,0.17391,24.447
-0.88696,0.18768,25.819
-0.88696,0.20145,27.127
-0.88696,0.21522,28.373
-0.88696,0.22899,29.561
-0.88696,0.24275,30.693
-0.88696,0.25652,31.771
-0.88696,0.27029,32.799
-0.88696,0.28406,33.779
-0.88696,0.29783,34.712
-0.88696,0.31159,35.601
-0.88696,0.32536,36.449
-0.88696,0.33913,37.257
-0.88696,0.3529,38.027
-0.88696,0.36667,38.76
-0.88696,0.38043,39.459
-0.88696,0.3942,40.125
-0.88696,0.40797,40.76
-0.88696,0.42174,41.365
-0.88696,0.43551,41.941
-0.88696,0.44928,42.491
-0.88696,0.46304,43.014
-0.88696,0.47681,43.513
-0.88696,0.49058,43.989
-0.88696,0.50435,44.442
-0.88696,0.51812,44.873
-0.88696,0.53188,45.285
-0.88696,0.54565,45.677
-0.88696,0.55942,46.05
-0.88696,0.57319,46.407
-0.88696,0.58696,46.746
-0.88696,0.60072,47.069
-0.88696,0.61449,47.377
-0.88696,0.62826,47.671
-0.88696,0.64203,47.951
-0.88696,0.6558,48.217
-0.88696,0.66957,48.471
-0.88696,0.68333,48.714
-0.88696,0.6971,48.944
-0.88696,0.71087,49.164
-0.88696,0.72464,49.374
-0.88696,0.73841,49.573
-0.88696,0.75217,49.764
-0.88696,0.76594,49.945
-0.88696,0.77971,50.118
-0.88696,0.79348,50.283
-0.88696,0.80725,50.44
-0.88696,0.82101,50.589
-0.88696,0.83478,50.732
-0.88696,0.84855,50.867
-0.88696,0.86232,50.997
-0.88696,0.87609,51.12
-0.88696,0.88986,51.238
-0.88696,0.90362,51.35
-0.88696,0.91739,51.456
-0.88696,0.93116,51.558
-0.88696,0.94493,51.655
-0.88696,0.9587,51.747
-0.88696,0.97246,51.835
-0.88696,0.98623,51.919
-0.88696,1,51.999
-0.85652,0.05,8.5458
-0.85652,0.063768,10.648
-0.85652,0.077536,12.651
-0.85652,0.091304,14.56
-0.85652,0.10507,16.38
-0.85652,0.11884,18.113
-0.85652,0.13261,19.766
-0.85652,0.14638,21.34
-0.85652,0.16014,22.84
-0.85652,0.17391,24.27
-0.85652,0.18768,25.632
-0.85652,0.20145,26.931
-0.85652,0.21522,28.168
-0.85652,0.22899,29.347
-0.85652,0.24275,30.471
-0.85652,0.25652,31.542
-0.85652,0.27029,32.562
-0.85652,0.28406,33.534
-0.85652,0.29783,34.461
-0.85652,0.31159,35.344
-0.85652,0.32536,36.186
-0.85652,0.33913,36.987
-0.85652,0.3529,37.752
-0.85652,0.36667,38.48
-0.85652,0.38043,39.174
-0.85652,0.3942,39.835
-0.85652,0.40797,40.465
-0.85652,0.42174,41.066
-0.85652,0.43551,41.638
-0.85652,0.44928,42.184
-0.85652,0.46304,42.703
-0.85652,0.47681,43.199
-0.85652,0.49058,43.671
-0.85652,0.50435,44.12
-0.85652,0.51812,44.549
-0.85652,0.53188,44.957
-0.85652,0.54565,45.347
-0.85652,0.55942,45.717
-0.85652,0.57319,46.071
-0.85652,0.58696,46.408
-0.85652,0.60072,46.729
-0.85652,0.61449,47.035
-0.85652,0.62826,47.326
-0.85652,0.64203,47.604
-0.85652,0.6558,47.869
-0.85652,0.66957,48.121
-0.85652,0.68333,48.361
-0.85652,0.6971,48.59
-0.85652,0.71087,48.809
-0.85652,0.72464,49.017
-0.85652,0.73841,49.215
-0.85652,0.75217,49.404
-0.85652,0.76594,49.584
-0.85652,0.77971,49.756
-0.85652,0.79348,49.919
-0.85652,0.80725,50.075
-0.85652,0.82101,50.223
-0.85652,0.83478,50.365
-0.85652,0.84855,50.5
-0.85652,0.86232,50.628
-0.85652,0.87609,50.751
-0.85652,0.88986,50.867
-0.85652,0.90362,50.978
-0.85652,0.91739,51.084
-0.85652,0.93116,51.185
-0.85652,0.94493,51.282
-0.85652,0.9587,51.373
-0.85652,0.97246,51.461
-0.85652,0.98623,51.544
-0.85652,1,51.623
-0.82609,0.05,8.4942
-0.82609,0.063768,10.584
-0.82609,0.077536,12.575
-0.82609,0.091304,14.473
-0.82609,0.10507,16.281
-0.82609,0.11884,18.004
-0.82609,0.13261,19.646
-0.82609,0.14638,21.211
-0.82609,0.16014,22.702
-0.82609,0.17391,24.123
-0.82609,0.18768,25.478
-0.82609,0.20145,26.768
-0.82609,0.21522,27.998
-0.82609,0.22899,29.17
-0.82609,0.24275,30.287
-0.82609,0.25652,31.351
-0.82609,0.27029,32.365
-0.82609,0.28406,33.332
-0.82609,0.29783,34.253
-0.82609,0.31159,35.131
-0.82609,0.32536,35.967
-0.82609,0.33913,36.764
-0.82609,0.3529,37.524
-0.82609,0.36667,38.248
-0.82609,0.38043,38.937
-0.82609,0.3942,39.595
-0.82609,0.40797,40.221
-0.82609,0.42174,40.818
-0.82609,0.43551,41.387
-0.82609,0.44928,41.929
-0.82609,0.46304,42.446
-0.82609,0.47681,42.938
-0.82609,0.49058,43.407
-0.82609,0.50435,43.854
-0.82609,0.51812,44.28
-0.82609,0.53188,44.686
-0.82609,0.54565,45.073
-0.82609,0.55942,45.442
-0.82609,0.57319,45.793
-0.82609,0.58696,46.128
-0.82609,0.60072,46.447
-0.82609,0.61449,46.751
-0.82609,0.62826,47.04
-0.82609,0.64203,47.317
-0.82609,0.6558,47.58
-0.82609,0.66957,47.83
-0.82609,0.68333,48.069
-0.82609,0.6971,48.297
-0.82609,0.71087,48.514
-0.82609,0.72464,48.721
-0.82609,0.73841,48.918
-0.82609,0.75217,49.106
-0.82609,0.76594,49.285
-0.82609,0.77971,49.455
-0.82609,0.79348,49.618
-0.82609,0.80725,49.773
-0.82609,0.82101,49.92
-0.82609,0.83478,50.061
-0.82609,0.84855,50.195
-0.82609,0.86232,50.322
-0.82609,0.87609,50.444
-0.82609,0.88986,50.56
-0.82609,0.90362,50.671
-0.82609,0.91739,50.776
-0.82609,0.93116,50.876
-0.82609,0.94493,50.972
-0.82609,0.9587,51.063
-0.82609,0.97246,51.15
-0.82609,0.98623,51.233
-0.82609,1,51.312
-0.79565,0.05,8.4533
-0.79565,0.063768,10.533
-0.79565,0.077536,12.514
-0.79565,0.091304,14.403
-0.79565,0.10507,16.202
-0.79565,0.11884,17.917
-0.79565,0.13261,19.552
-0.79565,0.14638,21.109
-0.79565,0.16014,22.593
-0.79565,0.17391,24.007
-0.79565,0.18768,25.355
-0.79565,0.20145,26.639
-0.79565,0.21522,27.863
-0.79565,0.22899,29.03
-0.79565,0.24275,30.141
-0.79565,0.25652,31.2
-0.79565,0.27029,32.209
-0.79565,0.28406,33.171
-0.79565,0.29783,34.088
-0.79565,0.31159,34.961
-0.79565,0.32536,35.794
-0.79565,0.33913,36.587
-0.79565,0.3529,37.343
-0.79565,0.36667,38.063
-0.79565,0.38043,38.75
-0.79565,0.3942,39.404
-0.79565,0.40797,40.027
-0.79565,0.42174,40.621
-0.79565,0.43551,41.187
-0.79565,0.44928,41.727
-0.79565,0.46304,42.241
-0.79565,0.47681,42.731
-0.79565,0.49058,43.198
-0.79565,0.50435,43.643
-0.79565,0.51812,44.067
-0.79565,0.53188,44.471
-0.79565,0.54565,44.856
-0.79565,0.55942,45.223
-0.79565,0.57319,45.572
-0.79565,0.58696,45.905
-0.79565,0.60072,46.223
-0.79565,0.61449,46.525
-0.79565,0.62826,46.814
-0.79565,0.64203,47.089
-0.79565,0.6558,47.35
-0.79565,0.66957,47.6
-0.79565,0.68333,47.838
-0.79565,0.6971,48.064
-0.79565,0.71087,48.28
-0.79565,0.72464,48.486
-0.79565,0.73841,48.682
-0.79565,0.75217,48.869
-0.79565,0.76594,49.047
-0.79565,0.77971,49.217
-0.79565,0.79348,49.379
-0.79565,0.80725,49.533
-0.79565,0.82101,49.68
-0.79565,0.83478,49.82
-0.79565,0.84855,49.953
-0.79565,0.86232,50.08
-0.79565,0.87609,50.201
-0.79565,0.88986,50.317
-0.79565,0.90362,50.427
-0.79565,0.91739,50.531
-0.79565,0.93116,50.631
-0.79565,0.94493,50.726
-0.79565,0.9587,50.817
-0.79565,0.97246,50.904
-0.79565,0.98623,50.986
-0.79565,1,51.064
-0.76522,0.05,8.423
-0.76522,0.063768,10.495
-0.76522,0.077536,12.47
-0.76522,0.091304,14.351
-0.76522,0.10507,16.144
-0.76522,0.11884,17.853
-0.76522,0.13261,19.482
-0.76522,0.14638,21.033
-0.76522,0.16014,22.512
-0.76522,0.17391,23.921
-0.76522,0.18768,25.264
-0.76522,0.20145,26.544
-0.76522,0.21522,27.763
-0.76522,0.22899,28.926
-0.76522,0.24275,30.033
-0.76522,0.25652,31.088
-0.76522,0.27029,32.094
-0.76522,0.28406,33.053
-0.76522,0.29783,33.966
-0.76522,0.31159,34.836
-0.76522,0.32536,35.666
-0.76522,0.33913,36.456
-0.76522,0.3529,37.209
-0.76522,0.36667,37.927
-0.76522,0.38043,38.611
-0.76522,0.3942,39.263
-0.76522,0.40797,39.884
-0.76522,0.42174,40.476
-0.76522,0.43551,41.04
-0.76522,0.44928,41.578
-0.76522,0.46304,42.09
-0.76522,0.47681,42.578
-0.76522,0.49058,43.043
-0.76522,0.50435,43.486
-0.76522,0.51812,43.909
-0.76522,0.53188,44.311
-0.76522,0.54565,44.695
-0.76522,0.55942,45.061
-0.76522,0.57319,45.409
-0.76522,0.58696,45.741
-0.76522,0.60072,46.057
-0.76522,0.61449,46.359
-0.76522,0.62826,46.646
-0.76522,0.64203,46.92
-0.76522,0.6558,47.181
-0.76522,0.66957,47.43
-0.76522,0.68333,47.666
-0.76522,0.6971,47.892
-0.76522,0.71087,48.107
-0.76522,0.72464,48.313
-0.76522,0.73841,48.508
-0.76522,0.75217,48.694
-0.76522,0.76594,48.872
-0.76522,0.77971,49.041
-0.76522,0.79348,49.202
-0.76522,0.80725,49.355
-0.76522,0.82101,49.502
-0.76522,0.83478,49.641
-0.76522,0.84855,49.774
-0.76522,0.86232,49.901
-0.76522,0.87609,50.021
-0.76522,0.88986,50.136
-0.76522,0.90362,50.246
-0.76522,0.91739,50.35
-0.76522,0.93116,50.45
-0.76522,0.94493,50.545
-0.76522,0.9587,50.635
-0.76522,0.97246,50.721
-0.76522,0.98623,50.803
-0.76522,1,50.882
-0.73478,0.05,8.4034
-0.73478,0.063768,10.471
-0.73478,0.077536,12.441
-0.73478,0.091304,14.318
-0.73478,0.10507,16.107
-0.73478,0.11884,17.812
-0.73478,0.13261,19.436
-0.73478,0.14638,20.984
-0.73478,0.16014,22.46
-0.73478,0.17391,23.866
-0.73478,0.18768,25.205
-0.73478,0.20145,26.482
-0.73478,0.21522,27.699
-0.73478,0.22899,28.858
-0.73478,0.24275,29.963
-0.73478,0.25652,31.016
-0.73478,0.27029,32.019
-0.73478,0.28406,32.976
-0.73478,0.29783,33.887
-0.73478,0.31159,34.755
-0.73478,0.32536,35.583
-0.73478,0.33913,36.371
-0.73478,0.3529,37.123
-0.73478,0.36667,37.839
-0.73478,0.38043,38.521
-0.73478,0.3942,39.171
-0.73478,0.40797,39.791
-0.73478,0.42174,40.382
-0.73478,0.43551,40.944
-0.73478,0.44928,41.481
-0.73478,0.46304,41.992
-0.73478,0.47681,42.479
-0.73478,0.49058,42.943
-0.73478,0.50435,43.385
-0.73478,0.51812,43.807
-0.73478,0.53188,44.208
-0.73478,0.54565,44.591
-0.73478,0.55942,44.956
-0.73478,0.57319,45.303
-0.73478,0.58696,45.635
-0.73478,0.60072,45.95
-0.73478,0.61449,46.251
-0.73478,0.62826,46.538
-0.73478,0.64203,46.811
-0.73478,0.6558,47.071
-0.73478,0.66957,47.319
-0.73478,0.68333,47.556
-0.73478,0.6971,47.781
-0.73478,0.71087,47.995
-0.73478,0.72464,48.2
-0.73478,0.73841,48.395
-0.73478,0.75217,48.581
-0.73478,0.76594,48.758
-0.73478,0.77971,48.927
-0.73478,0.79348,49.087
-0.73478,0.80725,49.24
-0.73478,0.82101,49.386
-0.73478,0.83478,49.526
-0.73478,0.84855,49.658
-0.73478,0.86232,49.785
-0.73478,0.87609,49.905
-0.73478,0.88986,50.02
-0.73478,0.90362,50.129
-0.73478,0.91739,50.233
-0.73478,0.93116,50.333
-0.73478,0.94493,50.427
-0.73478,0.9587,50.517
-0.73478,0.97246,50.603
-0.73478,0.98623,50.685
-0.73478,1,50.763
-0.70435,0.05,8.3945
-0.70435,0.063768,10.459
-0.70435,0.077536,12.427
-0.70435,0.091304,14.303
-0.70435,0.10507,16.09
-0.70435,0.11884,17.793
-0.70435,0.13261,19.416
-0.70435,0.14638,20.962
-0.70435,0.16014,22.436
-0.70435,0.17391,23.84
-0.70435,0.18768,25.179
-0.70435,0.20145,26.454
-0.70435,0.21522,27.669
-0.70435,0.22899,28.828
-0.70435,0.24275,29.931
-0.70435,0.25652,30.983
-0.70435,0.27029,31.985
-0.70435,0.28406,32.941
-0.70435,0.29783,33.851
-0.70435,0.31159,34.718
-0.70435,0.32536,35.545
-0.70435,0.33913,36.332
-0.70435,0.3529,37.083
-0.70435,0.36667,37.798
-0.70435,0.38043,38.48
-0.70435,0.3942,39.13
-0.70435,0.40797,39.749
-0.70435,0.42174,40.339
-0.70435,0.43551,40.901
-0.70435,0.44928,41.437
-0.70435,0.46304,41.947
-0.70435,0.47681,42.434
-0.70435,0.49058,42.897
-0.70435,0.50435,43.339
-0.70435,0.51812,43.76
-0.70435,0.53188,44.161
-0.70435,0.54565,44.544
-0.70435,0.55942,44.908
-0.70435,0.57319,45.255
-0.70435,0.58696,45.586
-0.70435,0.60072,45.901
-0.70435,0.61449,46.202
-0.70435,0.62826,46.488
-0.70435,0.64203,46.761
-0.70435,0.6558,47.021
-0.70435,0.66957,47.269
-0.70435,0.68333,47.505
-0.70435,0.6971,47.73
-0.70435,0.71087,47.944
-0.70435,0.72464,48.149
-0.70435,0.73841,48.343
-0.70435,0.75217,48.529
-0.70435,0.76594,48.706
-0.70435,0.77971,48.874
-0.70435,0.79348,49.035
-0.70435,0.80725,49.188
-0.70435,0.82101,49.334
-0.70435,0.83478,49.473
-0.70435,0.84855,49.605
-0.70435,0.86232,49.732
-0.70435,0.87609,49.852
-0.70435,0.88986,49.966
-0.70435,0.90362,50.076
-0.70435,0.91739,50.18
-0.70435,0.93116,50.279
-0.70435,0.94493,50.373
-0.70435,0.9587,50.464
-0.70435,0.97246,50.549
-0.70435,0.98623,50.631
-0.70435,1,50.709
-0.67391,0.05,8.3962
-0.67391,0.063768,10.462
-0.67391,0.077536,12.43
-0.67391,0.091304,14.306
-0.67391,0.10507,16.093
-0.67391,0.11884,17.796
-0.67391,0.13261,19.42
-0.67391,0.14638,20.966
-0.67391,0.16014,22.44
-0.67391,0.17391,23.845
-0.67391,0.18768,25.184
-0.67391,0.20145,26.459
-0.67391,0.21522,27.675
-0.67391,0.22899,28.833
-0.67391,0.24275,29.937
-0.67391,0.25652,30.989
-0.67391,0.27029,31.992
-0.67391,0.28406,32.947
-0.67391,0.29783,33.858
-0.67391,0.31159,34.725
-0.67391,0.32536,35.552
-0.67391,0.33913,36.34
-0.67391,0.3529,37.091
-0.67391,0.36667,37.806
-0.67391,0.38043,38.488
-0.67391,0.3942,39.138
-0.67391,0.40797,39.757
-0.67391,0.42174,40.347
-0.67391,0.43551,40.909
-0.67391,0.44928,41.445
-0.67391,0.46304,41.956
-0.67391,0.47681,42.442
-0.67391,0.49058,42.906
-0.67391,0.50435,43.348
-0.67391,0.51812,43.769
-0.67391,0.53188,44.17
-0.67391,0.54565,44.553
-0.67391,0.55942,44.917
-0.67391,0.57319,45.264
-0.67391,0.58696,45.595
-0.67391,0.60072,45.911
-0.67391,0.61449,46.211
-0.67391,0.62826,46.498
-0.67391,0.64203,46.771
-0.67391,0.6558,47.031
-0.67391,0.66957,47.278
-0.67391,0.68333,47.515
-0.67391,0.6971,47.74
-0.67391,0.71087,47.954
-0.67391,0.72464,48.159
-0.67391,0.73841,48.353
-0.67391,0.75217,48.539
-0.67391,0.76594,48.716
-0.67391,0.77971,48.884
-0.67391,0.79348,49.045
-0.67391,0.80725,49.198
-0.67391,0.82101,49.344
-0.67391,0.83478,49.483
-0.67391,0.84855,49.615
-0.67391,0.86232,49.742
-0.67391,0.87609,49.862
-0.67391,0.88986,49.977
-0.67391,0.90362,50.086
-0.67391,0.91739,50.19
-0.67391,0.93116,50.289
-0.67391,0.94493,50.384
-0.67391,0.9587,50.474
-0.67391,0.97246,50.56
-0.67391,0.98623,50.642
-0.67391,1,50.719
-0.64348,0.05,8.4086
-0.64348,0.063768,10.477
-0.64348,0.077536,12.448
-0.64348,0.091304,14.327
-0.64348,0.10507,16.117
-0.64348,0.11884,17.823
-0.64348,0.13261,19.448
-0.64348,0.14638,20.997
-0.64348,0.16014,22.473
-0.64348,0.17391,23.88
-0.64348,0.18768,25.221
-0.64348,0.20145,26.498
-0.64348,0.21522,27.716
-0.64348,0.22899,28.876
-0.64348,0.24275,29.982
-0.64348,0.25652,31.035
-0.64348,0.27029,32.039
-0.64348,0.28406,32.996
-0.64348,0.29783,33.908
-0.64348,0.31159,34.776
-0.64348,0.32536,35.604
-0.64348,0.33913,36.393
-0.64348,0.3529,37.145
-0.64348,0.36667,37.862
-0.64348,0.38043,38.545
-0.64348,0.3942,39.195
-0.64348,0.40797,39.815
-0.64348,0.42174,40.406
-0.64348,0.43551,40.97
-0.64348,0.44928,41.506
-0.64348,0.46304,42.018
-0.64348,0.47681,42.505
-0.64348,0.49058,42.969
-0.64348,0.50435,43.412
-0.64348,0.51812,43.833
-0.64348,0.53188,44.235
-0.64348,0.54565,44.618
-0.64348,0.55942,44.983
-0.64348,0.57319,45.331
-0.64348,0.58696,45.663
-0.64348,0.60072,45.978
-0.64348,0.61449,46.279
-0.64348,0.62826,46.566
-0.64348,0.64203,46.839
-0.64348,0.6558,47.1
-0.64348,0.66957,47.348
-0.64348,0.68333,47.585
-0.64348,0.6971,47.81
-0.64348,0.71087,48.025
-0.64348,0.72464,48.23
-0.64348,0.73841,48.425
-0.64348,0.75217,48.611
-0.64348,0.76594,48.788
-0.64348,0.77971,48.956
-0.64348,0.79348,49.117
-0.64348,0.80725,49.271
-0.64348,0.82101,49.417
-0.64348,0.83478,49.556
-0.64348,0.84855,49.689
-0.64348,0.86232,49.815
-0.64348,0.87609,49.936
-0.64348,0.88986,50.05
-0.64348,0.90362,50.16
-0.64348,0.91739,50.264
-0.64348,0.93116,50.363
-0.64348,0.94493,50.458
-0.64348,0.9587,50.548
-0.64348,0.97246,50.634
-0.64348,0.98623,50.716
-0.64348,1,50.794
-0.61304,0.05,8.4316
-0.61304,0.063768,10.506
-0.61304,0.077536,12.482
-0.61304,0.091304,14.366
-0.61304,0.10507,16.161
-0.61304,0.11884,17.871
-0.61304,0.13261,19.501
-0.61304,0.14638,21.055
-0.61304,0.16014,22.535
-0.61304,0.17391,23.946
-0.61304,0.18768,25.29
-0.61304,0.20145,26.571
-0.61304,0.21522,27.792
-0.61304,0.22899,28.955
-0.61304,0.24275,30.064
-0.61304,0.25652,31.12
-0.61304,0.27029,32.127
-0.61304,0.28406,33.086
-0.61304,0.29783,34
-0.61304,0.31159,34.872
-0.61304,0.32536,35.702
-0.61304,0.33913,36.493
-0.61304,0.3529,37.247
-0.61304,0.36667,37.966
-0.61304,0.38043,38.65
-0.61304,0.3942,39.303
-0.61304,0.40797,39.925
-0.61304,0.42174,40.517
-0.61304,0.43551,41.082
-0.61304,0.44928,41.62
-0.61304,0.46304,42.133
-0.61304,0.47681,42.621
-0.61304,0.49058,43.087
-0.61304,0.50435,43.531
-0.61304,0.51812,43.954
-0.61304,0.53188,44.357
-0.61304,0.54565,44.741
-0.61304,0.55942,45.107
-0.61304,0.57319,45.455
-0.61304,0.58696,45.788
-0.61304,0.60072,46.104
-0.61304,0.61449,46.406
-0.61304,0.62826,46.694
-0.61304,0.64203,46.968
-0.61304,0.6558,47.229
-0.61304,0.66957,47.478
-0.61304,0.68333,47.715
-0.61304,0.6971,47.941
-0.61304,0.71087,48.156
-0.61304,0.72464,48.362
-0.61304,0.73841,48.557
-0.61304,0.75217,48.744
-0.61304,0.76594,48.921
-0.61304,0.77971,49.091
-0.61304,0.79348,49.252
-0.61304,0.80725,49.406
-0.61304,0.82101,49.552
-0.61304,0.83478,49.692
-0.61304,0.84855,49.825
-0.61304,0.86232,49.952
-0.61304,0.87609,50.072
-0.61304,0.88986,50.187
-0.61304,0.90362,50.297
-0.61304,0.91739,50.402
-0.61304,0.93116,50.501
-0.61304,0.94493,50.596
-0.61304,0.9587,50.687
-0.61304,0.97246,50.773
-0.61304,0.98623,50.855
-0.61304,1,50.933
-0.58261,0.05,8.4653
-0.58261,0.063768,10.548
-0.58261,0.077536,12.532
-0.58261,0.091304,14.423
-0.58261,0.10507,16.225
-0.58261,0.11884,17.943
-0.58261,0.13261,19.579
-0.58261,0.14638,21.139
-0.58261,0.16014,22.625
-0.58261,0.17391,24.041
-0.58261,0.18768,25.391
-0.58261,0.20145,26.677
-0.58261,0.21522,27.903
-0.58261,0.22899,29.071
-0.58261,0.24275,30.184
-0.58261,0.25652,31.244
-0.58261,0.27029,32.255
-0.58261,0.28406,33.218
-0.58261,0.29783,34.136
-0.58261,0.31159,35.011
-0.58261,0.32536,35.845
-0.58261,0.33913,36.639
-0.58261,0.3529,37.396
-0.58261,0.36667,38.117
-0.58261,0.38043,38.805
-0.58261,0.3942,39.46
-0.58261,0.40797,40.084
-0.58261,0.42174,40.679
-0.58261,0.43551,41.246
-0.58261,0.44928,41.786
-0.58261,0.46304,42.301
-0.58261,0.47681,42.792
-0.58261,0.49058,43.259
-0.58261,0.50435,43.705
-0.58261,0.51812,44.129
-0.58261,0.53188,44.534
-0.58261,0.54565,44.919
-0.58261,0.55942,45.287
-0.58261,0.57319,45.637
-0.58261,0.58696,45.971
-0.58261,0.60072,46.289
-0.58261,0.61449,46.592
-0.58261,0.62826,46.88
-0.58261,0.64203,47.156
-0.58261,0.6558,47.418
-0.58261,0.66957,47.668
-0.58261,0.68333,47.906
-0.58261,0.6971,48.133
-0.58261,0.71087,48.349
-0.58261,0.72464,48.555
-0.58261,0.73841,48.751
-0.58261,0.75217,48.939
-0.58261,0.76594,49.117
-0.58261,0.77971,49.287
-0.58261,0.79348,49.449
-0.58261,0.80725,49.603
-0.58261,0.82101,49.75
-0.58261,0.83478,49.89
-0.58261,0.84855,50.024
-0.58261,0.86232,50.151
-0.58261,0.87609,50.272
-0.58261,0.88986,50.388
-0.58261,0.90362,50.498
-0.58261,0.91739,50.603
-0.58261,0.93116,50.703
-0.58261,0.94493,50.798
-0.58261,0.9587,50.889
-0.58261,0.97246,50.976
-0.58261,0.98623,51.058
-0.58261,1,51.137
-0.55217,0.05,8.5097
-0.55217,0.063768,10.603
-0.55217,0.077536,12.598
-0.55217,0.091304,14.499
-0.55217,0.10507,16.31
-0.55217,0.11884,18.037
-0.55217,0.13261,19.682
-0.55217,0.14638,21.25
-0.55217,0.16014,22.744
-0.55217,0.17391,24.167
-0.55217,0.18768,25.524
-0.55217,0.20145,26.817
-0.55217,0.21522,28.049
-0.55217,0.22899,29.223
-0.55217,0.24275,30.342
-0.55217,0.25652,31.408
-0.55217,0.27029,32.424
-0.55217,0.28406,33.393
-0.55217,0.29783,34.315
-0.55217,0.31159,35.195
-0.55217,0.32536,36.032
-0.55217,0.33913,36.831
-0.55217,0.3529,37.592
-0.55217,0.36667,38.317
-0.55217,0.38043,39.008
-0.55217,0.3942,39.667
-0.55217,0.40797,40.294
-0.55217,0.42174,40.892
-0.55217,0.43551,41.462
-0.55217,0.44928,42.005
-0.55217,0.46304,42.523
-0.55217,0.47681,43.016
-0.55217,0.49058,43.486
-0.55217,0.50435,43.934
-0.55217,0.51812,44.36
-0.55217,0.53188,44.767
-0.55217,0.54565,45.155
-0.55217,0.55942,45.524
-0.55217,0.57319,45.876
-0.55217,0.58696,46.212
-0.55217,0.60072,46.531
-0.55217,0.61449,46.836
-0.55217,0.62826,47.126
-0.55217,0.64203,47.403
-0.55217,0.6558,47.666
-0.55217,0.66957,47.917
-0.55217,0.68333,48.157
-0.55217,0.6971,48.385
-0.55217,0.71087,48.602
-0.55217,0.72464,48.809
-0.55217,0.73841,49.007
-0.55217,0.75217,49.195
-0.55217,0.76594,49.374
-0.55217,0.77971,49.545
-0.55217,0.79348,49.708
-0.55217,0.80725,49.863
-0.55217,0.82101,50.011
-0.55217,0.83478,50.152
-0.55217,0.84855,50.286
-0.55217,0.86232,50.414
-0.55217,0.87609,50.536
-0.55217,0.88986,50.652
-0.55217,0.90362,50.763
-0.55217,0.91739,50.868
-0.55217,0.93116,50.969
-0.55217,0.94493,51.065
-0.55217,0.9587,51.156
-0.55217,0.97246,51.243
-0.55217,0.98623,51.326
-0.55217,1,51.405
-0.52174,0.05,8.5647
-0.52174,0.063768,10.672
-0.52174,0.077536,12.679
-0.52174,0.091304,14.593
-0.52174,0.10507,16.416
-0.52174,0.11884,18.153
-0.52174,0.13261,19.809
-0.52174,0.14638,21.387
-0.52174,0.16014,22.891
-0.52174,0.17391,24.324
-0.52174,0.18768,25.689
-0.52174,0.20145,26.99
-0.52174,0.21522,28.23
-0.52174,0.22899,29.412
-0.52174,0.24275,30.538
-0.52174,0.25652,31.611
-0.52174,0.27029,32.634
-0.52174,0.28406,33.608
-0.52174,0.29783,34.537
-0.52174,0.31159,35.422
-0.52174,0.32536,36.265
-0.52174,0.33913,37.069
-0.52174,0.3529,37.835
-0.52174,0.36667,38.565
-0.52174,0.38043,39.26
-0.52174,0.3942,39.923
-0.52174,0.40797,40.555
-0.52174,0.42174,41.157
-0.52174,0.43551,41.73
-0.52174,0.44928,42.277
-0.52174,0.46304,42.798
-0.52174,0.47681,43.294
-0.52174,0.49058,43.767
-0.52174,0.50435,44.218
-0.52174,0.51812,44.647
-0.52174,0.53188,45.057
-0.52174,0.54565,45.447
-0.52174,0.55942,45.818
-0.52174,0.57319,46.173
-0.52174,0.58696,46.51
-0.52174,0.60072,46.832
-0.52174,0.61449,47.139
-0.52174,0.62826,47.431
-0.52174,0.64203,47.709
-0.52174,0.6558,47.974
-0.52174,0.66957,48.227
-0.52174,0.68333,48.468
-0.52174,0.6971,48.698
-0.52174,0.71087,48.917
-0.52174,0.72464,49.125
-0.52174,0.73841,49.324
-0.52174,0.75217,49.513
-0.52174,0.76594,49.693
-0.52174,0.77971,49.865
-0.52174,0.79348,50.029
-0.52174,0.80725,50.185
-0.52174,0.82101,50.334
-0.52174,0.83478,50.476
-0.52174,0.84855,50.611
-0.52174,0.86232,50.74
-0.52174,0.87609,50.863
-0.52174,0.88986,50.98
-0.52174,0.90362,51.091
-0.52174,0.91739,51.197
-0.52174,0.93116,51.298
-0.52174,0.94493,51.395
-0.52174,0.9587,51.487
-0.52174,0.97246,51.574
-0.52174,0.98623,51.658
-0.52174,1,51.737
-0.4913,0.05,8.6304
-0.4913,0.063768,10.753
-0.4913,0.077536,12.777
-0.4913,0.091304,14.705
-0.4913,0.10507,16.542
-0.4913,0.11884,18.293
-0.4913,0.13261,19.961
-0.4913,0.14638,21.551
-0.4913,0.16014,23.066
-0.4913,0.17391,24.51
-0.4913,0.18768,25.886
-0.4913,0.20145,27.197
-0.4913,0.21522,28.447
-0.4913,0.22899,29.638
-0.4913,0.24275,30.772
-0.4913,0.25652,31.854
-0.4913,0.27029,32.884
-0.4913,0.28406,33.866
-0.4913,0.29783,34.802
-0.4913,0.31159,35.694
-0.4913,0.32536,36.544
-0.4913,0.33913,37.353
-0.4913,0.3529,38.125
-0.4913,0.36667,38.861
-0.4913,0.38043,39.561
-0.4913,0.3942,40.229
-0.4913,0.40797,40.866
-0.4913,0.42174,41.472
-0.4913,0.43551,42.05
-0.4913,0.44928,42.601
-0.4913,0.46304,43.126
-0.4913,0.47681,43.626
-0.4913,0.49058,44.103
-0.4913,0.50435,44.557
-0.4913,0.51812,44.99
-0.4913,0.53188,45.402
-0.4913,0.54565,45.795
-0.4913,0.55942,46.17
-0.4913,0.57319,46.527
-0.4913,0.58696,46.867
-0.4913,0.60072,47.191
-0.4913,0.61449,47.5
-0.4913,0.62826,47.794
-0.4913,0.64203,48.075
-0.4913,0.6558,48.342
-0.4913,0.66957,48.597
-0.4913,0.68333,48.84
-0.4913,0.6971,49.071
-0.4913,0.71087,49.292
-0.4913,0.72464,49.502
-0.4913,0.73841,49.702
-0.4913,0.75217,49.893
-0.4913,0.76594,50.075
-0.4913,0.77971,50.248
-0.4913,0.79348,50.413
-0.4913,0.80725,50.57
-0.4913,0.82101,50.72
-0.4913,0.83478,50.863
-0.4913,0.84855,50.999
-0.4913,0.86232,51.129
-0.4913,0.87609,51.253
-0.4913,0.88986,51.371
-0.4913,0.90362,51.483
-0.4913,0.91739,51.59
-0.4913,0.93116,51.692
-0.4913,0.94493,51.789
-0.4913,0.9587,51.882
-0.4913,0.97246,51.97
-0.4913,0.98623,52.054
-0.4913,1,52.134
-0.46087,0.05,8.7067
-0.46087,0.063768,10.849
-0.46087,0.077536,12.89
-0.46087,0.091304,14.835
-0.46087,0.10507,16.688
-0.46087,0.11884,18.454
-0.46087,0.13261,20.138
-0.46087,0.14638,21.742
-0.46087,0.16014,23.27
-0.46087,0.17391,24.727
-0.46087,0.18768,26.115
-0.46087,0.20145,27.438
-0.46087,0.21522,28.699
-0.46087,0.22899,29.9
-0.46087,0.24275,31.045
-0.46087,0.25652,32.135
-0.46087,0.27029,33.175
-0.46087,0.28406,34.166
-0.46087,0.29783,35.11
-0.46087,0.31159,36.009
-0.46087,0.32536,36.867
-0.46087,0.33913,37.684
-0.46087,0.3529,38.462
-0.46087,0.36667,39.204
-0.46087,0.38043,39.911
-0.46087,0.3942,40.585
-0.46087,0.40797,41.227
-0.46087,0.42174,41.839
-0.46087,0.43551,42.422
-0.46087,0.44928,42.978
-0.46087,0.46304,43.507
-0.46087,0.47681,44.012
-0.46087,0.49058,44.493
-0.46087,0.50435,44.951
-0.46087,0.51812,45.388
-0.46087,0.53188,45.804
-0.46087,0.54565,46.2
-0.46087,0.55942,46.578
-0.46087,0.57319,46.938
-0.46087,0.58696,47.282
-0.46087,0.60072,47.609
-0.46087,0.61449,47.92
-0.46087,0.62826,48.217
-0.46087,0.64203,48.5
-0.46087,0.6558,48.77
-0.46087,0.66957,49.027
-0.46087,0.68333,49.272
-0.46087,0.6971,49.505
-0.46087,0.71087,49.728
-0.46087,0.72464,49.94
-0.46087,0.73841,50.142
-0.46087,0.75217,50.334
-0.46087,0.76594,50.518
-0.46087,0.77971,50.692
-0.46087,0.79348,50.859
-0.46087,0.80725,51.018
-0.46087,0.82101,51.169
-0.46087,0.83478,51.313
-0.46087,0.84855,51.45
-0.46087,0.86232,51.581
-0.46087,0.87609,51.706
-0.46087,0.88986,51.825
-0.46087,0.90362,51.938
-0.46087,0.91739,52.046
-0.46087,0.93116,52.149
-0.46087,0.94493,52.247
-0.46087,0.9587,52.341
-0.46087,0.97246,52.43
-0.46087,0.98623,52.514
-0.46087,1,52.595
-0.43043,0.05,8.7937
-0.43043,0.063768,10.957
-0.43043,0.077536,13.018
-0.43043,0.091304,14.983
-0.43043,0.10507,16.855
-0.43043,0.11884,18.639
-0.43043,0.13261,20.339
-0.43043,0.14638,21.959
-0.43043,0.16014,23.503
-0.43043,0.17391,24.974
-0.43043,0.18768,26.376
-0.43043,0.20145,27.712
-0.43043,0.21522,28.985
-0.43043,0.22899,30.199
-0.43043,0.24275,31.355
-0.43043,0.25652,32.457
-0.43043,0.27029,33.507
-0.43043,0.28406,34.507
-0.43043,0.29783,35.461
-0.43043,0.31159,36.369
-0.43043,0.32536,37.235
-0.43043,0.33913,38.06
-0.43043,0.3529,38.847
-0.43043,0.36667,39.596
-0.43043,0.38043,40.31
-0.43043,0.3942,40.991
-0.43043,0.40797,41.639
-0.43043,0.42174,42.257
-0.43043,0.43551,42.846
-0.43043,0.44928,43.407
-0.43043,0.46304,43.942
-0.43043,0.47681,44.452
-0.43043,0.49058,44.937
-0.43043,0.50435,45.4
-0.43043,0.51812,45.841
-0.43043,0.53188,46.262
-0.43043,0.54565,46.662
-0.43043,0.55942,47.044
-0.43043,0.57319,47.407
-0.43043,0.58696,47.754
-0.43043,0.60072,48.084
-0.43043,0.61449,48.399
-0.43043,0.62826,48.699
-0.43043,0.64203,48.985
-0.43043,0.6558,49.257
-0.43043,0.66957,49.517
-0.43043,0.68333,49.764
-0.43043,0.6971,50
-0.43043,0.71087,50.225
-0.43043,0.72464,50.439
-0.43043,0.73841,50.643
-0.43043,0.75217,50.837
-0.43043,0.76594,51.022
-0.43043,0.77971,51.199
-0.43043,0.79348,51.367
-0.43043,0.80725,51.527
-0.43043,0.82101,51.68
-0.43043,0.83478,51.826
-0.43043,0.84855,51.965
-0.43043,0.86232,52.097
-0.43043,0.87609,52.223
-0.43043,0.88986,52.343
-0.43043,0.90362,52.457
-0.43043,0.91739,52.566
-0.43043,0.93116,52.67
-0.43043,0.94493,52.769
-0.43043,0.9587,52.864
-0.43043,0.97246,52.953
-0.43043,0.98623,53.039
-0.43043,1,53.121
-0.4,0.05,8.8914
-0.4,0.063768,11.079
-0.4,0.077536,13.163
-0.4,0.091304,15.149
-0.4,0.10507,17.042
-0.4,0.11884,18.846
-0.4,0.13261,20.565
-0.4,0.14638,22.203
-0.4,0.16014,23.764
-0.4,0.17391,25.251
-0.4,0.18768,26.669
-0.4,0.20145,28.02
-0.4,0.21522,29.307
-0.4,0.22899,30.534
-0.4,0.24275,31.703
-0.4,0.25652,32.817
-0.4,0.27029,33.879
-0.4,0.28406,34.89
-0.4,0.29783,35.855
-0.4,0.31159,36.773
-0.4,0.32536,37.649
-0.4,0.33913,38.483
-0.4,0.3529,39.278
-0.4,0.36667,40.036
-0.4,0.38043,40.758
-0.4,0.3942,41.446
-0.4,0.40797,42.102
-0.4,0.42174,42.726
-0.4,0.43551,43.322
-0.4,0.44928,43.889
-0.4,0.46304,44.43
-0.4,0.47681,44.945
-0.4,0.49058,45.436
-0.4,0.50435,45.904
-0.4,0.51812,46.35
-0.4,0.53188,46.775
-0.4,0.54565,47.18
-0.4,0.55942,47.566
-0.4,0.57319,47.934
-0.4,0.58696,48.284
-0.4,0.60072,48.618
-0.4,0.61449,48.937
-0.4,0.62826,49.24
-0.4,0.64203,49.529
-0.4,0.6558,49.804
-0.4,0.66957,50.067
-0.4,0.68333,50.317
-0.4,0.6971,50.555
-0.4,0.71087,50.782
-0.4,0.72464,50.999
-0.4,0.73841,51.205
-0.4,0.75217,51.402
-0.4,0.76594,51.589
-0.4,0.77971,51.767
-0.4,0.79348,51.938
-0.4,0.80725,52.1
-0.4,0.82101,52.254
-0.4,0.83478,52.401
-0.4,0.84855,52.542
-0.4,0.86232,52.675
-0.4,0.87609,52.803
-0.4,0.88986,52.924
-0.4,0.90362,53.04
-0.4,0.91739,53.15
-0.4,0.93116,53.255
-0.4,0.94493,53.355
-0.4,0.9587,53.451
-0.4,0.97246,53.542
-0.4,0.98623,53.628
-0.4,1,53.711
-0.36957,0.05,8.9997
-0.36957,0.063768,11.214
-0.36957,0.077536,13.323
-0.36957,0.091304,15.334
-0.36957,0.10507,17.25
-0.36957,0.11884,19.075
-0.36957,0.13261,20.815
-0.36957,0.14638,22.473
-0.36957,0.16014,24.053
-0.36957,0.17391,25.559
-0.36957,0.18768,26.994
-0.36957,0.20145,28.361
-0.36957,0.21522,29.664
-0.36957,0.22899,30.906
-0.36957,0.24275,32.089
-0.36957,0.25652,33.217
-0.36957,0.27029,34.291
-0.36957,0.28406,35.315
-0.36957,0.29783,36.291
-0.36957,0.31159,37.221
-0.36957,0.32536,38.107
-0.36957,0.33913,38.952
-0.36957,0.3529,39.757
-0.36957,0.36667,40.524
-0.36957,0.38043,41.254
-0.36957,0.3942,41.951
-0.36957,0.40797,42.615
-0.36957,0.42174,43.247
-0.36957,0.43551,43.85
-0.36957,0.44928,44.424
-0.36957,0.46304,44.971
-0.36957,0.47681,45.493
-0.36957,0.49058,45.99
-0.36957,0.50435,46.464
-0.36957,0.51812,46.915
-0.36957,0.53188,47.345
-0.36957,0.54565,47.755
-0.36957,0.55942,48.146
-0.36957,0.57319,48.518
-0.36957,0.58696,48.873
-0.36957,0.60072,49.211
-0.36957,0.61449,49.533
-0.36957,0.62826,49.84
-0.36957,0.64203,50.132
-0.36957,0.6558,50.411
-0.36957,0.66957,50.677
-0.36957,0.68333,50.93
-0.36957,0.6971,51.171
-0.36957,0.71087,51.401
-0.36957,0.72464,51.62
-0.36957,0.73841,51.829
-0.36957,0.75217,52.028
-0.36957,0.76594,52.217
-0.36957,0.77971,52.398
-0.36957,0.79348,52.57
-0.36957,0.80725,52.734
-0.36957,0.82101,52.891
-0.36957,0.83478,53.04
-0.36957,0.84855,53.182
-0.36957,0.86232,53.317
-0.36957,0.87609,53.446
-0.36957,0.88986,53.569
-0.36957,0.90362,53.686
-0.36957,0.91739,53.798
-0.36957,0.93116,53.904
-0.36957,0.94493,54.005
-0.36957,0.9587,54.102
-0.36957,0.97246,54.194
-0.36957,0.98623,54.282
-0.36957,1,54.365
-0.33913,0.05,9.1187
-0.33913,0.063768,11.362
-0.33913,0.077536,13.499
-0.33913,0.091304,15.537
-0.33913,0.10507,17.478
-0.33913,0.11884,19.328
-0.33913,0.13261,21.091
-0.33913,0.14638,22.77
-0.33913,0.16014,24.371
-0.33913,0.17391,25.897
-0.33913,0.18768,27.351
-0.33913,0.20145,28.736
-0.33913,0.21522,30.056
-0.33913,0.22899,31.315
-0.33913,0.24275,32.514
-0.33913,0.25652,33.656
-0.33913,0.27029,34.745
-0.33913,0.28406,35.782
-0.33913,0.29783,36.771
-0.33913,0.31159,37.713
-0.33913,0.32536,38.611
-0.33913,0.33913,39.467
-0.33913,0.3529,40.282
-0.33913,0.36667,41.059
-0.33913,0.38043,41.8
-0.33913,0.3942,42.506
-0.33913,0.40797,43.178
-0.33913,0.42174,43.819
-0.33913,0.43551,44.429
-0.33913,0.44928,45.011
-0.33913,0.46304,45.566
-0.33913,0.47681,46.094
-0.33913,0.49058,46.598
-0.33913,0.50435,47.078
-0.33913,0.51812,47.535
-0.33913,0.53188,47.971
-0.33913,0.54565,48.386
-0.33913,0.55942,48.782
-0.33913,0.57319,49.159
-0.33913,0.58696,49.519
-0.33913,0.60072,49.861
-0.33913,0.61449,50.188
-0.33913,0.62826,50.499
-0.33913,0.64203,50.795
-0.33913,0.6558,51.078
-0.33913,0.66957,51.347
-0.33913,0.68333,51.603
-0.33913,0.6971,51.848
-0.33913,0.71087,52.081
-0.33913,0.72464,52.303
-0.33913,0.73841,52.514
-0.33913,0.75217,52.716
-0.33913,0.76594,52.908
-0.33913,0.77971,53.091
-0.33913,0.79348,53.265
-0.33913,0.80725,53.432
-0.33913,0.82101,53.59
-0.33913,0.83478,53.741
-0.33913,0.84855,53.885
-0.33913,0.86232,54.022
-0.33913,0.87609,54.153
-0.33913,0.88986,54.277
-0.33913,0.90362,54.396
-0.33913,0.91739,54.509
-0.33913,0.93116,54.617
-0.33913,0.94493,54.719
-0.33913,0.9587,54.817
-0.33913,0.97246,54.91
-0.33913,0.98623,54.999
-0.33913,1,55.084
-0.3087,0.05,9.2483
-0.3087,0.063768,11.523
-0.3087,0.077536,13.691
-0.3087,0.091304,15.757
-0.3087,0.10507,17.726
-0.3087,0.11884,19.602
-0.3087,0.13261,21.39
-0.3087,0.14638,23.094
-0.3087,0.16014,24.718
-0.3087,0.17391,26.265
-0.3087,0.18768,27.74
-0.3087,0.20145,29.145
-0.3087,0.21522,30.484
-0.3087,0.22899,31.76
-0.3087,0.24275,32.976
-0.3087,0.25652,34.135
-0.3087,0.27029,35.239
-0.3087,0.28406,36.291
-0.3087,0.29783,37.294
-0.3087,0.31159,38.25
-0.3087,0.32536,39.16
-0.3087,0.33913,40.028
-0.3087,0.3529,40.855
-0.3087,0.36667,41.643
-0.3087,0.38043,42.394
-0.3087,0.3942,43.11
-0.3087,0.40797,43.792
-0.3087,0.42174,44.442
-0.3087,0.43551,45.061
-0.3087,0.44928,45.651
-0.3087,0.46304,46.214
-0.3087,0.47681,46.75
-0.3087,0.49058,47.261
-0.3087,0.50435,47.747
-0.3087,0.51812,48.211
-0.3087,0.53188,48.653
-0.3087,0.54565,49.074
-0.3087,0.55942,49.476
-0.3087,0.57319,49.858
-0.3087,0.58696,50.223
-0.3087,0.60072,50.57
-0.3087,0.61449,50.901
-0.3087,0.62826,51.217
-0.3087,0.64203,51.517
-0.3087,0.6558,51.804
-0.3087,0.66957,52.077
-0.3087,0.68333,52.337
-0.3087,0.6971,52.585
-0.3087,0.71087,52.821
-0.3087,0.72464,53.046
-0.3087,0.73841,53.261
-0.3087,0.75217,53.465
-0.3087,0.76594,53.66
-0.3087,0.77971,53.846
-0.3087,0.79348,54.023
-0.3087,0.80725,54.191
-0.3087,0.82101,54.352
-0.3087,0.83478,54.505
-0.3087,0.84855,54.651
-0.3087,0.86232,54.79
-0.3087,0.87609,54.923
-0.3087,0.88986,55.049
-0.3087,0.90362,55.169
-0.3087,0.91739,55.284
-0.3087,0.93116,55.393
-0.3087,0.94493,55.497
-0.3087,0.9587,55.596
-0.3087,0.97246,55.691
-0.3087,0.98623,55.781
-0.3087,1,55.867
-0.27826,0.05,9.3886
-0.27826,0.063768,11.698
-0.27826,0.077536,13.899
-0.27826,0.091304,15.996
-0.27826,0.10507,17.995
-0.27826,0.11884,19.9
-0.27826,0.13261,21.715
-0.27826,0.14638,23.445
-0.27826,0.16014,25.093
-0.27826,0.17391,26.664
-0.27826,0.18768,28.16
-0.27826,0.20145,29.587
-0.27826,0.21522,30.946
-0.27826,0.22899,32.242
-0.27826,0.24275,33.476
-0.27826,0.25652,34.652
-0.27826,0.27029,35.773
-0.27826,0.28406,36.842
-0.27826,0.29783,37.86
-0.27826,0.31159,38.83
-0.27826,0.32536,39.754
-0.27826,0.33913,40.635
-0.27826,0.3529,41.475
-0.27826,0.36667,42.275
-0.27826,0.38043,43.037
-0.27826,0.3942,43.764
-0.27826,0.40797,44.456
-0.27826,0.42174,45.116
-0.27826,0.43551,45.745
-0.27826,0.44928,46.344
-0.27826,0.46304,46.915
-0.27826,0.47681,47.459
-0.27826,0.49058,47.978
-0.27826,0.50435,48.472
-0.27826,0.51812,48.943
-0.27826,0.53188,49.391
-0.27826,0.54565,49.819
-0.27826,0.55942,50.226
-0.27826,0.57319,50.615
-0.27826,0.58696,50.985
-0.27826,0.60072,51.337
-0.27826,0.61449,51.673
-0.27826,0.62826,51.994
-0.27826,0.64203,52.299
-0.27826,0.6558,52.59
-0.27826,0.66957,52.867
-0.27826,0.68333,53.131
-0.27826,0.6971,53.383
-0.27826,0.71087,53.622
-0.27826,0.72464,53.851
-0.27826,0.73841,54.069
-0.27826,0.75217,54.276
-0.27826,0.76594,54.474
-0.27826,0.77971,54.663
-0.27826,0.79348,54.842
-0.27826,0.80725,55.013
-0.27826,0.82101,55.177
-0.27826,0.83478,55.332
-0.27826,0.84855,55.48
-0.27826,0.86232,55.621
-0.27826,0.87609,55.756
-0.27826,0.88986,55.884
-0.27826,0.90362,56.006
-0.27826,0.91739,56.123
-0.27826,0.93116,56.233
-0.27826,0.94493,56.339
-0.27826,0.9587,56.44
-0.27826,0.97246,56.536
-0.27826,0.98623,56.627
-0.27826,1,56.715
-0.24783,0.05,9.5396
-0.24783,0.063768,11.886
-0.24783,0.077536,14.123
-0.24783,0.091304,16.254
-0.24783,0.10507,18.285
-0.24783,0.11884,20.22
-0.24783,0.13261,22.064
-0.24783,0.14638,23.822
-0.24783,0.16014,25.496
-0.24783,0.17391,27.092
-0.24783,0.18768,28.613
-0.24783,0.20145,30.063
-0.24783,0.21522,31.444
-0.24783,0.22899,32.76
-0.24783,0.24275,34.014
-0.24783,0.25652,35.21
-0.24783,0.27029,36.349
-0.24783,0.28406,37.434
-0.24783,0.29783,38.468
-0.24783,0.31159,39.454
-0.24783,0.32536,40.394
-0.24783,0.33913,41.289
-0.24783,0.3529,42.142
-0.24783,0.36667,42.955
-0.24783,0.38043,43.729
-0.24783,0.3942,44.468
-0.24783,0.40797,45.171
-0.24783,0.42174,45.841
-0.24783,0.43551,46.48
-0.24783,0.44928,47.089
-0.24783,0.46304,47.669
-0.24783,0.47681,48.222
-0.24783,0.49058,48.749
-0.24783,0.50435,49.251
-0.24783,0.51812,49.73
-0.24783,0.53188,50.185
-0.24783,0.54565,50.62
-0.24783,0.55942,51.034
-0.24783,0.57319,51.429
-0.24783,0.58696,51.805
-0.24783,0.60072,52.163
-0.24783,0.61449,52.504
-0.24783,0.62826,52.83
-0.24783,0.64203,53.14
-0.24783,0.6558,53.435
-0.24783,0.66957,53.717
-0.24783,0.68333,53.985
-0.24783,0.6971,54.241
-0.24783,0.71087,54.485
-0.24783,0.72464,54.717
-0.24783,0.73841,54.938
-0.24783,0.75217,55.149
-0.24783,0.76594,55.35
-0.24783,0.77971,55.542
-0.24783,0.79348,55.724
-0.24783,0.80725,55.898
-0.24783,0.82101,56.064
-0.24783,0.83478,56.222
-0.24783,0.84855,56.372
-0.24783,0.86232,56.516
-0.24783,0.87609,56.652
-0.24783,0.88986,56.783
-0.24783,0.90362,56.907
-0.24783,0.91739,57.025
-0.24783,0.93116,57.138
-0.24783,0.94493,57.245
-0.24783,0.9587,57.347
-0.24783,0.97246,57.445
-0.24783,0.98623,57.538
-0.24783,1,57.627
-0.21739,0.05,9.7012
-0.21739,0.063768,12.088
-0.21739,0.077536,14.362
-0.21739,0.091304,16.529
-0.21739,0.10507,18.594
-0.21739,0.11884,20.562
-0.21739,0.13261,22.438
-0.21739,0.14638,24.225
-0.21739,0.16014,25.928
-0.21739,0.17391,27.551
-0.21739,0.18768,29.098
-0.21739,0.20145,30.572
-0.21739,0.21522,31.977
-0.21739,0.22899,33.315
-0.21739,0.24275,34.591
-0.21739,0.25652,35.806
-0.21739,0.27029,36.964
-0.21739,0.28406,38.068
-0.21739,0.29783,39.12
-0.21739,0.31159,40.123
-0.21739,0.32536,41.078
-0.21739,0.33913,41.988
-0.21739,0.3529,42.856
-0.21739,0.36667,43.682
-0.21739,0.38043,44.47
-0.21739,0.3942,45.221
-0.21739,0.40797,45.936
-0.21739,0.42174,46.618
-0.21739,0.43551,47.268
-0.21739,0.44928,47.887
-0.21739,0.46304,48.477
-0.21739,0.47681,49.039
-0.21739,0.49058,49.575
-0.21739,0.50435,50.086
-0.21739,0.51812,50.572
-0.21739,0.53188,51.036
-0.21739,0.54565,51.478
-0.21739,0.55942,51.899
-0.21739,0.57319,52.3
-0.21739,0.58696,52.682
-0.21739,0.60072,53.047
-0.21739,0.61449,53.394
-0.21739,0.62826,53.725
-0.21739,0.64203,54.04
-0.21739,0.6558,54.341
-0.21739,0.66957,54.627
-0.21739,0.68333,54.9
-0.21739,0.6971,55.16
-0.21739,0.71087,55.408
-0.21739,0.72464,55.644
-0.21739,0.73841,55.869
-0.21739,0.75217,56.084
-0.21739,0.76594,56.288
-0.21739,0.77971,56.483
-0.21739,0.79348,56.668
-0.21739,0.80725,56.845
-0.21739,0.82101,57.014
-0.21739,0.83478,57.174
-0.21739,0.84855,57.327
-0.21739,0.86232,57.473
-0.21739,0.87609,57.612
-0.21739,0.88986,57.745
-0.21739,0.90362,57.871
-0.21739,0.91739,57.991
-0.21739,0.93116,58.106
-0.21739,0.94493,58.215
-0.21739,0.9587,58.319
-0.21739,0.97246,58.418
-0.21739,0.98623,58.513
-0.21739,1,58.603
-0.18696,0.05,9.8735
-0.18696,0.063768,12.302
-0.18696,0.077536,14.617
-0.18696,0.091304,16.823
-0.18696,0.10507,18.925
-0.18696,0.11884,20.928
-0.18696,0.13261,22.836
-0.18696,0.14638,24.655
-0.18696,0.16014,26.389
-0.18696,0.17391,28.041
-0.18696,0.18768,29.615
-0.18696,0.20145,31.115
-0.18696,0.21522,32.544
-0.18696,0.22899,33.907
-0.18696,0.24275,35.205
-0.18696,0.25652,36.442
-0.18696,0.27029,37.621
-0.18696,0.28406,38.744
-0.18696,0.29783,39.815
-0.18696,0.31159,40.835
-0.18696,0.32536,41.807
-0.18696,0.33913,42.734
-0.18696,0.3529,43.617
-0.18696,0.36667,44.458
-0.18696,0.38043,45.26
-0.18696,0.3942,46.024
-0.18696,0.40797,46.752
-0.18696,0.42174,47.446
-0.18696,0.43551,48.107
-0.18696,0.44928,48.737
-0.18696,0.46304,49.338
-0.18696,0.47681,49.91
-0.18696,0.49058,50.455
-0.18696,0.50435,50.975
-0.18696,0.51812,51.47
-0.18696,0.53188,51.942
-0.18696,0.54565,52.392
-0.18696,0.55942,52.82
-0.18696,0.57319,53.229
-0.18696,0.58696,53.618
-0.18696,0.60072,53.989
-0.18696,0.61449,54.342
-0.18696,0.62826,54.679
-0.18696,0.64203,55
-0.18696,0.6558,55.306
-0.18696,0.66957,55.597
-0.18696,0.68333,55.875
-0.18696,0.6971,56.14
-0.18696,0.71087,56.392
-0.18696,0.72464,56.632
-0.18696,0.73841,56.861
-0.18696,0.75217,57.08
-0.18696,0.76594,57.288
-0.18696,0.77971,57.486
-0.18696,0.79348,57.675
-0.18696,0.80725,57.855
-0.18696,0.82101,58.026
-0.18696,0.83478,58.19
-0.18696,0.84855,58.345
-0.18696,0.86232,58.494
-0.18696,0.87609,58.635
-0.18696,0.88986,58.77
-0.18696,0.90362,58.899
-0.18696,0.91739,59.021
-0.18696,0.93116,59.138
-0.18696,0.94493,59.249
-0.18696,0.9587,59.355
-0.18696,0.97246,59.456
-0.18696,0.98623,59.552
-0.18696,1,59.644
-0.15652,0.05,10.056
-0.15652,0.063768,12.53
-0.15652,0.077536,14.888
-0.15652,0.091304,17.134
-0.15652,0.10507,19.275
-0.15652,0.11884,21.315
-0.15652,0.13261,23.26
-0.15652,0.14638,25.112
-0.15652,0.16014,26.878
-0.15652,0.17391,28.56
-0.15652,0.18768,30.164
-0.15652,0.20145,31.691
-0.15652,0.21522,33.148
-0.15652,0.22899,34.535
-0.15652,0.24275,35.857
-0.15652,0.25652,37.117
-0.15652,0.27029,38.318
-0.15652,0.28406,39.462
-0.15652,0.29783,40.553
-0.15652,0.31159,41.592
-0.15652,0.32536,42.582
-0.15652,0.33913,43.526
-0.15652,0.3529,44.425
-0.15652,0.36667,45.282
-0.15652,0.38043,46.099
-0.15652,0.3942,46.877
-0.15652,0.40797,47.618
-0.15652,0.42174,48.325
-0.15652,0.43551,48.999
-0.15652,0.44928,49.64
-0.15652,0.46304,50.252
-0.15652,0.47681,50.835
-0.15652,0.49058,51.39
-0.15652,0.50435,51.92
-0.15652,0.51812,52.424
-0.15652,0.53188,52.905
-0.15652,0.54565,53.363
-0.15652,0.55942,53.799
-0.15652,0.57319,54.215
-0.15652,0.58696,54.611
-0.15652,0.60072,54.989
-0.15652,0.61449,55.349
-0.15652,0.62826,55.692
-0.15652,0.64203,56.019
-0.15652,0.6558,56.331
-0.15652,0.66957,56.627
-0.15652,0.68333,56.91
-0.15652,0.6971,57.18
-0.15652,0.71087,57.437
-0.15652,0.72464,57.682
-0.15652,0.73841,57.915
-0.15652,0.75217,58.137
-0.15652,0.76594,58.349
-0.15652,0.77971,58.551
-0.15652,0.79348,58.743
-0.15652,0.80725,58.927
-0.15652,0.82101,59.101
-0.15652,0.83478,59.268
-0.15652,0.84855,59.427
-0.15652,0.86232,59.578
-0.15652,0.87609,59.722
-0.15652,0.88986,59.859
-0.15652,0.90362,59.99
-0.15652,0.91739,60.115
-0.15652,0.93116,60.233
-0.15652,0.94493,60.347
-0.15652,0.9587,60.455
-0.15652,0.97246,60.557
-0.15652,0.98623,60.655
-0.15652,1,60.749
-0.12609,0.05,10.25
-0.12609,0.063768,12.772
-0.12609,0.077536,15.174
-0.12609,0.091304,17.464
-0.12609,0.10507,19.646
-0.12609,0.11884,21.726
-0.12609,0.13261,23.707
-0.12609,0.14638,25.596
-0.12609,0.16014,27.395
-0.12609,0.17391,29.11
-0.12609,0.18768,30.744
-0.12609,0.20145,32.302
-0.12609,0.21522,33.786
-0.12609,0.22899,35.2
-0.12609,0.24275,36.548
-0.12609,0.25652,37.832
-0.12609,0.27029,39.056
-0.12609,0.28406,40.222
-0.12609,0.29783,41.333
-0.12609,0.31159,42.393
-0.12609,0.32536,43.402
-0.12609,0.33913,44.364
-0.12609,0.3529,45.28
-0.12609,0.36667,46.154
-0.12609,0.38043,46.986
-0.12609,0.3942,47.779
-0.12609,0.40797,48.535
-0.12609,0.42174,49.256
-0.12609,0.43551,49.942
-0.12609,0.44928,50.596
-0.12609,0.46304,51.22
-0.12609,0.47681,51.814
-0.12609,0.49058,52.38
-0.12609,0.50435,52.919
-0.12609,0.51812,53.433
-0.12609,0.53188,53.923
-0.12609,0.54565,54.39
-0.12609,0.55942,54.835
-0.12609,0.57319,55.259
-0.12609,0.58696,55.663
-0.12609,0.60072,56.048
-0.12609,0.61449,56.415
-0.12609,0.62826,56.764
-0.12609,0.64203,57.098
-0.12609,0.6558,57.415
-0.12609,0.66957,57.718
-0.12609,0.68333,58.006
-0.12609,0.6971,58.281
-0.12609,0.71087,58.543
-0.12609,0.72464,58.792
-0.12609,0.73841,59.03
-0.12609,0.75217,59.256
-0.12609,0.76594,59.472
-0.12609,0.77971,59.678
-0.12609,0.79348,59.874
-0.12609,0.80725,60.061
-0.12609,0.82101,60.239
-0.12609,0.83478,60.409
-0.12609,0.84855,60.571
-0.12609,0.86232,60.725
-0.12609,0.87609,60.872
-0.12609,0.88986,61.012
-0.12609,0.90362,61.145
-0.12609,0.91739,61.272
-0.12609,0.93116,61.393
-0.12609,0.94493,61.509
-0.12609,0.9587,61.619
-0.12609,0.97246,61.723
-0.12609,0.98623,61.823
-0.12609,1,61.918
-0.095652,0.05,10.454
-0.095652,0.063768,13.026
-0.095652,0.077536,15.477
-0.095652,0.091304,17.812
-0.095652,0.10507,20.038
-0.095652,0.11884,22.159
-0.095652,0.13261,24.18
-0.095652,0.14638,26.106
-0.095652,0.16014,27.941
-0.095652,0.17391,29.69
-0.095652,0.18768,31.357
-0.095652,0.20145,32.945
-0.095652,0.21522,34.459
-0.095652,0.22899,35.901
-0.095652,0.24275,37.276
-0.095652,0.25652,38.586
-0.095652,0.27029,39.834
-0.095652,0.28406,41.024
-0.095652,0.29783,42.157
-0.095652,0.31159,43.237
-0.095652,0.32536,44.267
-0.095652,0.33913,45.248
-0.095652,0.3529,46.183
-0.095652,0.36667,47.074
-0.095652,0.38043,47.923
-0.095652,0.3942,48.732
-0.095652,0.40797,49.502
-0.095652,0.42174,50.237
-0.095652,0.43551,50.937
-0.095652,0.44928,51.604
-0.095652,0.46304,52.24
-0.095652,0.47681,52.846
-0.095652,0.49058,53.424
-0.095652,0.50435,53.974
-0.095652,0.51812,54.498
-0.095652,0.53188,54.998
-0.095652,0.54565,55.474
-0.095652,0.55942,55.928
-0.095652,0.57319,56.36
-0.095652,0.58696,56.772
-0.095652,0.60072,57.165
-0.095652,0.61449,57.539
-0.095652,0.62826,57.896
-0.095652,0.64203,58.235
-0.095652,0.6558,58.559
-0.095652,0.66957,58.868
-0.095652,0.68333,59.162
-0.095652,0.6971,59.442
-0.095652,0.71087,59.709
-0.095652,0.72464,59.964
-0.095652,0.73841,60.206
-0.095652,0.75217,60.437
-0.095652,0.76594,60.658
-0.095652,0.77971,60.867
-0.095652,0.79348,61.067
-0.095652,0.80725,61.258
-0.095652,0.82101,61.44
-0.095652,0.83478,61.613
-0.095652,0.84855,61.778
-0.095652,0.86232,61.935
-0.095652,0.87609,62.085
-0.095652,0.88986,62.227
-0.095652,0.90362,62.363
-0.095652,0.91739,62.493
-0.095652,0.93116,62.617
-0.095652,0.94493,62.734
-0.095652,0.9587,62.847
-0.095652,0.97246,62.953
-0.095652,0.98623,63.055
-0.095652,1,63.152
-0.065217,0.05,10.669
-0.065217,0.063768,13.294
-0.065217,0.077536,15.795
-0.065217,0.091304,18.178
-0.065217,0.10507,20.45
-0.065217,0.11884,22.614
-0.065217,0.13261,24.677
-0.065217,0.14638,26.643
-0.065217,0.16014,28.516
-0.065217,0.17391,30.301
-0.065217,0.18768,32.002
-0.065217,0.20145,33.623
-0.065217,0.21522,35.167
-0.065217,0.22899,36.64
-0.065217,0.24275,38.042
-0.065217,0.25652,39.379
-0.065217,0.27029,40.653
-0.065217,0.28406,41.867
-0.065217,0.29783,43.024
-0.065217,0.31159,44.126
-0.065217,0.32536,45.177
-0.065217,0.33913,46.178
-0.065217,0.3529,47.132
-0.065217,0.36667,48.041
-0.065217,0.38043,48.908
-0.065217,0.3942,49.733
-0.065217,0.40797,50.52
-0.065217,0.42174,51.27
-0.065217,0.43551,51.985
-0.065217,0.44928,52.665
-0.065217,0.46304,53.314
-0.065217,0.47681,53.933
-0.065217,0.49058,54.522
-0.065217,0.50435,55.083
-0.065217,0.51812,55.618
-0.065217,0.53188,56.128
-0.065217,0.54565,56.614
-0.065217,0.55942,57.077
-0.065217,0.57319,57.519
-0.065217,0.58696,57.939
-0.065217,0.60072,58.34
-0.065217,0.61449,58.722
-0.065217,0.62826,59.086
-0.065217,0.64203,59.433
-0.065217,0.6558,59.763
-0.065217,0.66957,60.078
-0.065217,0.68333,60.378
-0.065217,0.6971,60.664
-0.065217,0.71087,60.937
-0.065217,0.72464,61.197
-0.065217,0.73841,61.444
-0.065217,0.75217,61.68
-0.065217,0.76594,61.905
-0.065217,0.77971,62.119
-0.065217,0.79348,62.323
-0.065217,0.80725,62.517
-0.065217,0.82101,62.703
-0.065217,0.83478,62.879
-0.065217,0.84855,63.048
-0.065217,0.86232,63.208
-0.065217,0.87609,63.361
-0.065217,0.88986,63.507
-0.065217,0.90362,63.646
-0.065217,0.91739,63.778
-0.065217,0.93116,63.904
-0.065217,0.94493,64.024
-0.065217,0.9587,64.139
-0.065217,0.97246,64.248
-0.065217,0.98623,64.352
-0.065217,1,64.451
-0.034783,0.05,10.895
-0.034783,0.063768,13.575
-0.034783,0.077536,16.129
-0.034783,0.091304,18.563
-0.034783,0.10507,20.882
-0.034783,0.11884,23.092
-0.034783,0.13261,25.199
-0.034783,0.14638,27.206
-0.034783,0.16014,29.119
-0.034783,0.17391,30.941
-0.034783,0.18768,32.678
-0.034783,0.20145,34.334
-0.034783,0.21522,35.911
-0.034783,0.22899,37.414
-0.034783,0.24275,38.847
-0.034783,0.25652,40.212
-0.034783,0.27029,41.513
-0.034783,0.28406,42.752
-0.034783,0.29783,43.934
-0.034783,0.31159,45.059
-0.034783,0.32536,46.132
-0.034783,0.33913,47.155
-0.034783,0.3529,48.129
-0.034783,0.36667,49.057
-0.034783,0.38043,49.942
-0.034783,0.3942,50.785
-0.034783,0.40797,51.588
-0.034783,0.42174,52.354
-0.034783,0.43551,53.084
-0.034783,0.44928,53.779
-0.034783,0.46304,54.442
-0.034783,0.47681,55.073
-0.034783,0.49058,55.675
-0.034783,0.50435,56.248
-0.034783,0.51812,56.794
-0.034783,0.53188,57.315
-0.034783,0.54565,57.811
-0.034783,0.55942,58.284
-0.034783,0.57319,58.735
-0.034783,0.58696,59.164
-0.034783,0.60072,59.574
-0.034783,0.61449,59.964
-0.034783,0.62826,60.335
-0.034783,0.64203,60.689
-0.034783,0.6558,61.027
-0.034783,0.66957,61.348
-0.034783,0.68333,61.655
-0.034783,0.6971,61.947
-0.034783,0.71087,62.225
-0.034783,0.72464,62.49
-0.034783,0.73841,62.743
-0.034783,0.75217,62.984
-0.034783,0.76594,63.214
-0.034783,0.77971,63.432
-0.034783,0.79348,63.641
-0.034783,0.80725,63.839
-0.034783,0.82101,64.029
-0.034783,0.83478,64.209
-0.034783,0.84855,64.381
-0.034783,0.86232,64.545
-0.034783,0.87609,64.701
-0.034783,0.88986,64.85
-0.034783,0.90362,64.991
-0.034783,0.91739,65.126
-0.034783,0.93116,65.255
-0.034783,0.94493,65.378
-0.034783,0.9587,65.495
-0.034783,0.97246,65.606
-0.034783,0.98623,65.712
-0.034783,1,65.813
-0.0043478,0.05,11.131
-0.0043478,0.063768,13.869
-0.0043478,0.077536,16.479
-0.0043478,0.091304,18.965
-0.0043478,0.10507,21.335
-0.0043478,0.11884,23.593
-0.0043478,0.13261,25.745
-0.0043478,0.14638,27.796
-0.0043478,0.16014,29.75
-0.0043478,0.17391,31.612
-0.0043478,0.18768,33.387
-0.0043478,0.20145,35.078
-0.0043478,0.21522,36.69
-0.0043478,0.22899,38.226
-0.0043478,0.24275,39.689
-0.0043478,0.25652,41.084
-0.0043478,0.27029,42.413
-0.0043478,0.28406,43.679
-0.0043478,0.29783,44.886
-0.0043478,0.31159,46.037
-0.0043478,0.32536,47.133
-0.0043478,0.33913,48.177
-0.0043478,0.3529,49.172
-0.0043478,0.36667,50.121
-0.0043478,0.38043,51.025
-0.0043478,0.3942,51.886
-0.0043478,0.40797,52.707
-0.0043478,0.42174,53.489
-0.0043478,0.43551,54.235
-0.0043478,0.44928,54.945
-0.0043478,0.46304,55.622
-0.0043478,0.47681,56.267
-0.0043478,0.49058,56.882
-0.0043478,0.50435,57.468
-0.0043478,0.51812,58.026
-0.0043478,0.53188,58.558
-0.0043478,0.54565,59.065
-0.0043478,0.55942,59.548
-0.0043478,0.57319,60.009
-0.0043478,0.58696,60.447
-0.0043478,0.60072,60.865
-0.0043478,0.61449,61.264
-0.0043478,0.62826,61.644
-0.0043478,0.64203,62.005
-0.0043478,0.6558,62.35
-0.0043478,0.66957,62.679
-0.0043478,0.68333,62.992
-0.0043478,0.6971,63.29
-0.0043478,0.71087,63.575
-0.0043478,0.72464,63.846
-0.0043478,0.73841,64.104
-0.0043478,0.75217,64.35
-0.0043478,0.76594,64.584
-0.0043478,0.77971,64.808
-0.0043478,0.79348,65.021
-0.0043478,0.80725,65.224
-0.0043478,0.82101,65.417
-0.0043478,0.83478,65.601
-0.0043478,0.84855,65.777
-0.0043478,0.86232,65.944
-0.0043478,0.87609,66.104
-0.0043478,0.88986,66.256
-0.0043478,0.90362,66.401
-0.0043478,0.91739,66.539
-0.0043478,0.93116,66.67
-0.0043478,0.94493,66.796
-0.0043478,0.9587,66.915
-0.0043478,0.97246,67.029
-0.0043478,0.98623,67.137
-0.0043478,1,67.241
0.026087,0.05,11.378
0.026087,0.063768,14.177
0.026087,0.077536,16.844
0.026087,0.091304,19.386
0.026087,0.10507,21.808
0.026087,0.11884,24.117
0.026087,0.13261,26.316
0.026087,0.14638,28.412
0.026087,0.16014,30.41
0.026087,0.17391,32.314
0.026087,0.18768,34.128
0.026087,0.20145,35.856
0.026087,0.21522,37.504
0.026087,0.22899,39.073
0.026087,0.24275,40.569
0.026087,0.25652,41.995
0.026087,0.27029,43.354
0.026087,0.28406,44.648
0.026087,0.29783,45.882
0.026087,0.31159,47.058
0.026087,0.32536,48.178
0.026087,0.33913,49.246
0.026087,0.3529,50.263
0.026087,0.36667,51.233
0.026087,0.38043,52.157
0.026087,0.3942,53.037
0.026087,0.40797,53.876
0.026087,0.42174,54.676
0.026087,0.43551,55.438
0.026087,0.44928,56.164
0.026087,0.46304,56.856
0.026087,0.47681,57.515
0.026087,0.49058,58.144
0.026087,0.50435,58.743
0.026087,0.51812,59.313
0.026087,0.53188,59.857
0.026087,0.54565,60.375
0.026087,0.55942,60.869
0.026087,0.57319,61.34
0.026087,0.58696,61.788
0.026087,0.60072,62.216
0.026087,0.61449,62.623
0.026087,0.62826,63.011
0.026087,0.64203,63.381
0.026087,0.6558,63.733
0.026087,0.66957,64.069
0.026087,0.68333,64.389
0.026087,0.6971,64.694
0.026087,0.71087,64.985
0.026087,0.72464,65.262
0.026087,0.73841,65.526
0.026087,0.75217,65.777
0.026087,0.76594,66.017
0.026087,0.77971,66.245
0.026087,0.79348,66.463
0.026087,0.80725,66.671
0.026087,0.82101,66.868
0.026087,0.83478,67.057
0.026087,0.84855,67.236
0.026087,0.86232,67.407
0.026087,0.87609,67.57
0.026087,0.88986,67.726
0.026087,0.90362,67.874
0.026087,0.91739,68.015
0.026087,0.93116,68.149
0.026087,0.94493,68.277
0.026087,0.9587,68.399
0.026087,0.97246,68.516
0.026087,0.98623,68.627
0.026087,1,68.732
0.056522,0.05,11.636
0.056522,0.063768,14.498
0.056522,0.077536,17.226
0.056522,0.091304,19.825
0.056522,0.10507,22.302
0.056522,0.11884,24.662
0.056522,0.13261,26.912
0.056522,0.14638,29.056
0.056522,0.16014,31.098
0.056522,0.17391,33.045
0.056522,0.18768,34.9
0.056522,0.20145,36.668
0.056522,0.21522,38.353
0.056522,0.22899,39.958
0.056522,0.24275,41.488
0.056522,0.25652,42.946
0.056522,0.27029,44.335
0.056522,0.28406,45.659
0.056522,0.29783,46.921
0.056522,0.31159,48.123
0.056522,0.32536,49.269
0.056522,0.33913,50.361
0.056522,0.3529,51.401
0.056522,0.36667,52.393
0.056522,0.38043,53.337
0.056522,0.3942,54.238
0.056522,0.40797,55.096
0.056522,0.42174,55.914
0.056522,0.43551,56.693
0.056522,0.44928,57.435
0.056522,0.46304,58.143
0.056522,0.47681,58.817
0.056522,0.49058,59.46
0.056522,0.50435,60.072
0.056522,0.51812,60.656
0.056522,0.53188,61.212
0.056522,0.54565,61.742
0.056522,0.55942,62.247
0.056522,0.57319,62.728
0.056522,0.58696,63.187
0.056522,0.60072,63.624
0.056522,0.61449,64.04
0.056522,0.62826,64.437
0.056522,0.64203,64.816
0.056522,0.6558,65.176
0.056522,0.66957,65.519
0.056522,0.68333,65.847
0.056522,0.6971,66.159
0.056522,0.71087,66.456
0.056522,0.72464,66.739
0.056522,0.73841,67.009
0.056522,0.75217,67.266
0.056522,0.76594,67.511
0.056522,0.77971,67.745
0.056522,0.79348,67.968
0.056522,0.80725,68.18
0.056522,0.82101,68.382
0.056522,0.83478,68.575
0.056522,0.84855,68.758
0.056522,0.86232,68.933
0.056522,0.87609,69.1
0.056522,0.88986,69.259
0.056522,0.90362,69.41
0.056522,0.91739,69.554
0.056522,0.93116,69.692
0.056522,0.94493,69.823
0.056522,0.9587,69.948
0.056522,0.97246,70.067
0.056522,0.98623,70.18
0.056522,1,70.288
0.086957,0.05,11.904
0.086957,0.063768,14.832
0.086957,0.077536,17.623
0.086957,0.091304,20.282
0.086957,0.10507,22.816
0.086957,0.11884,25.231
0.086957,0.13261,27.532
0.086957,0.14638,29.725
0.086957,0.16014,31.815
0.086957,0.17391,33.807
0.086957,0.18768,35.705
0.086957,0.20145,37.513
0.086957,0.21522,39.237
0.086957,0.22899,40.879
0.086957,0.24275,42.444
0.086957,0.25652,43.936
0.086957,0.27029,45.357
0.086957,0.28406,46.712
0.086957,0.29783,48.002
0.086957,0.31159,49.232
0.086957,0.32536,50.405
0.086957,0.33913,51.522
0.086957,0.3529,52.586
0.086957,0.36667,53.6
0.086957,0.38043,54.567
0.086957,0.3942,55.488
0.086957,0.40797,56.366
0.086957,0.42174,57.203
0.086957,0.43551,58
0.086957,0.44928,58.759
0.086957,0.46304,59.483
0.086957,0.47681,60.173
0.086957,0.49058,60.831
0.086957,0.50435,61.457
0.086957,0.51812,62.054
0.086957,0.53188,62.623
0.086957,0.54565,63.165
0.086957,0.55942,63.682
0.086957,0.57319,64.174
0.086957,0.58696,64.644
0.086957,0.60072,65.091
0.086957,0.61449,65.517
0.086957,0.62826,65.923
0.086957,0.64203,66.31
0.086957,0.6558,66.679
0.086957,0.66957,67.03
0.086957,0.68333,67.365
0.086957,0.6971,67.684
0.086957,0.71087,67.988
0.086957,0.72464,68.278
0.086957,0.73841,68.554
0.086957,0.75217,68.817
0.086957,0.76594,69.068
0.086957,0.77971,69.307
0.086957,0.79348,69.535
0.086957,0.80725,69.752
0.086957,0.82101,69.958
0.086957,0.83478,70.155
0.086957,0.84855,70.343
0.086957,0.86232,70.522
0.086957,0.87609,70.693
0.086957,0.88986,70.855
0.086957,0.90362,71.01
0.086957,0.91739,71.158
0.086957,0.93116,71.298
0.086957,0.94493,71.433
0.086957,0.9587,71.56
0.086957,0.97246,71.682
0.086957,0.98623,71.798
0.086957,1,71.908
0.11739,0.05,12.183
0.11739,0.063768,15.18
0.11739,0.077536,18.036
0.11739,0.091304,20.757
0.11739,0.10507,23.351
0.11739,0.11884,25.822
0.11739,0.13261,28.177
0.11739,0.14638,30.422
0.11739,0.16014,32.561
0.11739,0.17391,34.599
0.11739,0.18768,36.541
0.11739,0.20145,38.392
0.11739,0.21522,40.156
0.11739,0.22899,41.837
0.11739,0.24275,43.439
0.11739,0.25652,44.965
0.11739,0.27029,46.42
0.11739,0.28406,47.806
0.11739,0.29783,49.127
0.11739,0.31159,50.386
0.11739,0.32536,51.585
0.11739,0.33913,52.729
0.11739,0.3529,53.818
0.11739,0.36667,54.856
0.11739,0.38043,55.845
0.11739,0.3942,56.788
0.11739,0.40797,57.687
0.11739,0.42174,58.543
0.11739,0.43551,59.359
0.11739,0.44928,60.136
0.11739,0.46304,60.877
0.11739,0.47681,61.583
0.11739,0.49058,62.256
0.11739,0.50435,62.897
0.11739,0.51812,63.508
0.11739,0.53188,64.09
0.11739,0.54565,64.645
0.11739,0.55942,65.174
0.11739,0.57319,65.678
0.11739,0.58696,66.158
0.11739,0.60072,66.616
0.11739,0.61449,67.052
0.11739,0.62826,67.467
0.11739,0.64203,67.863
0.11739,0.6558,68.241
0.11739,0.66957,68.6
0.11739,0.68333,68.943
0.11739,0.6971,69.27
0.11739,0.71087,69.581
0.11739,0.72464,69.877
0.11739,0.73841,70.16
0.11739,0.75217,70.429
0.11739,0.76594,70.686
0.11739,0.77971,70.931
0.11739,0.79348,71.164
0.11739,0.80725,71.386
0.11739,0.82101,71.597
0.11739,0.83478,71.799
0.11739,0.84855,71.991
0.11739,0.86232,72.175
0.11739,0.87609,72.349
0.11739,0.88986,72.515
0.11739,0.90362,72.674
0.11739,0.91739,72.825
0.11739,0.93116,72.969
0.11739,0.94493,73.106
0.11739,0.9587,73.237
0.11739,0.97246,73.361
0.11739,0.98623,73.48
0.11739,1,73.593
0.14783,0.05,12.472
0.14783,0.063768,15.54
0.14783,0.077536,18.464
0.14783,0.091304,21.251
0.14783,0.10507,23.906
0.14783,0.11884,26.436
0.14783,0.13261,28.847
0.14783,0.14638,31.145
0.14783,0.16014,33.335
0.14783,0.17391,35.421
0.14783,0.18768,37.41
0.14783,0.20145,39.305
0.14783,0.21522,41.11
0.14783,0.22899,42.831
0.14783,0.24275,44.471
0.14783,0.25652,46.034
0.14783,0.27029,47.523
0.14783,0.28406,48.942
0.14783,0.29783,50.295
0.14783,0.31159,51.583
0.14783,0.32536,52.812
0.14783,0.33913,53.982
0.14783,0.3529,55.097
0.14783,0.36667,56.16
0.14783,0.38043,57.173
0.14783,0.3942,58.138
0.14783,0.40797,59.058
0.14783,0.42174,59.934
0.14783,0.43551,60.77
0.14783,0.44928,61.565
0.14783,0.46304,62.324
0.14783,0.47681,63.047
0.14783,0.49058,63.736
0.14783,0.50435,64.392
0.14783,0.51812,65.018
0.14783,0.53188,65.614
0.14783,0.54565,66.182
0.14783,0.55942,66.723
0.14783,0.57319,67.239
0.14783,0.58696,67.731
0.14783,0.60072,68.199
0.14783,0.61449,68.645
0.14783,0.62826,69.071
0.14783,0.64203,69.476
0.14783,0.6558,69.863
0.14783,0.66957,70.231
0.14783,0.68333,70.582
0.14783,0.6971,70.916
0.14783,0.71087,71.235
0.14783,0.72464,71.538
0.14783,0.73841,71.828
0.14783,0.75217,72.103
0.14783,0.76594,72.366
0.14783,0.77971,72.616
0.14783,0.79348,72.855
0.14783,0.80725,73.082
0.14783,0.82101,73.299
0.14783,0.83478,73.506
0.14783,0.84855,73.702
0.14783,0.86232,73.89
0.14783,0.87609,74.069
0.14783,0.88986,74.239
0.14783,0.90362,74.401
0.14783,0.91739,74.556
0.14783,0.93116,74.703
0.14783,0.94493,74.844
0.14783,0.9587,74.978
0.14783,0.97246,75.105
0.14783,0.98623,75.227
0.14783,1,75.342
0.17826,0.05,12.773
0.17826,0.063768,15.915
0.17826,0.077536,18.909
0.17826,0.091304,21.762
0.17826,0.10507,24.481
0.17826,0.11884,27.072
0.17826,0.13261,29.542
0.17826,0.14638,31.895
0.17826,0.16014,34.137
0.17826,0.17391,36.274
0.17826,0.18768,38.31
0.17826,0.20145,40.251
0.17826,0.21522,42.1
0.17826,0.22899,43.862
0.17826,0.24275,45.542
0.17826,0.25652,47.142
0.17826,0.27029,48.667
0.17826,0.28406,50.12
0.17826,0.29783,51.505
0.17826,0.31159,52.825
0.17826,0.32536,54.083
0.17826,0.33913,55.281
0.17826,0.3529,56.423
0.17826,0.36667,57.512
0.17826,0.38043,58.549
0.17826,0.3942,59.537
0.17826,0.40797,60.479
0.17826,0.42174,61.377
0.17826,0.43551,62.232
0.17826,0.44928,63.047
0.17826,0.46304,63.824
0.17826,0.47681,64.564
0.17826,0.49058,65.27
0.17826,0.50435,65.942
0.17826,0.51812,66.583
0.17826,0.53188,67.193
0.17826,0.54565,67.775
0.17826,0.55942,68.329
0.17826,0.57319,68.857
0.17826,0.58696,69.361
0.17826,0.60072,69.841
0.17826,0.61449,70.298
0.17826,0.62826,70.734
0.17826,0.64203,71.149
0.17826,0.6558,71.544
0.17826,0.66957,71.921
0.17826,0.68333,72.281
0.17826,0.6971,72.623
0.17826,0.71087,72.949
0.17826,0.72464,73.26
0.17826,0.73841,73.557
0.17826,0.75217,73.839
0.17826,0.76594,74.108
0.17826,0.77971,74.364
0.17826,0.79348,74.609
0.17826,0.80725,74.842
0.17826,0.82101,75.064
0.17826,0.83478,75.275
0.17826,0.84855,75.477
0.17826,0.86232,75.669
0.17826,0.87609,75.852
0.17826,0.88986,76.026
0.17826,0.90362,76.192
0.17826,0.91739,76.35
0.17826,0.93116,76.501
0.17826,0.94493,76.645
0.17826,0.9587,76.782
0.17826,0.97246,76.913
0.17826,0.98623,77.037
0.17826,1,77.156
0.2087,0.05,13.083
0.2087,0.063768,16.302
0.2087,0.077536,19.369
0.2087,0.091304,22.292
0.2087,0.10507,25.077
0.2087,0.11884,27.731
0.2087,0.13261,30.261
0.2087,0.14638,32.671
0.2087,0.16014,34.968
0.2087,0.17391,37.157
0.2087,0.18768,39.243
0.2087,0.20145,41.23
0.2087,0.21522,43.125
0.2087,0.22899,44.93
0.2087,0.24275,46.65
0.2087,0.25652,48.289
0.2087,0.27029,49.852
0.2087,0.28406,51.34
0.2087,0.29783,52.759
0.2087,0.31159,54.111
0.2087,0.32536,55.399
0.2087,0.33913,56.627
0.2087,0.3529,57.797
0.2087,0.36667,58.912
0.2087,0.38043,59.974
0.2087,0.3942,60.987
0.2087,0.40797,61.951
0.2087,0.42174,62.871
0.2087,0.43551,63.747
0.2087,0.44928,64.582
0.2087,0.46304,65.378
0.2087,0.47681,66.136
0.2087,0.49058,66.858
0.2087,0.50435,67.547
0.2087,0.51812,68.203
0.2087,0.53188,68.829
0.2087,0.54565,69.424
0.2087,0.55942,69.992
0.2087,0.57319,70.533
0.2087,0.58696,71.049
0.2087,0.60072,71.541
0.2087,0.61449,72.009
0.2087,0.62826,72.455
0.2087,0.64203,72.88
0.2087,0.6558,73.286
0.2087,0.66957,73.672
0.2087,0.68333,74.04
0.2087,0.6971,74.391
0.2087,0.71087,74.725
0.2087,0.72464,75.043
0.2087,0.73841,75.347
0.2087,0.75217,75.636
0.2087,0.76594,75.912
0.2087,0.77971,76.174
0.2087,0.79348,76.425
0.2087,0.80725,76.663
0.2087,0.82101,76.891
0.2087,0.83478,77.107
0.2087,0.84855,77.314
0.2087,0.86232,77.51
0.2087,0.87609,77.698
0.2087,0.88986,77.876
0.2087,0.90362,78.047
0.2087,0.91739,78.209
0.2087,0.93116,78.363
0.2087,0.94493,78.511
0.2087,0.9587,78.651
0.2087,0.97246,78.785
0.2087,0.98623,78.912
0.2087,1,79.034
0.23913,0.05,13.405
0.23913,0.063768,16.703
0.23913,0.077536,19.845
0.23913,0.091304,22.84
0.23913,0.10507,25.693
0.23913,0.11884,28.413
0.23913,0.13261,31.004
0.23913,0.14638,33.474
0.23913,0.16014,35.827
0.23913,0.17391,38.07
0.23913,0.18768,40.207
0.23913,0.20145,42.244
0.23913,0.21522,44.185
0.23913,0.22899,46.034
0.23913,0.24275,47.797
0.23913,0.25652,49.476
0.23913,0.27029,51.077
0.23913,0.28406,52.602
0.23913,0.29783,54.056
0.23913,0.31159,55.441
0.23913,0.32536,56.761
0.23913,0.33913,58.018
0.23913,0.3529,59.217
0.23913,0.36667,60.359
0.23913,0.38043,61.448
0.23913,0.3942,62.485
0.23913,0.40797,63.474
0.23913,0.42174,64.416
0.23913,0.43551,65.314
0.23913,0.44928,66.169
0.23913,0.46304,66.984
0.23913,0.47681,67.761
0.23913,0.49058,68.502
0.23913,0.50435,69.207
0.23913,0.51812,69.879
0.23913,0.53188,70.52
0.23913,0.54565,71.131
0.23913,0.55942,71.712
0.23913,0.57319,72.267
0.23913,0.58696,72.795
0.23913,0.60072,73.299
0.23913,0.61449,73.779
0.23913,0.62826,74.236
0.23913,0.64203,74.672
0.23913,0.6558,75.087
0.23913,0.66957,75.482
0.23913,0.68333,75.86
0.23913,0.6971,76.219
0.23913,0.71087,76.561
0.23913,0.72464,76.888
0.23913,0.73841,77.199
0.23913,0.75217,77.495
0.23913,0.76594,77.777
0.23913,0.77971,78.046
0.23913,0.79348,78.303
0.23913,0.80725,78.547
0.23913,0.82101,78.78
0.23913,0.83478,79.002
0.23913,0.84855,79.214
0.23913,0.86232,79.415
0.23913,0.87609,79.607
0.23913,0.88986,79.79
0.23913,0.90362,79.965
0.23913,0.91739,80.131
0.23913,0.93116,80.289
0.23913,0.94493,80.44
0.23913,0.9587,80.584
0.23913,0.97246,80.721
0.23913,0.98623,80.852
0.23913,1,80.976
0.26957,0.05,13.737
0.26957,0.063768,17.116
0.26957,0.077536,20.337
0.26957,0.091304,23.406
0.26957,0.10507,26.33
0.26957,0.11884,29.117
0.26957,0.13261,31.773
0.26957,0.14638,34.303
0.26957,0.16014,36.715
0.26957,0.17391,39.013
0.26957,0.18768,41.204
0.26957,0.20145,43.291
0.26957,0.21522,45.28
0.26957,0.22899,47.175
0.26957,0.24275,48.981
0.26957,0.25652,50.702
0.26957,0.27029,52.343
0.26957,0.28406,53.906
0.26957,0.29783,55.395
0.26957,0.31159,56.815
0.26957,0.32536,58.167
0.26957,0.33913,59.456
0.26957,0.3529,60.685
0.26957,0.36667,61.855
0.26957,0.38043,62.971
0.26957,0.3942,64.034
0.26957,0.40797,65.047
0.26957,0.42174,66.012
0.26957,0.43551,66.932
0.26957,0.44928,67.809
0.26957,0.46304,68.644
0.26957,0.47681,69.441
0.26957,0.49058,70.199
0.26957,0.50435,70.922
0.26957,0.51812,71.611
0.26957,0.53188,72.268
0.26957,0.54565,72.893
0.26957,0.55942,73.49
0.26957,0.57319,74.058
0.26957,0.58696,74.599
0.26957,0.60072,75.115
0.26957,0.61449,75.607
0.26957,0.62826,76.076
0.26957,0.64203,76.522
0.26957,0.6558,76.948
0.26957,0.66957,77.353
0.26957,0.68333,77.739
0.26957,0.6971,78.108
0.26957,0.71087,78.459
0.26957,0.72464,78.793
0.26957,0.73841,79.112
0.26957,0.75217,79.415
0.26957,0.76594,79.705
0.26957,0.77971,79.981
0.26957,0.79348,80.243
0.26957,0.80725,80.494
0.26957,0.82101,80.733
0.26957,0.83478,80.96
0.26957,0.84855,81.177
0.26957,0.86232,81.383
0.26957,0.87609,81.58
0.26957,0.88986,81.768
0.26957,0.90362,81.946
0.26957,0.91739,82.117
0.26957,0.93116,82.279
0.26957,0.94493,82.434
0.26957,0.9587,82.581
0.26957,0.97246,82.722
0.26957,0.98623,82.855
0.26957,1,82.983
0.3,0.05,14.08
0.3,0.063768,17.544
0.3,0.077536,20.844
0.3,0.091304,23.99
0.3,0.10507,26.987
0.3,0.11884,29.844
0.3,0.13261,32.566
0.3,0.14638,35.16
0.3,0.16014,37.631
0.3,0.17391,39.987
0.3,0.18768,42.232
0.3,0.20145,44.371
0.3,0.21522,46.41
0.3,0.22899,48.352
0.3,0.24275,50.204
0.3,0.25652,51.968
0.3,0.27029,53.649
0.3,0.28406,55.251
0.3,0.29783,56.778
0.3,0.31159,58.233
0.3,0.32536,59.619
0.3,0.33913,60.94
0.3,0.3529,62.199
0.3,0.36667,63.399
0.3,0.38043,64.542
0.3,0.3942,65.632
0.3,0.40797,66.67
0.3,0.42174,67.66
0.3,0.43551,68.603
0.3,0.44928,69.501
0.3,0.46304,70.358
0.3,0.47681,71.174
0.3,0.49058,71.951
0.3,0.50435,72.692
0.3,0.51812,73.398
0.3,0.53188,74.071
0.3,0.54565,74.713
0.3,0.55942,75.324
0.3,0.57319,75.906
0.3,0.58696,76.461
0.3,0.60072,76.99
0.3,0.61449,77.494
0.3,0.62826,77.974
0.3,0.64203,78.432
0.3,0.6558,78.868
0.3,0.66957,79.284
0.3,0.68333,79.68
0.3,0.6971,80.057
0.3,0.71087,80.417
0.3,0.72464,80.76
0.3,0.73841,81.086
0.3,0.75217,81.398
0.3,0.76594,81.694
0.3,0.77971,81.977
0.3,0.79348,82.246
0.3,0.80725,82.503
0.3,0.82101,82.748
0.3,0.83478,82.981
0.3,0.84855,83.203
0.3,0.86232,83.414
0.3,0.87609,83.616
0.3,0.88986,83.808
0.3,0.90362,83.992
0.3,0.91739,84.166
0.3,0.93116,84.333
0.3,0.94493,84.491
0.3,0.9587,84.642
0.3,0.97246,84.786
0.3,0.98623,84.923
0.3,1,85.054
0.33043,0.05,14.434
0.33043,0.063768,17.984
0.33043,0.077536,21.368
0.33043,0.091304,24.592
0.33043,0.10507,27.665
0.33043,0.11884,30.593
0.33043,0.13261,33.383
0.33043,0.14638,36.042
0.33043,0.16014,38.576
0.33043,0.17391,40.991
0.33043,0.18768,43.292
0.33043,0.20145,45.485
0.33043,0.21522,47.575
0.33043,0.22899,49.566
0.33043,0.24275,51.464
0.33043,0.25652,53.273
0.33043,0.27029,54.996
0.33043,0.28406,56.638
0.33043,0.29783,58.203
0.33043,0.31159,59.695
0.33043,0.32536,61.116
0.33043,0.33913,62.47
0.33043,0.3529,63.761
0.33043,0.36667,64.991
0.33043,0.38043,66.163
0.33043,0.3942,67.28
0.33043,0.40797,68.344
0.33043,0.42174,69.359
0.33043,0.43551,70.325
0.33043,0.44928,71.246
0.33043,0.46304,72.124
0.33043,0.47681,72.961
0.33043,0.49058,73.758
0.33043,0.50435,74.517
0.33043,0.51812,75.241
0.33043,0.53188,75.931
0.33043,0.54565,76.589
0.33043,0.55942,77.215
0.33043,0.57319,77.812
0.33043,0.58696,78.381
0.33043,0.60072,78.923
0.33043,0.61449,79.44
0.33043,0.62826,79.932
0.33043,0.64203,80.401
0.33043,0.6558,80.848
0.33043,0.66957,81.274
0.33043,0.68333,81.68
0.33043,0.6971,82.067
0.33043,0.71087,82.436
0.33043,0.72464,82.787
0.33043,0.73841,83.122
0.33043,0.75217,83.441
0.33043,0.76594,83.745
0.33043,0.77971,84.035
0.33043,0.79348,84.311
0.33043,0.80725,84.574
0.33043,0.82101,84.825
0.33043,0.83478,85.064
0.33043,0.84855,85.292
0.33043,0.86232,85.509
0.33043,0.87609,85.716
0.33043,0.88986,85.913
0.33043,0.90362,86.101
0.33043,0.91739,86.28
0.33043,0.93116,86.45
0.33043,0.94493,86.613
0.33043,0.9587,86.767
0.33043,0.97246,86.915
0.33043,0.98623,87.056
0.33043,1,87.19
0.36087,0.05,14.798
0.36087,0.063768,18.438
0.36087,0.077536,21.907
0.36087,0.091304,25.213
0.36087,0.10507,28.363
0.36087,0.11884,31.365
0.36087,0.13261,34.226
0.36087,0.14638,36.952
0.36087,0.16014,39.55
0.36087,0.17391,42.025
0.36087,0.18768,44.385
0.36087,0.20145,46.633
0.36087,0.21522,48.775
0.36087,0.22899,50.817
0.36087,0.24275,52.763
0.36087,0.25652,54.617
0.36087,0.27029,56.384
0.36087,0.28406,58.067
0.36087,0.29783,59.672
0.36087,0.31159,61.201
0.36087,0.32536,62.658
0.36087,0.33913,64.047
0.36087,0.3529,65.37
0.36087,0.36667,66.631
0.36087,0.38043,67.832
0.36087,0.3942,68.978
0.36087,0.40797,70.069
0.36087,0.42174,71.109
0.36087,0.43551,72.1
0.36087,0.44928,73.044
0.36087,0.46304,73.944
0.36087,0.47681,74.802
0.36087,0.49058,75.619
0.36087,0.50435,76.398
0.36087,0.51812,77.14
0.36087,0.53188,77.847
0.36087,0.54565,78.521
0.36087,0.55942,79.163
0.36087,0.57319,79.775
0.36087,0.58696,80.359
0.36087,0.60072,80.914
0.36087,0.61449,81.444
0.36087,0.62826,81.949
0.36087,0.64203,82.43
0.36087,0.6558,82.888
0.36087,0.66957,83.325
0.36087,0.68333,83.741
0.36087,0.6971,84.138
0.36087,0.71087,84.516
0.36087,0.72464,84.876
0.36087,0.73841,85.22
0.36087,0.75217,85.547
0.36087,0.76594,85.858
0.36087,0.77971,86.155
0.36087,0.79348,86.439
0.36087,0.80725,86.708
0.36087,0.82101,86.965
0.36087,0.83478,87.21
0.36087,0.84855,87.444
0.36087,0.86232,87.666
0.36087,0.87609,87.878
0.36087,0.88986,88.08
0.36087,0.90362,88.273
0.36087,0.91739,88.456
0.36087,0.93116,88.631
0.36087,0.94493,88.798
0.36087,0.9587,88.957
0.36087,0.97246,89.108
0.36087,0.98623,89.252
0.36087,1,89.39
0.3913,0.05,15.173
0.3913,0.063768,18.905
0.3913,0.077536,22.462
0.3913,0.091304,25.851
0.3913,0.10507,29.081
0.3913,0.11884,32.159
0.3913,0.13261,35.093
0.3913,0.14638,37.888
0.3913,0.16014,40.552
0.3913,0.17391,43.09
0.3913,0.18768,45.509
0.3913,0.20145,47.814
0.3913,0.21522,50.011
0.3913,0.22899,52.104
0.3913,0.24275,54.099
0.3913,0.25652,56
0.3913,0.27029,57.812
0.3913,0.28406,59.538
0.3913,0.29783,61.183
0.3913,0.31159,62.751
0.3913,0.32536,64.245
0.3913,0.33913,65.669
0.3913,0.3529,67.026
0.3913,0.36667,68.319
0.3913,0.38043,69.551
0.3913,0.3942,70.725
0.3913,0.40797,71.844
0.3913,0.42174,72.91
0.3913,0.43551,73.926
0.3913,0.44928,74.894
0.3913,0.46304,75.817
0.3913,0.47681,76.696
0.3913,0.49058,77.534
0.3913,0.50435,78.333
0.3913,0.51812,79.094
0.3913,0.53188,79.819
0.3913,0.54565,80.51
0.3913,0.55942,81.169
0.3913,0.57319,81.796
0.3913,0.58696,82.394
0.3913,0.60072,82.964
0.3913,0.61449,83.507
0.3913,0.62826,84.025
0.3913,0.64203,84.518
0.3913,0.6558,84.988
0.3913,0.66957,85.436
0.3913,0.68333,85.863
0.3913,0.6971,86.269
0.3913,0.71087,86.657
0.3913,0.72464,87.026
0.3913,0.73841,87.378
0.3913,0.75217,87.714
0.3913,0.76594,88.033
0.3913,0.77971,88.338
0.3913,0.79348,88.628
0.3913,0.80725,88.905
0.3913,0.82101,89.168
0.3913,0.83478,89.42
0.3913,0.84855,89.659
0.3913,0.86232,89.887
0.3913,0.87609,90.104
0.3913,0.88986,90.312
0.3913,0.90362,90.509
0.3913,0.91739,90.697
0.3913,0.93116,90.876
0.3913,0.94493,91.047
0.3913,0.9587,91.21
0.3913,0.97246,91.365
0.3913,0.98623,91.513
0.3913,1,91.654
0.42174,0.05,15.558
0.42174,0.063768,19.385
0.42174,0.077536,23.032
0.42174,0.091304,26.508
0.42174,0.10507,29.82
0.42174,0.11884,32.976
0.42174,0.13261,35.984
0.42174,0.14638,38.85
0.42174,0.16014,41.582
0.42174,0.17391,44.185
0.42174,0.18768,46.665
0.42174,0.20145,49.029
0.42174,0.21522,51.282
0.42174,0.22899,53.428
0.42174,0.24275,55.474
0.42174,0.25652,57.423
0.42174,0.27029,59.281
0.42174,0.28406,61.051
0.42174,0.29783,62.738
0.42174,0.31159,64.346
0.42174,0.32536,65.878
0.42174,0.33913,67.337
0.42174,0.3529,68.729
0.42174,0.36667,70.054
0.42174,0.38043,71.318
0.42174,0.3942,72.522
0.42174,0.40797,73.669
0.42174,0.42174,74.762
0.42174,0.43551,75.804
0.42174,0.44928,76.797
0.42174,0.46304,77.743
0.42174,0.47681,78.645
0.42174,0.49058,79.504
0.42174,0.50435,80.323
0.42174,0.51812,81.103
0.42174,0.53188,81.847
0.42174,0.54565,82.556
0.42174,0.55942,83.231
0.42174,0.57319,83.874
0.42174,0.58696,84.488
0.42174,0.60072,85.072
0.42174,0.61449,85.629
0.42174,0.62826,86.16
0.42174,0.64203,86.665
0.42174,0.6558,87.147
0.42174,0.66957,87.607
0.42174,0.68333,88.044
0.42174,0.6971,88.461
0.42174,0.71087,88.859
0.42174,0.72464,89.237
0.42174,0.73841,89.598
0.42174,0.75217,89.942
0.42174,0.76594,90.27
0.42174,0.77971,90.582
0.42174,0.79348,90.88
0.42174,0.80725,91.164
0.42174,0.82101,91.434
0.42174,0.83478,91.692
0.42174,0.84855,91.937
0.42174,0.86232,92.171
0.42174,0.87609,92.394
0.42174,0.88986,92.606
0.42174,0.90362,92.809
0.42174,0.91739,93.002
0.42174,0.93116,93.185
0.42174,0.94493,93.361
0.42174,0.9587,93.528
0.42174,0.97246,93.687
0.42174,0.98623,93.838
0.42174,1,93.983
0.45217,0.05,15.954
0.45217,0.063768,19.879
0.45217,0.077536,23.619
0.45217,0.091304,27.183
0.45217,0.10507,30.579
0.45217,0.11884,33.816
0.45217,0.13261,36.9
0.45217,0.14638,39.84
0.45217,0.16014,42.641
0.45217,0.17391,45.31
0.45217,0.18768,47.853
0.45217,0.20145,50.277
0.45217,0.21522,52.587
0.45217,0.22899,54.789
0.45217,0.24275,56.886
0.45217,0.25652,58.885
0.45217,0.27029,60.79
0.45217,0.28406,62.606
0.45217,0.29783,64.336
0.45217,0.31159,65.984
0.45217,0.32536,67.555
0.45217,0.33913,69.052
0.45217,0.3529,70.479
0.45217,0.36667,71.838
0.45217,0.38043,73.134
0.45217,0.3942,74.369
0.45217,0.40797,75.545
0.45217,0.42174,76.666
0.45217,0.43551,77.735
0.45217,0.44928,78.753
0.45217,0.46304,79.723
0.45217,0.47681,80.648
0.45217,0.49058,81.529
0.45217,0.50435,82.369
0.45217,0.51812,83.169
0.45217,0.53188,83.931
0.45217,0.54565,84.658
0.45217,0.55942,85.35
0.45217,0.57319,86.01
0.45217,0.58696,86.639
0.45217,0.60072,87.238
0.45217,0.61449,87.809
0.45217,0.62826,88.354
0.45217,0.64203,88.872
0.45217,0.6558,89.366
0.45217,0.66957,89.837
0.45217,0.68333,90.286
0.45217,0.6971,90.714
0.45217,0.71087,91.121
0.45217,0.72464,91.51
0.45217,0.73841,91.88
0.45217,0.75217,92.233
0.45217,0.76594,92.569
0.45217,0.77971,92.889
0.45217,0.79348,93.194
0.45217,0.80725,93.485
0.45217,0.82101,93.762
0.45217,0.83478,94.026
0.45217,0.84855,94.278
0.45217,0.86232,94.518
0.45217,0.87609,94.747
0.45217,0.88986,94.964
0.45217,0.90362,95.172
0.45217,0.91739,95.37
0.45217,0.93116,95.558
0.45217,0.94493,95.738
0.45217,0.9587,95.909
0.45217,0.97246,96.072
0.45217,0.98623,96.228
0.45217,1,96.376
0.48261,0.05,16.361
0.48261,0.063768,20.386
0.48261,0.077536,24.221
0.48261,0.091304,27.876
0.48261,0.10507,31.359
0.48261,0.11884,34.678
0.48261,0.13261,37.841
0.48261,0.14638,40.856
0.48261,0.16014,43.728
0.48261,0.17391,46.465
0.48261,0.18768,49.074
0.48261,0.20145,51.559
0.48261,0.21522,53.928
0.48261,0.22899,56.186
0.48261,0.24275,58.337
0.48261,0.25652,60.387
0.48261,0.27029,62.34
0.48261,0.28406,64.202
0.48261,0.29783,65.976
0.48261,0.31159,67.667
0.48261,0.32536,69.278
0.48261,0.33913,70.813
0.48261,0.3529,72.276
0.48261,0.36667,73.67
0.48261,0.38043,74.999
0.48261,0.3942,76.265
0.48261,0.40797,77.471
0.48261,0.42174,78.621
0.48261,0.43551,79.717
0.48261,0.44928,80.761
0.48261,0.46304,81.756
0.48261,0.47681,82.704
0.48261,0.49058,83.608
0.48261,0.50435,84.469
0.48261,0.51812,85.289
0.48261,0.53188,86.071
0.48261,0.54565,86.817
0.48261,0.55942,87.527
0.48261,0.57319,88.203
0.48261,0.58696,88.848
0.48261,0.60072,89.463
0.48261,0.61449,90.048
0.48261,0.62826,90.607
0.48261,0.64203,91.138
0.48261,0.6558,91.645
0.48261,0.66957,92.128
0.48261,0.68333,92.588
0.48261,0.6971,93.027
0.48261,0.71087,93.445
0.48261,0.72464,93.843
0.48261,0.73841,94.223
0.48261,0.75217,94.584
0.48261,0.76594,94.929
0.48261,0.77971,95.258
0.48261,0.79348,95.571
0.48261,0.80725,95.869
0.48261,0.82101,96.153
0.48261,0.83478,96.424
0.48261,0.84855,96.682
0.48261,0.86232,96.928
0.48261,0.87609,97.163
0.48261,0.88986,97.386
0.48261,0.90362,97.599
0.48261,0.91739,97.802
0.48261,0.93116,97.995
0.48261,0.94493,98.179
0.48261,0.9587,98.355
0.48261,0.97246,98.522
0.48261,0.98623,98.682
0.48261,1,98.833
0.51304,0.05,16.779
0.51304,0.063768,20.906
0.51304,0.077536,24.839
0.51304,0.091304,28.588
0.51304,0.10507,32.159
0.51304,0.11884,35.563
0.51304,0.13261,38.807
0.51304,0.14638,41.898
0.51304,0.16014,44.844
0.51304,0.17391,47.651
0.51304,0.18768,50.326
0.51304,0.20145,52.875
0.51304,0.21522,55.304
0.51304,0.22899,57.619
0.51304,0.24275,59.825
0.51304,0.25652,61.928
0.51304,0.27029,63.931
0.51304,0.28406,65.84
0.51304,0.29783,67.66
0.51304,0.31159,69.393
0.51304,0.32536,71.045
0.51304,0.33913,72.62
0.51304,0.3529,74.12
0.51304,0.36667,75.55
0.51304,0.38043,76.913
0.51304,0.3942,78.211
0.51304,0.40797,79.448
0.51304,0.42174,80.627
0.51304,0.43551,81.751
0.51304,0.44928,82.822
0.51304,0.46304,83.842
0.51304,0.47681,84.815
0.51304,0.49058,85.741
0.51304,0.50435,86.624
0.51304,0.51812,87.466
0.51304,0.53188,88.268
0.51304,0.54565,89.032
0.51304,0.55942,89.76
0.51304,0.57319,90.454
0.51304,0.58696,91.115
0.51304,0.60072,91.746
0.51304,0.61449,92.346
0.51304,0.62826,92.919
0.51304,0.64203,93.464
0.51304,0.6558,93.984
0.51304,0.66957,94.479
0.51304,0.68333,94.951
0.51304,0.6971,95.401
0.51304,0.71087,95.829
0.51304,0.72464,96.238
0.51304,0.73841,96.627
0.51304,0.75217,96.998
0.51304,0.76594,97.351
0.51304,0.77971,97.688
0.51304,0.79348,98.009
0.51304,0.80725,98.315
0.51304,0.82101,98.607
0.51304,0.83478,98.884
0.51304,0.84855,99.149
0.51304,0.86232,99.401
0.51304,0.87609,99.642
0.51304,0.88986,99.871
0.51304,0.90362,100.09
0.51304,0.91739,100.3
0.51304,0.93116,100.5
0.51304,0.94493,100.68
0.51304,0.9587,100.86
0.51304,0.97246,101.04
0.51304,0.98623,101.2
0.51304,1,101.36
0.54348,0.05,17.207
0.54348,0.063768,21.439
0.54348,0.077536,25.473
0.54348,0.091304,29.317
0.54348,0.10507,32.98
0.54348,0.11884,36.471
0.54348,0.13261,39.797
0.54348,0.14638,42.967
0.54348,0.16014,45.988
0.54348,0.17391,48.867
0.54348,0.18768,51.61
0.54348,0.20145,54.224
0.54348,0.21522,56.716
0.54348,0.22899,59.09
0.54348,0.24275,61.352
0.54348,0.25652,63.508
0.54348,0.27029,65.562
0.54348,0.28406,67.52
0.54348,0.29783,69.386
0.54348,0.31159,71.164
0.54348,0.32536,72.858
0.54348,0.33913,74.473
0.54348,0.3529,76.012
0.54348,0.36667,77.478
0.54348,0.38043,78.875
0.54348,0.3942,80.207
0.54348,0.40797,81.476
0.54348,0.42174,82.685
0.54348,0.43551,83.837
0.54348,0.44928,84.935
0.54348,0.46304,85.982
0.54348,0.47681,86.979
0.54348,0.49058,87.929
0.54348,0.50435,88.835
0.54348,0.51812,89.698
0.54348,0.53188,90.52
0.54348,0.54565,91.304
0.54348,0.55942,92.051
0.54348,0.57319,92.762
0.54348,0.58696,93.441
0.54348,0.60072,94.087
0.54348,0.61449,94.703
0.54348,0.62826,95.29
0.54348,0.64203,95.849
0.54348,0.6558,96.382
0.54348,0.66957,96.89
0.54348,0.68333,97.374
0.54348,0.6971,97.835
0.54348,0.71087,98.275
0.54348,0.72464,98.694
0.54348,0.73841,99.093
0.54348,0.75217,99.473
0.54348,0.76594,99.836
0.54348,0.77971,100.18
0.54348,0.79348,100.51
0.54348,0.80725,100.82
0.54348,0.82101,101.12
0.54348,0.83478,101.41
0.54348,0.84855,101.68
0.54348,0.86232,101.94
0.54348,0.87609,102.18
0.54348,0.88986,102.42
0.54348,0.90362,102.64
0.54348,0.91739,102.86
0.54348,0.93116,103.06
0.54348,0.94493,103.25
0.54348,0.9587,103.44
0.54348,0.97246,103.61
0.54348,0.98623,103.78
0.54348,1,103.94
0.57391,0.05,17.646
0.57391,0.063768,21.986
0.57391,0.077536,26.123
0.57391,0.091304,30.065
0.57391,0.10507,33.821
0.57391,0.11884,37.401
0.57391,0.13261,40.812
0.57391,0.14638,44.063
0.57391,0.16014,47.161
0.57391,0.17391,50.113
0.57391,0.18768,52.926
0.57391,0.20145,55.607
0.57391,0.21522,58.162
0.57391,0.22899,60.597
0.57391,0.24275,62.917
0.57391,0.25652,65.128
0.57391,0.27029,67.234
0.57391,0.28406,69.242
0.57391,0.29783,71.156
0.57391,0.31159,72.979
0.57391,0.32536,74.716
0.57391,0.33913,76.372
0.57391,0.3529,77.95
0.57391,0.36667,79.454
0.57391,0.38043,80.887
0.57391,0.3942,82.252
0.57391,0.40797,83.553
0.57391,0.42174,84.793
0.57391,0.43551,85.975
0.57391,0.44928,87.101
0.57391,0.46304,88.174
0.57391,0.47681,89.197
0.57391,0.49058,90.172
0.57391,0.50435,91.1
0.57391,0.51812,91.985
0.57391,0.53188,92.829
0.57391,0.54565,93.632
0.57391,0.55942,94.398
0.57391,0.57319,95.128
0.57391,0.58696,95.823
0.57391,0.60072,96.486
0.57391,0.61449,97.118
0.57391,0.62826,97.72
0.57391,0.64203,98.293
0.57391,0.6558,98.84
0.57391,0.66957,99.361
0.57391,0.68333,99.857
0.57391,0.6971,100.33
0.57391,0.71087,100.78
0.57391,0.72464,101.21
0.57391,0.73841,101.62
0.57391,0.75217,102.01
0.57391,0.76594,102.38
0.57391,0.77971,102.74
0.57391,0.79348,103.07
0.57391,0.80725,103.4
0.57391,0.82101,103.7
0.57391,0.83478,103.99
0.57391,0.84855,104.27
0.57391,0.86232,104.54
0.57391,0.87609,104.79
0.57391,0.88986,105.03
0.57391,0.90362,105.26
0.57391,0.91739,105.48
0.57391,0.93116,105.69
0.57391,0.94493,105.89
0.57391,0.9587,106.08
0.57391,0.97246,106.26
0.57391,0.98623,106.43
0.57391,1,106.59
0.60435,0.05,18.095
0.60435,0.063768,22.546
0.60435,0.077536,26.788
0.60435,0.091304,30.83
0.60435,0.10507,34.683
0.60435,0.11884,38.354
0.60435,0.13261,41.852
0.60435,0.14638,45.185
0.60435,0.16014,48.362
0.60435,0.17391,51.39
0.60435,0.18768,54.274
0.60435,0.20145,57.024
0.60435,0.21522,59.644
0.60435,0.22899,62.14
0.60435,0.24275,64.519
0.60435,0.25652,66.787
0.60435,0.27029,68.947
0.60435,0.28406,71.006
0.60435,0.29783,72.968
0.60435,0.31159,74.838
0.60435,0.32536,76.62
0.60435,0.33913,78.318
0.60435,0.3529,79.936
0.60435,0.36667,81.478
0.60435,0.38043,82.947
0.60435,0.3942,84.347
0.60435,0.40797,85.682
0.60435,0.42174,86.953
0.60435,0.43551,88.165
0.60435,0.44928,89.32
0.60435,0.46304,90.42
0.60435,0.47681,91.469
0.60435,0.49058,92.468
0.60435,0.50435,93.421
0.60435,0.51812,94.328
0.60435,0.53188,95.193
0.60435,0.54565,96.017
0.60435,0.55942,96.803
0.60435,0.57319,97.551
0.60435,0.58696,98.264
0.60435,0.60072,98.944
0.60435,0.61449,99.592
0.60435,0.62826,100.21
0.60435,0.64203,100.8
0.60435,0.6558,101.36
0.60435,0.66957,101.89
0.60435,0.68333,102.4
0.60435,0.6971,102.89
0.60435,0.71087,103.35
0.60435,0.72464,103.79
0.60435,0.73841,104.21
0.60435,0.75217,104.61
0.60435,0.76594,104.99
0.60435,0.77971,105.35
0.60435,0.79348,105.7
0.60435,0.80725,106.03
0.60435,0.82101,106.34
0.60435,0.83478,106.64
0.60435,0.84855,106.93
0.60435,0.86232,107.2
0.60435,0.87609,107.46
0.60435,0.88986,107.71
0.60435,0.90362,107.94
0.60435,0.91739,108.17
0.60435,0.93116,108.38
0.60435,0.94493,108.58
0.60435,0.9587,108.78
0.60435,0.97246,108.96
0.60435,0.98623,109.14
0.60435,1,109.31
0.63478,0.05,18.555
0.63478,0.063768,23.12
0.63478,0.077536,27.469
0.63478,0.091304,31.614
0.63478,0.10507,35.565
0.63478,0.11884,39.329
0.63478,0.13261,42.916
0.63478,0.14638,46.334
0.63478,0.16014,49.592
0.63478,0.17391,52.696
0.63478,0.18768,55.655
0.63478,0.20145,58.474
0.63478,0.21522,61.16
0.63478,0.22899,63.72
0.63478,0.24275,66.16
0.63478,0.25652,68.485
0.63478,0.27029,70.7
0.63478,0.28406,72.812
0.63478,0.29783,74.824
0.63478,0.31159,76.741
0.63478,0.32536,78.568
0.63478,0.33913,80.309
0.63478,0.3529,81.968
0.63478,0.36667,83.549
0.63478,0.38043,85.056
0.63478,0.3942,86.492
0.63478,0.40797,87.86
0.63478,0.42174,89.164
0.63478,0.43551,90.407
0.63478,0.44928,91.591
0.63478,0.46304,92.72
0.63478,0.47681,93.795
0.63478,0.49058,94.82
0.63478,0.50435,95.796
0.63478,0.51812,96.727
0.63478,0.53188,97.614
0.63478,0.54565,98.459
0.63478,0.55942,99.264
0.63478,0.57319,100.03
0.63478,0.58696,100.76
0.63478,0.60072,101.46
0.63478,0.61449,102.12
0.63478,0.62826,102.76
0.63478,0.64203,103.36
0.63478,0.6558,103.93
0.63478,0.66957,104.48
0.63478,0.68333,105
0.63478,0.6971,105.5
0.63478,0.71087,105.98
0.63478,0.72464,106.43
0.63478,0.73841,106.86
0.63478,0.75217,107.27
0.63478,0.76594,107.66
0.63478,0.77971,108.03
0.63478,0.79348,108.39
0.63478,0.80725,108.73
0.63478,0.82101,109.05
0.63478,0.83478,109.35
0.63478,0.84855,109.65
0.63478,0.86232,109.93
0.63478,0.87609,110.19
0.63478,0.88986,110.45
0.63478,0.90362,110.69
0.63478,0.91739,110.92
0.63478,0.93116,111.14
0.63478,0.94493,111.35
0.63478,0.9587,111.54
0.63478,0.97246,111.73
0.63478,0.98623,111.91
0.63478,1,112.09
0.66522,0.05,19.026
0.66522,0.063768,23.706
0.66522,0.077536,28.166
0.66522,0.091304,32.417
0.66522,0.10507,36.467
0.66522,0.11884,40.327
0.66522,0.13261,44.005
0.66522,0.14638,47.51
0.66522,0.16014,50.85
0.66522,0.17391,54.033
0.66522,0.18768,57.067
0.66522,0.20145,59.957
0.66522,0.21522,62.712
0.66522,0.22899,65.337
0.66522,0.24275,67.839
0.66522,0.25652,70.222
0.66522,0.27029,72.494
0.66522,0.28406,74.659
0.66522,0.29783,76.722
0.66522,0.31159,78.688
0.66522,0.32536,80.561
0.66522,0.33913,82.347
0.66522,0.3529,84.048
0.66522,0.36667,85.669
0.66522,0.38043,87.214
0.66522,0.3942,88.687
0.66522,0.40797,90.09
0.66522,0.42174,91.427
0.66522,0.43551,92.701
0.66522,0.44928,93.915
0.66522,0.46304,95.072
0.66522,0.47681,96.175
0.66522,0.49058,97.226
0.66522,0.50435,98.227
0.66522,0.51812,99.181
0.66522,0.53188,100.09
0.66522,0.54565,100.96
0.66522,0.55942,101.78
0.66522,0.57319,102.57
0.66522,0.58696,103.32
0.66522,0.60072,104.03
0.66522,0.61449,104.72
0.66522,0.62826,105.36
0.66522,0.64203,105.98
0.66522,0.6558,106.57
0.66522,0.66957,107.13
0.66522,0.68333,107.67
0.66522,0.6971,108.18
0.66522,0.71087,108.66
0.66522,0.72464,109.13
0.66522,0.73841,109.57
0.66522,0.75217,109.99
0.66522,0.76594,110.39
0.66522,0.77971,110.77
0.66522,0.79348,111.14
0.66522,0.80725,111.48
0.66522,0.82101,111.81
0.66522,0.83478,112.13
0.66522,0.84855,112.43
0.66522,0.86232,112.72
0.66522,0.87609,112.99
0.66522,0.88986,113.25
0.66522,0.90362,113.5
0.66522,0.91739,113.73
0.66522,0.93116,113.96
0.66522,0.94493,114.17
0.66522,0.9587,114.37
0.66522,0.97246,114.57
0.66522,0.98623,114.75
0.66522,1,114.93
0.69565,0.05,19.507
0.69565,0.063768,24.306
0.69565,0.077536,28.879
0.69565,0.091304,33.237
0.69565,0.10507,37.39
0.69565,0.11884,41.347
0.69565,0.13261,45.118
0.69565,0.14638,48.712
0.69565,0.16014,52.137
0.69565,0.17391,55.401
0.69565,0.18768,58.511
0.69565,0.20145,61.475
0.69565,0.21522,64.299
0.69565,0.22899,66.99
0.69565,0.24275,69.555
0.69565,0.25652,71.999
0.69565,0.27029,74.329
0.69565,0.28406,76.548
0.69565,0.29783,78.663
0.69565,0.31159,80.679
0.69565,0.32536,82.6
0.69565,0.33913,84.431
0.69565,0.3529,86.175
0.69565,0.36667,87.837
0.69565,0.38043,89.421
0.69565,0.3942,90.931
0.69565,0.40797,92.369
0.69565,0.42174,93.74
0.69565,0.43551,95.047
0.69565,0.44928,96.292
0.69565,0.46304,97.478
0.69565,0.47681,98.609
0.69565,0.49058,99.686
0.69565,0.50435,100.71
0.69565,0.51812,101.69
0.69565,0.53188,102.62
0.69565,0.54565,103.51
0.69565,0.55942,104.36
0.69565,0.57319,105.17
0.69565,0.58696,105.93
0.69565,0.60072,106.67
0.69565,0.61449,107.37
0.69565,0.62826,108.03
0.69565,0.64203,108.66
0.69565,0.6558,109.27
0.69565,0.66957,109.84
0.69565,0.68333,110.39
0.69565,0.6971,110.92
0.69565,0.71087,111.41
0.69565,0.72464,111.89
0.69565,0.73841,112.34
0.69565,0.75217,112.77
0.69565,0.76594,113.18
0.69565,0.77971,113.58
0.69565,0.79348,113.95
0.69565,0.80725,114.3
0.69565,0.82101,114.64
0.69565,0.83478,114.97
0.69565,0.84855,115.27
0.69565,0.86232,115.57
0.69565,0.87609,115.85
0.69565,0.88986,116.11
0.69565,0.90362,116.37
0.69565,0.91739,116.61
0.69565,0.93116,116.84
0.69565,0.94493,117.06
0.69565,0.9587,117.27
0.69565,0.97246,117.47
0.69565,0.98623,117.66
0.69565,1,117.84
0.72609,0.05,19.999
0.72609,0.063768,24.919
0.72609,0.077536,29.608
0.72609,0.091304,34.075
0.72609,0.10507,38.333
0.72609,0.11884,42.39
0.72609,0.13261,46.257
0.72609,0.14638,49.941
0.72609,0.16014,53.452
0.72609,0.17391,56.798
0.72609,0.18768,59.987
0.72609,0.20145,63.025
0.72609,0.21522,65.921
0.72609,0.22899,68.68
0.72609,0.24275,71.31
0.72609,0.25652,73.816
0.72609,0.27029,76.204
0.72609,0.28406,78.479
0.72609,0.29783,80.648
0.72609,0.31159,82.714
0.72609,0.32536,84.684
0.72609,0.33913,86.56
0.72609,0.3529,88.349
0.72609,0.36667,90.053
0.72609,0.38043,91.677
0.72609,0.3942,93.225
0.72609,0.40797,94.7
0.72609,0.42174,96.105
0.72609,0.43551,97.444
0.72609,0.44928,98.721
0.72609,0.46304,99.937
0.72609,0.47681,101.1
0.72609,0.49058,102.2
0.72609,0.50435,103.25
0.72609,0.51812,104.26
0.72609,0.53188,105.21
0.72609,0.54565,106.12
0.72609,0.55942,106.99
0.72609,0.57319,107.82
0.72609,0.58696,108.61
0.72609,0.60072,109.36
0.72609,0.61449,110.07
0.72609,0.62826,110.76
0.72609,0.64203,111.41
0.72609,0.6558,112.03
0.72609,0.66957,112.62
0.72609,0.68333,113.18
0.72609,0.6971,113.71
0.72609,0.71087,114.23
0.72609,0.72464,114.71
0.72609,0.73841,115.18
0.72609,0.75217,115.62
0.72609,0.76594,116.04
0.72609,0.77971,116.44
0.72609,0.79348,116.82
0.72609,0.80725,117.19
0.72609,0.82101,117.54
0.72609,0.83478,117.87
0.72609,0.84855,118.18
0.72609,0.86232,118.48
0.72609,0.87609,118.77
0.72609,0.88986,119.04
0.72609,0.90362,119.3
0.72609,0.91739,119.55
0.72609,0.93116,119.79
0.72609,0.94493,120.01
0.72609,0.9587,120.23
0.72609,0.97246,120.43
0.72609,0.98623,120.63
0.72609,1,120.81
0.75652,0.05,20.502
0.75652,0.063768,25.546
0.75652,0.077536,30.352
0.75652,0.091304,34.932
0.75652,0.10507,39.297
0.75652,0.11884,43.456
0.75652,0.13261,47.419
0.75652,0.14638,51.197
0.75652,0.16014,54.796
0.75652,0.17391,58.226
0.75652,0.18768,61.495
0.75652,0.20145,64.61
0.75652,0.21522,67.578
0.75652,0.22899,70.407
0.75652,0.24275,73.103
0.75652,0.25652,75.671
0.75652,0.27029,78.119
0.75652,0.28406,80.452
0.75652,0.29783,82.675
0.75652,0.31159,84.794
0.75652,0.32536,86.813
0.75652,0.33913,88.737
0.75652,0.3529,90.57
0.75652,0.36667,92.317
0.75652,0.38043,93.982
0.75652,0.3942,95.568
0.75652,0.40797,97.08
0.75652,0.42174,98.521
0.75652,0.43551,99.894
0.75652,0.44928,101.2
0.75652,0.46304,102.45
0.75652,0.47681,103.64
0.75652,0.49058,104.77
0.75652,0.50435,105.85
0.75652,0.51812,106.88
0.75652,0.53188,107.86
0.75652,0.54565,108.79
0.75652,0.55942,109.68
0.75652,0.57319,110.53
0.75652,0.58696,111.34
0.75652,0.60072,112.11
0.75652,0.61449,112.84
0.75652,0.62826,113.54
0.75652,0.64203,114.21
0.75652,0.6558,114.84
0.75652,0.66957,115.45
0.75652,0.68333,116.02
0.75652,0.6971,116.57
0.75652,0.71087,117.1
0.75652,0.72464,117.6
0.75652,0.73841,118.07
0.75652,0.75217,118.52
0.75652,0.76594,118.96
0.75652,0.77971,119.37
0.75652,0.79348,119.76
0.75652,0.80725,120.13
0.75652,0.82101,120.49
0.75652,0.83478,120.83
0.75652,0.84855,121.15
0.75652,0.86232,121.46
0.75652,0.87609,121.76
0.75652,0.88986,122.04
0.75652,0.90362,122.3
0.75652,0.91739,122.56
0.75652,0.93116,122.8
0.75652,0.94493,123.03
0.75652,0.9587,123.25
0.75652,0.97246,123.46
0.75652,0.98623,123.66
0.75652,1,123.85
0.78696,0.05,21.016
0.78696,0.063768,26.185
0.78696,0.077536,31.112
0.78696,0.091304,35.807
0.78696,0.10507,40.281
0.78696,0.11884,44.544
0.78696,0.13261,48.607
0.78696,0.14638,52.479
0.78696,0.16014,56.168
0.78696,0.17391,59.684
0.78696,0.18768,63.035
0.78696,0.20145,66.228
0.78696,0.21522,69.271
0.78696,0.22899,72.17
0.78696,0.24275,74.933
0.78696,0.25652,77.566
0.78696,0.27029,80.076
0.78696,0.28406,82.467
0.78696,0.29783,84.746
0.78696,0.31159,86.917
0.78696,0.32536,88.987
0.78696,0.33913,90.959
0.78696,0.3529,92.838
0.78696,0.36667,94.629
0.78696,0.38043,96.335
0.78696,0.3942,97.962
0.78696,0.40797,99.511
0.78696,0.42174,100.99
0.78696,0.43551,102.4
0.78696,0.44928,103.74
0.78696,0.46304,105.02
0.78696,0.47681,106.23
0.78696,0.49058,107.39
0.78696,0.50435,108.5
0.78696,0.51812,109.55
0.78696,0.53188,110.56
0.78696,0.54565,111.52
0.78696,0.55942,112.43
0.78696,0.57319,113.3
0.78696,0.58696,114.13
0.78696,0.60072,114.91
0.78696,0.61449,115.67
0.78696,0.62826,116.38
0.78696,0.64203,117.07
0.78696,0.6558,117.72
0.78696,0.66957,118.34
0.78696,0.68333,118.93
0.78696,0.6971,119.49
0.78696,0.71087,120.03
0.78696,0.72464,120.54
0.78696,0.73841,121.03
0.78696,0.75217,121.49
0.78696,0.76594,121.94
0.78696,0.77971,122.36
0.78696,0.79348,122.76
0.78696,0.80725,123.14
0.78696,0.82101,123.51
0.78696,0.83478,123.86
0.78696,0.84855,124.19
0.78696,0.86232,124.5
0.78696,0.87609,124.8
0.78696,0.88986,125.09
0.78696,0.90362,125.37
0.78696,0.91739,125.63
0.78696,0.93116,125.87
0.78696,0.94493,126.11
0.78696,0.9587,126.34
0.78696,0.97246,126.55
0.78696,0.98623,126.76
0.78696,1,126.95
0.81739,0.05,21.54
0.81739,0.063768,26.838
0.81739,0.077536,31.888
0.81739,0.091304,36.7
0.81739,0.10507,41.285
0.81739,0.11884,45.655
0.81739,0.13261,49.819
0.81739,0.14638,53.787
0.81739,0.16014,57.569
0.81739,0.17391,61.173
0.81739,0.18768,64.607
0.81739,0.20145,67.879
0.81739,0.21522,70.998
0.81739,0.22899,73.97
0.81739,0.24275,76.802
0.81739,0.25652,79.501
0.81739,0.27029,82.073
0.81739,0.28406,84.524
0.81739,0.29783,86.859
0.81739,0.31159,89.085
0.81739,0.32536,91.206
0.81739,0.33913,93.227
0.81739,0.3529,95.153
0.81739,0.36667,96.989
0.81739,0.38043,98.738
0.81739,0.3942,100.4
0.81739,0.40797,101.99
0.81739,0.42174,103.51
0.81739,0.43551,104.95
0.81739,0.44928,106.32
0.81739,0.46304,107.63
0.81739,0.47681,108.88
0.81739,0.49058,110.07
0.81739,0.50435,111.21
0.81739,0.51812,112.29
0.81739,0.53188,113.32
0.81739,0.54565,114.3
0.81739,0.55942,115.23
0.81739,0.57319,116.12
0.81739,0.58696,116.97
0.81739,0.60072,117.78
0.81739,0.61449,118.55
0.81739,0.62826,119.29
0.81739,0.64203,119.99
0.81739,0.6558,120.65
0.81739,0.66957,121.29
0.81739,0.68333,121.9
0.81739,0.6971,122.47
0.81739,0.71087,123.02
0.81739,0.72464,123.55
0.81739,0.73841,124.05
0.81739,0.75217,124.52
0.81739,0.76594,124.98
0.81739,0.77971,125.41
0.81739,0.79348,125.82
0.81739,0.80725,126.21
0.81739,0.82101,126.59
0.81739,0.83478,126.94
0.81739,0.84855,127.28
0.81739,0.86232,127.61
0.81739,0.87609,127.92
0.81739,0.88986,128.21
0.81739,0.90362,128.49
0.81739,0.91739,128.76
0.81739,0.93116,129.01
0.81739,0.94493,129.26
0.81739,0.9587,129.49
0.81739,0.97246,129.71
0.81739,0.98623,129.92
0.81739,1,130.12
0.84783,0.05,22.075
0.84783,0.063768,27.505
0.84783,0.077536,32.68
0.84783,0.091304,37.611
0.84783,0.10507,42.31
0.84783,0.11884,46.788
0.84783,0.13261,51.056
0.84783,0.14638,55.123
0.84783,0.16014,58.998
0.84783,0.17391,62.691
0.84783,0.18768,66.211
0.84783,0.20145,69.565
0.84783,0.21522,72.761
0.84783,0.22899,75.806
0.84783,0.24275,78.709
0.84783,0.25652,81.475
0.84783,0.27029,84.11
0.84783,0.28406,86.622
0.84783,0.29783,89.016
0.84783,0.31159,91.297
0.84783,0.32536,93.47
0.84783,0.33913,95.542
0.84783,0.3529,97.516
0.84783,0.36667,99.397
0.84783,0.38043,101.19
0.84783,0.3942,102.9
0.84783,0.40797,104.53
0.84783,0.42174,106.08
0.84783,0.43551,107.55
0.84783,0.44928,108.96
0.84783,0.46304,110.31
0.84783,0.47681,111.59
0.84783,0.49058,112.8
0.84783,0.50435,113.97
0.84783,0.51812,115.07
0.84783,0.53188,116.13
0.84783,0.54565,117.13
0.84783,0.55942,118.09
0.84783,0.57319,119.01
0.84783,0.58696,119.88
0.84783,0.60072,120.7
0.84783,0.61449,121.49
0.84783,0.62826,122.25
0.84783,0.64203,122.96
0.84783,0.6558,123.65
0.84783,0.66957,124.3
0.84783,0.68333,124.92
0.84783,0.6971,125.51
0.84783,0.71087,126.08
0.84783,0.72464,126.61
0.84783,0.73841,127.13
0.84783,0.75217,127.61
0.84783,0.76594,128.08
0.84783,0.77971,128.52
0.84783,0.79348,128.94
0.84783,0.80725,129.35
0.84783,0.82101,129.73
0.84783,0.83478,130.1
0.84783,0.84855,130.44
0.84783,0.86232,130.78
0.84783,0.87609,131.09
0.84783,0.88986,131.39
0.84783,0.90362,131.68
0.84783,0.91739,131.96
0.84783,0.93116,132.22
0.84783,0.94493,132.46
0.84783,0.9587,132.7
0.84783,0.97246,132.93
0.84783,0.98623,133.14
0.84783,1,133.35
0.87826,0.05,22.62
0.87826,0.063768,28.184
0.87826,0.077536,33.487
0.87826,0.091304,38.54
0.87826,0.10507,43.356
0.87826,0.11884,47.945
0.87826,0.13261,52.318
0.87826,0.14638,56.485
0.87826,0.16014,60.456
0.87826,0.17391,64.24
0.87826,0.18768,67.847
0.87826,0.20145,71.283
0.87826,0.21522,74.558
0.87826,0.22899,77.679
0.87826,0.24275,80.653
0.87826,0.25652,83.488
0.87826,0.27029,86.189
0.87826,0.28406,88.762
0.87826,0.29783,91.215
0.87826,0.31159,93.552
0.87826,0.32536,95.78
0.87826,0.33913,97.902
0.87826,0.3529,99.925
0.87826,0.36667,101.85
0.87826,0.38043,103.69
0.87826,0.3942,105.44
0.87826,0.40797,107.11
0.87826,0.42174,108.7
0.87826,0.43551,110.21
0.87826,0.44928,111.66
0.87826,0.46304,113.03
0.87826,0.47681,114.34
0.87826,0.49058,115.59
0.87826,0.50435,116.78
0.87826,0.51812,117.92
0.87826,0.53188,119
0.87826,0.54565,120.03
0.87826,0.55942,121.01
0.87826,0.57319,121.95
0.87826,0.58696,122.84
0.87826,0.60072,123.69
0.87826,0.61449,124.5
0.87826,0.62826,125.27
0.87826,0.64203,126
0.87826,0.6558,126.7
0.87826,0.66957,127.37
0.87826,0.68333,128.01
0.87826,0.6971,128.61
0.87826,0.71087,129.19
0.87826,0.72464,129.74
0.87826,0.73841,130.27
0.87826,0.75217,130.77
0.87826,0.76594,131.24
0.87826,0.77971,131.7
0.87826,0.79348,132.13
0.87826,0.80725,132.54
0.87826,0.82101,132.94
0.87826,0.83478,133.31
0.87826,0.84855,133.67
0.87826,0.86232,134.01
0.87826,0.87609,134.33
0.87826,0.88986,134.64
0.87826,0.90362,134.93
0.87826,0.91739,135.22
0.87826,0.93116,135.48
0.87826,0.94493,135.74
0.87826,0.9587,135.98
0.87826,0.97246,136.21
0.87826,0.98623,136.43
0.87826,1,136.64
0.9087,0.05,23.176
0.9087,0.063768,28.877
0.9087,0.077536,34.31
0.9087,0.091304,39.488
0.9087,0.10507,44.421
0.9087,0.11884,49.123
0.9087,0.13261,53.604
0.9087,0.14638,57.873
0.9087,0.16014,61.942
0.9087,0.17391,65.82
0.9087,0.18768,69.515
0.9087,0.20145,73.036
0.9087,0.21522,76.391
0.9087,0.22899,79.589
0.9087,0.24275,82.636
0.9087,0.25652,85.54
0.9087,0.27029,88.307
0.9087,0.28406,90.944
0.9087,0.29783,93.457
0.9087,0.31159,95.852
0.9087,0.32536,98.134
0.9087,0.33913,100.31
0.9087,0.3529,102.38
0.9087,0.36667,104.36
0.9087,0.38043,106.24
0.9087,0.3942,108.03
0.9087,0.40797,109.74
0.9087,0.42174,111.37
0.9087,0.43551,112.92
0.9087,0.44928,114.4
0.9087,0.46304,115.81
0.9087,0.47681,117.15
0.9087,0.49058,118.43
0.9087,0.50435,119.65
0.9087,0.51812,120.82
0.9087,0.53188,121.92
0.9087,0.54565,122.98
0.9087,0.55942,123.98
0.9087,0.57319,124.94
0.9087,0.58696,125.86
0.9087,0.60072,126.73
0.9087,0.61449,127.56
0.9087,0.62826,128.35
0.9087,0.64203,129.1
0.9087,0.6558,129.82
0.9087,0.66957,130.5
0.9087,0.68333,131.15
0.9087,0.6971,131.78
0.9087,0.71087,132.37
0.9087,0.72464,132.93
0.9087,0.73841,133.47
0.9087,0.75217,133.98
0.9087,0.76594,134.47
0.9087,0.77971,134.94
0.9087,0.79348,135.38
0.9087,0.80725,135.8
0.9087,0.82101,136.2
0.9087,0.83478,136.59
0.9087,0.84855,136.95
0.9087,0.86232,137.3
0.9087,0.87609,137.63
0.9087,0.88986,137.95
0.9087,0.90362,138.25
0.9087,0.91739,138.54
0.9087,0.93116,138.81
0.9087,0.94493,139.07
0.9087,0.9587,139.32
0.9087,0.97246,139.56
0.9087,0.98623,139.79
0.9087,1,140
0.93913,0.05,23.743
0.93913,0.063768,29.583
0.93913,0.077536,35.149
0.93913,0.091304,40.453
0.93913,0.10507,45.508
0.93913,0.11884,50.324
0.93913,0.13261,54.914
0.93913,0.14638,59.289
0.93913,0.16014,63.457
0.93913,0.17391,67.429
0.93913,0.18768,71.215
0.93913,0.20145,74.822
0.93913,0.21522,78.259
0.93913,0.22899,81.535
0.93913,0.24275,84.657
0.93913,0.25652,87.632
0.93913,0.27029,90.467
0.93913,0.28406,93.168
0.93913,0.29783,95.743
0.93913,0.31159,98.196
0.93913,0.32536,100.53
0.93913,0.33913,102.76
0.93913,0.3529,104.89
0.93913,0.36667,106.91
0.93913,0.38043,108.84
0.93913,0.3942,110.67
0.93913,0.40797,112.42
0.93913,0.42174,114.09
0.93913,0.43551,115.68
0.93913,0.44928,117.2
0.93913,0.46304,118.64
0.93913,0.47681,120.02
0.93913,0.49058,121.33
0.93913,0.50435,122.58
0.93913,0.51812,123.77
0.93913,0.53188,124.9
0.93913,0.54565,125.99
0.93913,0.55942,127.02
0.93913,0.57319,128
0.93913,0.58696,128.93
0.93913,0.60072,129.83
0.93913,0.61449,130.68
0.93913,0.62826,131.49
0.93913,0.64203,132.26
0.93913,0.6558,132.99
0.93913,0.66957,133.69
0.93913,0.68333,134.36
0.93913,0.6971,135
0.93913,0.71087,135.6
0.93913,0.72464,136.18
0.93913,0.73841,136.73
0.93913,0.75217,137.26
0.93913,0.76594,137.76
0.93913,0.77971,138.24
0.93913,0.79348,138.69
0.93913,0.80725,139.12
0.93913,0.82101,139.53
0.93913,0.83478,139.93
0.93913,0.84855,140.3
0.93913,0.86232,140.66
0.93913,0.87609,141
0.93913,0.88986,141.32
0.93913,0.90362,141.63
0.93913,0.91739,141.93
0.93913,0.93116,142.21
0.93913,0.94493,142.48
0.93913,0.9587,142.73
0.93913,0.97246,142.97
0.93913,0.98623,143.2
0.93913,1,143.42
0.96957,0.05,24.32
0.96957,0.063768,30.303
0.96957,0.077536,36.004
0.96957,0.091304,41.437
0.96957,0.10507,46.614
0.96957,0.11884,51.548
0.96957,0.13261,56.25
0.96957,0.14638,60.73
0.96957,0.16014,65
0.96957,0.17391,69.069
0.96957,0.18768,72.946
0.96957,0.20145,76.641
0.96957,0.21522,80.163
0.96957,0.22899,83.518
0.96957,0.24275,86.716
0.96957,0.25652,89.763
0.96957,0.27029,92.667
0.96957,0.28406,95.434
0.96957,0.29783,98.071
0.96957,0.31159,100.58
0.96957,0.32536,102.98
0.96957,0.33913,105.26
0.96957,0.3529,107.44
0.96957,0.36667,109.51
0.96957,0.38043,111.48
0.96957,0.3942,113.37
0.96957,0.40797,115.16
0.96957,0.42174,116.87
0.96957,0.43551,118.5
0.96957,0.44928,120.05
0.96957,0.46304,121.53
0.96957,0.47681,122.94
0.96957,0.49058,124.28
0.96957,0.50435,125.56
0.96957,0.51812,126.78
0.96957,0.53188,127.94
0.96957,0.54565,129.05
0.96957,0.55942,130.11
0.96957,0.57319,131.11
0.96957,0.58696,132.07
0.96957,0.60072,132.98
0.96957,0.61449,133.85
0.96957,0.62826,134.68
0.96957,0.64203,135.47
0.96957,0.6558,136.23
0.96957,0.66957,136.95
0.96957,0.68333,137.63
0.96957,0.6971,138.28
0.96957,0.71087,138.9
0.96957,0.72464,139.49
0.96957,0.73841,140.06
0.96957,0.75217,140.6
0.96957,0.76594,141.11
0.96957,0.77971,141.6
0.96957,0.79348,142.06
0.96957,0.80725,142.51
0.96957,0.82101,142.93
0.96957,0.83478,143.33
0.96957,0.84855,143.71
0.96957,0.86232,144.08
0.96957,0.87609,144.43
0.96957,0.88986,144.76
0.96957,0.90362,145.08
0.96957,0.91739,145.38
0.96957,0.93116,145.67
0.96957,0.94493,145.94
0.96957,0.9587,146.2
0.96957,0.97246,146.45
0.96957,0.98623,146.69
0.96957,1,146.91
1,0.05,24.908
1,0.063768,31.036
1,0.077536,36.875
1,0.091304,42.439
1,0.10507,47.742
1,0.11884,52.795
1,0.13261,57.61
1,0.14638,62.199
1,0.16014,66.572
1,0.17391,70.739
1,0.18768,74.71
1,0.20145,78.495
1,0.21522,82.101
1,0.22899,85.538
1,0.24275,88.813
1,0.25652,91.933
1,0.27029,94.908
1,0.28406,97.742
1,0.29783,100.44
1,0.31159,103.02
1,0.32536,105.47
1,0.33913,107.81
1,0.3529,110.03
1,0.36667,112.16
1,0.38043,114.18
1,0.3942,116.11
1,0.40797,117.94
1,0.42174,119.69
1,0.43551,121.36
1,0.44928,122.95
1,0.46304,124.47
1,0.47681,125.91
1,0.49058,127.29
1,0.50435,128.6
1,0.51812,129.85
1,0.53188,131.04
1,0.54565,132.17
1,0.55942,133.25
1,0.57319,134.28
1,0.58696,135.26
1,0.60072,136.2
1,0.61449,137.09
1,0.62826,137.94
1,0.64203,138.75
1,0.6558,139.52
1,0.66957,140.26
1,0.68333,140.96
1,0.6971,141.63
1,0.71087,142.26
1,0.72464,142.87
1,0.73841,143.45
1,0.75217,144
1,0.76594,144.52
1,0.77971,145.02
1,0.79348,145.5
1,0.80725,145.95
1,0.82101,146.38
1,0.83478,146.8
1,0.84855,147.19
1,0.86232,147.56
1,0.87609,147.92
1,0.88986,148.26
1,0.90362,148.59
1,0.91739,148.89
1,0.93116,149.19
1,0.94493,149.47
1,0.9587,149.74
1,0.97246,149.99
1,0.98623,150.23
1,1,150.46


==> CSV/Forooghi_backup.csv <==
X,Z,Y
-1,0.08,13.588
-1,0.098776,16.263
-1,0.11755,18.767
-1,0.13633,21.112
-1,0.1551,23.308
-1,0.17388,25.365
-1,0.19265,27.29
-1,0.21143,29.093
-1,0.2302,30.782
-1,0.24898,32.363
-1,0.26776,33.843
-1,0.28653,35.23
-1,0.30531,36.528
-1,0.32408,37.743
-1,0.34286,38.882
-1,0.36163,39.947
-1,0.38041,40.945
-1,0.39918,41.88
-1,0.41796,42.755
-1,0.43673,43.575
-1,0.45551,44.342
-1,0.47429,45.061
-1,0.49306,45.734
-1,0.51184,46.364
-1,0.53061,46.954
-1,0.54939,47.506
-1,0.56816,48.023
-1,0.58694,48.508
-1,0.60571,48.961
-1,0.62449,49.386
-1,0.64327,49.784
-1,0.66204,50.156
-1,0.68082,50.505
-1,0.69959,50.832
-1,0.71837,51.138
-1,0.73714,51.424
-1,0.75592,51.692
-1,0.77469,51.943
-1,0.79347,52.178
-1,0.81224,52.398
-1,0.83102,52.605
-1,0.8498,52.798
-1,0.86857,52.978
-1,0.88735,53.148
-1,0.90612,53.306
-1,0.9249,53.455
-1,0.94367,53.594
-1,0.96245,53.724
-1,0.98122,53.846
-1,1,53.96
-0.95918,0.08,13.384
-0.95918,0.098776,16.019
-0.95918,0.11755,18.485
-0.95918,0.13633,20.795
-0.95918,0.1551,22.958
-0.95918,0.17388,24.984
-0.95918,0.19265,26.88
-0.95918,0.21143,28.656
-0.95918,0.2302,30.32
-0.95918,0.24898,31.877
-0.95918,0.26776,33.335
-0.95918,0.28653,34.701
-0.95918,0.30531,35.979
-0.95918,0.32408,37.176
-0.95918,0.34286,38.298
-0.95918,0.36163,39.347
-0.95918,0.38041,40.331
-0.95918,0.39918,41.251
-0.95918,0.41796,42.113
-0.95918,0.43673,42.92
-0.95918,0.45551,43.676
-0.95918,0.47429,44.384
-0.95918,0.49306,45.047
-0.95918,0.51184,45.667
-0.95918,0.53061,46.248
-0.95918,0.54939,46.793
-0.95918,0.56816,47.302
-0.95918,0.58694,47.779
-0.95918,0.60571,48.226
-0.95918,0.62449,48.645
-0.95918,0.64327,49.036
-0.95918,0.66204,49.403
-0.95918,0.68082,49.747
-0.95918,0.69959,50.068
-0.95918,0.71837,50.37
-0.95918,0.73714,50.652
-0.95918,0.75592,50.916
-0.95918,0.77469,51.163
-0.95918,0.79347,51.395
-0.95918,0.81224,51.612
-0.95918,0.83102,51.815
-0.95918,0.8498,52.005
-0.95918,0.86857,52.183
-0.95918,0.88735,52.35
-0.95918,0.90612,52.506
-0.95918,0.9249,52.652
-0.95918,0.94367,52.789
-0.95918,0.96245,52.917
-0.95918,0.98122,53.037
-0.95918,1,53.149
-0.91837,0.08,13.209
-0.91837,0.098776,15.809
-0.91837,0.11755,18.244
-0.91837,0.13633,20.524
-0.91837,0.1551,22.658
-0.91837,0.17388,24.657
-0.91837,0.19265,26.529
-0.91837,0.21143,28.282
-0.91837,0.2302,29.923
-0.91837,0.24898,31.46
-0.91837,0.26776,32.899
-0.91837,0.28653,34.247
-0.91837,0.30531,35.509
-0.91837,0.32408,36.691
-0.91837,0.34286,37.797
-0.91837,0.36163,38.833
-0.91837,0.38041,39.804
-0.91837,0.39918,40.712
-0.91837,0.41796,41.563
-0.91837,0.43673,42.359
-0.91837,0.45551,43.105
-0.91837,0.47429,43.804
-0.91837,0.49306,44.458
-0.91837,0.51184,45.071
-0.91837,0.53061,45.644
-0.91837,0.54939,46.181
-0.91837,0.56816,46.684
-0.91837,0.58694,47.155
-0.91837,0.60571,47.596
-0.91837,0.62449,48.009
-0.91837,0.64327,48.396
-0.91837,0.66204,48.758
-0.91837,0.68082,49.097
-0.91837,0.69959,49.414
-0.91837,0.71837,49.711
-0.91837,0.73714,49.99
-0.91837,0.75592,50.25
-0.91837,0.77469,50.495
-0.91837,0.79347,50.723
-0.91837,0.81224,50.937
-0.91837,0.83102,51.138
-0.91837,0.8498,51.325
-0.91837,0.86857,51.501
-0.91837,0.88735,51.666
-0.91837,0.90612,51.82
-0.91837,0.9249,51.964
-0.91837,0.94367,52.099
-0.91837,0.96245,52.226
-0.91837,0.98122,52.344
-0.91837,1,52.455
-0.87755,0.08,13.064
-0.87755,0.098776,15.635
-0.87755,0.11755,18.043
-0.87755,0.13633,20.297
-0.87755,0.1551,22.408
-0.87755,0.17388,24.385
-0.87755,0.19265,26.237
-0.87755,0.21143,27.97
-0.87755,0.2302,29.593
-0.87755,0.24898,31.113
-0.87755,0.26776,32.536
-0.87755,0.28653,33.869
-0.87755,0.30531,35.117
-0.87755,0.32408,36.286
-0.87755,0.34286,37.38
-0.87755,0.36163,38.405
-0.87755,0.38041,39.364
-0.87755,0.39918,40.263
-0.87755,0.41796,41.104
-0.87755,0.43673,41.892
-0.87755,0.45551,42.63
-0.87755,0.47429,43.321
-0.87755,0.49306,43.968
-0.87755,0.51184,44.573
-0.87755,0.53061,45.141
-0.87755,0.54939,45.672
-0.87755,0.56816,46.169
-0.87755,0.58694,46.635
-0.87755,0.60571,47.071
-0.87755,0.62449,47.479
-0.87755,0.64327,47.862
-0.87755,0.66204,48.22
-0.87755,0.68082,48.555
-0.87755,0.69959,48.869
-0.87755,0.71837,49.163
-0.87755,0.73714,49.438
-0.87755,0.75592,49.696
-0.87755,0.77469,49.937
-0.87755,0.79347,50.164
-0.87755,0.81224,50.375
-0.87755,0.83102,50.573
-0.87755,0.8498,50.759
-0.87755,0.86857,50.933
-0.87755,0.88735,51.096
-0.87755,0.90612,51.248
-0.87755,0.9249,51.391
-0.87755,0.94367,51.524
-0.87755,0.96245,51.649
-0.87755,0.98122,51.767
-0.87755,1,51.876
-0.83673,0.08,12.947
-0.83673,0.098776,15.495
-0.83673,0.11755,17.882
-0.83673,0.13633,20.116
-0.83673,0.1551,22.208
-0.83673,0.17388,24.168
-0.83673,0.19265,26.002
-0.83673,0.21143,27.72
-0.83673,0.2302,29.329
-0.83673,0.24898,30.836
-0.83673,0.26776,32.246
-0.83673,0.28653,33.567
-0.83673,0.30531,34.804
-0.83673,0.32408,35.962
-0.83673,0.34286,37.047
-0.83673,0.36163,38.062
-0.83673,0.38041,39.013
-0.83673,0.39918,39.904
-0.83673,0.41796,40.738
-0.83673,0.43673,41.518
-0.83673,0.45551,42.25
-0.83673,0.47429,42.934
-0.83673,0.49306,43.575
-0.83673,0.51184,44.176
-0.83673,0.53061,44.738
-0.83673,0.54939,45.264
-0.83673,0.56816,45.757
-0.83673,0.58694,46.219
-0.83673,0.60571,46.651
-0.83673,0.62449,47.056
-0.83673,0.64327,47.435
-0.83673,0.66204,47.789
-0.83673,0.68082,48.122
-0.83673,0.69959,48.433
-0.83673,0.71837,48.724
-0.83673,0.73714,48.997
-0.83673,0.75592,49.253
-0.83673,0.77469,49.492
-0.83673,0.79347,49.716
-0.83673,0.81224,49.926
-0.83673,0.83102,50.122
-0.83673,0.8498,50.306
-0.83673,0.86857,50.478
-0.83673,0.88735,50.64
-0.83673,0.90612,50.791
-0.83673,0.9249,50.932
-0.83673,0.94367,51.064
-0.83673,0.96245,51.188
-0.83673,0.98122,51.305
-0.83673,1,51.413
-0.79592,0.08,12.86
-0.79592,0.098776,15.391
-0.79592,0.11755,17.761
-0.79592,0.13633,19.98
-0.79592,0.1551,22.059
-0.79592,0.17388,24.005
-0.79592,0.19265,25.827
-0.79592,0.21143,27.533
-0.79592,0.2302,29.131
-0.79592,0.24898,30.627
-0.79592,0.26776,32.028
-0.79592,0.28653,33.34
-0.79592,0.30531,34.569
-0.79592,0.32408,35.719
-0.79592,0.34286,36.797
-0.79592,0.36163,37.805
-0.79592,0.38041,38.75
-0.79592,0.39918,39.634
-0.79592,0.41796,40.463
-0.79592,0.43673,41.238
-0.79592,0.45551,41.964
-0.79592,0.47429,42.644
-0.79592,0.49306,43.281
-0.79592,0.51184,43.877
-0.79592,0.53061,44.436
-0.79592,0.54939,44.959
-0.79592,0.56816,45.448
-0.79592,0.58694,45.907
-0.79592,0.60571,46.336
-0.79592,0.62449,46.738
-0.79592,0.64327,47.114
-0.79592,0.66204,47.467
-0.79592,0.68082,47.797
-0.79592,0.69959,48.106
-0.79592,0.71837,48.395
-0.79592,0.73714,48.666
-0.79592,0.75592,48.92
-0.79592,0.77469,49.158
-0.79592,0.79347,49.38
-0.79592,0.81224,49.589
-0.79592,0.83102,49.784
-0.79592,0.8498,49.966
-0.79592,0.86857,50.138
-0.79592,0.88735,50.298
-0.79592,0.90612,50.448
-0.79592,0.9249,50.588
-0.79592,0.94367,50.72
-0.79592,0.96245,50.843
-0.79592,0.98122,50.958
-0.79592,1,51.066
-0.7551,0.08,12.801
-0.7551,0.098776,15.321
-0.7551,0.11755,17.68
-0.7551,0.13633,19.89
-0.7551,0.1551,21.959
-0.7551,0.17388,23.896
-0.7551,0.19265,25.71
-0.7551,0.21143,27.409
-0.7551,0.2302,28.999
-0.7551,0.24898,30.489
-0.7551,0.26776,31.883
-0.7551,0.28653,33.189
-0.7551,0.30531,34.412
-0.7551,0.32408,35.558
-0.7551,0.34286,36.63
-0.7551,0.36163,37.634
-0.7551,0.38041,38.574
-0.7551,0.39918,39.455
-0.7551,0.41796,40.279
-0.7551,0.43673,41.051
-0.7551,0.45551,41.774
-0.7551,0.47429,42.451
-0.7551,0.49306,43.085
-0.7551,0.51184,43.679
-0.7551,0.53061,44.235
-0.7551,0.54939,44.755
-0.7551,0.56816,45.242
-0.7551,0.58694,45.699
-0.7551,0.60571,46.126
-0.7551,0.62449,46.526
-0.7551,0.64327,46.901
-0.7551,0.66204,47.252
-0.7551,0.68082,47.58
-0.7551,0.69959,47.888
-0.7551,0.71837,48.176
-0.7551,0.73714,48.446
-0.7551,0.75592,48.699
-0.7551,0.77469,48.935
-0.7551,0.79347,49.157
-0.7551,0.81224,49.364
-0.7551,0.83102,49.558
-0.7551,0.8498,49.74
-0.7551,0.86857,49.911
-0.7551,0.88735,50.07
-0.7551,0.90612,50.219
-0.7551,0.9249,50.359
-0.7551,0.94367,50.49
-0.7551,0.96245,50.613
-0.7551,0.98122,50.728
-0.7551,1,50.835
-0.71429,0.08,12.772
-0.71429,0.098776,15.286
-0.71429,0.11755,17.64
-0.71429,0.13633,19.845
-0.71429,0.1551,21.909
-0.71429,0.17388,23.842
-0.71429,0.19265,25.652
-0.71429,0.21143,27.346
-0.71429,0.2302,28.933
-0.71429,0.24898,30.42
-0.71429,0.26776,31.811
-0.71429,0.28653,33.114
-0.71429,0.30531,34.334
-0.71429,0.32408,35.477
-0.71429,0.34286,36.547
-0.71429,0.36163,37.549
-0.71429,0.38041,38.487
-0.71429,0.39918,39.365
-0.71429,0.41796,40.188
-0.71429,0.43673,40.958
-0.71429,0.45551,41.679
-0.71429,0.47429,42.355
-0.71429,0.49306,42.987
-0.71429,0.51184,43.58
-0.71429,0.53061,44.134
-0.71429,0.54939,44.653
-0.71429,0.56816,45.14
-0.71429,0.58694,45.595
-0.71429,0.60571,46.021
-0.71429,0.62449,46.421
-0.71429,0.64327,46.795
-0.71429,0.66204,47.145
-0.71429,0.68082,47.472
-0.71429,0.69959,47.779
-0.71429,0.71837,48.067
-0.71429,0.73714,48.336
-0.71429,0.75592,48.588
-0.71429,0.77469,48.824
-0.71429,0.79347,49.045
-0.71429,0.81224,49.252
-0.71429,0.83102,49.446
-0.71429,0.8498,49.627
-0.71429,0.86857,49.797
-0.71429,0.88735,49.956
-0.71429,0.90612,50.105
-0.71429,0.9249,50.245
-0.71429,0.94367,50.376
-0.71429,0.96245,50.498
-0.71429,0.98122,50.612
-0.71429,1,50.72
-0.67347,0.08,12.772
-0.67347,0.098776,15.286
-0.67347,0.11755,17.64
-0.67347,0.13633,19.845
-0.67347,0.1551,21.909
-0.67347,0.17388,23.842
-0.67347,0.19265,25.652
-0.67347,0.21143,27.347
-0.67347,0.2302,28.934
-0.67347,0.24898,30.42
-0.67347,0.26776,31.811
-0.67347,0.28653,33.114
-0.67347,0.30531,34.335
-0.67347,0.32408,35.477
-0.67347,0.34286,36.547
-0.67347,0.36163,37.549
-0.67347,0.38041,38.487
-0.67347,0.39918,39.366
-0.67347,0.41796,40.188
-0.67347,0.43673,40.959
-0.67347,0.45551,41.68
-0.67347,0.47429,42.355
-0.67347,0.49306,42.988
-0.67347,0.51184,43.58
-0.67347,0.53061,44.135
-0.67347,0.54939,44.654
-0.67347,0.56816,45.14
-0.67347,0.58694,45.595
-0.67347,0.60571,46.022
-0.67347,0.62449,46.421
-0.67347,0.64327,46.795
-0.67347,0.66204,47.145
-0.67347,0.68082,47.473
-0.67347,0.69959,47.78
-0.67347,0.71837,48.067
-0.67347,0.73714,48.336
-0.67347,0.75592,48.589
-0.67347,0.77469,48.825
-0.67347,0.79347,49.046
-0.67347,0.81224,49.253
-0.67347,0.83102,49.446
-0.67347,0.8498,49.628
-0.67347,0.86857,49.798
-0.67347,0.88735,49.957
-0.67347,0.90612,50.106
-0.67347,0.9249,50.245
-0.67347,0.94367,50.376
-0.67347,0.96245,50.498
-0.67347,0.98122,50.613
-0.67347,1,50.72
-0.63265,0.08,12.802
-0.63265,0.098776,15.321
-0.63265,0.11755,17.681
-0.63265,0.13633,19.89
-0.63265,0.1551,21.959
-0.63265,0.17388,23.897
-0.63265,0.19265,25.711
-0.63265,0.21143,27.409
-0.63265,0.2302,29
-0.63265,0.24898,30.49
-0.63265,0.26776,31.884
-0.63265,0.28653,33.19
-0.63265,0.30531,34.413
-0.63265,0.32408,35.559
-0.63265,0.34286,36.631
-0.63265,0.36163,37.635
-0.63265,0.38041,38.575
-0.63265,0.39918,39.456
-0.63265,0.41796,40.28
-0.63265,0.43673,41.052
-0.63265,0.45551,41.775
-0.63265,0.47429,42.452
-0.63265,0.49306,43.086
-0.63265,0.51184,43.68
-0.63265,0.53061,44.236
-0.63265,0.54939,44.756
-0.63265,0.56816,45.244
-0.63265,0.58694,45.7
-0.63265,0.60571,46.127
-0.63265,0.62449,46.528
-0.63265,0.64327,46.902
-0.63265,0.66204,47.253
-0.63265,0.68082,47.582
-0.63265,0.69959,47.889
-0.63265,0.71837,48.177
-0.63265,0.73714,48.447
-0.63265,0.75592,48.7
-0.63265,0.77469,48.936
-0.63265,0.79347,49.158
-0.63265,0.81224,49.365
-0.63265,0.83102,49.56
-0.63265,0.8498,49.742
-0.63265,0.86857,49.912
-0.63265,0.88735,50.071
-0.63265,0.90612,50.221
-0.63265,0.9249,50.36
-0.63265,0.94367,50.491
-0.63265,0.96245,50.614
-0.63265,0.98122,50.729
-0.63265,1,50.836
-0.59184,0.08,12.86
-0.59184,0.098776,15.391
-0.59184,0.11755,17.762
-0.59184,0.13633,19.981
-0.59184,0.1551,22.059
-0.59184,0.17388,24.006
-0.59184,0.19265,25.828
-0.59184,0.21143,27.534
-0.59184,0.2302,29.132
-0.59184,0.24898,30.629
-0.59184,0.26776,32.03
-0.59184,0.28653,33.342
-0.59184,0.30531,34.57
-0.59184,0.32408,35.721
-0.59184,0.34286,36.798
-0.59184,0.36163,37.807
-0.59184,0.38041,38.751
-0.59184,0.39918,39.636
-0.59184,0.41796,40.464
-0.59184,0.43673,41.24
-0.59184,0.45551,41.966
-0.59184,0.47429,42.646
-0.59184,0.49306,43.283
-0.59184,0.51184,43.879
-0.59184,0.53061,44.438
-0.59184,0.54939,44.961
-0.59184,0.56816,45.45
-0.59184,0.58694,45.909
-0.59184,0.60571,46.338
-0.59184,0.62449,46.74
-0.59184,0.64327,47.116
-0.59184,0.66204,47.469
-0.59184,0.68082,47.799
-0.59184,0.69959,48.108
-0.59184,0.71837,48.397
-0.59184,0.73714,48.668
-0.59184,0.75592,48.922
-0.59184,0.77469,49.16
-0.59184,0.79347,49.382
-0.59184,0.81224,49.591
-0.59184,0.83102,49.786
-0.59184,0.8498,49.969
-0.59184,0.86857,50.14
-0.59184,0.88735,50.3
-0.59184,0.90612,50.45
-0.59184,0.9249,50.59
-0.59184,0.94367,50.722
-0.59184,0.96245,50.845
-0.59184,0.98122,50.96
-0.59184,1,51.068
-0.55102,0.08,12.948
-0.55102,0.098776,15.496
-0.55102,0.11755,17.883
-0.55102,0.13633,20.117
-0.55102,0.1551,22.21
-0.55102,0.17388,24.169
-0.55102,0.19265,26.004
-0.55102,0.21143,27.722
-0.55102,0.2302,29.331
-0.55102,0.24898,30.837
-0.55102,0.26776,32.248
-0.55102,0.28653,33.569
-0.55102,0.30531,34.806
-0.55102,0.32408,35.964
-0.55102,0.34286,37.049
-0.55102,0.36163,38.064
-0.55102,0.38041,39.015
-0.55102,0.39918,39.906
-0.55102,0.41796,40.74
-0.55102,0.43673,41.521
-0.55102,0.45551,42.252
-0.55102,0.47429,42.937
-0.55102,0.49306,43.578
-0.55102,0.51184,44.178
-0.55102,0.53061,44.74
-0.55102,0.54939,45.267
-0.55102,0.56816,45.76
-0.55102,0.58694,46.221
-0.55102,0.60571,46.654
-0.55102,0.62449,47.058
-0.55102,0.64327,47.437
-0.55102,0.66204,47.792
-0.55102,0.68082,48.125
-0.55102,0.69959,48.436
-0.55102,0.71837,48.727
-0.55102,0.73714,49
-0.55102,0.75592,49.256
-0.55102,0.77469,49.495
-0.55102,0.79347,49.719
-0.55102,0.81224,49.929
-0.55102,0.83102,50.125
-0.55102,0.8498,50.309
-0.55102,0.86857,50.481
-0.55102,0.88735,50.643
-0.55102,0.90612,50.794
-0.55102,0.9249,50.935
-0.55102,0.94367,51.067
-0.55102,0.96245,51.192
-0.55102,0.98122,51.308
-0.55102,1,51.416
-0.5102,0.08,13.064
-0.5102,0.098776,15.636
-0.5102,0.11755,18.044
-0.5102,0.13633,20.299
-0.5102,0.1551,22.41
-0.5102,0.17388,24.387
-0.5102,0.19265,26.238
-0.5102,0.21143,27.972
-0.5102,0.2302,29.595
-0.5102,0.24898,31.115
-0.5102,0.26776,32.539
-0.5102,0.28653,33.872
-0.5102,0.30531,35.12
-0.5102,0.32408,36.289
-0.5102,0.34286,37.383
-0.5102,0.36163,38.408
-0.5102,0.38041,39.367
-0.5102,0.39918,40.266
-0.5102,0.41796,41.107
-0.5102,0.43673,41.895
-0.5102,0.45551,42.633
-0.5102,0.47429,43.324
-0.5102,0.49306,43.971
-0.5102,0.51184,44.577
-0.5102,0.53061,45.144
-0.5102,0.54939,45.675
-0.5102,0.56816,46.172
-0.5102,0.58694,46.638
-0.5102,0.60571,47.074
-0.5102,0.62449,47.483
-0.5102,0.64327,47.865
-0.5102,0.66204,48.223
-0.5102,0.68082,48.559
-0.5102,0.69959,48.873
-0.5102,0.71837,49.167
-0.5102,0.73714,49.442
-0.5102,0.75592,49.7
-0.5102,0.77469,49.941
-0.5102,0.79347,50.167
-0.5102,0.81224,50.379
-0.5102,0.83102,50.577
-0.5102,0.8498,50.763
-0.5102,0.86857,50.937
-0.5102,0.88735,51.099
-0.5102,0.90612,51.252
-0.5102,0.9249,51.394
-0.5102,0.94367,51.528
-0.5102,0.96245,51.653
-0.5102,0.98122,51.77
-0.5102,1,51.88
-0.46939,0.08,13.21
-0.46939,0.098776,15.811
-0.46939,0.11755,18.245
-0.46939,0.13633,20.525
-0.46939,0.1551,22.66
-0.46939,0.17388,24.66
-0.46939,0.19265,26.532
-0.46939,0.21143,28.285
-0.46939,0.2302,29.926
-0.46939,0.24898,31.463
-0.46939,0.26776,32.902
-0.46939,0.28653,34.25
-0.46939,0.30531,35.512
-0.46939,0.32408,36.694
-0.46939,0.34286,37.801
-0.46939,0.36163,38.837
-0.46939,0.38041,39.807
-0.46939,0.39918,40.716
-0.46939,0.41796,41.567
-0.46939,0.43673,42.363
-0.46939,0.45551,43.109
-0.46939,0.47429,43.808
-0.46939,0.49306,44.462
-0.46939,0.51184,45.075
-0.46939,0.53061,45.648
-0.46939,0.54939,46.185
-0.46939,0.56816,46.688
-0.46939,0.58694,47.159
-0.46939,0.60571,47.6
-0.46939,0.62449,48.013
-0.46939,0.64327,48.4
-0.46939,0.66204,48.762
-0.46939,0.68082,49.101
-0.46939,0.69959,49.419
-0.46939,0.71837,49.716
-0.46939,0.73714,49.994
-0.46939,0.75592,50.255
-0.46939,0.77469,50.499
-0.46939,0.79347,50.728
-0.46939,0.81224,50.942
-0.46939,0.83102,51.142
-0.46939,0.8498,51.33
-0.46939,0.86857,51.506
-0.46939,0.88735,51.67
-0.46939,0.90612,51.824
-0.46939,0.9249,51.969
-0.46939,0.94367,52.104
-0.46939,0.96245,52.23
-0.46939,0.98122,52.349
-0.46939,1,52.46
-0.42857,0.08,13.386
-0.42857,0.098776,16.02
-0.42857,0.11755,18.487
-0.42857,0.13633,20.798
-0.42857,0.1551,22.961
-0.42857,0.17388,24.986
-0.42857,0.19265,26.883
-0.42857,0.21143,28.659
-0.42857,0.2302,30.323
-0.42857,0.24898,31.88
-0.42857,0.26776,33.339
-0.42857,0.28653,34.704
-0.42857,0.30531,35.983
-0.42857,0.32408,37.18
-0.42857,0.34286,38.302
-0.42857,0.36163,39.352
-0.42857,0.38041,40.335
-0.42857,0.39918,41.256
-0.42857,0.41796,42.118
-0.42857,0.43673,42.925
-0.42857,0.45551,43.681
-0.42857,0.47429,44.389
-0.42857,0.49306,45.051
-0.42857,0.51184,45.672
-0.42857,0.53061,46.253
-0.42857,0.54939,46.798
-0.42857,0.56816,47.307
-0.42857,0.58694,47.784
-0.42857,0.60571,48.231
-0.42857,0.62449,48.65
-0.42857,0.64327,49.041
-0.42857,0.66204,49.408
-0.42857,0.68082,49.752
-0.42857,0.69959,50.074
-0.42857,0.71837,50.375
-0.42857,0.73714,50.657
-0.42857,0.75592,50.921
-0.42857,0.77469,51.169
-0.42857,0.79347,51.4
-0.42857,0.81224,51.617
-0.42857,0.83102,51.82
-0.42857,0.8498,52.01
-0.42857,0.86857,52.188
-0.42857,0.88735,52.355
-0.42857,0.90612,52.511
-0.42857,0.9249,52.657
-0.42857,0.94367,52.794
-0.42857,0.96245,52.923
-0.42857,0.98122,53.043
-0.42857,1,53.155
-0.38776,0.08,13.59
-0.38776,0.098776,16.265
-0.38776,0.11755,18.769
-0.38776,0.13633,21.115
-0.38776,0.1551,23.311
-0.38776,0.17388,25.368
-0.38776,0.19265,27.294
-0.38776,0.21143,29.097
-0.38776,0.2302,30.785
-0.38776,0.24898,32.367
-0.38776,0.26776,33.847
-0.38776,0.28653,35.234
-0.38776,0.30531,36.532
-0.38776,0.32408,37.748
-0.38776,0.34286,38.886
-0.38776,0.36163,39.952
-0.38776,0.38041,40.95
-0.38776,0.39918,41.885
-0.38776,0.41796,42.76
-0.38776,0.43673,43.58
-0.38776,0.45551,44.347
-0.38776,0.47429,45.066
-0.38776,0.49306,45.739
-0.38776,0.51184,46.369
-0.38776,0.53061,46.959
-0.38776,0.54939,47.512
-0.38776,0.56816,48.029
-0.38776,0.58694,48.514
-0.38776,0.60571,48.967
-0.38776,0.62449,49.392
-0.38776,0.64327,49.79
-0.38776,0.66204,50.162
-0.38776,0.68082,50.511
-0.38776,0.69959,50.838
-0.38776,0.71837,51.144
-0.38776,0.73714,51.43
-0.38776,0.75592,51.698
-0.38776,0.77469,51.949
-0.38776,0.79347,52.185
-0.38776,0.81224,52.405
-0.38776,0.83102,52.611
-0.38776,0.8498,52.804
-0.38776,0.86857,52.985
-0.38776,0.88735,53.154
-0.38776,0.90612,53.313
-0.38776,0.9249,53.461
-0.38776,0.94367,53.6
-0.38776,0.96245,53.73
-0.38776,0.98122,53.852
-0.38776,1,53.966
-0.34694,0.08,13.823
-0.34694,0.098776,16.544
-0.34694,0.11755,19.092
-0.34694,0.13633,21.478
-0.34694,0.1551,23.712
-0.34694,0.17388,25.804
-0.34694,0.19265,27.762
-0.34694,0.21143,29.597
-0.34694,0.2302,31.314
-0.34694,0.24898,32.923
-0.34694,0.26776,34.429
-0.34694,0.28653,35.839
-0.34694,0.30531,37.16
-0.34694,0.32408,38.396
-0.34694,0.34286,39.554
-0.34694,0.36163,40.639
-0.34694,0.38041,41.654
-0.34694,0.39918,42.605
-0.34694,0.41796,43.495
-0.34694,0.43673,44.329
-0.34694,0.45551,45.109
-0.34694,0.47429,45.84
-0.34694,0.49306,46.525
-0.34694,0.51184,47.166
-0.34694,0.53061,47.766
-0.34694,0.54939,48.328
-0.34694,0.56816,48.854
-0.34694,0.58694,49.347
-0.34694,0.60571,49.808
-0.34694,0.62449,50.241
-0.34694,0.64327,50.645
-0.34694,0.66204,51.024
-0.34694,0.68082,51.379
-0.34694,0.69959,51.711
-0.34694,0.71837,52.022
-0.34694,0.73714,52.314
-0.34694,0.75592,52.586
-0.34694,0.77469,52.842
-0.34694,0.79347,53.081
-0.34694,0.81224,53.305
-0.34694,0.83102,53.515
-0.34694,0.8498,53.711
-0.34694,0.86857,53.895
-0.34694,0.88735,54.067
-0.34694,0.90612,54.228
-0.34694,0.9249,54.379
-0.34694,0.94367,54.521
-0.34694,0.96245,54.653
-0.34694,0.98122,54.777
-0.34694,1,54.893
-0.30612,0.08,14.086
-0.30612,0.098776,16.858
-0.30612,0.11755,19.455
-0.30612,0.13633,21.886
-0.30612,0.1551,24.162
-0.30612,0.17388,26.294
-0.30612,0.19265,28.29
-0.30612,0.21143,30.159
-0.30612,0.2302,31.909
-0.30612,0.24898,33.548
-0.30612,0.26776,35.083
-0.30612,0.28653,36.52
-0.30612,0.30531,37.866
-0.30612,0.32408,39.126
-0.30612,0.34286,40.306
-0.30612,0.36163,41.411
-0.30612,0.38041,42.445
-0.30612,0.39918,43.414
-0.30612,0.41796,44.321
-0.30612,0.43673,45.171
-0.30612,0.45551,45.966
-0.30612,0.47429,46.711
-0.30612,0.49306,47.409
-0.30612,0.51184,48.062
-0.30612,0.53061,48.673
-0.30612,0.54939,49.246
-0.30612,0.56816,49.782
-0.30612,0.58694,50.285
-0.30612,0.60571,50.755
-0.30612,0.62449,51.195
-0.30612,0.64327,51.607
-0.30612,0.66204,51.994
-0.30612,0.68082,52.355
-0.30612,0.69959,52.694
-0.30612,0.71837,53.011
-0.30612,0.73714,53.307
-0.30612,0.75592,53.585
-0.30612,0.77469,53.846
-0.30612,0.79347,54.089
-0.30612,0.81224,54.318
-0.30612,0.83102,54.531
-0.30612,0.8498,54.732
-0.30612,0.86857,54.919
-0.30612,0.88735,55.094
-0.30612,0.90612,55.259
-0.30612,0.9249,55.413
-0.30612,0.94367,55.557
-0.30612,0.96245,55.692
-0.30612,0.98122,55.818
-0.30612,1,55.936
-0.26531,0.08,14.378
-0.26531,0.098776,17.208
-0.26531,0.11755,19.858
-0.26531,0.13633,22.339
-0.26531,0.1551,24.663
-0.26531,0.17388,26.838
-0.26531,0.19265,28.876
-0.26531,0.21143,30.784
-0.26531,0.2302,32.57
-0.26531,0.24898,34.243
-0.26531,0.26776,35.81
-0.26531,0.28653,37.276
-0.26531,0.30531,38.65
-0.26531,0.32408,39.936
-0.26531,0.34286,41.141
-0.26531,0.36163,42.268
-0.26531,0.38041,43.324
-0.26531,0.39918,44.313
-0.26531,0.41796,45.239
-0.26531,0.43673,46.106
-0.26531,0.45551,46.918
-0.26531,0.47429,47.679
-0.26531,0.49306,48.391
-0.26531,0.51184,49.057
-0.26531,0.53061,49.682
-0.26531,0.54939,50.266
-0.26531,0.56816,50.814
-0.26531,0.58694,51.326
-0.26531,0.60571,51.806
-0.26531,0.62449,52.256
-0.26531,0.64327,52.676
-0.26531,0.66204,53.071
-0.26531,0.68082,53.44
-0.26531,0.69959,53.785
-0.26531,0.71837,54.109
-0.26531,0.73714,54.412
-0.26531,0.75592,54.695
-0.26531,0.77469,54.961
-0.26531,0.79347,55.21
-0.26531,0.81224,55.443
-0.26531,0.83102,55.661
-0.26531,0.8498,55.865
-0.26531,0.86857,56.057
-0.26531,0.88735,56.236
-0.26531,0.90612,56.403
-0.26531,0.9249,56.56
-0.26531,0.94367,56.708
-0.26531,0.96245,56.845
-0.26531,0.98122,56.974
-0.26531,1,57.095
-0.22449,0.08,14.699
-0.22449,0.098776,17.592
-0.22449,0.11755,20.301
-0.22449,0.13633,22.838
-0.22449,0.1551,25.213
-0.22449,0.17388,27.438
-0.22449,0.19265,29.52
-0.22449,0.21143,31.471
-0.22449,0.2302,33.297
-0.22449,0.24898,35.008
-0.22449,0.26776,36.609
-0.22449,0.28653,38.109
-0.22449,0.30531,39.513
-0.22449,0.32408,40.828
-0.22449,0.34286,42.059
-0.22449,0.36163,43.212
-0.22449,0.38041,44.292
-0.22449,0.39918,45.303
-0.22449,0.41796,46.249
-0.22449,0.43673,47.136
-0.22449,0.45551,47.966
-0.22449,0.47429,48.743
-0.22449,0.49306,49.471
-0.22449,0.51184,50.152
-0.22449,0.53061,50.791
-0.22449,0.54939,51.388
-0.22449,0.56816,51.948
-0.22449,0.58694,52.472
-0.22449,0.60571,52.963
-0.22449,0.62449,53.422
-0.22449,0.64327,53.852
-0.22449,0.66204,54.255
-0.22449,0.68082,54.632
-0.22449,0.69959,54.986
-0.22449,0.71837,55.317
-0.22449,0.73714,55.626
-0.22449,0.75592,55.916
-0.22449,0.77469,56.188
-0.22449,0.79347,56.442
-0.22449,0.81224,56.681
-0.22449,0.83102,56.904
-0.22449,0.8498,57.112
-0.22449,0.86857,57.308
-0.22449,0.88735,57.491
-0.22449,0.90612,57.662
-0.22449,0.9249,57.823
-0.22449,0.94367,57.973
-0.22449,0.96245,58.114
-0.22449,0.98122,58.246
-0.22449,1,58.369
-0.18367,0.08,15.049
-0.18367,0.098776,18.011
-0.18367,0.11755,20.784
-0.18367,0.13633,23.382
-0.18367,0.1551,25.814
-0.18367,0.17388,28.091
-0.18367,0.19265,30.224
-0.18367,0.21143,32.221
-0.18367,0.2302,34.09
-0.18367,0.24898,35.841
-0.18367,0.26776,37.481
-0.18367,0.28653,39.016
-0.18367,0.30531,40.454
-0.18367,0.32408,41.8
-0.18367,0.34286,43.061
-0.18367,0.36163,44.241
-0.18367,0.38041,45.347
-0.18367,0.39918,46.382
-0.18367,0.41796,47.351
-0.18367,0.43673,48.258
-0.18367,0.45551,49.108
-0.18367,0.47429,49.904
-0.18367,0.49306,50.649
-0.18367,0.51184,51.347
-0.18367,0.53061,52.001
-0.18367,0.54939,52.612
-0.18367,0.56816,53.185
-0.18367,0.58694,53.722
-0.18367,0.60571,54.224
-0.18367,0.62449,54.695
-0.18367,0.64327,55.135
-0.18367,0.66204,55.548
-0.18367,0.68082,55.934
-0.18367,0.69959,56.296
-0.18367,0.71837,56.634
-0.18367,0.73714,56.951
-0.18367,0.75592,57.248
-0.18367,0.77469,57.526
-0.18367,0.79347,57.787
-0.18367,0.81224,58.031
-0.18367,0.83102,58.259
-0.18367,0.8498,58.473
-0.18367,0.86857,58.673
-0.18367,0.88735,58.86
-0.18367,0.90612,59.036
-0.18367,0.9249,59.2
-0.18367,0.94367,59.354
-0.18367,0.96245,59.498
-0.18367,0.98122,59.633
-0.18367,1,59.76
-0.14286,0.08,15.428
-0.14286,0.098776,18.465
-0.14286,0.11755,21.308
-0.14286,0.13633,23.971
-0.14286,0.1551,26.464
-0.14286,0.17388,28.799
-0.14286,0.19265,30.985
-0.14286,0.21143,33.033
-0.14286,0.2302,34.95
-0.14286,0.24898,36.745
-0.14286,0.26776,38.426
-0.14286,0.28653,40
-0.14286,0.30531,41.474
-0.14286,0.32408,42.854
-0.14286,0.34286,44.146
-0.14286,0.36163,45.356
-0.14286,0.38041,46.49
-0.14286,0.39918,47.551
-0.14286,0.41796,48.544
-0.14286,0.43673,49.475
-0.14286,0.45551,50.346
-0.14286,0.47429,51.162
-0.14286,0.49306,51.926
-0.14286,0.51184,52.641
-0.14286,0.53061,53.311
-0.14286,0.54939,53.938
-0.14286,0.56816,54.526
-0.14286,0.58694,55.076
-0.14286,0.60571,55.591
-0.14286,0.62449,56.073
-0.14286,0.64327,56.525
-0.14286,0.66204,56.948
-0.14286,0.68082,57.344
-0.14286,0.69959,57.714
-0.14286,0.71837,58.062
-0.14286,0.73714,58.387
-0.14286,0.75592,58.691
-0.14286,0.77469,58.976
-0.14286,0.79347,59.243
-0.14286,0.81224,59.493
-0.14286,0.83102,59.727
-0.14286,0.8498,59.947
-0.14286,0.86857,60.152
-0.14286,0.88735,60.344
-0.14286,0.90612,60.524
-0.14286,0.9249,60.692
-0.14286,0.94367,60.85
-0.14286,0.96245,60.998
-0.14286,0.98122,61.136
-0.14286,1,61.266
-0.10204,0.08,15.836
-0.10204,0.098776,18.954
-0.10204,0.11755,21.872
-0.10204,0.13633,24.606
-0.10204,0.1551,27.165
-0.10204,0.17388,29.562
-0.10204,0.19265,31.806
-0.10204,0.21143,33.907
-0.10204,0.2302,35.875
-0.10204,0.24898,37.718
-0.10204,0.26776,39.443
-0.10204,0.28653,41.059
-0.10204,0.30531,42.572
-0.10204,0.32408,43.988
-0.10204,0.34286,45.315
-0.10204,0.36163,46.557
-0.10204,0.38041,47.72
-0.10204,0.39918,48.81
-0.10204,0.41796,49.83
-0.10204,0.43673,50.785
-0.10204,0.45551,51.679
-0.10204,0.47429,52.516
-0.10204,0.49306,53.301
-0.10204,0.51184,54.035
-0.10204,0.53061,54.723
-0.10204,0.54939,55.366
-0.10204,0.56816,55.969
-0.10204,0.58694,56.534
-0.10204,0.60571,57.063
-0.10204,0.62449,57.558
-0.10204,0.64327,58.021
-0.10204,0.66204,58.455
-0.10204,0.68082,58.862
-0.10204,0.69959,59.242
-0.10204,0.71837,59.599
-0.10204,0.73714,59.933
-0.10204,0.75592,60.245
-0.10204,0.77469,60.538
-0.10204,0.79347,60.812
-0.10204,0.81224,61.068
-0.10204,0.83102,61.309
-0.10204,0.8498,61.534
-0.10204,0.86857,61.744
-0.10204,0.88735,61.942
-0.10204,0.90612,62.126
-0.10204,0.9249,62.299
-0.10204,0.94367,62.461
-0.10204,0.96245,62.613
-0.10204,0.98122,62.755
-0.10204,1,62.888
-0.061224,0.08,16.274
-0.061224,0.098776,19.477
-0.061224,0.11755,22.477
-0.061224,0.13633,25.286
-0.061224,0.1551,27.916
-0.061224,0.17388,30.378
-0.061224,0.19265,32.685
-0.061224,0.21143,34.844
-0.061224,0.2302,36.866
-0.061224,0.24898,38.76
-0.061224,0.26776,40.533
-0.061224,0.28653,42.193
-0.061224,0.30531,43.748
-0.061224,0.32408,45.204
-0.061224,0.34286,46.567
-0.061224,0.36163,47.844
-0.061224,0.38041,49.039
-0.061224,0.39918,50.158
-0.061224,0.41796,51.206
-0.061224,0.43673,52.188
-0.061224,0.45551,53.107
-0.061224,0.47429,53.968
-0.061224,0.49306,54.773
-0.061224,0.51184,55.528
-0.061224,0.53061,56.235
-0.061224,0.54939,56.896
-0.061224,0.56816,57.516
-0.061224,0.58694,58.096
-0.061224,0.60571,58.639
-0.061224,0.62449,59.148
-0.061224,0.64327,59.625
-0.061224,0.66204,60.071
-0.061224,0.68082,60.488
-0.061224,0.69959,60.879
-0.061224,0.71837,61.246
-0.061224,0.73714,61.589
-0.061224,0.75592,61.91
-0.061224,0.77469,62.211
-0.061224,0.79347,62.492
-0.061224,0.81224,62.756
-0.061224,0.83102,63.003
-0.061224,0.8498,63.234
-0.061224,0.86857,63.451
-0.061224,0.88735,63.653
-0.061224,0.90612,63.843
-0.061224,0.9249,64.021
-0.061224,0.94367,64.187
-0.061224,0.96245,64.343
-0.061224,0.98122,64.489
-0.061224,1,64.626
-0.020408,0.08,16.741
-0.020408,0.098776,20.036
-0.020408,0.11755,23.122
-0.020408,0.13633,26.011
-0.020408,0.1551,28.716
-0.020408,0.17388,31.25
-0.020408,0.19265,33.622
-0.020408,0.21143,35.844
-0.020408,0.2302,37.924
-0.020408,0.24898,39.872
-0.020408,0.26776,41.696
-0.020408,0.28653,43.404
-0.020408,0.30531,45.003
-0.020408,0.32408,46.5
-0.020408,0.34286,47.903
-0.020408,0.36163,49.216
-0.020408,0.38041,50.446
-0.020408,0.39918,51.597
-0.020408,0.41796,52.675
-0.020408,0.43673,53.685
-0.020408,0.45551,54.63
-0.020408,0.47429,55.516
-0.020408,0.49306,56.345
-0.020408,0.51184,57.121
-0.020408,0.53061,57.848
-0.020408,0.54939,58.528
-0.020408,0.56816,59.166
-0.020408,0.58694,59.763
-0.020408,0.60571,60.321
-0.020408,0.62449,60.845
-0.020408,0.64327,61.335
-0.020408,0.66204,61.794
-0.020408,0.68082,62.223
-0.020408,0.69959,62.626
-0.020408,0.71837,63.002
-0.020408,0.73714,63.355
-0.020408,0.75592,63.686
-0.020408,0.77469,63.995
-0.020408,0.79347,64.285
-0.020408,0.81224,64.556
-0.020408,0.83102,64.81
-0.020408,0.8498,65.048
-0.020408,0.86857,65.27
-0.020408,0.88735,65.479
-0.020408,0.90612,65.674
-0.020408,0.9249,65.857
-0.020408,0.94367,66.028
-0.020408,0.96245,66.189
-0.020408,0.98122,66.339
-0.020408,1,66.48
0.020408,0.08,17.237
0.020408,0.098776,20.63
0.020408,0.11755,23.807
0.020408,0.13633,26.781
0.020408,0.1551,29.567
0.020408,0.17388,32.176
0.020408,0.19265,34.618
0.020408,0.21143,36.905
0.020408,0.2302,39.047
0.020408,0.24898,41.053
0.020408,0.26776,42.931
0.020408,0.28653,44.689
0.020408,0.30531,46.336
0.020408,0.32408,47.878
0.020408,0.34286,49.322
0.020408,0.36163,50.674
0.020408,0.38041,51.94
0.020408,0.39918,53.126
0.020408,0.41796,54.236
0.020408,0.43673,55.275
0.020408,0.45551,56.249
0.020408,0.47429,57.16
0.020408,0.49306,58.014
0.020408,0.51184,58.813
0.020408,0.53061,59.561
0.020408,0.54939,60.262
0.020408,0.56816,60.919
0.020408,0.58694,61.533
0.020408,0.60571,62.108
0.020408,0.62449,62.647
0.020408,0.64327,63.152
0.020408,0.66204,63.624
0.020408,0.68082,64.067
0.020408,0.69959,64.481
0.020408,0.71837,64.869
0.020408,0.73714,65.232
0.020408,0.75592,65.572
0.020408,0.77469,65.891
0.020408,0.79347,66.189
0.020408,0.81224,66.468
0.020408,0.83102,66.73
0.020408,0.8498,66.975
0.020408,0.86857,67.204
0.020408,0.88735,67.419
0.020408,0.90612,67.62
0.020408,0.9249,67.808
0.020408,0.94367,67.985
0.020408,0.96245,68.15
0.020408,0.98122,68.304
0.020408,1,68.449
0.061224,0.08,17.762
0.061224,0.098776,21.258
0.061224,0.11755,24.532
0.061224,0.13633,27.597
0.061224,0.1551,30.468
0.061224,0.17388,33.156
0.061224,0.19265,35.673
0.061224,0.21143,38.03
0.061224,0.2302,40.237
0.061224,0.24898,42.303
0.061224,0.26776,44.239
0.061224,0.28653,46.051
0.061224,0.30531,47.748
0.061224,0.32408,49.337
0.061224,0.34286,50.825
0.061224,0.36163,52.218
0.061224,0.38041,53.522
0.061224,0.39918,54.744
0.061224,0.41796,55.888
0.061224,0.43673,56.959
0.061224,0.45551,57.962
0.061224,0.47429,58.902
0.061224,0.49306,59.781
0.061224,0.51184,60.605
0.061224,0.53061,61.376
0.061224,0.54939,62.098
0.061224,0.56816,62.774
0.061224,0.58694,63.408
0.061224,0.60571,64.001
0.061224,0.62449,64.556
0.061224,0.64327,65.076
0.061224,0.66204,65.563
0.061224,0.68082,66.019
0.061224,0.69959,66.445
0.061224,0.71837,66.845
0.061224,0.73714,67.219
0.061224,0.75592,67.57
0.061224,0.77469,67.898
0.061224,0.79347,68.206
0.061224,0.81224,68.493
0.061224,0.83102,68.763
0.061224,0.8498,69.015
0.061224,0.86857,69.252
0.061224,0.88735,69.473
0.061224,0.90612,69.68
0.061224,0.9249,69.874
0.061224,0.94367,70.056
0.061224,0.96245,70.226
0.061224,0.98122,70.385
0.061224,1,70.534
0.10204,0.08,18.316
0.10204,0.098776,21.921
0.10204,0.11755,25.297
0.10204,0.13633,28.459
0.10204,0.1551,31.419
0.10204,0.17388,34.191
0.10204,0.19265,36.786
0.10204,0.21143,39.217
0.10204,0.2302,41.492
0.10204,0.24898,43.624
0.10204,0.26776,45.619
0.10204,0.28653,47.488
0.10204,0.30531,49.238
0.10204,0.32408,50.876
0.10204,0.34286,52.411
0.10204,0.36163,53.847
0.10204,0.38041,55.193
0.10204,0.39918,56.453
0.10204,0.41796,57.632
0.10204,0.43673,58.737
0.10204,0.45551,59.771
0.10204,0.47429,60.74
0.10204,0.49306,61.647
0.10204,0.51184,62.496
0.10204,0.53061,63.291
0.10204,0.54939,64.036
0.10204,0.56816,64.733
0.10204,0.58694,65.386
0.10204,0.60571,65.998
0.10204,0.62449,66.57
0.10204,0.64327,67.107
0.10204,0.66204,67.609
0.10204,0.68082,68.079
0.10204,0.69959,68.519
0.10204,0.71837,68.931
0.10204,0.73714,69.317
0.10204,0.75592,69.679
0.10204,0.77469,70.017
0.10204,0.79347,70.334
0.10204,0.81224,70.631
0.10204,0.83102,70.909
0.10204,0.8498,71.169
0.10204,0.86857,71.413
0.10204,0.88735,71.641
0.10204,0.90612,71.854
0.10204,0.9249,72.055
0.10204,0.94367,72.242
0.10204,0.96245,72.417
0.10204,0.98122,72.582
0.10204,1,72.735
0.14286,0.08,18.9
0.14286,0.098776,22.62
0.14286,0.11755,26.103
0.14286,0.13633,29.365
0.14286,0.1551,32.42
0.14286,0.17388,35.28
0.14286,0.19265,37.958
0.14286,0.21143,40.466
0.14286,0.2302,42.814
0.14286,0.24898,45.013
0.14286,0.26776,47.072
0.14286,0.28653,49.001
0.14286,0.30531,50.806
0.14286,0.32408,52.497
0.14286,0.34286,54.08
0.14286,0.36163,55.563
0.14286,0.38041,56.951
0.14286,0.39918,58.251
0.14286,0.41796,59.468
0.14286,0.43673,60.608
0.14286,0.45551,61.675
0.14286,0.47429,62.675
0.14286,0.49306,63.611
0.14286,0.51184,64.487
0.14286,0.53061,65.308
0.14286,0.54939,66.076
0.14286,0.56816,66.795
0.14286,0.58694,67.469
0.14286,0.60571,68.1
0.14286,0.62449,68.691
0.14286,0.64327,69.244
0.14286,0.66204,69.762
0.14286,0.68082,70.247
0.14286,0.69959,70.702
0.14286,0.71837,71.127
0.14286,0.73714,71.525
0.14286,0.75592,71.898
0.14286,0.77469,72.247
0.14286,0.79347,72.575
0.14286,0.81224,72.881
0.14286,0.83102,73.168
0.14286,0.8498,73.436
0.14286,0.86857,73.687
0.14286,0.88735,73.923
0.14286,0.90612,74.143
0.14286,0.9249,74.35
0.14286,0.94367,74.543
0.14286,0.96245,74.724
0.14286,0.98122,74.894
0.14286,1,75.052
0.18367,0.08,19.512
0.18367,0.098776,23.353
0.18367,0.11755,26.949
0.18367,0.13633,30.317
0.18367,0.1551,33.47
0.18367,0.17388,36.423
0.18367,0.19265,39.188
0.18367,0.21143,41.778
0.18367,0.2302,44.202
0.18367,0.24898,46.472
0.18367,0.26776,48.598
0.18367,0.28653,50.589
0.18367,0.30531,52.453
0.18367,0.32408,54.199
0.18367,0.34286,55.833
0.18367,0.36163,57.364
0.18367,0.38041,58.797
0.18367,0.39918,60.139
0.18367,0.41796,61.396
0.18367,0.43673,62.572
0.18367,0.45551,63.674
0.18367,0.47429,64.706
0.18367,0.49306,65.672
0.18367,0.51184,66.577
0.18367,0.53061,67.424
0.18367,0.54939,68.218
0.18367,0.56816,68.961
0.18367,0.58694,69.656
0.18367,0.60571,70.308
0.18367,0.62449,70.918
0.18367,0.64327,71.489
0.18367,0.66204,72.024
0.18367,0.68082,72.524
0.18367,0.69959,72.993
0.18367,0.71837,73.433
0.18367,0.73714,73.844
0.18367,0.75592,74.229
0.18367,0.77469,74.589
0.18367,0.79347,74.927
0.18367,0.81224,75.243
0.18367,0.83102,75.539
0.18367,0.8498,75.816
0.18367,0.86857,76.076
0.18367,0.88735,76.319
0.18367,0.90612,76.547
0.18367,0.9249,76.76
0.18367,0.94367,76.959
0.18367,0.96245,77.146
0.18367,0.98122,77.321
0.18367,1,77.485
0.22449,0.08,20.154
0.22449,0.098776,24.121
0.22449,0.11755,27.836
0.22449,0.13633,31.314
0.22449,0.1551,34.571
0.22449,0.17388,37.621
0.22449,0.19265,40.477
0.22449,0.21143,43.152
0.22449,0.2302,45.656
0.22449,0.24898,48.001
0.22449,0.26776,50.197
0.22449,0.28653,52.253
0.22449,0.30531,54.178
0.22449,0.32408,55.981
0.22449,0.34286,57.67
0.22449,0.36163,59.25
0.22449,0.38041,60.731
0.22449,0.39918,62.117
0.22449,0.41796,63.415
0.22449,0.43673,64.631
0.22449,0.45551,65.769
0.22449,0.47429,66.835
0.22449,0.49306,67.833
0.22449,0.51184,68.767
0.22449,0.53061,69.642
0.22449,0.54939,70.462
0.22449,0.56816,71.229
0.22449,0.58694,71.947
0.22449,0.60571,72.62
0.22449,0.62449,73.25
0.22449,0.64327,73.84
0.22449,0.66204,74.393
0.22449,0.68082,74.91
0.22449,0.69959,75.394
0.22449,0.71837,75.848
0.22449,0.73714,76.273
0.22449,0.75592,76.67
0.22449,0.77469,77.043
0.22449,0.79347,77.391
0.22449,0.81224,77.718
0.22449,0.83102,78.024
0.22449,0.8498,78.31
0.22449,0.86857,78.578
0.22449,0.88735,78.829
0.22449,0.90612,79.064
0.22449,0.9249,79.285
0.22449,0.94367,79.491
0.22449,0.96245,79.684
0.22449,0.98122,79.865
0.22449,1,80.034
0.26531,0.08,20.825
0.26531,0.098776,24.924
0.26531,0.11755,28.762
0.26531,0.13633,32.357
0.26531,0.1551,35.722
0.26531,0.17388,38.874
0.26531,0.19265,41.825
0.26531,0.21143,44.588
0.26531,0.2302,47.176
0.26531,0.24898,49.599
0.26531,0.26776,51.868
0.26531,0.28653,53.993
0.26531,0.30531,55.982
0.26531,0.32408,57.845
0.26531,0.34286,59.59
0.26531,0.36163,61.223
0.26531,0.38041,62.753
0.26531,0.39918,64.185
0.26531,0.41796,65.526
0.26531,0.43673,66.782
0.26531,0.45551,67.958
0.26531,0.47429,69.06
0.26531,0.49306,70.091
0.26531,0.51184,71.056
0.26531,0.53061,71.961
0.26531,0.54939,72.807
0.26531,0.56816,73.6
0.26531,0.58694,74.343
0.26531,0.60571,75.038
0.26531,0.62449,75.689
0.26531,0.64327,76.298
0.26531,0.66204,76.869
0.26531,0.68082,77.404
0.26531,0.69959,77.904
0.26531,0.71837,78.373
0.26531,0.73714,78.812
0.26531,0.75592,79.223
0.26531,0.77469,79.608
0.26531,0.79347,79.968
0.26531,0.81224,80.305
0.26531,0.83102,80.621
0.26531,0.8498,80.917
0.26531,0.86857,81.194
0.26531,0.88735,81.454
0.26531,0.90612,81.697
0.26531,0.9249,81.924
0.26531,0.94367,82.137
0.26531,0.96245,82.337
0.26531,0.98122,82.523
0.26531,1,82.698
0.30612,0.08,21.525
0.30612,0.098776,25.762
0.30612,0.11755,29.729
0.30612,0.13633,33.444
0.30612,0.1551,36.923
0.30612,0.17388,40.181
0.30612,0.19265,43.231
0.30612,0.21143,46.087
0.30612,0.2302,48.762
0.30612,0.24898,51.266
0.30612,0.26776,53.612
0.30612,0.28653,55.808
0.30612,0.30531,57.864
0.30612,0.32408,59.79
0.30612,0.34286,61.593
0.30612,0.36163,63.281
0.30612,0.38041,64.862
0.30612,0.39918,66.343
0.30612,0.41796,67.729
0.30612,0.43673,69.027
0.30612,0.45551,70.243
0.30612,0.47429,71.381
0.30612,0.49306,72.447
0.30612,0.51184,73.445
0.30612,0.53061,74.38
0.30612,0.54939,75.255
0.30612,0.56816,76.075
0.30612,0.58694,76.842
0.30612,0.60571,77.561
0.30612,0.62449,78.233
0.30612,0.64327,78.864
0.30612,0.66204,79.454
0.30612,0.68082,80.006
0.30612,0.69959,80.523
0.30612,0.71837,81.008
0.30612,0.73714,81.461
0.30612,0.75592,81.886
0.30612,0.77469,82.284
0.30612,0.79347,82.656
0.30612,0.81224,83.005
0.30612,0.83102,83.332
0.30612,0.8498,83.638
0.30612,0.86857,83.924
0.30612,0.88735,84.192
0.30612,0.90612,84.443
0.30612,0.9249,84.678
0.30612,0.94367,84.899
0.30612,0.96245,85.105
0.30612,0.98122,85.298
0.30612,1,85.479
0.34694,0.08,22.255
0.34694,0.098776,26.635
0.34694,0.11755,30.737
0.34694,0.13633,34.578
0.34694,0.1551,38.174
0.34694,0.17388,41.542
0.34694,0.19265,44.696
0.34694,0.21143,47.649
0.34694,0.2302,50.414
0.34694,0.24898,53.003
0.34694,0.26776,55.428
0.34694,0.28653,57.699
0.34694,0.30531,59.825
0.34694,0.32408,61.815
0.34694,0.34286,63.68
0.34694,0.36163,65.425
0.34694,0.38041,67.06
0.34694,0.39918,68.591
0.34694,0.41796,70.024
0.34694,0.43673,71.366
0.34694,0.45551,72.623
0.34694,0.47429,73.8
0.34694,0.49306,74.902
0.34694,0.51184,75.934
0.34694,0.53061,76.9
0.34694,0.54939,77.805
0.34694,0.56816,78.652
0.34694,0.58694,79.445
0.34694,0.60571,80.188
0.34694,0.62449,80.884
0.34694,0.64327,81.536
0.34694,0.66204,82.146
0.34694,0.68082,82.717
0.34694,0.69959,83.252
0.34694,0.71837,83.752
0.34694,0.73714,84.221
0.34694,0.75592,84.661
0.34694,0.77469,85.072
0.34694,0.79347,85.457
0.34694,0.81224,85.818
0.34694,0.83102,86.155
0.34694,0.8498,86.471
0.34694,0.86857,86.767
0.34694,0.88735,87.045
0.34694,0.90612,87.304
0.34694,0.9249,87.547
0.34694,0.94367,87.775
0.34694,0.96245,87.988
0.34694,0.98122,88.188
0.34694,1,88.375
0.38776,0.08,23.013
0.38776,0.098776,27.543
0.38776,0.11755,31.784
0.38776,0.13633,35.756
0.38776,0.1551,39.475
0.38776,0.17388,42.958
0.38776,0.19265,46.219
0.38776,0.21143,49.273
0.38776,0.2302,52.132
0.38776,0.24898,54.81
0.38776,0.26776,57.317
0.38776,0.28653,59.665
0.38776,0.30531,61.864
0.38776,0.32408,63.922
0.38776,0.34286,65.85
0.38776,0.36163,67.655
0.38776,0.38041,69.345
0.38776,0.39918,70.928
0.38776,0.41796,72.41
0.38776,0.43673,73.798
0.38776,0.45551,75.098
0.38776,0.47429,76.315
0.38776,0.49306,77.455
0.38776,0.51184,78.522
0.38776,0.53061,79.521
0.38776,0.54939,80.457
0.38776,0.56816,81.333
0.38776,0.58694,82.153
0.38776,0.60571,82.921
0.38776,0.62449,83.641
0.38776,0.64327,84.314
0.38776,0.66204,84.945
0.38776,0.68082,85.536
0.38776,0.69959,86.089
0.38776,0.71837,86.607
0.38776,0.73714,87.092
0.38776,0.75592,87.546
0.38776,0.77469,87.971
0.38776,0.79347,88.369
0.38776,0.81224,88.742
0.38776,0.83102,89.091
0.38776,0.8498,89.418
0.38776,0.86857,89.725
0.38776,0.88735,90.011
0.38776,0.90612,90.28
0.38776,0.9249,90.531
0.38776,0.94367,90.767
0.38776,0.96245,90.987
0.38776,0.98122,91.193
0.38776,1,91.387
0.42857,0.08,23.801
0.42857,0.098776,28.485
0.42857,0.11755,32.872
0.42857,0.13633,36.98
0.42857,0.1551,40.826
0.42857,0.17388,44.428
0.42857,0.19265,47.801
0.42857,0.21143,50.959
0.42857,0.2302,53.916
0.42857,0.24898,56.686
0.42857,0.26776,59.279
0.42857,0.28653,61.707
0.42857,0.30531,63.981
0.42857,0.32408,66.11
0.42857,0.34286,68.104
0.42857,0.36163,69.971
0.42857,0.38041,71.719
0.42857,0.39918,73.356
0.42857,0.41796,74.889
0.42857,0.43673,76.324
0.42857,0.45551,77.668
0.42857,0.47429,78.927
0.42857,0.49306,80.105
0.42857,0.51184,81.209
0.42857,0.53061,82.242
0.42857,0.54939,83.21
0.42857,0.56816,84.116
0.42857,0.58694,84.965
0.42857,0.60571,85.759
0.42857,0.62449,86.503
0.42857,0.64327,87.2
0.42857,0.66204,87.852
0.42857,0.68082,88.463
0.42857,0.69959,89.035
0.42857,0.71837,89.571
0.42857,0.73714,90.073
0.42857,0.75592,90.542
0.42857,0.77469,90.982
0.42857,0.79347,91.394
0.42857,0.81224,91.78
0.42857,0.83102,92.141
0.42857,0.8498,92.479
0.42857,0.86857,92.795
0.42857,0.88735,93.092
0.42857,0.90612,93.37
0.42857,0.9249,93.63
0.42857,0.94367,93.873
0.42857,0.96245,94.101
0.42857,0.98122,94.314
0.42857,1,94.514
0.46939,0.08,24.617
0.46939,0.098776,29.463
0.46939,0.11755,34
0.46939,0.13633,38.249
0.46939,0.1551,42.227
0.46939,0.17388,45.953
0.46939,0.19265,49.441
0.46939,0.21143,52.708
0.46939,0.2302,55.767
0.46939,0.24898,58.631
0.46939,0.26776,61.313
0.46939,0.28653,63.825
0.46939,0.30531,66.177
0.46939,0.32408,68.379
0.46939,0.34286,70.441
0.46939,0.36163,72.372
0.46939,0.38041,74.18
0.46939,0.39918,75.873
0.46939,0.41796,77.459
0.46939,0.43673,78.944
0.46939,0.45551,80.334
0.46939,0.47429,81.636
0.46939,0.49306,82.855
0.46939,0.51184,83.996
0.46939,0.53061,85.065
0.46939,0.54939,86.066
0.46939,0.56816,87.003
0.46939,0.58694,87.881
0.46939,0.60571,88.703
0.46939,0.62449,89.472
0.46939,0.64327,90.193
0.46939,0.66204,90.867
0.46939,0.68082,91.499
0.46939,0.69959,92.091
0.46939,0.71837,92.645
0.46939,0.73714,93.164
0.46939,0.75592,93.65
0.46939,0.77469,94.104
0.46939,0.79347,94.53
0.46939,0.81224,94.929
0.46939,0.83102,95.303
0.46939,0.8498,95.653
0.46939,0.86857,95.98
0.46939,0.88735,96.287
0.46939,0.90612,96.574
0.46939,0.9249,96.843
0.46939,0.94367,97.095
0.46939,0.96245,97.33
0.46939,0.98122,97.551
0.46939,1,97.758
0.5102,0.08,25.463
0.5102,0.098776,30.475
0.5102,0.11755,35.169
0.5102,0.13633,39.563
0.5102,0.1551,43.679
0.5102,0.17388,47.532
0.5102,0.19265,51.14
0.5102,0.21143,54.519
0.5102,0.2302,57.683
0.5102,0.24898,60.646
0.5102,0.26776,63.42
0.5102,0.28653,66.018
0.5102,0.30531,68.451
0.5102,0.32408,70.729
0.5102,0.34286,72.862
0.5102,0.36163,74.859
0.5102,0.38041,76.729
0.5102,0.39918,78.481
0.5102,0.41796,80.121
0.5102,0.43673,81.656
0.5102,0.45551,83.094
0.5102,0.47429,84.441
0.5102,0.49306,85.702
0.5102,0.51184,86.883
0.5102,0.53061,87.988
0.5102,0.54939,89.023
0.5102,0.56816,89.993
0.5102,0.58694,90.901
0.5102,0.60571,91.751
0.5102,0.62449,92.547
0.5102,0.64327,93.292
0.5102,0.66204,93.99
0.5102,0.68082,94.644
0.5102,0.69959,95.256
0.5102,0.71837,95.829
0.5102,0.73714,96.365
0.5102,0.75592,96.868
0.5102,0.77469,97.338
0.5102,0.79347,97.779
0.5102,0.81224,98.192
0.5102,0.83102,98.578
0.5102,0.8498,98.94
0.5102,0.86857,99.278
0.5102,0.88735,99.596
0.5102,0.90612,99.893
0.5102,0.9249,100.17
0.5102,0.94367,100.43
0.5102,0.96245,100.68
0.5102,0.98122,100.9
0.5102,1,101.12
0.55102,0.08,26.339
0.55102,0.098776,31.523
0.55102,0.11755,36.377
0.55102,0.13633,40.923
0.55102,0.1551,45.18
0.55102,0.17388,49.166
0.55102,0.19265,52.898
0.55102,0.21143,56.393
0.55102,0.2302,59.666
0.55102,0.24898,62.73
0.55102,0.26776,65.6
0.55102,0.28653,68.287
0.55102,0.30531,70.803
0.55102,0.32408,73.159
0.55102,0.34286,75.366
0.55102,0.36163,77.432
0.55102,0.38041,79.366
0.55102,0.39918,81.178
0.55102,0.41796,82.874
0.55102,0.43673,84.463
0.55102,0.45551,85.95
0.55102,0.47429,87.343
0.55102,0.49306,88.647
0.55102,0.51184,89.869
0.55102,0.53061,91.012
0.55102,0.54939,92.083
0.55102,0.56816,93.086
0.55102,0.58694,94.025
0.55102,0.60571,94.904
0.55102,0.62449,95.727
0.55102,0.64327,96.498
0.55102,0.66204,97.22
0.55102,0.68082,97.896
0.55102,0.69959,98.529
0.55102,0.71837,99.122
0.55102,0.73714,99.677
0.55102,0.75592,100.2
0.55102,0.77469,100.68
0.55102,0.79347,101.14
0.55102,0.81224,101.57
0.55102,0.83102,101.97
0.55102,0.8498,102.34
0.55102,0.86857,102.69
0.55102,0.88735,103.02
0.55102,0.90612,103.33
0.55102,0.9249,103.61
0.55102,0.94367,103.88
0.55102,0.96245,104.14
0.55102,0.98122,104.37
0.55102,1,104.59
0.59184,0.08,27.243
0.59184,0.098776,32.605
0.59184,0.11755,37.626
0.59184,0.13633,42.328
0.59184,0.1551,46.731
0.59184,0.17388,50.854
0.59184,0.19265,54.714
0.59184,0.21143,58.329
0.59184,0.2302,61.714
0.59184,0.24898,64.884
0.59184,0.26776,67.852
0.59184,0.28653,70.632
0.59184,0.30531,73.234
0.59184,0.32408,75.671
0.59184,0.34286,77.953
0.59184,0.36163,80.09
0.59184,0.38041,82.091
0.59184,0.39918,83.965
0.59184,0.41796,85.72
0.59184,0.43673,87.363
0.59184,0.45551,88.901
0.59184,0.47429,90.342
0.59184,0.49306,91.691
0.59184,0.51184,92.954
0.59184,0.53061,94.137
0.59184,0.54939,95.245
0.59184,0.56816,96.282
0.59184,0.58694,97.253
0.59184,0.60571,98.162
0.59184,0.62449,99.014
0.59184,0.64327,99.812
0.59184,0.66204,100.56
0.59184,0.68082,101.26
0.59184,0.69959,101.91
0.59184,0.71837,102.53
0.59184,0.73714,103.1
0.59184,0.75592,103.64
0.59184,0.77469,104.14
0.59184,0.79347,104.61
0.59184,0.81224,105.05
0.59184,0.83102,105.47
0.59184,0.8498,105.85
0.59184,0.86857,106.22
0.59184,0.88735,106.56
0.59184,0.90612,106.87
0.59184,0.9249,107.17
0.59184,0.94367,107.45
0.59184,0.96245,107.71
0.59184,0.98122,107.95
0.59184,1,108.18
0.63265,0.08,28.176
0.63265,0.098776,33.722
0.63265,0.11755,38.916
0.63265,0.13633,43.778
0.63265,0.1551,48.332
0.63265,0.17388,52.596
0.63265,0.19265,56.589
0.63265,0.21143,60.328
0.63265,0.2302,63.829
0.63265,0.24898,67.107
0.63265,0.26776,70.177
0.63265,0.28653,73.052
0.63265,0.30531,75.744
0.63265,0.32408,78.264
0.63265,0.34286,80.624
0.63265,0.36163,82.835
0.63265,0.38041,84.904
0.63265,0.39918,86.842
0.63265,0.41796,88.657
0.63265,0.43673,90.356
0.63265,0.45551,91.947
0.63265,0.47429,93.437
0.63265,0.49306,94.833
0.63265,0.51184,96.139
0.63265,0.53061,97.363
0.63265,0.54939,98.508
0.63265,0.56816,99.581
0.63265,0.58694,100.59
0.63265,0.60571,101.53
0.63265,0.62449,102.41
0.63265,0.64327,103.23
0.63265,0.66204,104
0.63265,0.68082,104.73
0.63265,0.69959,105.4
0.63265,0.71837,106.04
0.63265,0.73714,106.63
0.63265,0.75592,107.19
0.63265,0.77469,107.71
0.63265,0.79347,108.2
0.63265,0.81224,108.65
0.63265,0.83102,109.08
0.63265,0.8498,109.48
0.63265,0.86857,109.86
0.63265,0.88735,110.21
0.63265,0.90612,110.54
0.63265,0.9249,110.84
0.63265,0.94367,111.13
0.63265,0.96245,111.4
0.63265,0.98122,111.65
0.63265,1,111.89
0.67347,0.08,29.139
0.67347,0.098776,34.874
0.67347,0.11755,40.245
0.67347,0.13633,45.274
0.67347,0.1551,49.983
0.67347,0.17388,54.393
0.67347,0.19265,58.522
0.67347,0.21143,62.389
0.67347,0.2302,66.01
0.67347,0.24898,69.4
0.67347,0.26776,72.575
0.67347,0.28653,75.548
0.67347,0.30531,78.331
0.67347,0.32408,80.938
0.67347,0.34286,83.379
0.67347,0.36163,85.665
0.67347,0.38041,87.805
0.67347,0.39918,89.809
0.67347,0.41796,91.686
0.67347,0.43673,93.443
0.67347,0.45551,95.089
0.67347,0.47429,96.63
0.67347,0.49306,98.073
0.67347,0.51184,99.424
0.67347,0.53061,100.69
0.67347,0.54939,101.87
0.67347,0.56816,102.98
0.67347,0.58694,104.02
0.67347,0.60571,104.99
0.67347,0.62449,105.91
0.67347,0.64327,106.76
0.67347,0.66204,107.56
0.67347,0.68082,108.31
0.67347,0.69959,109.01
0.67347,0.71837,109.66
0.67347,0.73714,110.28
0.67347,0.75592,110.85
0.67347,0.77469,111.39
0.67347,0.79347,111.89
0.67347,0.81224,112.37
0.67347,0.83102,112.81
0.67347,0.8498,113.22
0.67347,0.86857,113.61
0.67347,0.88735,113.97
0.67347,0.90612,114.31
0.67347,0.9249,114.63
0.67347,0.94367,114.93
0.67347,0.96245,115.21
0.67347,0.98122,115.47
0.67347,1,115.71
0.71429,0.08,30.131
0.71429,0.098776,36.061
0.71429,0.11755,41.615
0.71429,0.13633,46.815
0.71429,0.1551,51.685
0.71429,0.17388,56.244
0.71429,0.19265,60.514
0.71429,0.21143,64.512
0.71429,0.2302,68.256
0.71429,0.24898,71.762
0.71429,0.26776,75.045
0.71429,0.28653,78.119
0.71429,0.30531,80.998
0.71429,0.32408,83.693
0.71429,0.34286,86.217
0.71429,0.36163,88.58
0.71429,0.38041,90.794
0.71429,0.39918,92.866
0.71429,0.41796,94.807
0.71429,0.43673,96.624
0.71429,0.45551,98.325
0.71429,0.47429,99.919
0.71429,0.49306,101.41
0.71429,0.51184,102.81
0.71429,0.53061,104.12
0.71429,0.54939,105.34
0.71429,0.56816,106.49
0.71429,0.58694,107.56
0.71429,0.60571,108.57
0.71429,0.62449,109.51
0.71429,0.64327,110.39
0.71429,0.66204,111.22
0.71429,0.68082,111.99
0.71429,0.69959,112.72
0.71429,0.71837,113.39
0.71429,0.73714,114.03
0.71429,0.75592,114.62
0.71429,0.77469,115.18
0.71429,0.79347,115.7
0.71429,0.81224,116.19
0.71429,0.83102,116.65
0.71429,0.8498,117.07
0.71429,0.86857,117.48
0.71429,0.88735,117.85
0.71429,0.90612,118.2
0.71429,0.9249,118.53
0.71429,0.94367,118.84
0.71429,0.96245,119.13
0.71429,0.98122,119.4
0.71429,1,119.65
0.7551,0.08,31.152
0.7551,0.098776,37.283
0.7551,0.11755,43.025
0.7551,0.13633,48.401
0.7551,0.1551,53.436
0.7551,0.17388,58.15
0.7551,0.19265,62.565
0.7551,0.21143,66.698
0.7551,0.2302,70.569
0.7551,0.24898,74.194
0.7551,0.26776,77.588
0.7551,0.28653,80.766
0.7551,0.30531,83.742
0.7551,0.32408,86.529
0.7551,0.34286,89.138
0.7551,0.36163,91.582
0.7551,0.38041,93.87
0.7551,0.39918,96.013
0.7551,0.41796,98.019
0.7551,0.43673,99.898
0.7551,0.45551,101.66
0.7551,0.47429,103.3
0.7551,0.49306,104.85
0.7551,0.51184,106.29
0.7551,0.53061,107.64
0.7551,0.54939,108.91
0.7551,0.56816,110.1
0.7551,0.58694,111.21
0.7551,0.60571,112.25
0.7551,0.62449,113.22
0.7551,0.64327,114.13
0.7551,0.66204,114.99
0.7551,0.68082,115.79
0.7551,0.69959,116.53
0.7551,0.71837,117.24
0.7551,0.73714,117.89
0.7551,0.75592,118.51
0.7551,0.77469,119.08
0.7551,0.79347,119.62
0.7551,0.81224,120.13
0.7551,0.83102,120.6
0.7551,0.8498,121.04
0.7551,0.86857,121.46
0.7551,0.88735,121.84
0.7551,0.90612,122.21
0.7551,0.9249,122.55
0.7551,0.94367,122.87
0.7551,0.96245,123.17
0.7551,0.98122,123.44
0.7551,1,123.71
0.79592,0.08,32.202
0.79592,0.098776,38.54
0.79592,0.11755,44.475
0.79592,0.13633,50.033
0.79592,0.1551,55.237
0.79592,0.17388,60.111
0.79592,0.19265,64.674
0.79592,0.21143,68.947
0.79592,0.2302,72.948
0.79592,0.24898,76.695
0.79592,0.26776,80.203
0.79592,0.28653,83.489
0.79592,0.30531,86.565
0.79592,0.32408,89.446
0.79592,0.34286,92.143
0.79592,0.36163,94.669
0.79592,0.38041,97.035
0.79592,0.39918,99.249
0.79592,0.41796,101.32
0.79592,0.43673,103.27
0.79592,0.45551,105.08
0.79592,0.47429,106.79
0.79592,0.49306,108.38
0.79592,0.51184,109.87
0.79592,0.53061,111.27
0.79592,0.54939,112.58
0.79592,0.56816,113.81
0.79592,0.58694,114.96
0.79592,0.60571,116.03
0.79592,0.62449,117.04
0.79592,0.64327,117.98
0.79592,0.66204,118.86
0.79592,0.68082,119.69
0.79592,0.69959,120.46
0.79592,0.71837,121.19
0.79592,0.73714,121.87
0.79592,0.75592,122.5
0.79592,0.77469,123.1
0.79592,0.79347,123.65
0.79592,0.81224,124.18
0.79592,0.83102,124.66
0.79592,0.8498,125.12
0.79592,0.86857,125.55
0.79592,0.88735,125.95
0.79592,0.90612,126.33
0.79592,0.9249,126.68
0.79592,0.94367,127.01
0.79592,0.96245,127.32
0.79592,0.98122,127.61
0.79592,1,127.88
0.83673,0.08,33.281
0.83673,0.098776,39.832
0.83673,0.11755,45.966
0.83673,0.13633,51.71
0.83673,0.1551,57.089
0.83673,0.17388,62.125
0.83673,0.19265,66.841
0.83673,0.21143,71.258
0.83673,0.2302,75.393
0.83673,0.24898,79.265
0.83673,0.26776,82.892
0.83673,0.28653,86.287
0.83673,0.30531,89.466
0.83673,0.32408,92.444
0.83673,0.34286,95.232
0.83673,0.36163,97.842
0.83673,0.38041,100.29
0.83673,0.39918,102.58
0.83673,0.41796,104.72
0.83673,0.43673,106.73
0.83673,0.45551,108.61
0.83673,0.47429,110.37
0.83673,0.49306,112.01
0.83673,0.51184,113.56
0.83673,0.53061,115
0.83673,0.54939,116.36
0.83673,0.56816,117.62
0.83673,0.58694,118.81
0.83673,0.60571,119.92
0.83673,0.62449,120.96
0.83673,0.64327,121.93
0.83673,0.66204,122.85
0.83673,0.68082,123.7
0.83673,0.69959,124.5
0.83673,0.71837,125.25
0.83673,0.73714,125.95
0.83673,0.75592,126.61
0.83673,0.77469,127.22
0.83673,0.79347,127.8
0.83673,0.81224,128.34
0.83673,0.83102,128.84
0.83673,0.8498,129.32
0.83673,0.86857,129.76
0.83673,0.88735,130.17
0.83673,0.90612,130.56
0.83673,0.9249,130.93
0.83673,0.94367,131.27
0.83673,0.96245,131.58
0.83673,0.98122,131.88
0.83673,1,132.16
0.87755,0.08,34.39
0.87755,0.098776,41.159
0.87755,0.11755,47.497
0.87755,0.13633,53.432
0.87755,0.1551,58.99
0.87755,0.17388,64.194
0.87755,0.19265,69.068
0.87755,0.21143,73.631
0.87755,0.2302,77.904
0.87755,0.24898,81.906
0.87755,0.26776,85.652
0.87755,0.28653,89.161
0.87755,0.30531,92.446
0.87755,0.32408,95.523
0.87755,0.34286,98.403
0.87755,0.36163,101.1
0.87755,0.38041,103.63
0.87755,0.39918,105.99
0.87755,0.41796,108.21
0.87755,0.43673,110.28
0.87755,0.45551,112.22
0.87755,0.47429,114.04
0.87755,0.49306,115.74
0.87755,0.51184,117.34
0.87755,0.53061,118.83
0.87755,0.54939,120.23
0.87755,0.56816,121.54
0.87755,0.58694,122.77
0.87755,0.60571,123.91
0.87755,0.62449,124.99
0.87755,0.64327,126
0.87755,0.66204,126.94
0.87755,0.68082,127.82
0.87755,0.69959,128.65
0.87755,0.71837,129.42
0.87755,0.73714,130.15
0.87755,0.75592,130.83
0.87755,0.77469,131.46
0.87755,0.79347,132.06
0.87755,0.81224,132.61
0.87755,0.83102,133.13
0.87755,0.8498,133.62
0.87755,0.86857,134.08
0.87755,0.88735,134.51
0.87755,0.90612,134.91
0.87755,0.9249,135.29
0.87755,0.94367,135.64
0.87755,0.96245,135.97
0.87755,0.98122,136.28
0.87755,1,136.56
0.91837,0.08,35.527
0.91837,0.098776,42.52
0.91837,0.11755,49.068
0.91837,0.13633,55.2
0.91837,0.1551,60.942
0.91837,0.17388,66.318
0.91837,0.19265,71.353
0.91837,0.21143,76.067
0.91837,0.2302,80.481
0.91837,0.24898,84.615
0.91837,0.26776,88.486
0.91837,0.28653,92.11
0.91837,0.30531,95.504
0.91837,0.32408,98.683
0.91837,0.34286,101.66
0.91837,0.36163,104.45
0.91837,0.38041,107.06
0.91837,0.39918,109.5
0.91837,0.41796,111.79
0.91837,0.43673,113.93
0.91837,0.45551,115.94
0.91837,0.47429,117.81
0.91837,0.49306,119.57
0.91837,0.51184,121.22
0.91837,0.53061,122.76
0.91837,0.54939,124.21
0.91837,0.56816,125.56
0.91837,0.58694,126.83
0.91837,0.60571,128.01
0.91837,0.62449,129.12
0.91837,0.64327,130.16
0.91837,0.66204,131.14
0.91837,0.68082,132.05
0.91837,0.69959,132.9
0.91837,0.71837,133.7
0.91837,0.73714,134.45
0.91837,0.75592,135.15
0.91837,0.77469,135.81
0.91837,0.79347,136.42
0.91837,0.81224,137
0.91837,0.83102,137.54
0.91837,0.8498,138.04
0.91837,0.86857,138.52
0.91837,0.88735,138.96
0.91837,0.90612,139.37
0.91837,0.9249,139.76
0.91837,0.94367,140.12
0.91837,0.96245,140.47
0.91837,0.98122,140.78
0.91837,1,141.08
0.95918,0.08,36.694
0.95918,0.098776,43.917
0.95918,0.11755,50.68
0.95918,0.13633,57.013
0.95918,0.1551,62.943
0.95918,0.17388,68.496
0.95918,0.19265,73.696
0.95918,0.21143,78.565
0.95918,0.2302,83.125
0.95918,0.24898,87.394
0.95918,0.26776,91.392
0.95918,0.28653,95.136
0.95918,0.30531,98.641
0.95918,0.32408,101.92
0.95918,0.34286,105
0.95918,0.36163,107.88
0.95918,0.38041,110.57
0.95918,0.39918,113.09
0.95918,0.41796,115.46
0.95918,0.43673,117.67
0.95918,0.45551,119.74
0.95918,0.47429,121.68
0.95918,0.49306,123.5
0.95918,0.51184,125.2
0.95918,0.53061,126.8
0.95918,0.54939,128.29
0.95918,0.56816,129.68
0.95918,0.58694,130.99
0.95918,0.60571,132.22
0.95918,0.62449,133.36
0.95918,0.64327,134.44
0.95918,0.66204,135.44
0.95918,0.68082,136.39
0.95918,0.69959,137.27
0.95918,0.71837,138.09
0.95918,0.73714,138.87
0.95918,0.75592,139.59
0.95918,0.77469,140.27
0.95918,0.79347,140.9
0.95918,0.81224,141.5
0.95918,0.83102,142.06
0.95918,0.8498,142.58
0.95918,0.86857,143.07
0.95918,0.88735,143.52
0.95918,0.90612,143.95
0.95918,0.9249,144.35
0.95918,0.94367,144.73
0.95918,0.96245,145.08
0.95918,0.98122,145.41
0.95918,1,145.72
1,0.08,37.89
1,0.098776,45.348
1,0.11755,52.332
1,0.13633,58.871
1,0.1551,64.995
1,0.17388,70.729
1,0.19265,76.098
1,0.21143,81.126
1,0.2302,85.834
1,0.24898,90.242
1,0.26776,94.371
1,0.28653,98.236
1,0.30531,101.86
1,0.32408,105.25
1,0.34286,108.42
1,0.36163,111.39
1,0.38041,114.17
1,0.39918,116.78
1,0.41796,119.22
1,0.43673,121.51
1,0.45551,123.65
1,0.47429,125.65
1,0.49306,127.53
1,0.51184,129.28
1,0.53061,130.93
1,0.54939,132.47
1,0.56816,133.91
1,0.58694,135.26
1,0.60571,136.53
1,0.62449,137.71
1,0.64327,138.82
1,0.66204,139.86
1,0.68082,140.83
1,0.69959,141.74
1,0.71837,142.6
1,0.73714,143.39
1,0.75592,144.14
1,0.77469,144.84
1,0.79347,145.5
1,0.81224,146.11
1,0.83102,146.69
1,0.8498,147.22
1,0.86857,147.73
1,0.88735,148.2
1,0.90612,148.64
1,0.9249,149.06
1,0.94367,149.44
1,0.96245,149.81
1,0.98122,150.15
1,1,150.46


==> CSV/G14H.csv <==
X,Y
0,0.046655
0.0020017,0.047129
0.0040033,0.047735
0.006005,0.048447
0.0080067,0.049305
0.010008,0.050281
0.01201,0.051392
0.014012,0.052642
0.016013,0.05407
0.018015,0.055562
0.020017,0.057176
0.022018,0.058832
0.02402,0.060546
0.026022,0.062293
0.028023,0.064093
0.030025,0.065862
0.032027,0.067629
0.034028,0.069369
0.03603,0.070984
0.038032,0.072515
0.040033,0.073889
0.042035,0.07514
0.044037,0.07624
0.046038,0.077137
0.04804,0.077832
0.050042,0.078312
0.052043,0.078574
0.054045,0.078613
0.056047,0.078427
0.058048,0.078014
0.06005,0.077364
0.062052,0.076512
0.064053,0.075447
0.066055,0.07417
0.068057,0.072754
0.070058,0.071167
0.07206,0.069461
0.074062,0.067604
0.076063,0.065705
0.078065,0.063757
0.080067,0.061771
0.082068,0.059828
0.08407,0.057895
0.086072,0.055978
0.088073,0.054165
0.090075,0.052423
0.092077,0.050853
0.094078,0.049459
0.09608,0.048192
0.098082,0.047086
0.10008,0.046169
0.10209,0.045456
0.10409,0.044921
0.10609,0.044578
0.10809,0.044432
0.11009,0.044466
0.11209,0.044674
0.1141,0.045044
0.1161,0.045556
0.1181,0.046176
0.1201,0.046915
0.1221,0.047755
0.1241,0.048629
0.12611,0.049557
0.12811,0.050486
0.13011,0.051408
0.13211,0.052338
0.13411,0.053227
0.13611,0.054085
0.13812,0.054853
0.14012,0.055517
0.14212,0.056093
0.14412,0.056577
0.14612,0.056945
0.14812,0.057205
0.15013,0.057353
0.15213,0.057395
0.15413,0.057339
0.15613,0.057198
0.15813,0.056978
0.16013,0.056697
0.16214,0.056348
0.16414,0.055987
0.16614,0.055613
0.16814,0.055243
0.17014,0.054884
0.17214,0.054564
0.17415,0.054299
0.17615,0.054095
0.17815,0.053978
0.18015,0.053955
0.18215,0.054022
0.18415,0.054205
0.18616,0.054495
0.18816,0.054899
0.19016,0.055412
0.19216,0.056028
0.19416,0.056755
0.19616,0.057569
0.19817,0.058439
0.20017,0.05938
0.20217,0.060368
0.20417,0.061377
0.20617,0.062404
0.20817,0.063438
0.21018,0.064461
0.21218,0.065417
0.21418,0.066295
0.21618,0.067133
0.21818,0.06787
0.22018,0.068474
0.22219,0.06898
0.22419,0.06937
0.22619,0.069589
0.22819,0.069652
0.23019,0.069582
0.23219,0.069344
0.2342,0.068946
0.2362,0.068415
0.2382,0.067772
0.2402,0.066987
0.2422,0.066085
0.2442,0.065127
0.24621,0.064046
0.24821,0.062909
0.25021,0.061708
0.25221,0.060505
0.25421,0.059276
0.25621,0.058058
0.25822,0.056829
0.26022,0.055621
0.26222,0.054469
0.26422,0.053359
0.26622,0.052321
0.26822,0.051377
0.27023,0.05052
0.27223,0.049744
0.27423,0.049032
0.27623,0.048406
0.27823,0.047855
0.28023,0.047366
0.28224,0.046923
0.28424,0.046534
0.28624,0.046205
0.28824,0.04589
0.29024,0.045609
0.29224,0.045312
0.29425,0.045005
0.29625,0.044686
0.29825,0.044329
0.30025,0.043938
0.30225,0.043514
0.30425,0.04302
0.30626,0.042489
0.30826,0.041885
0.31026,0.041215
0.31226,0.040508
0.31426,0.03975
0.31626,0.03894
0.31827,0.038114
0.32027,0.037301
0.32227,0.036465
0.32427,0.035683
0.32627,0.034976
0.32827,0.034284
0.33028,0.033687
0.33228,0.033226
0.33428,0.032863
0.33628,0.032692
0.33828,0.03268
0.34028,0.032839
0.34229,0.033243
0.34429,0.033833
0.34629,0.034678
0.34829,0.035715
0.35029,0.037027
0.35229,0.038571
0.3543,0.040359
0.3563,0.042357
0.3583,0.044517
0.3603,0.046922
0.3623,0.0495
0.3643,0.052188
0.36631,0.055096
0.36831,0.058076
0.37031,0.061086
0.37231,0.064157
0.37431,0.067238
0.37631,0.070336
0.37832,0.073332
0.38032,0.076271
0.38232,0.079057
0.38432,0.081692
0.38632,0.084198
0.38832,0.086488
0.39033,0.088584
0.39233,0.090341
0.39433,0.091845
0.39633,0.093122
0.39833,0.09412
0.40033,0.09486
0.40234,0.095304
0.40434,0.09547
0.40634,0.095384
0.40834,0.09509
0.41034,0.0945
0.41234,0.09373
0.41435,0.092786
0.41635,0.09166
0.41835,0.09044
0.42035,0.089136
0.42235,0.08767
0.42435,0.086155
0.42636,0.084674
0.42836,0.083146
0.43036,0.081699
0.43236,0.080321
0.43436,0.079045
0.43636,0.077881
0.43837,0.076841
0.44037,0.075916
0.44237,0.075154
0.44437,0.07457
0.44637,0.074136
0.44837,0.07388
0.45038,0.07379
0.45238,0.073863
0.45438,0.074076
0.45638,0.074459
0.45838,0.074936
0.46038,0.075542
0.46239,0.076236
0.46439,0.076996
0.46639,0.077802
0.46839,0.078625
0.47039,0.07947
0.47239,0.080299
0.4744,0.081115
0.4764,0.081853
0.4784,0.082512
0.4804,0.083122
0.4824,0.083632
0.4844,0.084024
0.48641,0.0843
0.48841,0.084439
0.49041,0.084442
0.49241,0.084312
0.49441,0.084039
0.49641,0.08364
0.49842,0.083106
0.50042,0.082462
0.50242,0.081732
0.50442,0.080918
0.50642,0.079978
0.50842,0.078991
0.51043,0.077958
0.51243,0.076863
0.51443,0.075728
0.51643,0.074578
0.51843,0.073414
0.52043,0.07229
0.52244,0.071166
0.52444,0.070083
0.52644,0.069008
0.52844,0.067998
0.53044,0.06704
0.53244,0.066134
0.53445,0.065321
0.53645,0.06455
0.53845,0.063839
0.54045,0.063181
0.54245,0.062582
0.54445,0.06203
0.54646,0.061539
0.54846,0.061097
0.55046,0.060692
0.55246,0.060299
0.55446,0.059951
0.55646,0.059615
0.55847,0.059271
0.56047,0.058952
0.56247,0.058643
0.56447,0.058317
0.56647,0.058009
0.56847,0.057682
0.57048,0.057341
0.57248,0.057002
0.57448,0.056658
0.57648,0.056299
0.57848,0.055961
0.58048,0.055632
0.58249,0.05532
0.58449,0.055012
0.58649,0.05473
0.58849,0.054478
0.59049,0.054266
0.59249,0.054092
0.5945,0.053974
0.5965,0.053901
0.5985,0.053889
0.6005,0.05394
0.6025,0.054051
0.6045,0.05424
0.60651,0.054483
0.60851,0.054806
0.61051,0.055185
0.61251,0.055624
0.61451,0.056128
0.61651,0.056695
0.61852,0.057297
0.62052,0.05794
0.62252,0.058607
0.62452,0.059282
0.62652,0.059986
0.62852,0.060692
0.63053,0.061373
0.63253,0.062045
0.63453,0.062704
0.63653,0.063316
0.63853,0.063893
0.64053,0.064403
0.64254,0.064859
0.64454,0.065223
0.64654,0.06551
0.64854,0.065711
0.65054,0.065821
0.65254,0.065842
0.65455,0.065775
0.65655,0.065607
0.65855,0.065348
0.66055,0.065007
0.66255,0.064543
0.66455,0.064001
0.66656,0.063368
0.66856,0.06267
0.67056,0.061898
0.67256,0.06107
0.67456,0.060187
0.67656,0.059238
0.67857,0.058259
0.68057,0.057247
0.68257,0.056182
0.68457,0.055122
0.68657,0.054041
0.68857,0.052943
0.69058,0.051886
0.69258,0.050866
0.69458,0.049879
0.69658,0.048918
0.69858,0.048
0.70058,0.047114
0.70259,0.046296
0.70459,0.04554
0.70659,0.044849
0.70859,0.044228
0.71059,0.043707
0.71259,0.043281
0.7146,0.042921
0.7166,0.042678
0.7186,0.042522
0.7206,0.04248
0.7226,0.042529
0.7246,0.042702
0.72661,0.042971
0.72861,0.043374
0.73061,0.043871
0.73261,0.044498
0.73461,0.04526
0.73661,0.046109
0.73862,0.047104
0.74062,0.048212
0.74262,0.049412
0.74462,0.050703
0.74662,0.05211
0.74862,0.053654
0.75063,0.055284
0.75263,0.056999
0.75463,0.058765
0.75663,0.06059
0.75863,0.062474
0.76063,0.064433
0.76264,0.066399
0.76464,0.068416
0.76664,0.070463
0.76864,0.072502
0.77064,0.074501
0.77264,0.07649
0.77465,0.078419
0.77665,0.080292
0.77865,0.082116
0.78065,0.083883
0.78265,0.085565
0.78465,0.087163
0.78666,0.088647
0.78866,0.089969
0.79066,0.091117
0.79266,0.092233
0.79466,0.093156
0.79666,0.093964
0.79867,0.094659
0.80067,0.095193
0.80267,0.095589
0.80467,0.095834
0.80667,0.095949
0.80867,0.095935
0.81068,0.095798
0.81268,0.095515
0.81468,0.095149
0.81668,0.094647
0.81868,0.094029
0.82068,0.093351
0.82269,0.092589
0.82469,0.09174
0.82669,0.090826
0.82869,0.089911
0.83069,0.088912
0.83269,0.087811
0.8347,0.086688
0.8367,0.085531
0.8387,0.084365
0.8407,0.083151
0.8427,0.081959
0.8447,0.080758
0.84671,0.079551
0.84871,0.078343
0.85071,0.077131
0.85271,0.075908
0.85471,0.074694
0.85671,0.073473
0.85872,0.072288
0.86072,0.071094
0.86272,0.069932
0.86472,0.06873
0.86672,0.067575
0.86872,0.066445
0.87073,0.065358
0.87273,0.064289
0.87473,0.063248
0.87673,0.062241
0.87873,0.061297
0.88073,0.060416
0.88274,0.059585
0.88474,0.058804
0.88674,0.058108
0.88874,0.057483
0.89074,0.056941
0.89274,0.056482
0.89475,0.056136
0.89675,0.055891
0.89875,0.055762
0.90075,0.055737
0.90275,0.055827
0.90475,0.056034
0.90676,0.056354
0.90876,0.056807
0.91076,0.057351
0.91276,0.057998
0.91476,0.058716
0.91676,0.059538
0.91877,0.06042
0.92077,0.061352
0.92277,0.062337
0.92477,0.063367
0.92677,0.064416
0.92877,0.065443
0.93078,0.066437
0.93278,0.067406
0.93478,0.068316
0.93678,0.06915
0.93878,0.069893
0.94078,0.070475
0.94279,0.070955
0.94479,0.071277
0.94679,0.071437
0.94879,0.071426
0.95079,0.071232
0.95279,0.070857
0.9548,0.070291
0.9568,0.069548
0.9588,0.068564
0.9608,0.06745
0.9628,0.066151
0.9648,0.064728
0.96681,0.063132
0.96881,0.061416
0.97081,0.059619
0.97281,0.05772
0.97481,0.055715
0.97681,0.053685
0.97882,0.051628
0.98082,0.04965
0.98282,0.047695
0.98482,0.045768
0.98682,0.043939
0.98882,0.042266
0.99083,0.040683
0.99283,0.039253
0.99483,0.038
0.99683,0.036953
0.99883,0.036074
1.0008,0.035462
1.0028,0.035055
1.0048,0.034857
1.0068,0.034875
1.0088,0.035112
1.0108,0.035533
1.0128,0.036154
1.0148,0.036986
1.0168,0.037955
1.0188,0.039093
1.0209,0.04035
1.0229,0.04167
1.0249,0.043074
1.0269,0.044512
1.0289,0.045979
1.0309,0.047465
1.0329,0.048871
1.0349,0.050219
1.0369,0.051479
1.0389,0.052643
1.0409,0.053731
1.0429,0.054653
1.0449,0.055407
1.0469,0.055985
1.0489,0.056391
1.0509,0.056631
1.0529,0.056675
1.0549,0.056524
1.0569,0.05621
1.0589,0.05573
1.0609,0.055099
1.0629,0.054318
1.0649,0.053403
1.0669,0.05239
1.0689,0.051317
1.0709,0.050196
1.0729,0.049036
1.0749,0.047864
1.0769,0.046672
1.0789,0.045546
1.0809,0.044454
1.0829,0.043469
1.0849,0.042576
1.0869,0.041791
1.0889,0.041135
1.0909,0.040634
1.0929,0.040287
1.0949,0.040092
1.0969,0.040073
1.0989,0.040225
1.1009,0.040532
1.1029,0.040993
1.1049,0.041605
1.1069,0.04238
1.1089,0.043245
1.1109,0.044209
1.1129,0.045304
1.1149,0.046449
1.1169,0.047667
1.1189,0.048877
1.1209,0.050104
1.1229,0.051304
1.1249,0.05248
1.1269,0.053635
1.1289,0.054703
1.1309,0.05567
1.1329,0.056531
1.1349,0.057283
1.1369,0.057893
1.1389,0.058341
1.141,0.058673
1.143,0.058842
1.145,0.058873
1.147,0.058764
1.149,0.058526
1.151,0.05816
1.153,0.05769
1.155,0.057102
1.157,0.056419
1.159,0.055689
1.161,0.054916
1.163,0.054111
1.165,0.053278
1.167,0.052484
1.169,0.051733
1.171,0.051055
1.173,0.050456
1.175,0.049937
1.177,0.049545
1.179,0.049261
1.181,0.049115
1.183,0.049117
1.185,0.049273
1.187,0.049585
1.189,0.050043
1.191,0.050672
1.193,0.051435
1.195,0.052366
1.197,0.053451
1.199,0.054658
1.201,0.055952
1.203,0.057353
1.205,0.058792
1.207,0.060275
1.209,0.061779
1.211,0.063304
1.213,0.064826
1.215,0.066249
1.217,0.067657
1.219,0.06896
1.221,0.07016
1.223,0.071201
1.225,0.072091
1.227,0.072804
1.229,0.073317
1.231,0.07365
1.233,0.073772
1.235,0.073671
1.237,0.073345
1.239,0.072817
1.241,0.072058
1.243,0.071076
1.245,0.069902
1.247,0.068473
1.249,0.066903
1.251,0.065187
1.253,0.063287
1.255,0.061272
1.257,0.059171
1.259,0.05698
1.2611,0.054691
1.2631,0.052352
1.2651,0.05007
1.2671,0.047802
1.2691,0.045552
1.2711,0.043374
1.2731,0.041285
1.2751,0.039299
1.2771,0.03744
1.2791,0.035748
1.2811,0.03425
1.2831,0.032919
1.2851,0.031845
1.2871,0.03096
1.2891,0.030297
1.2911,0.029855
1.2931,0.029609
1.2951,0.029607
1.2971,0.02985
1.2991,0.030272
1.3011,0.03091
1.3031,0.031744
1.3051,0.032717
1.3071,0.033931
1.3091,0.035313
1.3111,0.03677
1.3131,0.03839
1.3151,0.040112
1.3171,0.041886
1.3191,0.043677
1.3211,0.045523
1.3231,0.047384
1.3251,0.049205
1.3271,0.050966
1.3291,0.052695
1.3311,0.054407
1.3331,0.055993
1.3351,0.05749
1.3371,0.058832
1.3391,0.060053
1.3411,0.061128
1.3431,0.062049
1.3451,0.062848
1.3471,0.063477
1.3491,0.063967
1.3511,0.064297
1.3531,0.064481
1.3551,0.064518
1.3571,0.064416
1.3591,0.064193
1.3611,0.06386
1.3631,0.063404
1.3651,0.062886
1.3671,0.062268
1.3691,0.061612
1.3711,0.060925
1.3731,0.060197
1.3751,0.059456
1.3771,0.058712
1.3791,0.058002
1.3812,0.057301
1.3832,0.056649
1.3852,0.056042
1.3872,0.055518
1.3892,0.055081
1.3912,0.054718
1.3932,0.054454
1.3952,0.054291
1.3972,0.054229
1.3992,0.054269
1.4012,0.054411
1.4032,0.054662
1.4052,0.055008
1.4072,0.055444
1.4092,0.055962
1.4112,0.056579
1.4132,0.057264
1.4152,0.058003
1.4172,0.058772
1.4192,0.059602
1.4212,0.060443
1.4232,0.061298
1.4252,0.062166
1.4272,0.063049
1.4292,0.063909
1.4312,0.064745
1.4332,0.065533
1.4352,0.066258
1.4372,0.066973
1.4392,0.06761
1.4412,0.068186
1.4432,0.068685
1.4452,0.069128
1.4472,0.069497
1.4492,0.069766
1.4512,0.069974
1.4532,0.070097
1.4552,0.07015
1.4572,0.070139
1.4592,0.070068
1.4612,0.069946
1.4632,0.069755
1.4652,0.069542
1.4672,0.069276
1.4692,0.068968
1.4712,0.068652
1.4732,0.068338
1.4752,0.068015
1.4772,0.067694
1.4792,0.06738
1.4812,0.067092
1.4832,0.06681
1.4852,0.066562
1.4872,0.066331
1.4892,0.066154
1.4912,0.066003
1.4932,0.065891
1.4952,0.065815
1.4972,0.065772
1.4992,0.065757
1.5013,0.065768
1.5033,0.0658
1.5053,0.065852
1.5073,0.065921
1.5093,0.065992
1.5113,0.066069
1.5133,0.06614
1.5153,0.066198
1.5173,0.066228
1.5193,0.066235
1.5213,0.066211
1.5233,0.066139
1.5253,0.066019
1.5273,0.065852
1.5293,0.065625
1.5313,0.065336
1.5333,0.064984
1.5353,0.06454
1.5373,0.06403
1.5393,0.063444
1.5413,0.062803
1.5433,0.062075
1.5453,0.0613
1.5473,0.060467
1.5493,0.059577
1.5513,0.058622
1.5533,0.057625
1.5553,0.056559
1.5573,0.055472
1.5593,0.054369
1.5613,0.053225
1.5633,0.052101
1.5653,0.050994
1.5673,0.04991
1.5693,0.048844
1.5713,0.047801
1.5733,0.046777
1.5753,0.045809
1.5773,0.044906
1.5793,0.044047
1.5813,0.04329
1.5833,0.042583
1.5853,0.041953
1.5873,0.041388
1.5893,0.040921
1.5913,0.040535
1.5933,0.040231
1.5953,0.039999
1.5973,0.039853
1.5993,0.039794
1.6013,0.039799
1.6033,0.039872
1.6053,0.040015
1.6073,0.040226
1.6093,0.040471
1.6113,0.040775
1.6133,0.041113
1.6153,0.041482
1.6173,0.041892
1.6193,0.042312
1.6214,0.042731
1.6234,0.04315
1.6254,0.043571
1.6274,0.043975
1.6294,0.044391
1.6314,0.044791
1.6334,0.045161
1.6354,0.045499
1.6374,0.045806
1.6394,0.046084
1.6414,0.046351
1.6434,0.046563
1.6454,0.046765
1.6474,0.046926
1.6494,0.04706
1.6514,0.047175
1.6534,0.047267
1.6554,0.047336
1.6574,0.047391
1.6594,0.047437
1.6614,0.04747
1.6634,0.047501
1.6654,0.04753
1.6674,0.047569
1.6694,0.047619
1.6714,0.047679
1.6734,0.047758
1.6754,0.047857
1.6774,0.04798
1.6794,0.048131
1.6814,0.048305
1.6834,0.048508
1.6854,0.048745
1.6874,0.049009
1.6894,0.049313
1.6914,0.049638
1.6934,0.049987
1.6954,0.050365
1.6974,0.050773
1.6994,0.051197
1.7014,0.051645
1.7034,0.052124
1.7054,0.052596
1.7074,0.053115
1.7094,0.053638
1.7114,0.05417
1.7134,0.05469
1.7154,0.055221
1.7174,0.05574
1.7194,0.05626
1.7214,0.056788
1.7234,0.057304
1.7254,0.057817
1.7274,0.058293
1.7294,0.058781
1.7314,0.059256
1.7334,0.059742
1.7354,0.060198
1.7374,0.060649
1.7394,0.061098
1.7415,0.061536
1.7435,0.061976
1.7455,0.06241
1.7475,0.062854
1.7495,0.063278
1.7515,0.063703
1.7535,0.064126
1.7555,0.064539
1.7575,0.06495
1.7595,0.065326
1.7615,0.065694
1.7635,0.06604
1.7655,0.066377
1.7675,0.066692
1.7695,0.066987
1.7715,0.067236
1.7735,0.067448
1.7755,0.067618
1.7775,0.067745
1.7795,0.067804
1.7815,0.067806
1.7835,0.067748
1.7855,0.067608
1.7875,0.067398
1.7895,0.067116
1.7915,0.066748
1.7935,0.066292
1.7955,0.065779
1.7975,0.065181
1.7995,0.064487
1.8015,0.063702
1.8035,0.062851
1.8055,0.061924
1.8075,0.060946
1.8095,0.059905
1.8115,0.058796
1.8135,0.057662
1.8155,0.056443
1.8175,0.05523
1.8195,0.053982
1.8215,0.052699
1.8235,0.051473
1.8255,0.050268
1.8275,0.049095
1.8295,0.047951
1.8315,0.046818
1.8335,0.045763
1.8355,0.044772
1.8375,0.043834
1.8395,0.042993
1.8415,0.042239
1.8435,0.041538
1.8455,0.040936
1.8475,0.040412
1.8495,0.039964
1.8515,0.039593
1.8535,0.039303
1.8555,0.03908
1.8575,0.038918
1.8595,0.038798
1.8616,0.038728
1.8636,0.038688
1.8656,0.038667
1.8676,0.038657
1.8696,0.038648
1.8716,0.038624
1.8736,0.038582
1.8756,0.038499
1.8776,0.03837
1.8796,0.038189
1.8816,0.037952
1.8836,0.037665
1.8856,0.03731
1.8876,0.036871
1.8896,0.03637
1.8916,0.035812
1.8936,0.035236
1.8956,0.034562
1.8976,0.033845
1.8996,0.033113
1.9016,0.032385
1.9036,0.031672
1.9056,0.030946
1.9076,0.030255
1.9096,0.029598
1.9116,0.029031
1.9136,0.028526
1.9156,0.028116
1.9176,0.027847
1.9196,0.027694
1.9216,0.027694
1.9236,0.027862
1.9256,0.028176
1.9276,0.028698
1.9296,0.029419
1.9316,0.030322
1.9336,0.031415
1.9356,0.03267
1.9376,0.034167
1.9396,0.035852
1.9416,0.037718
1.9436,0.039765
1.9456,0.04193
1.9476,0.044185
1.9496,0.046575
1.9516,0.049055
1.9536,0.051548
1.9556,0.054153
1.9576,0.056742
1.9596,0.059291
1.9616,0.061774
1.9636,0.064223
1.9656,0.066553
1.9676,0.068797
1.9696,0.070902
1.9716,0.07282
1.9736,0.074567
1.9756,0.07612
1.9776,0.077461
1.9796,0.078583
1.9817,0.079496
1.9837,0.080182
1.9857,0.080655
1.9877,0.08093
1.9897,0.080981
1.9917,0.080832
1.9937,0.080488
1.9957,0.080004
1.9977,0.079381
1.9997,0.078621
2.0017,0.07777
2.0037,0.07684
2.0057,0.075826
2.0077,0.074789
2.0097,0.073741
2.0117,0.072721
2.0137,0.071739
2.0157,0.070805
2.0177,0.069958
2.0197,0.069173
2.0217,0.068486
2.0237,0.067948
2.0257,0.067518
2.0277,0.06722
2.0297,0.067055
2.0317,0.067009
2.0337,0.067094
2.0357,0.06728
2.0377,0.067571
2.0397,0.067957
2.0417,0.068405
2.0437,0.068923
2.0457,0.069482
2.0477,0.07004
2.0497,0.070559
2.0517,0.071079
2.0537,0.071538
2.0557,0.07192
2.0577,0.072217
2.0597,0.072396
2.0617,0.072447
2.0637,0.072346
2.0657,0.072091
2.0677,0.071677
2.0697,0.071084
2.0717,0.070321
2.0737,0.069395
2.0757,0.068255
2.0777,0.066972
2.0797,0.06555
2.0817,0.063984
2.0837,0.062276
2.0857,0.060502
2.0877,0.058635
2.0897,0.056686
2.0917,0.054674
2.0937,0.05262
2.0957,0.050655
2.0977,0.048714
2.0997,0.046811
2.1018,0.044998
2.1038,0.043315
2.1058,0.041735
2.1078,0.040316
2.1098,0.039033
2.1118,0.037944
2.1138,0.037062
2.1158,0.036363
2.1178,0.035897
2.1198,0.035626
2.1218,0.035561
2.1238,0.035692
2.1258,0.03602
2.1278,0.036535
2.1298,0.037226
2.1318,0.038053
2.1338,0.039021
2.1358,0.040102
2.1378,0.04125
2.1398,0.042471
2.1418,0.043695
2.1438,0.044952
2.1458,0.046196
2.1478,0.047417
2.1498,0.048552
2.1518,0.049604
2.1538,0.050547
2.1558,0.051365
2.1578,0.05206
2.1598,0.052598
2.1618,0.053
2.1638,0.053227
2.1658,0.053282
2.1678,0.053175
2.1698,0.052879
2.1718,0.052435
2.1738,0.05184
2.1758,0.051115
2.1778,0.050276
2.1798,0.049329
2.1818,0.048286
2.1838,0.047158
2.1858,0.045984
2.1878,0.044813
2.1898,0.043623
2.1918,0.042485
2.1938,0.04137
2.1958,0.040339
2.1978,0.039381
2.1998,0.038549
2.2018,0.037845
2.2038,0.037324
2.2058,0.036948
2.2078,0.03673
2.2098,0.036723
2.2118,0.036932
2.2138,0.037314
2.2158,0.037882
2.2178,0.038655
2.2198,0.039627
2.2219,0.04077
2.2239,0.042066
2.2259,0.043501
2.2279,0.04507
2.2299,0.046739
2.2319,0.048515
2.2339,0.050329
2.2359,0.052187
2.2379,0.054112
2.2399,0.055998
2.2419,0.057869
2.2439,0.059637
2.2459,0.061296
2.2479,0.062873
2.2499,0.064315
2.2519,0.065592
2.2539,0.066683
2.2559,0.067601
2.2579,0.068307
2.2599,0.068787
2.2619,0.069035
2.2639,0.069043
2.2659,0.068807
2.2679,0.068321
2.2699,0.067601
2.2719,0.066637
2.2739,0.065491
2.2759,0.06411
2.2779,0.062528
2.2799,0.060783
2.2819,0.058876
2.2839,0.056823
2.2859,0.05463
2.2879,0.052324
2.2899,0.050014
2.2919,0.047675
2.2939,0.045283
2.2959,0.042909
2.2979,0.040586
2.2999,0.038282
2.3019,0.036084
2.3039,0.034023
2.3059,0.032109
2.3079,0.030387
2.3099,0.028777
2.3119,0.027363
2.3139,0.026104
2.3159,0.025095
2.3179,0.024327
2.3199,0.023709
2.3219,0.023321
2.3239,0.02312
2.3259,0.023183
2.3279,0.023427
2.3299,0.023906
2.3319,0.024508
2.3339,0.02523
2.3359,0.026144
2.3379,0.027218
2.3399,0.02836
2.342,0.029576
2.344,0.030845
2.346,0.032148
2.348,0.033465
2.35,0.034852
2.352,0.03615
2.354,0.037452
2.356,0.038693
2.358,0.039878
2.36,0.040965
2.362,0.041952
2.364,0.042826
2.366,0.043586
2.368,0.044234
2.37,0.044802
2.372,0.045241
2.374,0.045585
2.376,0.045809
2.378,0.045955
2.38,0.04604
2.382,0.046056
2.384,0.046036
2.386,0.045978
2.388,0.045913
2.39,0.045858
2.392,0.045828
2.394,0.045839
2.396,0.04591
2.398,0.046059
2.4,0.046315


==> CSV/G14M2H1.csv <==
X,Y
0,0.03859
0.002002,0.037862
0.004004,0.037149
0.006006,0.036401
0.008008,0.035601
0.01001,0.034768
0.012012,0.033904
0.014014,0.032947
0.016016,0.03194
0.018018,0.030888
0.02002,0.029884
0.022022,0.028907
0.024024,0.027946
0.026026,0.02699
0.028028,0.025994
0.03003,0.025138
0.032032,0.024188
0.034034,0.023335
0.036036,0.022554
0.038038,0.021897
0.04004,0.021291
0.042042,0.020758
0.044044,0.020314
0.046046,0.020012
0.048048,0.01977
0.05005,0.019672
0.052052,0.019683
0.054054,0.019838
0.056056,0.020096
0.058058,0.020522
0.06006,0.021103
0.062062,0.021848
0.064064,0.022735
0.066066,0.023857
0.068068,0.025168
0.07007,0.026568
0.072072,0.028158
0.074074,0.029874
0.076076,0.031839
0.078078,0.033977
0.08008,0.036058
0.082082,0.03825
0.084084,0.040711
0.086086,0.043219
0.088088,0.045717
0.09009,0.048362
0.092092,0.051008
0.094094,0.053673
0.096096,0.056351
0.098098,0.058994
0.1001,0.061564
0.1021,0.064072
0.1041,0.066534
0.10611,0.068873
0.10811,0.071066
0.11011,0.073068
0.11211,0.074994
0.11411,0.076733
0.11612,0.078242
0.11812,0.079509
0.12012,0.080609
0.12212,0.081479
0.12412,0.082097
0.12613,0.082565
0.12813,0.082771
0.13013,0.082753
0.13213,0.082522
0.13413,0.082065
0.13614,0.081479
0.13814,0.080698
0.14014,0.079737
0.14214,0.078669
0.14414,0.077497
0.14615,0.076138
0.14815,0.074748
0.15015,0.073267
0.15215,0.071827
0.15415,0.070314
0.15616,0.068847
0.15816,0.067383
0.16016,0.065975
0.16216,0.064594
0.16416,0.063361
0.16617,0.062184
0.16817,0.061073
0.17017,0.060109
0.17217,0.059315
0.17417,0.058604
0.17618,0.058034
0.17818,0.057552
0.18018,0.057166
0.18218,0.056894
0.18418,0.056744
0.18619,0.056667
0.18819,0.05667
0.19019,0.056736
0.19219,0.056838
0.19419,0.056968
0.1962,0.057132
0.1982,0.057285
0.2002,0.05741
0.2022,0.057522
0.2042,0.057586
0.20621,0.05758
0.20821,0.057483
0.21021,0.057321
0.21221,0.05707
0.21421,0.056757
0.21622,0.056328
0.21822,0.055803
0.22022,0.055213
0.22222,0.054543
0.22422,0.05379
0.22623,0.052992
0.22823,0.05212
0.23023,0.051225
0.23223,0.050297
0.23423,0.049385
0.23624,0.04849
0.23824,0.047558
0.24024,0.046735
0.24224,0.04592
0.24424,0.045237
0.24625,0.04463
0.24825,0.044147
0.25025,0.043773
0.25225,0.043514
0.25425,0.043405
0.25626,0.043423
0.25826,0.04359
0.26026,0.043877
0.26226,0.044305
0.26426,0.044894
0.26627,0.045591
0.26827,0.046423
0.27027,0.047356
0.27227,0.048423
0.27427,0.049517
0.27628,0.050664
0.27828,0.051845
0.28028,0.053087
0.28228,0.054287
0.28428,0.055468
0.28629,0.056632
0.28829,0.057757
0.29029,0.058715
0.29229,0.059592
0.29429,0.060362
0.2963,0.061049
0.2983,0.061627
0.3003,0.062032
0.3023,0.0623
0.3043,0.062394
0.30631,0.06235
0.30831,0.062158
0.31031,0.061813
0.31231,0.061333
0.31431,0.06071
0.31632,0.060016
0.31832,0.059253
0.32032,0.058381
0.32232,0.057436
0.32432,0.056423
0.32633,0.055378
0.32833,0.054353
0.33033,0.053329
0.33233,0.052292
0.33433,0.051326
0.33634,0.050433
0.33834,0.049606
0.34034,0.048868
0.34234,0.048204
0.34434,0.047644
0.34635,0.047222
0.34835,0.046931
0.35035,0.046735
0.35235,0.046648
0.35435,0.046704
0.35636,0.046876
0.35836,0.04713
0.36036,0.047482
0.36236,0.047943
0.36436,0.048507
0.36637,0.049085
0.36837,0.049709
0.37037,0.050389
0.37237,0.051083
0.37437,0.051778
0.37638,0.052464
0.37838,0.053159
0.38038,0.05378
0.38238,0.054377
0.38438,0.054879
0.38639,0.055332
0.38839,0.055713
0.39039,0.05602
0.39239,0.056227
0.39439,0.056332
0.3964,0.056345
0.3984,0.05627
0.4004,0.056088
0.4024,0.055804
0.4044,0.055451
0.40641,0.055015
0.40841,0.054524
0.41041,0.053943
0.41241,0.053333
0.41441,0.052643
0.41642,0.051905
0.41842,0.051181
0.42042,0.050412
0.42242,0.049649
0.42442,0.048886
0.42643,0.048115
0.42843,0.047348
0.43043,0.046643
0.43243,0.045939
0.43443,0.045326
0.43644,0.044748
0.43844,0.044212
0.44044,0.043749
0.44244,0.043336
0.44444,0.04301
0.44645,0.0427
0.44845,0.04246
0.45045,0.042291
0.45245,0.042205
0.45445,0.042192
0.45646,0.042252
0.45846,0.042397
0.46046,0.042605
0.46246,0.042901
0.46446,0.04321
0.46647,0.043602
0.46847,0.04404
0.47047,0.044558
0.47247,0.045132
0.47447,0.045767
0.47648,0.046466
0.47848,0.047225
0.48048,0.04804
0.48248,0.048901
0.48448,0.049771
0.48649,0.050706
0.48849,0.05167
0.49049,0.052662
0.49249,0.053662
0.49449,0.054678
0.4965,0.05571
0.4985,0.056762
0.5005,0.057806
0.5025,0.058759
0.5045,0.059697
0.50651,0.060604
0.50851,0.061522
0.51051,0.062364
0.51251,0.06313
0.51451,0.063787
0.51652,0.064362
0.51852,0.064859
0.52052,0.065276
0.52252,0.065567
0.52452,0.065733
0.52653,0.065782
0.52853,0.065697
0.53053,0.065484
0.53253,0.065138
0.53453,0.064641
0.53654,0.064058
0.53854,0.063369
0.54054,0.062535
0.54254,0.061561
0.54454,0.060462
0.54655,0.059366
0.54855,0.058156
0.55055,0.056841
0.55255,0.055452
0.55455,0.054028
0.55656,0.052597
0.55856,0.05113
0.56056,0.049663
0.56256,0.048201
0.56456,0.046762
0.56657,0.04535
0.56857,0.044028
0.57057,0.04278
0.57257,0.041501
0.57457,0.040414
0.57658,0.039341
0.57858,0.038372
0.58058,0.037526
0.58258,0.036837
0.58458,0.036241
0.58659,0.035729
0.58859,0.035355
0.59059,0.035046
0.59259,0.034871
0.59459,0.03478
0.5966,0.034778
0.5986,0.034857
0.6006,0.035
0.6026,0.035248
0.6046,0.035549
0.60661,0.035901
0.60861,0.036318
0.61061,0.036758
0.61261,0.037256
0.61461,0.03777
0.61662,0.03838
0.61862,0.039024
0.62062,0.039667
0.62262,0.040332
0.62462,0.041008
0.62663,0.04168
0.62863,0.042414
0.63063,0.043161
0.63263,0.043871
0.63463,0.044614
0.63664,0.045385
0.63864,0.046164
0.64064,0.047016
0.64264,0.04784
0.64464,0.04872
0.64665,0.049589
0.64865,0.050467
0.65065,0.051362
0.65265,0.052281
0.65465,0.053233
0.65666,0.054147
0.65866,0.055068
0.66066,0.055992
0.66266,0.056891
0.66466,0.057799
0.66667,0.058599
0.66867,0.059365
0.67067,0.060066
0.67267,0.060716
0.67467,0.061337
0.67668,0.061853
0.67868,0.062279
0.68068,0.062603
0.68268,0.0628
0.68468,0.062905
0.68669,0.062891
0.68869,0.06275
0.69069,0.062521
0.69269,0.062154
0.69469,0.061677
0.6967,0.061076
0.6987,0.0604
0.7007,0.059685
0.7027,0.058907
0.7047,0.058067
0.70671,0.057144
0.70871,0.056209
0.71071,0.055262
0.71271,0.054356
0.71471,0.053471
0.71672,0.052642
0.71872,0.051864
0.72072,0.051212
0.72272,0.050662
0.72472,0.05022
0.72673,0.04993
0.72873,0.049791
0.73073,0.049806
0.73273,0.049984
0.73473,0.050334
0.73674,0.050864
0.73874,0.051538
0.74074,0.052379
0.74274,0.0534
0.74474,0.054534
0.74675,0.055789
0.74875,0.057195
0.75075,0.05865
0.75275,0.060127
0.75475,0.061755
0.75676,0.063369
0.75876,0.064946
0.76076,0.066542
0.76276,0.068081
0.76476,0.069513
0.76677,0.07089
0.76877,0.072085
0.77077,0.073153
0.77277,0.074115
0.77477,0.074911
0.77678,0.075475
0.77878,0.075846
0.78078,0.076048
0.78278,0.076028
0.78478,0.075796
0.78679,0.075387
0.78879,0.074792
0.79079,0.073974
0.79279,0.073012
0.79479,0.071935
0.7968,0.070709
0.7988,0.069343
0.8008,0.06792
0.8028,0.066379
0.8048,0.064778
0.80681,0.063212
0.80881,0.06158
0.81081,0.059962
0.81281,0.058428
0.81481,0.056889
0.81682,0.055408
0.81882,0.054002
0.82082,0.052708
0.82282,0.051455
0.82482,0.050329
0.82683,0.049297
0.82883,0.04836
0.83083,0.04747
0.83283,0.046711
0.83483,0.045975
0.83684,0.045359
0.83884,0.044781
0.84084,0.044235
0.84284,0.043719
0.84484,0.043198
0.84685,0.042659
0.84885,0.042064
0.85085,0.041444
0.85285,0.040808
0.85485,0.040106
0.85686,0.03928
0.85886,0.038386
0.86086,0.037444
0.86286,0.036469
0.86486,0.035413
0.86687,0.034278
0.86887,0.033025
0.87087,0.031633
0.87287,0.030226
0.87487,0.028872
0.87688,0.027508
0.87888,0.026141
0.88088,0.024824
0.88288,0.023496
0.88488,0.022334
0.88689,0.021282
0.88889,0.020349
0.89089,0.019564
0.89289,0.019003
0.89489,0.018526
0.8969,0.018256
0.8989,0.018214
0.9009,0.018341
0.9029,0.018724
0.9049,0.019293
0.90691,0.020082
0.90891,0.02109
0.91091,0.022346
0.91291,0.023837
0.91491,0.025506
0.91692,0.027399
0.91892,0.029387
0.92092,0.031613
0.92292,0.03398
0.92492,0.036211
0.92693,0.03852
0.92893,0.040961
0.93093,0.043355
0.93293,0.045646
0.93493,0.047932
0.93694,0.050115
0.93894,0.052177
0.94094,0.054089
0.94294,0.055846
0.94494,0.057452
0.94695,0.05881
0.94895,0.059949
0.95095,0.060871
0.95295,0.061679
0.95495,0.062228
0.95696,0.062554
0.95896,0.062664
0.96096,0.062593
0.96296,0.062332
0.96496,0.061902
0.96697,0.061311
0.96897,0.060576
0.97097,0.05978
0.97297,0.058903
0.97497,0.057965
0.97698,0.056895
0.97898,0.055817
0.98098,0.054738
0.98298,0.05369
0.98498,0.052654
0.98699,0.051645
0.98899,0.050698
0.99099,0.04981
0.99299,0.049015
0.99499,0.048285
0.997,0.047609
0.999,0.047056
1.001,0.046578
1.003,0.046171
1.005,0.045872
1.007,0.04567
1.009,0.04554
1.011,0.04547
1.013,0.045476
1.015,0.045553
1.017,0.045681
1.019,0.045855
1.021,0.046113
1.023,0.046414
1.025,0.046798
1.027,0.047177
1.029,0.047637
1.031,0.048178
1.033,0.048769
1.035,0.049412
1.037,0.05012
1.039,0.050947
1.041,0.051828
1.043,0.052844
1.045,0.053914
1.047,0.055136
1.049,0.056474
1.0511,0.057946
1.0531,0.05945
1.0551,0.061112
1.0571,0.06296
1.0591,0.064852
1.0611,0.066923
1.0631,0.06906
1.0651,0.07126
1.0671,0.073539
1.0691,0.075884
1.0711,0.078296
1.0731,0.080644
1.0751,0.083015
1.0771,0.085333
1.0791,0.087558
1.0811,0.089686
1.0831,0.091646
1.0851,0.09342
1.0871,0.095046
1.0891,0.096535
1.0911,0.097633
1.0931,0.098448
1.0951,0.098995
1.0971,0.099234
1.0991,0.09911
1.1011,0.098615
1.1031,0.097853
1.1051,0.096728
1.1071,0.095138
1.1091,0.093276
1.1111,0.091144
1.1131,0.088798
1.1151,0.086111
1.1171,0.083166
1.1191,0.080028
1.1211,0.076804
1.1231,0.073342
1.1251,0.069902
1.1271,0.066409
1.1291,0.062945
1.1311,0.059519
1.1331,0.056268
1.1351,0.053129
1.1371,0.05016
1.1391,0.047456
1.1411,0.045047
1.1431,0.042986
1.1451,0.04116
1.1471,0.039722
1.1491,0.038624
1.1512,0.037898
1.1532,0.037566
1.1552,0.037606
1.1572,0.038027
1.1592,0.038834
1.1612,0.03992
1.1632,0.041294
1.1652,0.042995
1.1672,0.04481
1.1692,0.046896
1.1712,0.049112
1.1732,0.051428
1.1752,0.053825
1.1772,0.056273
1.1792,0.058663
1.1812,0.060935
1.1832,0.063234
1.1852,0.065325
1.1872,0.067263
1.1892,0.068999
1.1912,0.070499
1.1932,0.071789
1.1952,0.072788
1.1972,0.073586
1.1992,0.074097
1.2012,0.074372
1.2032,0.074387
1.2052,0.074161
1.2072,0.073725
1.2092,0.073086
1.2112,0.072325
1.2132,0.07141
1.2152,0.070367
1.2172,0.069252
1.2192,0.068111
1.2212,0.066937
1.2232,0.065765
1.2252,0.064605
1.2272,0.063573
1.2292,0.062624
1.2312,0.061752
1.2332,0.06097
1.2352,0.060363
1.2372,0.059935
1.2392,0.059618
1.2412,0.059459
1.2432,0.059421
1.2452,0.059496
1.2472,0.059686
1.2492,0.059972
1.2513,0.060309
1.2533,0.060707
1.2553,0.061158
1.2573,0.061591
1.2593,0.061991
1.2613,0.062344
1.2633,0.06261
1.2653,0.062762
1.2673,0.062805
1.2693,0.06271
1.2713,0.062481
1.2733,0.062073
1.2753,0.061508
1.2773,0.060755
1.2793,0.059919
1.2813,0.058948
1.2833,0.057857
1.2853,0.056578
1.2873,0.055244
1.2893,0.053847
1.2913,0.052448
1.2933,0.051075
1.2953,0.049718
1.2973,0.048482
1.2993,0.047284
1.3013,0.046266
1.3033,0.045485
1.3053,0.044904
1.3073,0.044563
1.3093,0.044478
1.3113,0.044671
1.3133,0.045189
1.3153,0.045975
1.3173,0.047137
1.3193,0.048612
1.3213,0.050315
1.3233,0.052327
1.3253,0.054611
1.3273,0.05712
1.3293,0.059758
1.3313,0.062625
1.3333,0.065544
1.3353,0.068527
1.3373,0.071499
1.3393,0.074424
1.3413,0.077273
1.3433,0.079863
1.3453,0.082282
1.3473,0.084454
1.3493,0.086303
1.3514,0.087772
1.3534,0.088824
1.3554,0.089469
1.3574,0.089582
1.3594,0.089232
1.3614,0.08837
1.3634,0.086995
1.3654,0.085133
1.3674,0.082766
1.3694,0.079926
1.3714,0.076696
1.3734,0.072941
1.3754,0.068942
1.3774,0.064541
1.3794,0.059915
1.3814,0.055099
1.3834,0.050112
1.3854,0.045058
1.3874,0.040016
1.3894,0.035068
1.3914,0.030069
1.3934,0.0254
1.3954,0.020996
1.3974,0.017128
1.3994,0.012922
1.4014,0.0097235
1.4034,0.0068032
1.4054,0.0043805
1.4074,0.0025054
1.4094,0.0011703
1.4114,0.00017121
1.4134,0
1.4154,0
1.4174,0.00040509
1.4194,0.0013493
1.4214,0.0028488
1.4234,0.0044845
1.4254,0.0066649
1.4274,0.0090369
1.4294,0.011463
1.4314,0.014634
1.4334,0.017908
1.4354,0.020731
1.4374,0.023712
1.4394,0.026798
1.4414,0.029659
1.4434,0.032501
1.4454,0.035038
1.4474,0.037253
1.4494,0.03929
1.4515,0.041029
1.4535,0.042421
1.4555,0.04347
1.4575,0.044152
1.4595,0.044489
1.4615,0.044498
1.4635,0.044181
1.4655,0.043582
1.4675,0.042693
1.4695,0.041487
1.4715,0.040175
1.4735,0.038639
1.4755,0.037006
1.4775,0.035414
1.4795,0.033756
1.4815,0.032013
1.4835,0.030327
1.4855,0.028859
1.4875,0.027555
1.4895,0.026454
1.4915,0.025595
1.4935,0.025093
1.4955,0.024798
1.4975,0.024863
1.4995,0.025254
1.5015,0.025984
1.5035,0.027103
1.5055,0.028568
1.5075,0.030369
1.5095,0.032618
1.5115,0.035024
1.5135,0.037606
1.5155,0.04064
1.5175,0.043805
1.5195,0.047115
1.5215,0.050604
1.5235,0.054157
1.5255,0.057815
1.5275,0.061353
1.5295,0.064903
1.5315,0.068422
1.5335,0.071781
1.5355,0.074979
1.5375,0.078028
1.5395,0.080777
1.5415,0.083331
1.5435,0.085654
1.5455,0.087591
1.5475,0.089318
1.5495,0.090646
1.5516,0.091735
1.5536,0.092493
1.5556,0.093
1.5576,0.093167
1.5596,0.093106
1.5616,0.092847
1.5636,0.092236
1.5656,0.09153
1.5676,0.090577
1.5696,0.089565
1.5716,0.088352
1.5736,0.087021
1.5756,0.085697
1.5776,0.084222
1.5796,0.082794
1.5816,0.081357
1.5836,0.079963
1.5856,0.078619
1.5876,0.077348
1.5896,0.076083
1.5916,0.074932
1.5936,0.073831
1.5956,0.072843
1.5976,0.071972
1.5996,0.071163
1.6016,0.070438
1.6036,0.069762
1.6056,0.06918
1.6076,0.068652
1.6096,0.068122
1.6116,0.067644
1.6136,0.067133
1.6156,0.066636
1.6176,0.066105
1.6196,0.06555
1.6216,0.064903
1.6236,0.06423
1.6256,0.063515
1.6276,0.062691
1.6296,0.061779
1.6316,0.060731
1.6336,0.059656
1.6356,0.058523
1.6376,0.057256
1.6396,0.055879
1.6416,0.054471
1.6436,0.052984
1.6456,0.051424
1.6476,0.049853
1.6496,0.048268
1.6517,0.046637
1.6537,0.04505
1.6557,0.043504
1.6577,0.04195
1.6597,0.040513
1.6617,0.039108
1.6637,0.037754
1.6657,0.036635
1.6677,0.035626
1.6697,0.034727
1.6717,0.033982
1.6737,0.033322
1.6757,0.03286
1.6777,0.032512
1.6797,0.032361
1.6817,0.0324
1.6837,0.032619
1.6857,0.032998
1.6877,0.03352
1.6897,0.034212
1.6917,0.034971
1.6937,0.035902
1.6957,0.036928
1.6977,0.038112
1.6997,0.03946
1.7017,0.040874
1.7037,0.04237
1.7057,0.043929
1.7077,0.045516
1.7097,0.047189
1.7117,0.048928
1.7137,0.050649
1.7157,0.05239
1.7177,0.054168
1.7197,0.055937
1.7217,0.057756
1.7237,0.059448
1.7257,0.061178
1.7277,0.062922
1.7297,0.064589
1.7317,0.066284
1.7337,0.067938
1.7357,0.069532
1.7377,0.071119
1.7397,0.072627
1.7417,0.07413
1.7437,0.075592
1.7457,0.077025
1.7477,0.078366
1.7497,0.079627
1.7518,0.080844
1.7538,0.081985
1.7558,0.0831
1.7578,0.084084
1.7598,0.085014
1.7618,0.085836
1.7638,0.086474
1.7658,0.08707
1.7678,0.087529
1.7698,0.087846
1.7718,0.088007
1.7738,0.088013
1.7758,0.087858
1.7778,0.08753
1.7798,0.087021
1.7818,0.086343
1.7838,0.085508
1.7858,0.084415
1.7878,0.083194
1.7898,0.081758
1.7918,0.080163
1.7938,0.078432
1.7958,0.076503
1.7978,0.07439
1.7998,0.072161
1.8018,0.069822
1.8038,0.067401
1.8058,0.064839
1.8078,0.062278
1.8098,0.059617
1.8118,0.056996
1.8138,0.054353
1.8158,0.051732
1.8178,0.049182
1.8198,0.046691
1.8218,0.044335
1.8238,0.042117
1.8258,0.040063
1.8278,0.038118
1.8298,0.036494
1.8318,0.035077
1.8338,0.033909
1.8358,0.0329
1.8378,0.032128
1.8398,0.031624
1.8418,0.031461
1.8438,0.031529
1.8458,0.031928
1.8478,0.032582
1.8498,0.033476
1.8519,0.034607
1.8539,0.035899
1.8559,0.037397
1.8579,0.039194
1.8599,0.041155
1.8619,0.043279
1.8639,0.045432
1.8659,0.047768
1.8679,0.050138
1.8699,0.052583
1.8719,0.055013
1.8739,0.057479
1.8759,0.059804
1.8779,0.06214
1.8799,0.064332
1.8819,0.066452
1.8839,0.068423
1.8859,0.070222
1.8879,0.071854
1.8899,0.073256
1.8919,0.074522
1.8939,0.075551
1.8959,0.076387
1.8979,0.076982
1.8999,0.077371
1.9019,0.077533
1.9039,0.077473
1.9059,0.077204
1.9079,0.076742
1.9099,0.076074
1.9119,0.075263
1.9139,0.074284
1.9159,0.073154
1.9179,0.071969
1.9199,0.070659
1.9219,0.069245
1.9239,0.067809
1.9259,0.06627
1.9279,0.064708
1.9299,0.063198
1.9319,0.061638
1.9339,0.060084
1.9359,0.058649
1.9379,0.057218
1.9399,0.05581
1.9419,0.054512
1.9439,0.053272
1.9459,0.052103
1.9479,0.051039
1.9499,0.050055
1.952,0.049168
1.954,0.048364
1.956,0.047616
1.958,0.046994
1.96,0.046393
1.962,0.04589
1.964,0.045471
1.966,0.045101
1.968,0.044773
1.97,0.044483
1.972,0.044223
1.974,0.043989
1.976,0.043762
1.978,0.043535
1.98,0.043306
1.982,0.043072
1.984,0.042802
1.986,0.04248
1.988,0.042137
1.99,0.041766
1.992,0.041356
1.994,0.040913
1.996,0.040429
1.998,0.039867
2,0.039251


==> CSV/G18H.csv <==
X,Y
0,0.033455
0.0020017,0.03201
0.0040033,0.030351
0.006005,0.028637
0.0080067,0.026906
0.010008,0.025059
0.01201,0.02312
0.014012,0.021379
0.016013,0.019493
0.018015,0.01772
0.020017,0.016174
0.022018,0.014704
0.02402,0.013385
0.026022,0.012155
0.028023,0.011346
0.030025,0.010658
0.032027,0.010182
0.034028,0.0099408
0.03603,0.0099001
0.038032,0.010106
0.040033,0.0105
0.042035,0.011069
0.044037,0.011909
0.046038,0.012805
0.04804,0.014025
0.050042,0.015225
0.052043,0.01651
0.054045,0.017943
0.056047,0.019394
0.058048,0.020981
0.06005,0.02235
0.062052,0.023747
0.064053,0.025149
0.066055,0.026472
0.068057,0.027609
0.070058,0.028686
0.07206,0.029683
0.074062,0.03053
0.076063,0.03128
0.078065,0.031862
0.080067,0.032356
0.082068,0.03266
0.08407,0.032856
0.086072,0.032945
0.088073,0.032946
0.090075,0.032874
0.092077,0.032754
0.094078,0.032574
0.09608,0.032394
0.098082,0.032198
0.10008,0.032003
0.10209,0.03185
0.10409,0.031787
0.10609,0.031801
0.10809,0.031931
0.11009,0.032198
0.11209,0.032553
0.1141,0.033054
0.1161,0.033717
0.1181,0.034562
0.1201,0.035571
0.1221,0.036727
0.1241,0.038054
0.12611,0.039505
0.12811,0.041139
0.13011,0.042862
0.13211,0.044793
0.13411,0.04684
0.13611,0.048883
0.13812,0.051033
0.14012,0.053255
0.14212,0.055539
0.14412,0.057771
0.14612,0.05999
0.14812,0.062257
0.15013,0.064447
0.15213,0.066525
0.15413,0.068505
0.15613,0.070382
0.15813,0.072137
0.16013,0.073733
0.16214,0.075167
0.16414,0.076414
0.16614,0.077478
0.16814,0.078328
0.17014,0.07901
0.17214,0.07946
0.17415,0.079716
0.17615,0.079769
0.17815,0.079621
0.18015,0.079275
0.18215,0.07872
0.18415,0.077974
0.18616,0.077082
0.18816,0.075969
0.19016,0.074741
0.19216,0.073324
0.19416,0.071801
0.19616,0.070139
0.19817,0.068384
0.20017,0.066548
0.20217,0.064641
0.20417,0.062654
0.20617,0.06062
0.20817,0.058579
0.21018,0.056588
0.21218,0.054572
0.21418,0.05255
0.21618,0.05059
0.21818,0.048705
0.22018,0.046941
0.22219,0.045176
0.22419,0.043516
0.22619,0.042006
0.22819,0.040672
0.23019,0.039432
0.23219,0.03838
0.2342,0.037478
0.2362,0.036715
0.2382,0.036159
0.2402,0.035778
0.2422,0.035591
0.2442,0.035596
0.24621,0.035795
0.24821,0.036184
0.25021,0.036762
0.25221,0.037541
0.25421,0.038492
0.25621,0.039583
0.25822,0.040871
0.26022,0.042286
0.26222,0.043858
0.26422,0.045609
0.26622,0.047426
0.26822,0.049312
0.27023,0.051263
0.27223,0.053302
0.27423,0.055392
0.27623,0.057446
0.27823,0.059486
0.28023,0.061557
0.28224,0.063604
0.28424,0.065516
0.28624,0.067382
0.28824,0.06911
0.29024,0.070714
0.29224,0.072226
0.29425,0.07356
0.29625,0.074757
0.29825,0.075747
0.30025,0.076609
0.30225,0.077289
0.30425,0.077752
0.30626,0.078076
0.30826,0.078234
0.31026,0.078224
0.31226,0.078054
0.31426,0.077742
0.31626,0.077336
0.31827,0.076788
0.32027,0.076133
0.32227,0.075421
0.32427,0.074661
0.32627,0.073848
0.32827,0.072998
0.33028,0.072193
0.33228,0.071377
0.33428,0.070615
0.33628,0.069924
0.33828,0.069323
0.34028,0.068813
0.34229,0.0684
0.34429,0.068116
0.34629,0.067967
0.34829,0.067945
0.35029,0.068063
0.35229,0.068312
0.3543,0.06872
0.3563,0.069245
0.3583,0.069893
0.3603,0.070671
0.3623,0.07157
0.3643,0.072545
0.36631,0.073601
0.36831,0.074725
0.37031,0.075853
0.37231,0.077051
0.37431,0.078211
0.37631,0.079367
0.37832,0.080525
0.38032,0.081621
0.38232,0.08264
0.38432,0.083572
0.38632,0.084391
0.38832,0.08508
0.39033,0.085646
0.39233,0.086125
0.39433,0.086472
0.39633,0.086669
0.39833,0.086721
0.40033,0.086623
0.40234,0.086394
0.40434,0.086036
0.40634,0.085549
0.40834,0.085014
0.41034,0.084378
0.41234,0.083642
0.41435,0.082835
0.41635,0.081993
0.41835,0.081099
0.42035,0.080166
0.42235,0.079275
0.42435,0.078399
0.42636,0.077554
0.42836,0.076757
0.43036,0.075991
0.43236,0.075315
0.43436,0.074712
0.43636,0.074166
0.43837,0.073703
0.44037,0.073307
0.44237,0.073
0.44437,0.072779
0.44637,0.072616
0.44837,0.07251
0.45038,0.072452
0.45238,0.072434
0.45438,0.072437
0.45638,0.072448
0.45838,0.072454
0.46038,0.072438
0.46239,0.072382
0.46439,0.072282
0.46639,0.072109
0.46839,0.071845
0.47039,0.071496
0.47239,0.071048
0.4744,0.070481
0.4764,0.069807
0.4784,0.069037
0.4804,0.068119
0.4824,0.067105
0.4844,0.065963
0.48641,0.064734
0.48841,0.063416
0.49041,0.061979
0.49241,0.060488
0.49441,0.058965
0.49641,0.057467
0.49842,0.055967
0.50042,0.05445
0.50242,0.052951
0.50442,0.051554
0.50642,0.050271
0.50842,0.049103
0.51043,0.048072
0.51243,0.047238
0.51443,0.04655
0.51643,0.046045
0.51843,0.045773
0.52043,0.045737
0.52244,0.045956
0.52444,0.04644
0.52644,0.047148
0.52844,0.048082
0.53044,0.049299
0.53244,0.050748
0.53445,0.052458
0.53645,0.054388
0.53845,0.056522
0.54045,0.058774
0.54245,0.061284
0.54445,0.06394
0.54646,0.066669
0.54846,0.069471
0.55046,0.072361
0.55246,0.075277
0.55446,0.078177
0.55646,0.081099
0.55847,0.083933
0.56047,0.08669
0.56247,0.089331
0.56447,0.091794
0.56647,0.094188
0.56847,0.096417
0.57048,0.098417
0.57248,0.10018
0.57448,0.10172
0.57648,0.10308
0.57848,0.10415
0.58048,0.105
0.58249,0.10562
0.58449,0.10597
0.58649,0.10615
0.58849,0.10609
0.59049,0.10581
0.59249,0.10537
0.5945,0.10471
0.5965,0.10391
0.5985,0.10297
0.6005,0.10184
0.6025,0.10062
0.6045,0.099235
0.60651,0.097793
0.60851,0.09629
0.61051,0.094724
0.61251,0.093066
0.61451,0.091402
0.61651,0.089799
0.61852,0.088211
0.62052,0.086554
0.62252,0.084937
0.62452,0.0834
0.62652,0.081855
0.62852,0.080329
0.63053,0.078872
0.63253,0.077489
0.63453,0.076134
0.63653,0.074858
0.63853,0.073628
0.64053,0.072445
0.64254,0.07132
0.64454,0.070265
0.64654,0.069259
0.64854,0.068309
0.65054,0.06744
0.65254,0.066599
0.65455,0.065822
0.65655,0.065111
0.65855,0.06447
0.66055,0.063889
0.66255,0.063374
0.66455,0.062899
0.66656,0.062532
0.66856,0.062236
0.67056,0.062024
0.67256,0.061905
0.67456,0.061879
0.67656,0.061953
0.67857,0.062125
0.68057,0.062407
0.68257,0.06279
0.68457,0.063309
0.68657,0.063918
0.68857,0.064635
0.69058,0.065453
0.69258,0.066399
0.69458,0.067467
0.69658,0.068595
0.69858,0.06984
0.70058,0.071191
0.70259,0.072625
0.70459,0.074137
0.70659,0.075678
0.70859,0.07732
0.71059,0.078962
0.71259,0.080678
0.7146,0.082383
0.7166,0.084096
0.7186,0.085757
0.7206,0.087469
0.7226,0.0891
0.7246,0.090627
0.72661,0.092143
0.72861,0.093612
0.73061,0.094988
0.73261,0.096224
0.73461,0.097364
0.73661,0.098384
0.73862,0.099245
0.74062,0.099997
0.74262,0.10064
0.74462,0.1011
0.74662,0.10138
0.74862,0.10154
0.75063,0.10158
0.75263,0.10147
0.75463,0.10121
0.75663,0.10081
0.75863,0.10028
0.76063,0.099572
0.76264,0.098776
0.76464,0.097844
0.76664,0.096808
0.76864,0.09563
0.77064,0.094356
0.77264,0.092952
0.77465,0.09149
0.77665,0.089997
0.77865,0.088457
0.78065,0.086772
0.78265,0.085039
0.78465,0.08331
0.78666,0.081496
0.78866,0.079626
0.79066,0.077772
0.79266,0.075922
0.79466,0.074072
0.79666,0.072207
0.79867,0.070334
0.80067,0.068504
0.80267,0.066718
0.80467,0.064951
0.80667,0.063256
0.80867,0.061568
0.81068,0.059969
0.81268,0.0585
0.81468,0.057121
0.81668,0.05585
0.81868,0.054654
0.82068,0.053572
0.82269,0.052617
0.82469,0.051803
0.82669,0.051144
0.82869,0.050646
0.83069,0.050298
0.83269,0.050111
0.8347,0.050083
0.8367,0.050219
0.8387,0.050516
0.8407,0.050981
0.8427,0.051597
0.8447,0.052401
0.84671,0.053316
0.84871,0.054407
0.85071,0.055603
0.85271,0.056894
0.85471,0.058282
0.85671,0.059741
0.85872,0.061351
0.86072,0.062994
0.86272,0.06465
0.86472,0.066303
0.86672,0.067974
0.86872,0.069597
0.87073,0.071193
0.87273,0.072733
0.87473,0.074194
0.87673,0.075524
0.87873,0.076772
0.88073,0.077855
0.88274,0.078828
0.88474,0.07963
0.88674,0.080297
0.88874,0.080814
0.89074,0.081119
0.89274,0.081259
0.89475,0.081229
0.89675,0.081027
0.89875,0.080658
0.90075,0.080097
0.90275,0.079423
0.90475,0.078629
0.90676,0.077705
0.90876,0.076699
0.91076,0.075576
0.91276,0.074419
0.91476,0.073143
0.91676,0.071867
0.91877,0.070559
0.92077,0.069268
0.92277,0.067999
0.92477,0.066758
0.92677,0.065552
0.92877,0.064441
0.93078,0.063388
0.93278,0.062394
0.93478,0.061496
0.93678,0.060709
0.93878,0.060035
0.94078,0.05948
0.94279,0.059038
0.94479,0.058703
0.94679,0.058489
0.94879,0.058366
0.95079,0.058329
0.95279,0.058376
0.9548,0.058493
0.9568,0.058671
0.9588,0.058906
0.9608,0.059193
0.9628,0.059515
0.9648,0.059844
0.96681,0.060206
0.96881,0.060554
0.97081,0.060886
0.97281,0.061205
0.97481,0.061474
0.97681,0.061714
0.97882,0.061913
0.98082,0.062045
0.98282,0.062131
0.98482,0.062154
0.98682,0.062118
0.98882,0.062019
0.99083,0.061858
0.99283,0.061638
0.99483,0.061368
0.99683,0.061039
0.99883,0.060659
1.0008,0.060233
1.0028,0.059751
1.0048,0.059268
1.0068,0.058743
1.0088,0.058206
1.0108,0.057627
1.0128,0.057029
1.0148,0.056418
1.0168,0.055784
1.0188,0.055114
1.0209,0.054437
1.0229,0.053745
1.0249,0.05302
1.0269,0.052332
1.0289,0.051589
1.0309,0.050872
1.0329,0.050147
1.0349,0.049424
1.0369,0.048667
1.0389,0.047949
1.0409,0.047236
1.0429,0.046505
1.0449,0.045756
1.0469,0.04505
1.0489,0.044356
1.0509,0.04371
1.0529,0.043133
1.0549,0.042606
1.0569,0.042156
1.0589,0.041796
1.0609,0.041534
1.0629,0.041374
1.0649,0.041344
1.0669,0.041439
1.0689,0.041689
1.0709,0.042086
1.0729,0.042672
1.0749,0.043446
1.0769,0.044411
1.0789,0.045592
1.0809,0.046968
1.0829,0.048452
1.0849,0.050187
1.0869,0.052098
1.0889,0.054206
1.0909,0.056464
1.0929,0.058801
1.0949,0.06135
1.0969,0.064006
1.0989,0.066694
1.1009,0.069419
1.1029,0.072196
1.1049,0.074926
1.1069,0.077598
1.1089,0.080195
1.1109,0.082707
1.1129,0.085002
1.1149,0.087157
1.1169,0.089061
1.1189,0.09065
1.1209,0.092008
1.1229,0.093071
1.1249,0.0938
1.1269,0.09417
1.1289,0.094176
1.1309,0.093803
1.1329,0.093055
1.1349,0.091926
1.1369,0.090456
1.1389,0.088721
1.141,0.086553
1.143,0.084122
1.145,0.081394
1.147,0.078424
1.149,0.075281
1.151,0.071975
1.153,0.06855
1.155,0.065066
1.157,0.061532
1.159,0.058058
1.161,0.054699
1.163,0.051399
1.165,0.048333
1.167,0.045477
1.169,0.04282
1.171,0.040538
1.173,0.038583
1.175,0.036953
1.177,0.035681
1.179,0.034832
1.181,0.034355
1.183,0.034293
1.185,0.034616
1.187,0.035348
1.189,0.036447
1.191,0.037909
1.193,0.039645
1.195,0.041687
1.197,0.043981
1.199,0.046569
1.201,0.049205
1.203,0.051985
1.205,0.0549
1.207,0.057772
1.209,0.060642
1.211,0.063507
1.213,0.066193
1.215,0.068745
1.217,0.071099
1.219,0.073236
1.221,0.075134
1.223,0.076733
1.225,0.078022
1.227,0.07903
1.229,0.079701
1.231,0.080075
1.233,0.080137
1.235,0.079876
1.237,0.079337
1.239,0.078534
1.241,0.077495
1.243,0.076207
1.245,0.074758
1.247,0.073109
1.249,0.071349
1.251,0.069499
1.253,0.067619
1.255,0.065678
1.257,0.063785
1.259,0.061867
1.2611,0.060022
1.2631,0.058338
1.2651,0.056766
1.2671,0.055308
1.2691,0.053994
1.2711,0.052804
1.2731,0.051795
1.2751,0.050963
1.2771,0.050294
1.2791,0.049782
1.2811,0.049408
1.2831,0.049137
1.2851,0.048985
1.2871,0.048932
1.2891,0.048942
1.2911,0.049007
1.2931,0.049103
1.2951,0.049193
1.2971,0.049278
1.2991,0.049325
1.3011,0.049312
1.3031,0.049231
1.3051,0.049064
1.3071,0.048813
1.3091,0.048467
1.3111,0.048042
1.3131,0.047507
1.3151,0.046898
1.3171,0.046169
1.3191,0.045355
1.3211,0.044486
1.3231,0.043586
1.3251,0.042678
1.3271,0.041778
1.3291,0.040926
1.3311,0.040095
1.3331,0.039325
1.3351,0.038683
1.3371,0.03812
1.3391,0.037691
1.3411,0.03743
1.3431,0.037318
1.3451,0.037381
1.3471,0.03762
1.3491,0.038054
1.3511,0.038686
1.3531,0.039459
1.3551,0.040438
1.3571,0.041571
1.3591,0.042828
1.3611,0.044252
1.3631,0.04581
1.3651,0.047406
1.3671,0.049017
1.3691,0.050676
1.3711,0.052347
1.3731,0.053984
1.3751,0.05554
1.3771,0.056992
1.3791,0.058318
1.3812,0.059498
1.3832,0.060561
1.3852,0.061442
1.3872,0.062147
1.3892,0.062639
1.3912,0.062943
1.3932,0.063053
1.3952,0.06296
1.3972,0.062696
1.3992,0.062284
1.4012,0.061725
1.4032,0.061068
1.4052,0.060319
1.4072,0.059546
1.4092,0.058766
1.4112,0.058045
1.4132,0.057377
1.4152,0.056819
1.4172,0.056398
1.4192,0.056148
1.4212,0.056119
1.4232,0.056339
1.4252,0.056818
1.4272,0.057587
1.4292,0.058658
1.4312,0.06007
1.4332,0.061858
1.4352,0.063976
1.4372,0.066368
1.4392,0.069089
1.4412,0.072098
1.4432,0.075363
1.4452,0.078858
1.4472,0.082593
1.4492,0.086441
1.4512,0.090371
1.4532,0.094455
1.4552,0.098535
1.4572,0.10252
1.4592,0.10631
1.4612,0.11015
1.4632,0.11369
1.4652,0.11685
1.4672,0.12004
1.4692,0.12296
1.4712,0.1236
1.4732,0.1236
1.4752,0.1236
1.4772,0.1236
1.4792,0.1236
1.4812,0.1236
1.4832,0.1236
1.4852,0.1236
1.4872,0.1236
1.4892,0.1236
1.4912,0.1236
1.4932,0.12109
1.4952,0.11811
1.4972,0.11504
1.4992,0.11184
1.5013,0.10835
1.5033,0.10478
1.5053,0.10121
1.5073,0.097626
1.5093,0.094016
1.5113,0.090517
1.5133,0.087257
1.5153,0.084131
1.5173,0.081241
1.5193,0.078585
1.5213,0.076283
1.5233,0.074315
1.5253,0.072636
1.5273,0.071317
1.5293,0.07037
1.5313,0.069755
1.5333,0.069496
1.5353,0.069557
1.5373,0.069922
1.5393,0.070565
1.5413,0.071459
1.5433,0.072564
1.5453,0.073846
1.5473,0.075239
1.5493,0.076727
1.5513,0.078243
1.5533,0.079761
1.5553,0.081304
1.5573,0.082727
1.5593,0.084016
1.5613,0.085123
1.5633,0.086079
1.5653,0.086843
1.5673,0.087367
1.5693,0.087621
1.5713,0.087614
1.5733,0.087344
1.5753,0.086781
1.5773,0.085942
1.5793,0.084878
1.5813,0.083598
1.5833,0.082067
1.5853,0.080283
1.5873,0.07837
1.5893,0.076329
1.5913,0.074178
1.5933,0.071919
1.5953,0.069621
1.5973,0.067347
1.5993,0.065057
1.6013,0.062828
1.6033,0.06067
1.6053,0.058656
1.6073,0.056832
1.6093,0.055143
1.6113,0.053624
1.6133,0.052315
1.6153,0.051201
1.6173,0.05035
1.6193,0.049726
1.6214,0.04932
1.6234,0.049128
1.6254,0.049152
1.6274,0.049391
1.6294,0.049799
1.6314,0.050367
1.6334,0.051086
1.6354,0.051936
1.6374,0.052887
1.6394,0.053954
1.6414,0.055033
1.6434,0.056128
1.6454,0.057207
1.6474,0.058266
1.6494,0.059267
1.6514,0.06023
1.6534,0.061115
1.6554,0.061889
1.6574,0.062538
1.6594,0.063064
1.6614,0.063447
1.6634,0.063683
1.6654,0.063768
1.6674,0.063708
1.6694,0.063503
1.6714,0.063154
1.6734,0.062674
1.6754,0.062085
1.6774,0.06138
1.6794,0.060584
1.6814,0.05969
1.6834,0.058772
1.6854,0.057825
1.6874,0.056834
1.6894,0.055822
1.6914,0.05478
1.6934,0.05375
1.6954,0.052727
1.6974,0.051757
1.6994,0.050852
1.7014,0.049996
1.7034,0.049204
1.7054,0.048467
1.7074,0.047837
1.7094,0.047275
1.7114,0.046767
1.7134,0.046325
1.7154,0.045949
1.7174,0.045651
1.7194,0.045421
1.7214,0.045264
1.7234,0.045159
1.7254,0.045108
1.7274,0.045103
1.7294,0.04514
1.7314,0.045216
1.7334,0.045324
1.7354,0.045466
1.7374,0.045637
1.7394,0.045835
1.7415,0.046062
1.7435,0.046321
1.7455,0.046602
1.7475,0.046907
1.7495,0.047252
1.7515,0.047604
1.7535,0.048037
1.7555,0.048505
1.7575,0.049053
1.7595,0.049681
1.7615,0.050364
1.7635,0.051137
1.7655,0.052016
1.7675,0.052996
1.7695,0.054119
1.7715,0.055331
1.7735,0.056654
1.7755,0.058078
1.7775,0.059626
1.7795,0.06137
1.7815,0.063235
1.7835,0.065188
1.7855,0.067268
1.7875,0.069429
1.7895,0.071728
1.7915,0.074102
1.7935,0.076533
1.7955,0.079027
1.7975,0.081605
1.7995,0.084179
1.8015,0.086738
1.8035,0.089287
1.8055,0.091726
1.8075,0.094202
1.8095,0.096581
1.8115,0.098789
1.8135,0.10084
1.8155,0.10276
1.8175,0.1044
1.8195,0.10584
1.8215,0.10706
1.8235,0.10808
1.8255,0.10887
1.8275,0.10923
1.8295,0.10932
1.8315,0.10915
1.8335,0.10864
1.8355,0.10774
1.8375,0.10658
1.8395,0.10513
1.8415,0.10336
1.8435,0.10127
1.8455,0.098937
1.8475,0.09629
1.8495,0.093375
1.8515,0.090261
1.8535,0.087033
1.8555,0.083628
1.8575,0.080033
1.8595,0.076455
1.8616,0.07279
1.8636,0.069133
1.8656,0.065505
1.8676,0.061953
1.8696,0.058504
1.8716,0.055281
1.8736,0.052202
1.8756,0.04938
1.8776,0.046854
1.8796,0.044537
1.8816,0.042581
1.8836,0.041046
1.8856,0.039833
1.8876,0.039026
1.8896,0.038626
1.8916,0.038613
1.8936,0.03899
1.8956,0.039763
1.8976,0.040956
1.8996,0.042484
1.9016,0.044412
1.9036,0.046716
1.9056,0.049213
1.9076,0.051999
1.9096,0.055075
1.9116,0.058255
1.9136,0.061625
1.9156,0.065113
1.9176,0.06862
1.9196,0.072141
1.9216,0.075596
1.9236,0.078967
1.9256,0.082244
1.9276,0.085254
1.9296,0.08815
1.9316,0.09066
1.9336,0.092958
1.9356,0.094998
1.9376,0.096632
1.9396,0.097892
1.9416,0.098776
1.9436,0.09928
1.9456,0.099412
1.9476,0.099162
1.9496,0.09858
1.9516,0.097611
1.9536,0.096323
1.9556,0.094737
1.9576,0.092826
1.9596,0.09074
1.9616,0.088535
1.9636,0.086057
1.9656,0.083565
1.9676,0.080958
1.9696,0.078301
1.9716,0.075722
1.9736,0.073208
1.9756,0.070796
1.9776,0.068535
1.9796,0.06646
1.9817,0.064603
1.9837,0.062964
1.9857,0.061564
1.9877,0.060465
1.9897,0.059645
1.9917,0.059146
1.9937,0.058921
1.9957,0.058985
1.9977,0.059325
1.9997,0.059903
2.0017,0.060745
2.0037,0.06179
2.0057,0.063014
2.0077,0.06437
2.0097,0.065793
2.0117,0.067317
2.0137,0.068844
2.0157,0.070365
2.0177,0.071845
2.0197,0.073238
2.0217,0.074534
2.0237,0.075635
2.0257,0.076597
2.0277,0.077349
2.0297,0.077857
2.0317,0.078163
2.0337,0.07823
2.0357,0.078045
2.0377,0.077631
2.0397,0.077008
2.0417,0.07613
2.0437,0.07509
2.0457,0.073865
2.0477,0.072477
2.0497,0.070982
2.0517,0.069413
2.0537,0.067811
2.0557,0.066188
2.0577,0.064612
2.0597,0.063085
2.0617,0.061638
2.0637,0.060333
2.0657,0.059214
2.0677,0.058326
2.0697,0.057637
2.0717,0.057183
2.0737,0.056982
2.0757,0.057029
2.0777,0.057339
2.0797,0.057902
2.0817,0.058688
2.0837,0.059722
2.0857,0.061012
2.0877,0.062478
2.0897,0.064092
2.0917,0.065791
2.0937,0.067601
2.0957,0.069411
2.0977,0.071241
2.0997,0.073036
2.1018,0.074761
2.1038,0.07632
2.1058,0.077712
2.1078,0.078926
2.1098,0.079884
2.1118,0.080633
2.1138,0.081064
2.1158,0.081188
2.1178,0.080997
2.1198,0.080466
2.1218,0.07962
2.1238,0.0785
2.1258,0.077112
2.1278,0.075421
2.1298,0.073512
2.1318,0.071385
2.1338,0.069119
2.1358,0.066729
2.1378,0.064281
2.1398,0.061755
2.1418,0.059277
2.1438,0.056964
2.1458,0.054759
2.1478,0.052696
2.1498,0.050902
2.1518,0.049419
2.1538,0.048224
2.1558,0.047413
2.1578,0.046987
2.1598,0.04695
2.1618,0.047329
2.1638,0.048101
2.1658,0.049337
2.1678,0.050959
2.1698,0.053003
2.1718,0.055459
2.1738,0.058184
2.1758,0.061243
2.1778,0.06458
2.1798,0.068077
2.1818,0.071731
2.1838,0.075455
2.1858,0.079192
2.1878,0.082956
2.1898,0.086551
2.1918,0.089971
2.1938,0.093201
2.1958,0.096189
2.1978,0.098801
2.1998,0.10103
2.2018,0.10283
2.2038,0.10413
2.2058,0.10499
2.2078,0.10534
2.2098,0.10522
2.2118,0.10459
2.2138,0.10351
2.2158,0.10192
2.2178,0.099875
2.2198,0.09743
2.2219,0.094573
2.2239,0.091328
2.2259,0.087995
2.2279,0.084323
2.2299,0.080504
2.2319,0.076626
2.2339,0.072716
2.2359,0.068855
2.2379,0.065094
2.2399,0.061468
2.2419,0.0581
2.2439,0.05504
2.2459,0.052253
2.2479,0.049848
2.2499,0.047858
2.2519,0.04629
2.2539,0.045118
2.2559,0.044387
2.2579,0.044129
2.2599,0.044336
2.2619,0.044969
2.2639,0.046003
2.2659,0.047384
2.2679,0.049055
2.2699,0.051024
2.2719,0.05324
2.2739,0.05567
2.2759,0.058135
2.2779,0.060681
2.2799,0.063298
2.2819,0.065783
2.2839,0.068159
2.2859,0.070361
2.2879,0.072337
2.2899,0.074051
2.2919,0.075421
2.2939,0.076462
2.2959,0.077112
2.2979,0.077359
2.2999,0.077203
2.3019,0.076602
2.3039,0.075588
2.3059,0.074193
2.3079,0.072369
2.3099,0.070199
2.3119,0.067703
2.3139,0.064894
2.3159,0.061812
2.3179,0.058524
2.3199,0.055138
2.3219,0.05156
2.3239,0.04801
2.3259,0.044384
2.3279,0.040866
2.3299,0.037473
2.3319,0.034174
2.3339,0.031053
2.3359,0.028202
2.3379,0.025719
2.3399,0.023395
2.342,0.02156
2.344,0.019957
2.346,0.018641
2.348,0.017819
2.35,0.017272
2.352,0.017128
2.354,0.017281
2.356,0.017781
2.358,0.018487
2.36,0.019602
2.362,0.020893
2.364,0.022191
2.366,0.02367
2.368,0.025328
2.37,0.026972
2.372,0.028572
2.374,0.030206
2.376,0.031785
2.378,0.033225
2.38,0.034507
2.382,0.035611
2.384,0.036486
2.386,0.037176
2.388,0.037572
2.39,0.037739
2.392,0.037634
2.394,0.037289
2.396,0.036655
2.398,0.035818
2.4,0.034749


==> CSV/G24H.csv <==
X,Y
0,0.07969
0.0020017,0.078913
0.0040033,0.078232
0.006005,0.077648
0.0080067,0.077172
0.010008,0.076811
0.01201,0.076566
0.014012,0.076446
0.016013,0.076447
0.018015,0.076568
0.020017,0.076814
0.022018,0.077167
0.02402,0.077627
0.026022,0.078178
0.028023,0.07882
0.030025,0.079523
0.032027,0.080314
0.034028,0.081166
0.03603,0.082049
0.038032,0.082969
0.040033,0.083938
0.042035,0.08488
0.044037,0.085846
0.046038,0.086711
0.04804,0.087616
0.050042,0.088481
0.052043,0.08926
0.054045,0.089936
0.056047,0.090574
0.058048,0.091089
0.06005,0.091449
0.062052,0.091721
0.064053,0.091865
0.066055,0.091876
0.068057,0.091757
0.070058,0.091477
0.07206,0.091095
0.074062,0.090515
0.076063,0.089778
0.078065,0.088924
0.080067,0.087916
0.082068,0.086747
0.08407,0.085513
0.086072,0.084115
0.088073,0.082584
0.090075,0.080974
0.092077,0.079244
0.094078,0.077405
0.09608,0.075491
0.098082,0.073559
0.10008,0.071544
0.10209,0.069489
0.10409,0.067394
0.10609,0.065314
0.10809,0.06315
0.11009,0.061035
0.11209,0.058909
0.1141,0.056816
0.1161,0.054783
0.1181,0.052796
0.1201,0.050847
0.1221,0.048934
0.1241,0.047048
0.12611,0.045284
0.12811,0.043627
0.13011,0.041994
0.13211,0.040486
0.13411,0.039076
0.13611,0.037763
0.13812,0.036575
0.14012,0.035471
0.14212,0.034431
0.14412,0.033582
0.14612,0.032828
0.14812,0.032181
0.15013,0.031617
0.15213,0.031212
0.15413,0.030958
0.15613,0.030822
0.15813,0.030812
0.16013,0.030927
0.16214,0.031157
0.16414,0.03155
0.16614,0.032097
0.16814,0.032738
0.17014,0.03348
0.17214,0.034332
0.17415,0.035353
0.17615,0.036453
0.17815,0.037622
0.18015,0.038931
0.18215,0.040306
0.18415,0.041782
0.18616,0.043352
0.18816,0.044943
0.19016,0.046594
0.19216,0.048332
0.19416,0.050105
0.19616,0.051868
0.19817,0.053588
0.20017,0.055314
0.20217,0.05705
0.20417,0.058766
0.20617,0.060444
0.20817,0.062037
0.21018,0.063559
0.21218,0.065036
0.21418,0.066402
0.21618,0.067633
0.21818,0.068784
0.22018,0.069827
0.22219,0.070732
0.22419,0.07154
0.22619,0.072202
0.22819,0.072738
0.23019,0.073146
0.23219,0.073426
0.2342,0.073564
0.2362,0.07359
0.2382,0.073503
0.2402,0.073295
0.2422,0.072979
0.2442,0.072574
0.24621,0.072065
0.24821,0.071501
0.25021,0.070842
0.25221,0.070143
0.25421,0.069407
0.25621,0.068596
0.25822,0.067789
0.26022,0.066952
0.26222,0.06612
0.26422,0.065269
0.26622,0.064404
0.26822,0.063564
0.27023,0.062747
0.27223,0.061972
0.27423,0.061226
0.27623,0.060512
0.27823,0.059841
0.28023,0.059164
0.28224,0.058578
0.28424,0.058022
0.28624,0.057499
0.28824,0.057016
0.29024,0.056592
0.29224,0.0562
0.29425,0.05585
0.29625,0.05554
0.29825,0.055272
0.30025,0.055045
0.30225,0.054861
0.30425,0.054698
0.30626,0.054585
0.30826,0.054504
0.31026,0.054465
0.31226,0.054469
0.31426,0.054517
0.31626,0.054613
0.31827,0.054758
0.32027,0.054964
0.32227,0.055221
0.32427,0.055545
0.32627,0.055944
0.32827,0.056413
0.33028,0.056968
0.33228,0.057611
0.33428,0.058333
0.33628,0.059111
0.33828,0.060034
0.34028,0.060986
0.34229,0.062043
0.34429,0.063167
0.34629,0.064395
0.34829,0.065725
0.35029,0.067045
0.35229,0.068462
0.3543,0.069936
0.3563,0.071451
0.3583,0.073002
0.3603,0.074535
0.3623,0.076097
0.3643,0.0777
0.36631,0.079255
0.36831,0.080756
0.37031,0.082207
0.37231,0.083603
0.37431,0.084902
0.37631,0.086127
0.37832,0.087178
0.38032,0.088225
0.38232,0.089078
0.38432,0.089791
0.38632,0.0904
0.38832,0.090844
0.39033,0.091128
0.39233,0.091254
0.39433,0.091229
0.39633,0.091055
0.39833,0.090731
0.40033,0.090242
0.40234,0.089618
0.40434,0.088915
0.40634,0.088087
0.40834,0.087114
0.41034,0.086157
0.41234,0.085059
0.41435,0.083937
0.41635,0.082744
0.41835,0.081547
0.42035,0.080355
0.42235,0.079168
0.42435,0.077978
0.42636,0.076829
0.42836,0.075738
0.43036,0.074742
0.43236,0.07381
0.43436,0.07296
0.43636,0.072185
0.43837,0.07151
0.44037,0.070924
0.44237,0.070429
0.44437,0.070054
0.44637,0.069762
0.44837,0.069574
0.45038,0.069458
0.45238,0.069428
0.45438,0.069462
0.45638,0.069568
0.45838,0.069716
0.46038,0.06992
0.46239,0.070155
0.46439,0.070411
0.46639,0.070685
0.46839,0.070997
0.47039,0.071279
0.47239,0.07156
0.4744,0.07181
0.4764,0.07206
0.4784,0.072293
0.4804,0.072483
0.4824,0.072634
0.4844,0.07276
0.48641,0.072856
0.48841,0.07292
0.49041,0.072964
0.49241,0.072976
0.49441,0.072967
0.49641,0.072936
0.49842,0.072891
0.50042,0.072842
0.50242,0.072784
0.50442,0.072725
0.50642,0.072668
0.50842,0.072614
0.51043,0.072566
0.51243,0.072521
0.51443,0.072479
0.51643,0.072437
0.51843,0.072394
0.52043,0.07235
0.52244,0.072288
0.52444,0.072201
0.52644,0.072099
0.52844,0.071946
0.53044,0.071766
0.53244,0.071547
0.53445,0.071245
0.53645,0.070861
0.53845,0.070403
0.54045,0.069863
0.54245,0.069222
0.54445,0.068441
0.54646,0.067568
0.54846,0.066587
0.55046,0.065487
0.55246,0.064199
0.55446,0.062817
0.55646,0.061351
0.55847,0.059751
0.56047,0.058039
0.56247,0.056225
0.56447,0.054375
0.56647,0.052447
0.56847,0.050491
0.57048,0.04843
0.57248,0.046377
0.57448,0.0444
0.57648,0.042426
0.57848,0.040509
0.58048,0.038695
0.58249,0.036992
0.58449,0.035415
0.58649,0.033952
0.58849,0.032699
0.59049,0.031562
0.59249,0.030671
0.5945,0.030002
0.5965,0.029594
0.5985,0.029389
0.6005,0.02942
0.6025,0.029696
0.6045,0.030212
0.60651,0.030962
0.60851,0.031941
0.61051,0.033117
0.61251,0.034444
0.61451,0.035999
0.61651,0.037628
0.61852,0.0394
0.62052,0.041274
0.62252,0.043226
0.62452,0.045177
0.62652,0.047152
0.62852,0.049152
0.63053,0.051053
0.63253,0.052855
0.63453,0.054542
0.63653,0.056088
0.63853,0.057505
0.64053,0.058742
0.64254,0.059803
0.64454,0.060629
0.64654,0.061228
0.64854,0.06161
0.65054,0.061764
0.65254,0.061685
0.65455,0.06139
0.65655,0.060878
0.65855,0.06018
0.66055,0.059248
0.66255,0.058202
0.66455,0.056958
0.66656,0.055629
0.66856,0.054225
0.67056,0.052751
0.67256,0.051229
0.67456,0.049691
0.67656,0.04811
0.67857,0.046593
0.68057,0.045178
0.68257,0.043867
0.68457,0.042639
0.68657,0.041555
0.68857,0.040639
0.69058,0.03988
0.69258,0.039301
0.69458,0.038927
0.69658,0.038721
0.69858,0.038715
0.70058,0.038897
0.70259,0.039239
0.70459,0.039776
0.70659,0.04047
0.70859,0.041312
0.71059,0.042276
0.71259,0.043367
0.7146,0.044517
0.7166,0.045723
0.7186,0.046973
0.7206,0.04827
0.7226,0.049578
0.7246,0.050804
0.72661,0.051995
0.72861,0.053077
0.73061,0.054074
0.73261,0.054985
0.73461,0.055749
0.73661,0.05639
0.73862,0.056902
0.74062,0.057255
0.74262,0.057473
0.74462,0.057519
0.74662,0.057425
0.74862,0.057166
0.75063,0.056786
0.75263,0.056285
0.75463,0.055674
0.75663,0.054983
0.75863,0.054193
0.76063,0.053337
0.76264,0.052467
0.76464,0.051592
0.76664,0.050669
0.76864,0.04976
0.77064,0.04887
0.77264,0.048017
0.77465,0.047256
0.77665,0.04658
0.77865,0.046011
0.78065,0.045556
0.78265,0.045192
0.78465,0.044963
0.78666,0.044858
0.78866,0.044872
0.79066,0.04502
0.79266,0.045276
0.79466,0.045661
0.79666,0.046142
0.79867,0.046739
0.80067,0.047427
0.80267,0.048216
0.80467,0.049081
0.80667,0.049977
0.80867,0.050884
0.81068,0.051851
0.81268,0.052784
0.81468,0.053726
0.81668,0.054653
0.81868,0.055549
0.82068,0.056416
0.82269,0.057243
0.82469,0.058034
0.82669,0.058734
0.82869,0.059372
0.83069,0.059963
0.83269,0.060444
0.8347,0.060855
0.8367,0.061196
0.8387,0.061472
0.8407,0.061682
0.8427,0.061834
0.8447,0.061924
0.84671,0.061972
0.84871,0.061983
0.85071,0.06196
0.85271,0.061921
0.85471,0.061861
0.85671,0.061796
0.85872,0.061728
0.86072,0.06166
0.86272,0.061608
0.86472,0.061569
0.86672,0.061547
0.86872,0.061546
0.87073,0.061567
0.87273,0.061607
0.87473,0.061666
0.87673,0.061745
0.87873,0.061828
0.88073,0.061918
0.88274,0.062015
0.88474,0.062103
0.88674,0.062173
0.88874,0.062228
0.89074,0.062257
0.89274,0.062253
0.89475,0.062207
0.89675,0.062122
0.89875,0.061968
0.90075,0.061768
0.90275,0.061494
0.90475,0.061155
0.90676,0.060761
0.90876,0.060296
0.91076,0.059742
0.91276,0.059106
0.91476,0.058457
0.91676,0.057727
0.91877,0.056942
0.92077,0.056135
0.92277,0.055296
0.92477,0.054455
0.92677,0.053585
0.92877,0.052728
0.93078,0.051897
0.93278,0.051051
0.93478,0.050272
0.93678,0.049519
0.93878,0.048824
0.94078,0.048184
0.94279,0.047655
0.94479,0.047214
0.94679,0.046874
0.94879,0.046646
0.95079,0.04653
0.95279,0.046529
0.9548,0.046647
0.9568,0.04688
0.9588,0.047236
0.9608,0.047701
0.9628,0.048281
0.9648,0.048971
0.96681,0.04974
0.96881,0.050583
0.97081,0.0515
0.97281,0.052436
0.97481,0.053434
0.97681,0.054491
0.97882,0.055541
0.98082,0.056627
0.98282,0.057713
0.98482,0.058774
0.98682,0.05983
0.98882,0.060813
0.99083,0.061744
0.99283,0.062599
0.99483,0.06341
0.99683,0.064147
0.99883,0.064813
1.0008,0.065398
1.0028,0.065875
1.0048,0.066262
1.0068,0.06656
1.0088,0.066783
1.0108,0.066923
1.0128,0.067
1.0148,0.067011
1.0168,0.066968
1.0188,0.066881
1.0209,0.066758
1.0229,0.066612
1.0249,0.066439
1.0269,0.066271
1.0289,0.066097
1.0309,0.06595
1.0329,0.065815
1.0349,0.065727
1.0369,0.06567
1.0389,0.06566
1.0409,0.065709
1.0429,0.065802
1.0449,0.065971
1.0469,0.066189
1.0489,0.066468
1.0509,0.066809
1.0529,0.067209
1.0549,0.067658
1.0569,0.068158
1.0589,0.068706
1.0609,0.069293
1.0629,0.069888
1.0649,0.070482
1.0669,0.071116
1.0689,0.071701
1.0709,0.072311
1.0729,0.072858
1.0749,0.073385
1.0769,0.073834
1.0789,0.074228
1.0809,0.074563
1.0829,0.074852
1.0849,0.075035
1.0869,0.075138
1.0889,0.075155
1.0909,0.075086
1.0929,0.074929
1.0949,0.074679
1.0969,0.074347
1.0989,0.07395
1.1009,0.073497
1.1029,0.072941
1.1049,0.072353
1.1069,0.071679
1.1089,0.071017
1.1109,0.070295
1.1129,0.069581
1.1149,0.068836
1.1169,0.068122
1.1189,0.067433
1.1209,0.066773
1.1229,0.066159
1.1249,0.065596
1.1269,0.065057
1.1289,0.064594
1.1309,0.064198
1.1329,0.063878
1.1349,0.063648
1.1369,0.063492
1.1389,0.06341
1.141,0.063402
1.143,0.063468
1.145,0.063591
1.147,0.063764
1.149,0.064
1.151,0.064261
1.153,0.064564
1.155,0.06487
1.157,0.065188
1.159,0.065502
1.161,0.065779
1.163,0.066019
1.165,0.066217
1.167,0.066363
1.169,0.066442
1.171,0.066454
1.173,0.066399
1.175,0.066254
1.177,0.066028
1.179,0.065716
1.181,0.065298
1.183,0.064794
1.185,0.064202
1.187,0.063549
1.189,0.062827
1.191,0.062073
1.193,0.061253
1.195,0.060409
1.197,0.059527
1.199,0.058644
1.201,0.057768
1.203,0.056904
1.205,0.056099
1.207,0.055343
1.209,0.054669
1.211,0.054053
1.213,0.053547
1.215,0.053128
1.217,0.052838
1.219,0.052648
1.221,0.052577
1.223,0.052637
1.225,0.052819
1.227,0.053107
1.229,0.05353
1.231,0.054054
1.233,0.054694
1.235,0.055411
1.237,0.056221
1.239,0.057097
1.241,0.058039
1.243,0.058985
1.245,0.059995
1.247,0.060943
1.249,0.061887
1.251,0.062779
1.253,0.06363
1.255,0.064415
1.257,0.065113
1.259,0.065704
1.2611,0.066144
1.2631,0.066459
1.2651,0.066651
1.2671,0.066695
1.2691,0.066586
1.2711,0.06634
1.2731,0.065949
1.2751,0.065407
1.2771,0.0647
1.2791,0.063866
1.2811,0.062941
1.2831,0.06192
1.2851,0.060807
1.2871,0.059596
1.2891,0.05834
1.2911,0.057022
1.2931,0.055704
1.2951,0.054404
1.2971,0.053101
1.2991,0.051864
1.3011,0.050626
1.3031,0.04944
1.3051,0.048308
1.3071,0.047264
1.3091,0.046327
1.3111,0.045514
1.3131,0.044774
1.3151,0.044158
1.3171,0.043644
1.3191,0.043202
1.3211,0.042859
1.3231,0.042587
1.3251,0.042405
1.3271,0.042272
1.3291,0.042181
1.3311,0.042127
1.3331,0.042083
1.3351,0.04204
1.3371,0.041976
1.3391,0.041882
1.3411,0.041742
1.3431,0.041527
1.3451,0.041245
1.3471,0.040875
1.3491,0.040398
1.3511,0.03982
1.3531,0.039135
1.3551,0.038369
1.3571,0.037458
1.3591,0.036481
1.3611,0.035388
1.3631,0.03418
1.3651,0.032933
1.3671,0.031569
1.3691,0.030208
1.3711,0.028838
1.3731,0.027531
1.3751,0.026197
1.3771,0.024876
1.3791,0.023583
1.3812,0.022472
1.3832,0.021424
1.3852,0.020477
1.3872,0.019731
1.3892,0.019216
1.3912,0.018842
1.3932,0.018655
1.3952,0.018708
1.3972,0.019013
1.3992,0.019477
1.4012,0.020202
1.4032,0.0212
1.4052,0.022389
1.4072,0.023756
1.4092,0.025394
1.4112,0.027158
1.4132,0.029023
1.4152,0.031075
1.4172,0.033306
1.4192,0.035628
1.4212,0.037976
1.4232,0.040353
1.4252,0.042776
1.4272,0.045177
1.4292,0.047549
1.4312,0.049931
1.4332,0.052143
1.4352,0.054237
1.4372,0.056219
1.4392,0.058098
1.4412,0.059821
1.4432,0.061356
1.4452,0.06271
1.4472,0.063903
1.4492,0.064951
1.4512,0.065804
1.4532,0.066462
1.4552,0.066964
1.4572,0.067325
1.4592,0.067552
1.4612,0.067659
1.4632,0.067667
1.4652,0.067589
1.4672,0.067457
1.4692,0.067265
1.4712,0.067048
1.4732,0.066833
1.4752,0.066631
1.4772,0.066438
1.4792,0.066293
1.4812,0.066197
1.4832,0.066159
1.4852,0.066192
1.4872,0.066289
1.4892,0.066458
1.4912,0.066708
1.4932,0.067006
1.4952,0.067379
1.4972,0.067806
1.4992,0.068253
1.5013,0.068742
1.5033,0.069251
1.5053,0.069723
1.5073,0.07018
1.5093,0.070571
1.5113,0.070938
1.5133,0.0712
1.5153,0.071359
1.5173,0.071415
1.5193,0.071329
1.5213,0.07112
1.5233,0.070732
1.5253,0.07022
1.5273,0.06954
1.5293,0.068683
1.5313,0.067689
1.5333,0.066557
1.5353,0.065274
1.5373,0.063817
1.5393,0.062294
1.5413,0.060693
1.5433,0.058968
1.5453,0.057219
1.5473,0.05546
1.5493,0.053728
1.5513,0.052029
1.5533,0.050367
1.5553,0.04875
1.5573,0.047243
1.5593,0.045907
1.5613,0.044728
1.5633,0.043734
1.5653,0.042927
1.5673,0.042328
1.5693,0.041942
1.5713,0.041816
1.5733,0.041905
1.5753,0.04225
1.5773,0.042815
1.5793,0.043631
1.5813,0.044616
1.5833,0.045819
1.5853,0.0472
1.5873,0.048785
1.5893,0.050493
1.5913,0.052267
1.5933,0.05411
1.5953,0.056025
1.5973,0.057994
1.5993,0.059969
1.6013,0.061864
1.6033,0.063703
1.6053,0.065509
1.6073,0.06711
1.6093,0.068603
1.6113,0.069952
1.6133,0.07112
1.6153,0.072086
1.6173,0.072861
1.6193,0.073439
1.6214,0.073784
1.6234,0.073925
1.6254,0.073875
1.6274,0.073644
1.6294,0.073222
1.6314,0.072627
1.6334,0.071874
1.6354,0.071033
1.6374,0.070056
1.6394,0.069011
1.6414,0.067923
1.6434,0.066802
1.6454,0.065706
1.6474,0.064575
1.6494,0.06351
1.6514,0.062531
1.6534,0.061666
1.6554,0.060912
1.6574,0.060303
1.6594,0.059822
1.6614,0.059496
1.6634,0.059347
1.6654,0.059386
1.6674,0.059606
1.6694,0.060019
1.6714,0.06058
1.6734,0.061312
1.6754,0.062195
1.6774,0.063236
1.6794,0.064417
1.6814,0.065738
1.6834,0.067077
1.6854,0.068538
1.6874,0.070055
1.6894,0.071608
1.6914,0.073192
1.6934,0.074742
1.6954,0.07627
1.6974,0.077816
1.6994,0.079291
1.7014,0.080669
1.7034,0.081955
1.7054,0.083164
1.7074,0.084281
1.7094,0.085252
1.7114,0.086137
1.7134,0.086853
1.7154,0.087477
1.7174,0.088029
1.7194,0.088452
1.7214,0.088741
1.7234,0.088946
1.7254,0.089054
1.7274,0.089091
1.7294,0.089037
1.7314,0.088931
1.7334,0.088768
1.7354,0.088566
1.7374,0.088343
1.7394,0.088065
1.7415,0.087764
1.7435,0.087452
1.7455,0.087145
1.7475,0.086859
1.7495,0.086554
1.7515,0.086271
1.7535,0.085996
1.7555,0.085684
1.7575,0.085359
1.7595,0.08504
1.7615,0.084716
1.7635,0.084368
1.7655,0.083971
1.7675,0.083553
1.7695,0.083065
1.7715,0.082558
1.7735,0.081977
1.7755,0.081355
1.7775,0.080634
1.7795,0.079835
1.7815,0.078972
1.7835,0.078002
1.7855,0.076941
1.7875,0.075799
1.7895,0.07459
1.7915,0.07334
1.7935,0.071944
1.7955,0.070511
1.7975,0.069027
1.7995,0.067485
1.8015,0.065919
1.8035,0.064264
1.8055,0.062614
1.8075,0.060986
1.8095,0.059342
1.8115,0.057728
1.8135,0.056142
1.8155,0.054637
1.8175,0.053169
1.8195,0.051833
1.8215,0.05053
1.8235,0.049294
1.8255,0.048151
1.8275,0.047134
1.8295,0.046236
1.8315,0.045485
1.8335,0.044822
1.8355,0.044296
1.8375,0.043877
1.8395,0.043583
1.8415,0.043377
1.8435,0.043277
1.8455,0.043271
1.8475,0.043349
1.8495,0.043505
1.8515,0.043711
1.8535,0.04398
1.8555,0.044284
1.8575,0.044618
1.8595,0.044966
1.8616,0.045324
1.8636,0.045677
1.8656,0.046006
1.8676,0.046311
1.8696,0.04658
1.8716,0.04681
1.8736,0.04699
1.8756,0.047108
1.8776,0.047163
1.8796,0.047152
1.8816,0.047068
1.8836,0.046908
1.8856,0.046678
1.8876,0.046371
1.8896,0.046004
1.8916,0.045567
1.8936,0.045055
1.8956,0.044482
1.8976,0.04383
1.8996,0.043133
1.9016,0.042352
1.9036,0.041524
1.9056,0.040659
1.9076,0.03974
1.9096,0.038781
1.9116,0.037776
1.9136,0.036749
1.9156,0.035667
1.9176,0.034512
1.9196,0.033371
1.9216,0.032203
1.9236,0.03095
1.9256,0.029704
1.9276,0.028469
1.9296,0.02726
1.9316,0.02599
1.9336,0.024663
1.9356,0.023311
1.9376,0.02201
1.9396,0.020657
1.9416,0.019379
1.9436,0.018095
1.9456,0.016746
1.9476,0.015662
1.9496,0.014664
1.9516,0.013642
1.9536,0.012571
1.9556,0.011727
1.9576,0.01091
1.9596,0.010275
1.9616,0.0096083
1.9636,0.0090316
1.9656,0.0086245
1.9676,0.0083887
1.9696,0.0083636
1.9716,0.0085868
1.9736,0.0089946
1.9756,0.0096254
1.9776,0.01034
1.9796,0.011198
1.9817,0.012334
1.9837,0.013603
1.9857,0.015018
1.9877,0.016491
1.9897,0.018485
1.9917,0.020513
1.9937,0.022764
1.9957,0.025133
1.9977,0.027574
1.9997,0.030057
2.0017,0.032761
2.0037,0.035451
2.0057,0.038145
2.0077,0.040839
2.0097,0.043552
2.0117,0.046159
2.0137,0.048783
2.0157,0.051279
2.0177,0.053594
2.0197,0.055776
2.0217,0.057841
2.0237,0.059706
2.0257,0.061372
2.0277,0.062797
2.0297,0.064025
2.0317,0.065034
2.0337,0.065792
2.0357,0.066284
2.0377,0.066537
2.0397,0.066565
2.0417,0.066366
2.0437,0.065957
2.0457,0.065326
2.0477,0.064488
2.0497,0.063488
2.0517,0.062354
2.0537,0.061097
2.0557,0.059741
2.0577,0.058287
2.0597,0.056765
2.0617,0.055243
2.0637,0.053739
2.0657,0.052246
2.0677,0.050789
2.0697,0.049377
2.0717,0.048018
2.0737,0.046785
2.0757,0.045701
2.0777,0.044733
2.0797,0.043918
2.0817,0.043234
2.0837,0.042695
2.0857,0.042314
2.0877,0.042078
2.0897,0.041995
2.0917,0.042049
2.0937,0.042236
2.0957,0.042537
2.0977,0.042948
2.0997,0.043441
2.1018,0.043985
2.1038,0.044579
2.1058,0.045196
2.1078,0.045848
2.1098,0.046463
2.1118,0.047077
2.1138,0.04765
2.1158,0.048155
2.1178,0.048595
2.1198,0.04895
2.1218,0.049195
2.1238,0.049324
2.1258,0.049348
2.1278,0.049249
2.1298,0.049041
2.1318,0.048702
2.1338,0.048255
2.1358,0.04771
2.1378,0.047081
2.1398,0.046371
2.1418,0.045621
2.1438,0.044816
2.1458,0.043992
2.1478,0.04315
2.1498,0.042293
2.1518,0.041488
2.1538,0.040735
2.1558,0.04003
2.1578,0.039445
2.1598,0.038972
2.1618,0.038613
2.1638,0.038395
2.1658,0.038323
2.1678,0.03841
2.1698,0.038651
2.1718,0.039077
2.1738,0.039687
2.1758,0.040471
2.1778,0.041442
2.1798,0.04257
2.1818,0.043875
2.1838,0.045301
2.1858,0.046876
2.1878,0.04861
2.1898,0.050447
2.1918,0.052311
2.1938,0.054237
2.1958,0.056207
2.1978,0.058243
2.1998,0.06027
2.2018,0.062222
2.2038,0.064158
2.2058,0.066056
2.2078,0.067807
2.2098,0.069471
2.2118,0.071015
2.2138,0.072417
2.2158,0.073656
2.2178,0.074723
2.2198,0.07563
2.2219,0.076364
2.2239,0.076942
2.2259,0.077343
2.2279,0.077558
2.2299,0.077602
2.2319,0.077482
2.2339,0.077201
2.2359,0.076783
2.2379,0.076243
2.2399,0.07562
2.2419,0.074909
2.2439,0.074118
2.2459,0.073295
2.2479,0.072423
2.2499,0.071527
2.2519,0.070626
2.2539,0.069794
2.2559,0.068994
2.2579,0.068251
2.2599,0.067601
2.2619,0.067049
2.2639,0.066622
2.2659,0.0663
2.2679,0.066106
2.2699,0.066063
2.2719,0.066152
2.2739,0.066396
2.2759,0.066784
2.2779,0.067319
2.2799,0.068022
2.2819,0.068848
2.2839,0.069835
2.2859,0.070951
2.2879,0.072182
2.2899,0.073532
2.2919,0.074953
2.2939,0.07647
2.2959,0.078116
2.2979,0.07979
2.2999,0.081499
2.3019,0.083243
2.3039,0.085005
2.3059,0.086739
2.3079,0.088525
2.3099,0.090263
2.3119,0.091941
2.3139,0.093592
2.3159,0.095164
2.3179,0.096686
2.3199,0.098113
2.3219,0.099469
2.3239,0.10075
2.3259,0.10195
2.3279,0.10298
2.3299,0.10383
2.3319,0.10467
2.3339,0.10534
2.3359,0.10596
2.3379,0.10651
2.3399,0.10685
2.342,0.10705
2.344,0.10713
2.346,0.10711
2.348,0.10697
2.35,0.1067
2.352,0.10632
2.354,0.10572
2.356,0.10517
2.358,0.10448
2.36,0.10374
2.362,0.10294
2.364,0.10202
2.366,0.101
2.368,0.099877
2.37,0.098776
2.372,0.097538
2.374,0.096356
2.376,0.095069
2.378,0.0938
2.38,0.09245
2.382,0.091188
2.384,0.089839
2.386,0.088548
2.388,0.087229
2.39,0.086037
2.392,0.084812
2.394,0.083658
2.396,0.082541
2.398,0.081506
2.4,0.080556


==> CSV/G24M31.csv <==
X,Y
-0.56605,2.0575
1.1461,2.415
2.8884,2.7897
4.6605,3.1749
6.4625,3.5623
8.2942,3.9454
10.156,4.3152
12.046,4.662
13.966,4.9855
15.916,5.2867
17.894,5.5671
19.902,5.8288
21.938,6.0681
24.004,6.2854
26.098,6.4843
28.22,6.6681
30.371,6.84
32.55,7.0024
34.757,7.1573
36.992,7.3061
39.255,7.45
41.545,7.5901
43.863,7.7269
46.209,7.8612
48.582,7.9935
50.981,8.1241
53.408,8.2533
55.862,8.3814
58.342,8.5086
60.849,8.6352
63.383,8.7614
65.942,8.8873
68.528,9.0131
71.139,9.1389
73.776,9.2646
76.439,9.3906
79.127,9.517
81.84,9.6438
84.579,9.771
87.342,9.8987
90.13,10.027
92.942,10.156
95.779,10.285
98.64,10.415
101.53,10.546
104.43,10.678
107.37,10.811
110.32,10.944
113.3,11.079
116.31,11.214
119.33,11.351
122.38,11.489
125.45,11.628
128.54,11.767
131.66,11.908
134.8,12.05
137.96,12.193
141.14,12.336
144.34,12.481
147.56,12.626
150.81,12.772
154.07,12.918
157.36,13.065
160.66,13.213
163.99,13.361
167.34,13.509
170.7,13.659
174.09,13.809
177.5,13.959
180.92,14.11
184.36,14.262
187.83,14.413
191.31,14.564
194.8,14.714
198.32,14.864
201.86,15.013
205.41,15.161
208.98,15.309
212.57,15.455
216.17,15.601
219.79,15.746
223.43,15.89
227.08,16.034
230.75,16.176
234.44,16.318
238.14,16.459
241.86,16.598
245.59,16.737
249.34,16.874
253.1,17.01
256.88,17.146
260.67,17.28
264.47,17.413
268.29,17.546
272.12,17.677
275.97,17.807
279.83,17.935
283.7,18.063
287.58,18.189
291.48,18.313
295.39,18.437
299.31,18.559
303.24,18.679
307.18,18.799
311.14,18.917
315.1,19.033
319.08,19.149
323.07,19.263
327.06,19.376
331.07,19.488
335.09,19.599
339.11,19.708
343.15,19.816
347.19,19.922
351.24,20.026
355.3,20.129
359.37,20.23
363.45,20.33
367.54,20.427
371.63,20.524
375.73,20.618
379.84,20.71
383.95,20.8
388.07,20.889
392.19,20.975
396.33,21.059
400.46,21.141
404.61,21.22
408.75,21.296
412.91,21.37
417.07,21.441
421.23,21.509
425.39,21.574
429.56,21.636
433.74,21.694
437.91,21.749
442.09,21.8
446.28,21.847
450.46,21.89
454.65,21.929


==> CSV/G24Shelter1.csv <==
X,Y
1.7809,3.1732
1.8576,2.8043


==> CSV/G24Shelter10.csv <==
X,Y
0.62486,2.5446
0.64579,2.5423


==> CSV/G24Shelter11.csv <==
X,Y
0.34382,3.7029
0.61191,2.4598


==> CSV/G24Shelter12.csv <==
X,Y
0.26609,3.0677
0.28702,3.0266


==> CSV/G24Shelter13.csv <==
X,Y
0.16444,2.8936
0.21526,2.6145


==> CSV/G24Shelter14.csv <==
X,Y
0.038867,3.0623
0.13753,2.5498


==> CSV/G24Shelter2.csv <==
X,Y
1.6872,3.4143
1.767,3.0223


==> CSV/G24Shelter3.csv <==
X,Y
1.4062,4.5618
1.6842,3.4026


==> CSV/G24Shelter4.csv <==
X,Y
1.3045,4.5468
1.3833,4.2204


==> CSV/G24Shelter5.csv <==
X,Y
1.0933,3.8496
1.2457,3.1567


==> CSV/G24Shelter6.csv <==
X,Y
0.98463,3.7435
1.0654,3.3729


==> CSV/G24Shelter7.csv <==
X,Y
0.89893,4.1108
0.98264,3.7395


==> CSV/G24Shelter8.csv <==
X,Y
0.78133,4.3525
0.88597,3.9084


==> CSV/G24Shelter9.csv <==
X,Y
0.69562,4.2933
0.76738,3.9781


==> CSV/G24Shelter_surface1.csv <==
X,Y
1.8576,2.8043
1.8586,2.8504
1.8596,2.8942
1.8606,2.9316
1.8616,2.969
1.8626,3.0065
1.8636,3.0439
1.8646,3.0813
1.8656,3.1187
1.8666,3.1562
1.8676,3.1854
1.8686,3.2036
1.8696,3.2218
1.8706,3.24
1.8716,3.2582
1.8726,3.2764
1.8736,3.2947
1.8746,3.3129
1.8756,3.3161


==> CSV/G24Shelter_surface10.csv <==
X,Y
0.64081,2.5423
0.64181,2.558
0.6428,2.5738
0.6438,2.5895
0.6448,2.6053
0.64579,2.621
0.64679,2.6367
0.64778,2.6525
0.64878,2.6734
0.64978,2.704
0.65077,2.7346
0.65177,2.7652
0.65277,2.7958
0.65376,2.8265
0.65476,2.8571
0.65576,2.8877
0.65675,2.925
0.65775,2.969
0.65875,3.0129
0.65974,3.0568
0.66074,3.1007
0.66174,3.1447
0.66273,3.1886
0.66373,3.2325
0.66473,3.2799
0.66572,3.329
0.66672,3.3781
0.66772,3.4272
0.66871,3.4762
0.66971,3.5253
0.67071,3.5744
0.6717,3.6235
0.6727,3.669
0.6737,3.7138
0.67469,3.7586
0.67569,3.8033
0.67669,3.8481
0.67768,3.8929
0.67868,3.9376
0.67968,3.9824
0.68067,4.013
0.68167,4.0433
0.68267,4.0737
0.68366,4.1041
0.68466,4.1345
0.68566,4.1649
0.68665,4.1953
0.68765,4.2226
0.68865,4.2323
0.68964,4.2421
0.69064,4.2518
0.69163,4.2615
0.69263,4.2712
0.69363,4.281
0.69462,4.2907
0.69562,4.2933


==> CSV/G24Shelter_surface11.csv <==
X,Y
0.61191,2.4598
0.6129,2.4741
0.6139,2.4884
0.6149,2.5027
0.61589,2.5169
0.61689,2.5312
0.61789,2.5363
0.61888,2.5375
0.61988,2.5387
0.62088,2.5398
0.62187,2.541
0.62287,2.5422
0.62387,2.5434
0.62486,2.5446


==> CSV/G24Shelter_surface12.csv <==
X,Y
0.28702,3.0266
0.28802,3.0245
0.28901,3.0224
0.29001,3.024
0.291,3.0258
0.292,3.0277
0.293,3.0295
0.29399,3.0313
0.29499,3.0331
0.29599,3.0349
0.29698,3.0374
0.29798,3.0447
0.29898,3.0521
0.29997,3.0595
0.30097,3.0669
0.30197,3.0743
0.30296,3.0817
0.30396,3.0891
0.30496,3.0982
0.30595,3.1118
0.30695,3.1254
0.30795,3.1391
0.30894,3.1527
0.30994,3.1664
0.31094,3.18
0.31193,3.1936
0.31293,3.2091
0.31393,3.2271
0.31492,3.245
0.31592,3.263
0.31692,3.281
0.31791,3.2989
0.31891,3.3169
0.31991,3.3349
0.3209,3.3537
0.3219,3.3731
0.3229,3.3926
0.32389,3.412
0.32489,3.4314
0.32589,3.4509
0.32688,3.4703
0.32788,3.4898
0.32888,3.5069
0.32987,3.5233
0.33087,3.5397
0.33187,3.5561
0.33286,3.5725
0.33386,3.5888
0.33485,3.6052
0.33585,3.6216
0.33685,3.6323
0.33784,3.6425
0.33884,3.6527
0.33984,3.6629
0.34083,3.6731
0.34183,3.6833
0.34283,3.6935
0.34382,3.7029


==> CSV/G24Shelter_surface13.csv <==
X,Y
0.21526,2.6145
0.21626,2.6199
0.21726,2.6253
0.21825,2.6307
0.21925,2.6384
0.22025,2.6483
0.22124,2.6582
0.22224,2.6681
0.22324,2.678
0.22423,2.6879
0.22523,2.6978
0.22623,2.7076
0.22722,2.7191
0.22822,2.7314
0.22922,2.7437
0.23021,2.7559
0.23121,2.7682
0.23221,2.7805
0.2332,2.7927
0.2342,2.805
0.2352,2.8171
0.23619,2.8291
0.23719,2.8411
0.23819,2.8531
0.23918,2.8651
0.24018,2.8771
0.24118,2.8891
0.24217,2.9011
0.24317,2.9119
0.24417,2.9226
0.24516,2.9334
0.24616,2.9441
0.24715,2.9549
0.24815,2.9657
0.24915,2.9764
0.25014,2.9867
0.25114,2.9942
0.25214,3.0017
0.25313,3.0092
0.25413,3.0167
0.25513,3.0242
0.25612,3.0317
0.25712,3.0392
0.25812,3.0453
0.25911,3.0483
0.26011,3.0514
0.26111,3.0544
0.2621,3.0574
0.2631,3.0604
0.2641,3.0635
0.26509,3.0665
0.26609,3.0677


==> CSV/G24Shelter_surface14.csv <==
X,Y
0.13753,2.5498
0.13853,2.5762
0.13952,2.6026
0.14052,2.629
0.14152,2.6498
0.14251,2.67
0.14351,2.6902
0.14451,2.7104
0.1455,2.7305
0.1465,2.7507
0.1475,2.7709
0.14849,2.7906
0.14949,2.8013
0.15049,2.8121
0.15148,2.8229
0.15248,2.8336
0.15348,2.8444
0.15447,2.8552
0.15547,2.8659
0.15646,2.8749
0.15746,2.8776
0.15846,2.8802
0.15945,2.8829
0.16045,2.8855
0.16145,2.8882
0.16244,2.8908
0.16344,2.8935
0.16444,2.8936


==> CSV/G24Shelter_surface2.csv <==
X,Y
1.767,3.0223
1.768,3.0394
1.769,3.0564
1.7699,3.0735
1.7709,3.0905
1.7719,3.1076
1.7729,3.1247
1.7739,3.1359
1.7749,3.1412
1.7759,3.1465
1.7769,3.1518
1.7779,3.1572
1.7789,3.1625
1.7799,3.1678
1.7809,3.1732


==> CSV/G24Shelter_surface3.csv <==
X,Y
1.6842,3.4026
1.6852,3.4065
1.6862,3.4104
1.6872,3.4143


==> CSV/G24Shelter_surface4.csv <==
X,Y
1.3823,4.2204
1.3833,4.2439
1.3843,4.267
1.3853,4.2901
1.3863,4.3132
1.3873,4.3363
1.3883,4.3594
1.3892,4.3825
1.3902,4.4056
1.3912,4.4241
1.3922,4.4397
1.3932,4.4553
1.3942,4.4709
1.3952,4.4866
1.3962,4.5022
1.3972,4.5178
1.3982,4.5334
1.3992,4.5394
1.4002,4.5426
1.4012,4.5458
1.4022,4.549
1.4032,4.5522
1.4042,4.5554
1.4052,4.5586
1.4062,4.5618


==> CSV/G24Shelter_surface5.csv <==
X,Y
1.2447,3.1567
1.2457,3.1888
1.2467,3.2209
1.2477,3.253
1.2487,3.2851
1.2497,3.3172
1.2507,3.3494
1.2517,3.3816
1.2527,3.4138
1.2537,3.446
1.2547,3.4782
1.2557,3.5104
1.2567,3.5426
1.2577,3.5748
1.2587,3.6076
1.2597,3.6406
1.2607,3.6735
1.2617,3.7065
1.2627,3.7394
1.2637,3.7723
1.2647,3.8053
1.2657,3.8381
1.2667,3.8691
1.2677,3.9
1.2687,3.9309
1.2697,3.9619
1.2707,3.9928
1.2717,4.0237
1.2726,4.0546
1.2736,4.0847
1.2746,4.1116
1.2756,4.1385
1.2766,4.1654
1.2776,4.1922
1.2786,4.2191
1.2796,4.246
1.2806,4.2729
1.2816,4.2974
1.2826,4.3179
1.2836,4.3383
1.2846,4.3588
1.2856,4.3792
1.2866,4.3997
1.2876,4.4201
1.2886,4.4406
1.2896,4.4561
1.2906,4.4673
1.2916,4.4784
1.2926,4.4896
1.2936,4.5008
1.2946,4.5119
1.2956,4.5231
1.2966,4.5343
1.2976,4.5386
1.2986,4.5397
1.2996,4.5409
1.3006,4.5421
1.3015,4.5433
1.3025,4.5445
1.3035,4.5457
1.3045,4.5468


==> CSV/G24Shelter_surface6.csv <==
X,Y
1.0654,3.3729
1.0664,3.3978
1.0674,3.4228
1.0683,3.4478
1.0693,3.4727
1.0703,3.4977
1.0713,3.5214
1.0723,3.5451
1.0733,3.5688
1.0743,3.5925
1.0753,3.6162
1.0763,3.6399
1.0773,3.6636
1.0783,3.6861
1.0793,3.7032
1.0803,3.7203
1.0813,3.7374
1.0823,3.7546
1.0833,3.7717
1.0843,3.7888
1.0853,3.8059
1.0863,3.8186
1.0873,3.823
1.0883,3.8275
1.0893,3.8319
1.0903,3.8363
1.0913,3.8407
1.0923,3.8452
1.0933,3.8496


==> CSV/G24Shelter_surface7.csv <==
X,Y
0.98264,3.7395
0.98364,3.7422
0.98463,3.7435


==> CSV/G24Shelter_surface8.csv <==
X,Y
0.88497,3.9084
0.88597,3.9312
0.88697,3.9539
0.88796,3.9767
0.88896,3.9994
0.88996,4.0221
0.89095,4.0405
0.89195,4.05
0.89295,4.0595
0.89394,4.069
0.89494,4.0785
0.89594,4.0881
0.89693,4.0976
0.89793,4.1071
0.89893,4.1108


==> CSV/G24Shelter_surface9.csv <==
X,Y
0.76638,3.9781
0.76738,4.0117
0.76837,4.0453
0.76937,4.079
0.77037,4.1126
0.77136,4.1462
0.77236,4.1798
0.77336,4.2135
0.77435,4.2322
0.77535,4.2497
0.77635,4.2671
0.77734,4.2846
0.77834,4.302
0.77933,4.3194
0.78033,4.3369
0.78133,4.3525


==> CSV/G28H.csv <==
X,Y
0,0.045517
0.0062663,0.048967
0.012533,0.051709
0.018799,0.053583
0.025065,0.05451
0.031332,0.054604
0.037598,0.05408
0.043864,0.053298
0.050131,0.052539
0.056397,0.052098
0.062663,0.052143
0.06893,0.052721
0.075196,0.053713
0.081462,0.054943
0.087728,0.056166
0.093995,0.057081
0.10026,0.057483
0.10653,0.057283
0.11279,0.056488
0.11906,0.055239
0.12533,0.053807
0.13159,0.052481
0.13786,0.051554
0.14413,0.051271
0.15039,0.051767
0.15666,0.053021
0.16292,0.054897
0.16919,0.057148
0.17546,0.059355
0.18172,0.061213
0.18799,0.062309
0.19426,0.062371
0.20052,0.061248
0.20679,0.05892
0.21305,0.055568
0.21932,0.051428
0.22559,0.046833
0.23185,0.04221
0.23812,0.037903
0.24439,0.034221
0.25065,0.031428
0.25692,0.029679
0.26319,0.028881
0.26945,0.029067
0.27572,0.030019
0.28198,0.031478
0.28825,0.033274
0.29452,0.035199
0.30078,0.037085
0.30705,0.038799
0.31332,0.040313
0.31958,0.041695
0.32585,0.043008
0.33211,0.044389
0.33838,0.045962
0.34465,0.047883
0.35091,0.050279
0.35718,0.053113
0.36345,0.056473
0.36971,0.060263
0.37598,0.064388
0.38225,0.068746
0.38851,0.073134
0.39478,0.077435
0.40104,0.08148
0.40731,0.085234
0.41358,0.088649
0.41984,0.091629
0.42611,0.094251
0.43238,0.096608
0.43864,0.098631
0.44491,0.10038
0.45117,0.10193
0.45744,0.10319
0.46371,0.10416
0.46997,0.10488
0.47624,0.10526
0.48251,0.1054
0.48877,0.10526
0.49504,0.10496
0.50131,0.10457
0.50757,0.10412
0.51384,0.10366
0.5201,0.10305
0.52637,0.10222
0.53264,0.1009
0.5389,0.098884
0.54517,0.095874
0.55144,0.091615
0.5577,0.086005
0.56397,0.079064
0.57023,0.071006
0.5765,0.062275
0.58277,0.053395
0.58903,0.045141
0.5953,0.038247
0.60157,0.033317
0.60783,0.030848
0.6141,0.031091
0.62037,0.034002
0.62663,0.03917
0.6329,0.046002
0.63916,0.053649
0.64543,0.061229
0.6517,0.067883
0.65796,0.072961
0.66423,0.07604
0.6705,0.077033
0.67676,0.076056
0.68303,0.073649
0.6893,0.070395
0.69556,0.067035
0.70183,0.064192
0.70809,0.062468
0.71436,0.062132
0.72063,0.063297
0.72689,0.065895
0.73316,0.069592
0.73943,0.07399
0.74569,0.07868
0.75196,0.08322
0.75822,0.087354
0.76449,0.090823
0.77076,0.093497
0.77702,0.095435
0.78329,0.096591
0.78956,0.097034
0.79582,0.096721
0.80209,0.095693
0.80836,0.093897
0.81462,0.091405
0.82089,0.088125
0.82715,0.084243
0.83342,0.079982
0.83969,0.075603
0.84595,0.071517
0.85222,0.068127
0.85849,0.06579
0.86475,0.064755
0.87102,0.065206
0.87728,0.067025
0.88355,0.069927
0.88982,0.073485
0.89608,0.077148
0.90235,0.08035
0.90862,0.082565
0.91488,0.083441
0.92115,0.082749
0.92742,0.080566
0.93368,0.077196
0.93995,0.073049
0.94621,0.068696
0.95248,0.064687
0.95875,0.06157
0.96501,0.059663
0.97128,0.059167
0.97755,0.060038
0.98381,0.062063
0.99008,0.064834
0.99634,0.06801
1.0026,0.071094
1.0089,0.07378
1.0151,0.075773
1.0214,0.077067
1.0277,0.077643
1.0339,0.077703
1.0402,0.077451
1.0465,0.077117
1.0527,0.076844
1.059,0.076696
1.0653,0.076618
1.0715,0.076409
1.0778,0.075805
1.0841,0.074496
1.0903,0.072147
1.0966,0.068567
1.1029,0.06365
1.1091,0.057537
1.1154,0.050508
1.1217,0.042991
1.1279,0.035596
1.1342,0.028897
1.1405,0.023502
1.1467,0.019792
1.153,0.018166
1.1593,0.018583
1.1655,0.020741
1.1718,0.024358
1.1781,0.028763
1.1843,0.033293
1.1906,0.03738
1.1969,0.040445
1.2031,0.042241
1.2094,0.042648
1.2157,0.041901
1.2219,0.040337
1.2282,0.038537
1.2345,0.037013
1.2407,0.036257
1.247,0.036636
1.2533,0.038276
1.2595,0.041001
1.2658,0.044509
1.2721,0.048264
1.2783,0.051712
1.2846,0.054321
1.2909,0.055769
1.2971,0.055876
1.3034,0.054765
1.3097,0.052838
1.3159,0.050647
1.3222,0.048804
1.3285,0.047855
1.3347,0.048309
1.341,0.05028
1.3473,0.053647
1.3535,0.058025
1.3598,0.062752
1.3661,0.06704
1.3723,0.070144
1.3786,0.071459
1.3849,0.070634
1.3911,0.067649
1.3974,0.062769
1.4037,0.056635
1.4099,0.050027
1.4162,0.043784
1.4225,0.038726
1.4287,0.035406
1.435,0.034185
1.4413,0.035037
1.4475,0.037767
1.4538,0.041757
1.4601,0.046465
1.4663,0.051321
1.4726,0.05575
1.4789,0.059433
1.4851,0.062283
1.4914,0.064255
1.4977,0.065682
1.5039,0.066739
1.5102,0.067693
1.5164,0.068702
1.5227,0.069801
1.529,0.070832
1.5352,0.071634
1.5415,0.071882
1.5478,0.071295
1.554,0.069741
1.5603,0.067136
1.5666,0.063607
1.5728,0.059429
1.5791,0.054956
1.5854,0.050598
1.5916,0.046672
1.5979,0.043533
1.6042,0.041213
1.6104,0.039717
1.6167,0.038864
1.623,0.038406
1.6292,0.038035
1.6355,0.037531
1.6418,0.036756
1.648,0.035715
1.6543,0.034551
1.6606,0.033483
1.6668,0.032817
1.6731,0.032812
1.6794,0.033663
1.6856,0.035538
1.6919,0.038324
1.6982,0.04185
1.7044,0.045893
1.7107,0.050139
1.717,0.054218
1.7232,0.057953
1.7295,0.061162
1.7358,0.06372
1.742,0.065728
1.7483,0.067183
1.7546,0.068169
1.7608,0.068734
1.7671,0.068901
1.7734,0.06859
1.7796,0.067755
1.7859,0.066316
1.7922,0.06426
1.7984,0.061738
1.8047,0.058892
1.811,0.056132
1.8172,0.053842
1.8235,0.052552
1.8298,0.052674
1.836,0.054499
1.8423,0.058186
1.8486,0.063545
1.8548,0.070214
1.8611,0.077613
1.8674,0.084961
1.8736,0.091485
1.8799,0.096416
1.8862,0.099213
1.8924,0.099631
1.8987,0.097712
1.905,0.093627
1.9112,0.088115
1.9175,0.081795
1.9238,0.075456
1.93,0.069868
1.9363,0.065521
1.9426,0.06278
1.9488,0.061692
1.9551,0.062127
1.9614,0.06371
1.9676,0.066093
1.9739,0.068781
1.9802,0.071451
1.9864,0.073892
1.9927,0.076009
1.999,0.077966
2.0052,0.079917
2.0115,0.082106
2.0178,0.084758
2.024,0.088021
2.0303,0.091786
2.0366,0.095841
2.0428,0.099865
2.0491,0.10337
2.0554,0.10578
2.0616,0.10669
2.0679,0.1056
2.0742,0.10242
2.0804,0.097066
2.0867,0.089787
2.093,0.081049
2.0992,0.071418
2.1055,0.061561
2.1117,0.052147
2.118,0.043837
2.1243,0.037133
2.1305,0.032327
2.1368,0.029658
2.1431,0.029018
2.1493,0.030351
2.1556,0.033204
2.1619,0.037297
2.1681,0.042086
2.1744,0.047112
2.1807,0.051955
2.1869,0.0562
2.1932,0.059509
2.1995,0.061707
2.2057,0.062628
2.212,0.062272
2.2183,0.06073
2.2245,0.058264
2.2308,0.055193
2.2371,0.051901
2.2433,0.048791
2.2496,0.046236
2.2559,0.044674
2.2621,0.044294
2.2684,0.045222
2.2747,0.047364
2.2809,0.050552
2.2872,0.054308
2.2935,0.058215
2.2997,0.061722
2.306,0.064277
2.3123,0.065531
2.3185,0.065156
2.3248,0.063156
2.3311,0.059665
2.3373,0.055055
2.3436,0.049861
2.3499,0.044613
2.3561,0.039961
2.3624,0.036429
2.3687,0.034369
2.3749,0.033902
2.3812,0.035008
2.3875,0.037417
2.3937,0.040681
2.4,0.044349


==> CSV/GPRpredict.csv <==
Sk,PSslope,Y,UP,Down
-1.0,-2.0,5.522935012104642,5.840141308819999,5.205728715389285
-0.9797979797979798,-2.0,5.5282526993698955,5.836565699128325,5.219939699611466
-0.9595959595959596,-2.0,5.534016346969232,5.833833933405897,5.234198760532568
-0.9393939393939394,-2.0,5.540229222285284,5.831954161761253,5.248504282809314
-0.9191919191919192,-2.0,5.546894335614005,5.830933493677005,5.262855177551005
-0.898989898989899,-2.0,5.554014434829923,5.8307778673865895,5.277251002273256
-0.8787878787878788,-2.0,5.561592000244598,5.831491914642999,5.291692085846197
-0.8585858585858586,-2.0,5.569629239665904,5.833078824453644,5.306179654878164
-0.8383838383838383,-2.0,5.578128083665483,5.835540210185921,5.320715957145045
-0.8181818181818181,-2.0,5.587090181061632,5.838875985183017,5.335304376940248
-0.797979797979798,-2.0,5.5965168946246315,5.843084252512142,5.349949536737121
-0.7777777777777778,-2.0,5.606409297011379,5.848161214685093,5.3646573793376655
-0.7575757575757576,-2.0,5.616768166935826,5.854101108968562,5.379435224903089
-0.7373737373737373,-2.0,5.627593985581627,5.860896173320381,5.3942917978428735
-0.7171717171717171,-2.0,5.638886933263154,5.868536646870699,5.409237219655609
-0.696969696969697,-2.0,5.650646886340645,5.877010807417229,5.424282965264061
-0.6767676767676767,-2.0,5.66287341439512,5.8863050465875455,5.439441782202695
-0.6565656565656566,-2.0,5.6755657776684245,5.896403981423293,5.454727573913556
-0.6363636363636364,-2.0,5.688722924773347,5.907290599148645,5.470155250398049
-0.6161616161616161,-2.0,5.702343490678625,5.918946430236014,5.485740551121236
-0.5959595959595959,-2.0,5.716425794973226,5.931351743428803,5.501499846517649
-0.5757575757575757,-2.0,5.730967840414106,5.944485755551477,5.517449925276735
-0.5555555555555556,-2.0,5.745967311761103,5.958326848535011,5.533607774987196
-0.5353535353535352,-2.0,5.761421574902599,5.972852786271748,5.54999036353345
-0.5151515151515151,-2.0,5.777327676275093,5.988040924522897,5.56661442802729
-0.4949494949494949,-2.0,5.7936823425793085,6.003868408157292,5.583496277001325
-0.4747474747474747,-2.0,5.81048198079553,6.020312351121903,5.600651610469158
-0.4545454545454545,-2.0,5.827722678500153,6.037349996006716,5.618095360993589
-0.43434343434343425,-2.0,5.845400204485208,6.054958851261309,5.635841557709107
-0.41414141414141414,-2.0,5.863510009682237,6.073116805444149,5.653903213920325
-0.3939393939393939,-2.0,5.88204722839166,6.091802218785986,5.672292237997334
-0.3737373737373737,-2.0,5.901006679818088,6.110993993318671,5.691019366317504
-0.3535353535353535,-2.0,5.920382869912022,6.1306716233087215,5.710094116515322
-0.33333333333333326,-2.0,5.940169993517822,6.150815228184231,5.729524758851412
-0.31313131313131304,-2.0,5.960361936827399,6.171405570358952,5.749318303295845
-0.2929292929292928,-2.0,5.980952280138827,6.192424060407411,5.769480499870244
-0.2727272727272727,-2.0,6.001934300918695,6.213852752009388,5.790015849828001
-0.2525252525252525,-2.0,6.0233009771664925,6.235674328923759,5.810927625409226
-0.23232323232323226,-2.0,6.0450449910791,6.257872086077973,5.832217896080228
-0.21212121212121204,-2.0,6.067158733013006,6.280429906641976,5.853887559384035
-0.19191919191919182,-2.0,6.0896343057414795,6.303332236710824,5.8759363747721345
-0.1717171717171716,-2.0,6.112463529003667,6.326564058988803,5.898362999018531
-0.1515151515151515,-2.0,6.135637944341947,6.3501108666883,5.921165021995594
-0.13131313131313127,-2.0,6.159148820223879,6.373958638579177,5.944339001868581
-0.11111111111111105,-2.0,6.182987157444385,6.398093816054192,5.967880498834579
-0.09090909090909083,-2.0,6.207143694803573,6.422503282810673,5.991784106796473
-0.07070707070707061,-2.0,6.2316089150554035,6.447174347707194,6.016043482403613
-0.050505050505050386,-2.0,6.256373051121682,6.47209473118344,6.040651371059924
-0.030303030303030276,-2.0,6.281426092565906,6.497252555532901,6.0655996295989105
-0.010101010101010055,-2.0,6.306757792320893,6.5226363393086055,6.09087924533318
0.010101010101010166,-2.0,6.33235767366396,6.54823499595686,6.11648035137106
0.030303030303030498,-2.0,6.3582150374329105,6.574037836825889,6.142392238039932
0.05050505050505061,-2.0,6.384318969475951,6.600034578569832,6.168603360382069
0.07070707070707072,-2.0,6.410658348328276,6.626215354940793,6.195101341715759
0.09090909090909105,-2.0,6.437221853107733,6.652570732917825,6.221872973297641
0.11111111111111116,-2.0,6.463997971621731,6.679091733050544,6.248904210192917
0.1313131313131315,-2.0,6.490975008677275,6.70576985385463,6.2761801634999195
0.1515151515151516,-2.0,6.518141094585735,6.732597100002342,6.303685089169128
0.1717171717171717,-2.0,6.545484193853706,6.7595660139868645,6.331402373720547
0.19191919191919204,-2.0,6.572992114051005,6.7866697108516325,6.359314517250378
0.21212121212121215,-2.0,6.6006525148467805,6.81390191543808,6.387403114255481
0.2323232323232325,-2.0,6.628452917204301,6.841257001471582,6.415648832937021
0.2525252525252526,-2.0,6.656380712724851,6.868730031702892,6.44403139374681
0.27272727272727293,-2.0,6.684423173131059,6.8963167980590505,6.472529548203067
0.29292929292929304,-2.0,6.712567459879655,6.924013860629803,6.501121059129507
0.31313131313131315,-2.0,6.74080063389351,6.951818584078467,6.529782683708554
0.3333333333333335,-2.0,6.769109665402785,6.979729169818019,6.55849016098755
0.3535353535353536,-2.0,6.797481443884692,7.007744682089259,6.587218205680125
0.3737373737373739,-2.0,6.825902788091368,7.035865065865633,6.615940510317103
0.39393939393939403,-2.0,6.854360456155196,7.064091154258296,6.644629758052096
0.41414141414141437,-2.0,6.882841155760791,7.092424663061346,6.673257648460236
0.4343434343434345,-2.0,6.911331554372855,7.120868169946386,6.701794938799324
0.4545454545454546,-2.0,6.939818289508955,7.149425075908223,6.730211503109688
0.4747474747474749,-2.0,6.968287979046274,7.1780995467962905,6.758476411296258
0.49494949494949503,-2.0,6.996727231551293,7.206896433149823,6.786558029952762
0.5151515151515154,-2.0,7.0251226566214156,7.235821167156234,6.814424146086597
0.5353535353535355,-2.0,7.05346087522743,7.264879636410782,6.842042114044078
0.5555555555555556,-2.0,7.081728530045843,7.29407803513114,6.869379024960546
0.5757575757575759,-2.0,7.109912295769947,7.323422694747004,6.89640189679289
0.595959595959596,-2.0,7.137998889388796,7.352919897036379,6.923077881741213
0.6161616161616164,-2.0,7.165975080422948,7.3825756743868105,6.949374486459085
0.6363636363636365,-2.0,7.193827701106283,7.412395602861121,6.975259799351445
0.6565656565656568,-2.0,7.221543656502941,7.442384594881879,7.000702718124003
0.6767676767676769,-2.0,7.249109934548831,7.472546698825133,7.025673170272529
0.696969696969697,-2.0,7.276513616006956,7.5028849130931485,7.050142318920764
0.7171717171717173,-2.0,7.303741884326169,7.533401021794852,7.074082746857487
0.7373737373737375,-2.0,7.330782035393015,7.564095458288962,7.097468612497067
0.7575757575757578,-2.0,7.357621487166436,7.594967201472834,7.120275772860038
0.7777777777777779,-2.0,7.38424778918529,7.626013707992077,7.142481870378503
0.7979797979797982,-2.0,7.410648631938905,7.657230881576363,7.1640663823014465
0.8181818181818183,-2.0,7.436811856090967,7.688613078851348,7.185010633330585
0.8383838383838385,-2.0,7.462725461547154,7.720153149116784,7.205297773977525
0.8585858585858588,-2.0,7.4883776163575435,7.751842504192931,7.224912728522156
0.8787878787878789,-2.0,7.513756665444467,7.7836712132943155,7.243842117594619
0.8989898989898992,-2.0,7.538851139147226,7.815628117349612,7.262074160944841
0.9191919191919193,-2.0,7.563649761575047,7.847700956924575,7.27959856622552
0.9393939393939394,-2.0,7.58814145875999,7.879876508174909,7.296406409345072
0.9595959595959598,-2.0,7.612315366601861,7.91214072169602,7.312490011507701
0.9797979797979799,-2.0,7.636160838597297,7.944478859912283,7.327842817282311
1.0,-2.0,7.659667453345675,7.976875629415097,7.3424592772762525
-1.0,-1.97979797979798,5.52450840182987,5.839011417288924,5.210005386370816
-0.9797979797979798,-1.97979797979798,5.52989432992883,5.835493248353508,5.224295411504151
-0.9595959595959596,-1.97979797979798,5.535727287338816,5.832820099534757,5.2386344751428755
-0.9393939393939394,-1.97979797979798,5.54201052993353,5.831000198008844,5.253020861858216
-0.9191919191919192,-1.97979797979798,5.548747055706157,5.830040739692876,5.267453371719437
-0.898989898989899,-1.97979797979798,5.555939599433081,5.829947757108587,5.281931441757576
-0.8787878787878788,-1.97979797979798,5.563590627531416,5.8307259820429405,5.296455273019891
-0.8585858585858586,-1.97979797979798,5.571702333118055,5.832378706583062,5.3110259596530485
-0.8383838383838383,-1.97979797979798,5.58027663127764,5.834907646986565,5.325645615568716
-0.8181818181818181,-1.97979797979798,5.589315154546677,5.838312815601673,5.340317493491681
-0.797979797979798,-1.97979797979798,5.598819248620811,5.842592406619737,5.355046090621885
-0.7777777777777778,-1.97979797979798,5.608789968292109,5.84774270166963,5.369837234914589
-0.7575757575757576,-1.97979797979798,5.619228073622889,5.853758001134408,5.384698146111369
-0.7373737373737373,-1.97979797979798,5.630134026362569,5.860630586449741,5.399637466275397
-0.7171717171717171,-1.97979797979798,5.641507986613514,5.868350717588212,5.414665255638816
-0.696969696969697,-1.97979797979798,5.653349809751814,5.876906668365915,5.4297929511377125
-0.6767676767676767,-1.97979797979798,5.665659043608649,5.886284800469748,5.44503328674755
-0.6565656565656566,-1.97979797979798,5.678434925917361,5.8964696749872285,5.460400176847493
-0.6363636363636364,-1.97979797979798,5.69167638203154,5.907444198265926,5.475908565797154
-0.6161616161616161,-1.97979797979798,5.705382022918598,5.9191897971042176,5.491574248732978
-0.5959595959595959,-1.97979797979798,5.719550143433444,5.931686616793191,5.507413670073697
-0.5757575757575757,-1.97979797979798,5.734178720876349,5.9449137346339604,5.523443707118737
-0.5555555555555556,-1.97979797979798,5.749265413838719,5.958849381081835,5.539681446595603
-0.5353535353535352,-1.97979797979798,5.764807561340339,5.973471160885006,5.556143961795672
-0.5151515151515151,-1.97979797979798,5.7808021822612385,5.9887562672084265,5.572848097314051
-0.4949494949494949,-1.97979797979798,5.797245975070909,6.004681682749325,5.589810267392492
-0.4747474747474747,-1.97979797979798,5.8141353178573825,6.021224363178569,5.607046272536196
-0.4545454545454545,-1.97979797979798,5.831466268658257,6.038361399547062,5.624571137769452
-0.43434343434343425,-1.97979797979798,5.849234566095414,6.056070157763442,5.642398974427386
-0.41414141414141414,-1.97979797979798,5.867435630314768,6.074328394411205,5.66054286621833
-0.3939393939393939,-1.97979797979798,5.8860645642321705,6.0931143493348285,5.6790147791295125
-0.3737373737373737,-1.97979797979798,5.905116155085983,6.112406816177762,5.697825493994204
-0.3535353535353535,-1.97979797979798,5.924584876296633,6.132185192790411,5.716984559802855
-0.33333333333333326,-1.97979797979798,5.944464889633132,6.152429513722417,5.736500265543846
-0.31313131313131304,-1.97979797979798,5.964750047685901,6.1731204673204605,5.7563796280513415
-0.2929292929292928,-1.97979797979798,5.985433896645179,6.1942393999454834,5.7766283933448745
-0.2727272727272727,-1.97979797979798,6.00650967938376,6.21576830981387,5.79725104895365
-0.2525252525252525,-1.97979797979798,6.027970338842285,6.237689832787236,5.818250844897333
-0.23232323232323226,-1.97979797979798,6.04980852171531,6.259987222245624,5.839629821184995
-0.21212121212121204,-1.97979797979798,6.072016582435576,6.282644324956711,5.861388839914441
-0.19191919191919182,-1.97979797979798,6.094586587453788,6.305645554596378,5.883527620311199
-0.1717171717171716,-1.97979797979798,6.117510319810778,6.3289758643415475,5.906044775280009
-0.1515151515151515,-1.97979797979798,6.14077928399853,6.3526207197561355,5.928937848240924
-0.13131313131313127,-1.97979797979798,6.164384711106135,6.376566072939495,5.952203349272775
-0.11111111111111105,-1.97979797979798,6.188317564246495,6.4007983387740754,5.975836789718915
-0.09090909090909083,-1.97979797979798,6.212568544259145,6.425304373912301,5.99983271460599
-0.07070707070707061,-1.97979797979798,6.237128095684148,6.450071459039231,6.024184732329065
-0.050505050505050386,-1.97979797979798,6.2619864130018685,6.4750872847976,6.048885541206137
-0.030303030303030276,-1.97979797979798,6.287133447132886,6.500339941691531,6.073926952574241
-0.010101010101010055,-1.97979797979798,6.312558912192005,6.525817914200111,6.099299910183898
0.010101010101010166,-1.97979797979798,6.338252292490106,6.551510079251508,6.124994505728703
0.030303030303030498,-1.97979797979798,6.364202849777147,6.577405709147698,6.150999990406596
0.05050505050505061,-1.97979797979798,6.390399630719291,6.603494478997738,6.177304782440845
0.07070707070707072,-1.97979797979798,6.416831474602925,6.629766478638015,6.203896470567836
0.09090909090909105,-1.97979797979798,6.443487021257998,6.656212228990375,6.230761813525621
0.11111111111111116,-1.97979797979798,6.470354719192717,6.6828227027397915,6.257886735645643
0.1313131313131315,-1.97979797979798,6.497422833931586,6.709589349154327,6.2852563187088455
0.1515151515151516,-1.97979797979798,6.524679456548212,6.736504122825771,6.312854790270652
0.1717171717171717,-1.97979797979798,6.552112512384325,6.763559515978951,6.3406655087897
0.19191919191919204,-1.97979797979798,6.579709769946038,6.790748593949565,6.368670945942511
0.21212121212121215,-1.97979797979798,6.607458849968169,6.818065033293816,6.396852666642522
0.2323232323232325,-1.97979797979798,6.635347234637284,6.84550316183827,6.4251913074362985
0.2525252525252526,-1.97979797979798,6.663362276963853,6.873057999878381,6.453666554049325
0.27272727272727293,-1.97979797979798,6.691491210293713,6.900725301461698,6.4822571191257286
0.29292929292929304,-1.97979797979798,6.719721157948926,6.928501594599672,6.510940721298179
0.31313131313131315,-1.97979797979798,6.7480391429877775,6.956384218916423,6.539694067059132
0.3333333333333335,-1.97979797979798,6.776432098073782,6.984371359085122,6.568492837062442
0.3535353535353536,-1.97979797979798,6.804886875443094,7.012462072160225,6.597311678725963
0.3737373737373739,-1.97979797979798,6.833390256959825,7.040656306590456,6.626124207329193
0.39393939393939403,-1.97979797979798,6.861928964248586,7.0689549106500404,6.654903017847131
0.41414141414141437,-1.97979797979798,6.890489668893512,7.097359627744141,6.6836197100428825
0.4343434343434345,-1.97979797979798,6.919059002692775,7.125873076072986,6.712244929312564
0.4545454545454546,-1.97979797979798,6.947623567957723,7.154498710157342,6.740748425758103
0.4747474747474749,-1.97979797979798,6.976169947845728,7.1832407619718985,6.769099133719557
0.49494949494949503,-1.97979797979798,7.00468471671551,7.212104159834864,6.797265273596157
0.5151515151515154,-1.97979797979798,7.033154450494052,7.241094423808965,6.82521447717914
0.5353535353535355,-1.97979797979798,7.0615657370439715,7.270217537262006,6.852913936825937
0.5555555555555556,-1.97979797979798,7.089905186520246,7.299479795271339,6.880330577769153
0.5757575757575759,-1.97979797979798,7.118159441705277,7.3288876318023,6.907431251608254
0.595959595959596,-1.97979797979798,7.146315188311289,7.358447429020472,6.934182947602105
0.6161616161616164,-1.97979797979798,7.174359165239088,7.388165313370709,6.960553017107467
0.6363636363636365,-1.97979797979798,7.202278174782217,7.418046944442553,6.986509405121881
0.6565656565656568,-1.97979797979798,7.230059092765819,7.448097303565455,7.0120208819661825
0.6767676767676769,-1.97979797979798,7.257688878609365,7.4783204897721305,7.037057267446599
0.696969696969697,-1.97979797979798,7.2851545853026405,7.50871953089503,7.061589639710251
0.7171717171717173,-1.97979797979798,7.312443369284567,7.539296217172789,7.0855905213963455
0.7373737373737375,-1.97979797979798,7.339542500214378,7.57005096374561,7.109034036683147
0.7575757575757578,-1.97979797979798,7.366439370625087,7.600982707036593,7.131896034213581
0.7777777777777779,-1.97979797979798,7.393121505449026,7.632088838124192,7.154154172773859
0.7979797979797982,-1.97979797979798,7.4195765714057025,7.6633651742826485,7.1757879685287564
0.8181818181818183,-1.97979797979798,7.445792386242334,7.694805967805883,7.196778804678785
0.8383838383838385,-1.97979797979798,7.471756927817358,7.726403949426627,7.21710990620809
0.8585858585858588,-1.97979797979798,7.49745834301793,7.7581504021612755,7.236766283874584
0.8787878787878789,-1.97979797979798,7.522884956502169,7.790035260294968,7.2557346527093705
0.8989898989898992,-1.97979797979798,7.54802527925743,7.822047227696553,7.2740033308183065
0.9191919191919193,-1.97979797979798,7.572868016966088,7.854173909427009,7.291562124505167
0.9393939393939394,-1.97979797979798,7.597402078170377,7.886401950918905,7.3084022054218485
0.9595959595959598,-1.97979797979798,7.621616582228531,7.918717179524271,7.32451598493279
0.9797979797979799,-1.97979797979798,7.645500867054201,7.951104743996496,7.339896990111906
1.0,-1.97979797979798,7.66904449663188,7.98354924834835,7.35453974491541
-1.0,-1.9595959595959596,5.5262157262645095,5.83844271006598,5.213988742463039
-0.9797979797979798,-1.9595959595959596,5.531669592349745,5.834991604676784,5.228347580022707
-0.9595959595959596,-1.9595959595959596,5.537571500213678,5.832386695423744,5.242756305003613
-0.9393939393939394,-1.9595959595959596,5.543924693677751,5.830636245490357,5.2572131418651455
-0.9191919191919192,-1.9595959595959596,5.550732157920493,5.829747491763667,5.271716824077318
-0.898989898989899,-1.9595959595959596,5.557996614140343,5.8297265115237265,5.28626671675696
-0.8787878787878788,-1.9595959595959596,5.565720514413027,5.830578083547518,5.300862945278535
-0.8585858585858586,-1.9595959595959596,5.573906036751135,5.832305547189487,5.315506526312782
-0.8383838383838383,-1.9595959595959596,5.582555080373214,5.834910663970199,5.330199496776229
-0.8181818181818181,-1.9595959595959596,5.591669261189796,5.83839348695809,5.344945035421501
-0.797979797979798,-1.9595959595959596,5.601249907513211,5.8427522438250605,5.359747571201362
-0.7777777777777778,-1.9595959595959596,5.611298055998148,5.847983239759423,5.374612872236873
-0.7575757575757576,-1.9595959595959596,5.621814447819496,5.854080786262992,5.389548109375999
-0.7373737373737373,-1.9595959595959596,5.6327995250937954,5.861037161292459,5.404561888895132
-0.7171717171717171,-1.9595959595959596,5.644253427550565,5.868842605080787,5.419664250020342
-0.696969696969697,-1.9595959595959596,5.656175989459138,5.877485354486111,5.434866624432165
-0.6767676767676767,-1.9595959595959596,5.668566736816862,5.8869517167902154,5.4501817568435085
-0.6565656565656566,-1.9595959595959596,5.681424884803725,5.897226181823796,5.4656235877836545
-0.6363636363636364,-1.9595959595959596,5.694749335508678,5.9082915692080045,5.481207101809351
-0.6161616161616161,-1.9595959595959596,5.70853867593222,5.920129205600772,5.4969481462636685
-0.5959595959595959,-1.9595959595959596,5.722791176269712,5.932719125387282,5.512863227152141
-0.5757575757575757,-1.9595959595959596,5.73750478847965,5.946040287179829,5.528969289779471
-0.5555555555555556,-1.9595959595959596,5.752677145140534,5.960070798160784,5.545283492120284
-0.5353535353535352,-1.9595959595959596,5.768305558599905,5.974788138386544,5.561822978813265
-0.5151515151515151,-1.9595959595959596,5.784387020418732,5.990169377885703,5.578604662951761
-0.4949494949494949,-1.9595959595959596,5.8009182011137685,6.006191380420276,5.595645021807261
-0.4747474747474747,-1.9595959595959596,5.817895450200488,6.022830989128659,5.612959911272316
-0.4545454545454545,-1.9595959595959596,5.835314796538695,6.040065190647848,5.630564402429542
-0.43434343434343425,-1.9595959595959596,5.853171948982367,6.057871255778228,5.648472642186506
-0.41414141414141414,-1.9595959595959596,5.871462297335334,6.076226856009101,5.666697738661568
-0.3939393939393939,-1.9595959595959596,5.890180913613586,6.0951101563277374,5.685251670899434
-0.3737373737373737,-1.9595959595959596,5.909322553615023,6.114499885622841,5.704145221607204
-0.3535353535353535,-1.9595959595959596,5.9288816587967785,6.134375386594179,5.723387930999378
-0.33333333333333326,-1.9595959595959596,5.94885235845999,6.154716647517758,5.742988069402222
-0.31313131313131304,-1.9595959595959596,5.969228472241647,6.175504318421608,5.7629526260616855
-0.2929292929292928,-1.9595959595959596,5.990003512912487,6.196719714263542,5.783287311561432
-0.2727272727272727,-1.9595959595959596,6.011170689479782,6.218344807665654,5.80399657129391
-0.2525252525252525,-1.9595959595959596,6.032722910593292,6.24036221357489,5.825083607611694
-0.23232323232323226,-1.9595959595959596,6.054652788252436,6.262755168037817,5.8465504084670545
-0.21212121212121204,-1.9595959595959596,6.076952641812238,6.285507502992152,5.868397780632325
-0.19191919191919182,-1.9595959595959596,6.099614502285237,6.308603618794797,5.890625385775677
-0.1717171717171716,-1.9595959595959596,6.122630116936285,6.332028455896676,5.913231777975893
-0.1515151515151515,-1.9595959595959596,6.145990954166607,6.355767466887894,5.936214441445321
-0.13131313131313127,-1.9595959595959596,6.169688208683288,6.379806589905399,5.959569827461178
-0.11111111111111105,-1.9595959595959596,6.193712806949845,6.404132224229551,5.9832933896701395
-0.09090909090909083,-1.9595959595959596,6.218055412913362,6.428731208718963,6.007379617107761
-0.07070707070707061,-1.9595959595959596,6.242706434003034,6.453590803595051,6.031822064411016
-0.050505050505050386,-1.9595959595959596,6.267656027394941,6.478698675996628,6.056613378793254
-0.030303030303030276,-1.9595959595959596,6.292894106537276,6.504042889589337,6.081745323485215
-0.010101010101010055,-1.9595959595959596,6.318410347929967,6.529611898461845,6.107208797398088
0.010101010101010166,-1.9595959595959596,6.344194198152416,6.55539454547613,6.1329938508287025
0.030303030303030498,-1.9595959595959596,6.3702348811325935,6.581380065130462,6.159089697134725
0.05050505050505061,-1.9595959595959596,6.396521405650544,6.607558091030308,6.185484720270781
0.07070707070707072,-1.9595959595959596,6.423042573068935,6.6339186679054265,6.212166478232444
0.09090909090909105,-1.9595959595959596,6.449786985283085,6.660452268148626,6.239121702417544
0.11111111111111116,-1.9595959595959596,6.476743052882528,6.687149812762641,6.266336293002414
0.1313131313131315,-1.9595959595959596,6.503899003515988,6.714002696529174,6.293795310502802
0.1515151515151516,-1.9595959595959596,6.5312428904512565,6.741002817164331,6.321482963738182
0.1717171717171717,-1.9595959595959596,6.558762601321318,6.7681426081619165,6.349382594480719
0.19191919191919204,-1.9595959595959596,6.586445867047749,6.795415074874345,6.377476659221152
0.21212121212121215,-1.9595959595959596,6.614280270932189,6.822813833316292,6.405746708548085
0.2323232323232325,-1.9595959595959596,6.642253257906538,6.850333151020186,6.4341733647928905
0.2525252525252526,-1.9595959595959596,6.670352143932129,6.877967989100953,6.462736298763304
0.27272727272727293,-1.9595959595959596,6.698564125538291,6.9057140445261584,6.491414206550424
0.29292929292929304,-1.9595959595959596,6.726876289490016,6.933567791357637,6.520184787622394
0.31313131313131315,-1.9595959595959596,6.755275622574791,6.96152651952022,6.549024725629362
0.3333333333333335,-1.9595959595959596,6.783749021498191,6.989588369397879,6.577909673598503
0.3535353535353536,-1.9595959595959596,6.8122833028777015,7.017752360314387,6.606814245441016
0.3737373737373739,-1.9595959595959596,6.840865213324267,7.0460184107204595,6.635712015928074
0.39393939393939403,-1.9595959595959596,6.869481439600834,7.0743873476919115,6.664575531509757
0.41414141414141437,-1.9595959595959596,6.898118618847023,7.102860903200427,6.693376334493618
0.4343434343434345,-1.9595959595959596,6.926763348859072,7.131441694554578,6.722085003163565
0.4545454545454546,-1.9595959595959596,6.955402198414131,7.160133186444424,6.750671210383837
0.4747474747474749,-1.9595959595959596,6.984021717627754,7.188939632271127,6.77910380298438
0.49494949494949503,-1.9595959595959596,7.0126084483337,7.217865992832813,6.807350903834587
0.5151515151515154,-1.9595959595959596,7.0411489344747595,7.24691783108065,6.835380037868869
0.5353535353535355,-1.9595959595959596,7.069629732493759,7.27610118250923,6.863158282478288
0.5555555555555556,-1.9595959595959596,7.09803742171332,7.305422401906505,6.890652441520135
0.5757575757575759,-1.9595959595959596,7.126358614693647,7.3348879883684805,6.917829241018813
0.595959595959596,-1.9595959595959596,7.15457996755706,7.364504392012542,6.944655543101579
0.6161616161616164,-1.9595959595959596,7.182688190268372,7.3942778071337605,6.971098573402984
0.6363636363636365,-1.9595959595959596,7.210670056860212,7.4242139579467805,6.9971261557736435
0.6565656565656568,-1.9595959595959596,7.238512415592394,7.4543178840481,7.0227069471366885
0.6767676767676769,-1.9595959595959596,7.266202199034616,7.484593733420405,7.047810664648828
0.696969696969697,-1.9595959595959596,7.293726434061867,7.515044570960498,7.072408297163236
0.7171717171717173,-1.9595959595959596,7.321072251751958,7.545672210037462,7.096472293466454
0.7373737373737375,-1.9595959595959596,7.348226897174862,7.576477073679198,7.119976720670525
0.7575757575757578,-1.9595959595959596,7.375177739063615,7.6074580903640685,7.142897387763161
0.7777777777777779,-1.9595959595959596,7.401912279356658,7.638612627658307,7.165211931055009
0.7979797979797982,-1.9595959595959596,7.428418162601844,7.669936464742508,7.186899860461179
0.8181818181818183,-1.9595959595959596,7.454683185212301,7.701423802893548,7.207942567531053
0.8383838383838385,-1.9595959595959596,7.480695304564703,7.733067311081478,7.228323298047928
0.8585858585858588,-1.9595959595959596,7.506442647930685,7.76485820232377,7.248027093537599
0.8787878787878789,-1.9595959595959596,7.531913521232294,7.796786335367832,7.267040707096756
0.8989898989898992,-1.9595959595959596,7.557096417612746,7.828840335681538,7.285352499543953
0.9191919191919193,-1.9595959595959596,7.581980025813849,7.861007729608039,7.302952322019658
0.9393939393939394,-1.9595959595959596,7.6065532383517915,7.893275085819258,7.319831390884325
0.9595959595959598,-1.9595959595959596,7.630805159483361,7.92562815880941,7.335982160157313
0.9797979797979799,-1.9595959595959596,7.654725112954701,7.958052029935171,7.35139819597423
1.0,-1.9595959595959596,7.678302649525258,7.9905312424496655,7.3660740566008505
-1.0,-1.9393939393939394,5.528056321510707,5.838402780626144,5.217709862395271
-0.9797979797979798,-1.9393939393939394,5.533577796707867,5.835027462357978,5.232128131057756
-0.9595959595959596,-1.9393939393939394,5.539548269257871,5.832499516783248,5.246597021732494
-0.9393939393939394,-1.9393939393939394,5.545970970391247,5.83082720502226,5.261114735760234
-0.9191919191919192,-1.9393939393939394,5.552848871964865,5.8300177625737595,5.27567998135597
-0.898989898989899,-1.9393939393939394,5.560184681124689,5.830077265133722,5.290292097115655
-0.8787878787878788,-1.9393939393939394,5.567980835163693,5.831010488617337,5.30495118171005
-0.8585858585858586,-1.9393939393939394,5.57623949658259,5.8328207669992675,5.319658226165913
-0.8383838383838383,-1.9393939393939394,5.584962548360887,5.835509852518312,5.334415244203463
-0.8181818181818181,-1.9393939393939394,5.594151589445317,5.839077783607442,5.349225395283192
-0.797979797979798,-1.9393939393939394,5.603807930462934,5.843522766537323,5.364093094388545
-0.7777777777777778,-1.9393939393939394,5.613932589665503,5.848841077023914,5.379024102307093
-0.7575757575757576,-1.9393939393939394,5.624526289111882,5.855026987972203,5.3940255902515615
-0.7373737373737373,-1.9393939393939394,5.635589451094691,5.862072728886619,5.409106173302763
-0.7171717171717171,-1.9393939393939394,5.647122194817562,5.869968481410856,5.424275908224267
-0.696969696969697,-1.9393939393939394,5.65912433332854,5.878702413876815,5.439546252780265
-0.6767676767676767,-1.9393939393939394,5.671595370715559,5.888260755827967,5.45492998560315
-0.6565656565656566,-1.9393939393939394,5.684534499569032,5.898627911371556,5.470441087766507
-0.6363636363636364,-1.9393939393939394,5.6979405987167935,5.909786608090695,5.486094589342892
-0.6161616161616161,-1.9393939393939394,5.711812231235972,5.921718076306628,5.501906386165316
-0.5959595959595959,-1.9393939393939394,5.726147642746373,5.9344022519968584,5.517893033495887
-0.5757575757575757,-1.9393939393939394,5.740944759989302,5.947817995615082,5.534071524363523
-0.5555555555555556,-1.9393939393939394,5.756201189695874,5.961943318672285,5.550459060719463
-0.5353535353535352,-1.9393939393939394,5.771914217747984,5.976755610103568,5.567072825392399
-0.5151515151515151,-1.9393939393939394,5.788080808635341,5.99223185512508,5.583929762145601
-0.4949494949494949,-1.9393939393939394,5.804697605211144,6.008348840400095,5.6010463700221935
-0.4747474747474747,-1.9393939393939394,5.82176092874901,6.025083340658531,5.61843851683949
-0.4545454545454545,-1.9393939393939394,5.839266779303051,6.042412283413963,5.636121275192139
-0.43434343434343425,-1.9393939393939394,5.857210836373021,6.060312889800614,5.6541087829454275
-0.41414141414141414,-1.9393939393939394,5.875588459875759,6.07876279093579,5.672414128815729
-0.3939393939393939,-1.9393939393939394,5.8943946914239485,6.097740120259647,5.69104926258825
-0.3737373737373737,-1.9393939393939394,5.913624255912859,6.117223583222022,5.710024928603697
-0.3535353535353535,-1.9393939393939394,5.933271563415239,6.137192506315495,5.729350620514984
-0.33333333333333326,-1.9393939393939394,5.953330711384313,6.157626867825208,5.749034554943417
-0.31313131313131304,-1.9393939393939394,5.9737954871642565,6.1785073129239825,5.76908366140453
-0.2929292929292928,-1.9393939393939394,5.994659370807405,6.199815155758819,5.78950358585599
-0.2727272727272727,-1.9393939393939394,6.015915538196736,6.221532371096719,5.810298705296752
-0.2525252525252525,-1.9393939393939394,6.037556864472155,6.243641577940726,5.831472151003584
-0.23232323232323226,-1.9393939393939394,6.059575927758386,6.266126017307585,5.853025838209188
-0.21212121212121204,-1.9393939393939394,6.0819650131921685,6.288969526123602,5.874960500260735
-0.19191919191919182,-1.9393939393939394,6.104716117245816,6.312156508907909,5.897275725583724
-0.1717171717171716,-1.9393939393939394,6.1278209523441465,6.335671908712004,5.919969995976289
-0.1515151515151515,-1.9393939393939394,6.151270951771084,6.359501178500538,5.943040725041631
-0.13131313131313127,-1.9393939393939394,6.1750572748620005,6.38363025398997,5.966484295734031
-0.11111111111111105,-1.9393939393939394,6.199170812477645,6.408045528753923,5.990296096201367
-0.09090909090909083,-1.9393939393939394,6.223602192754878,6.432733832234192,6.014470553275565
-0.07070707070707061,-1.9393939393939394,6.248341787129194,6.457682411193887,6.0390011630645
-0.050505050505050386,-1.9393939393939394,6.273379716623766,6.48287891499187,6.063880518255662
-0.030303030303030276,-1.9393939393939394,6.2987058583992175,6.50831138498651,6.089100331811925
-0.010101010101010055,-1.9393939393939394,6.324309852558084,6.53396824828589,6.114651456830278
0.010101010101010166,-1.9393939393939394,6.350181109197603,6.559838316005625,6.140523902389581
0.030303030303030498,-1.9393939393939394,6.376308815704046,6.585910786106544,6.166706845301549
0.05050505050505061,-1.9393939393939394,6.402681944281712,6.612175250888048,6.193188637675376
0.07070707070707072,-1.9393939393939394,6.429289259709067,6.63862170908008,6.219956810338055
0.09090909090909105,-1.9393939393939394,6.456119327314525,6.665240582535267,6.246998072093783
0.11111111111111116,-1.9393939393939394,6.483160521163895,6.692022737359268,6.274298304968522
0.1313131313131315,-1.9393939393939394,6.5104010324512975,6.71895950933534,6.301842555567255
0.1515151515151516,-1.9393939393939394,6.537828878085048,6.7460427334202,6.329615022749897
0.1717171717171717,-1.9393939393939394,6.565431909459854,6.773264776959608,6.357599041960101
0.19191919191919204,-1.9393939393939394,6.593197821406235,6.800618576243637,6.385777066568832
0.21212121212121215,-1.9393939393939394,6.62111416130806,6.8280976758503495,6.41413064676577
0.2323232323232325,-1.9393939393939394,6.649168338378719,6.855696270114418,6.4426404066430205
0.2525252525252526,-1.9393939393939394,6.677347633086275,6.883409245910599,6.471286020261951
0.27272727272727293,-1.9393939393939394,6.705639206717769,6.911232225700248,6.50004618773529
0.29292929292929304,-1.9393939393939394,6.734030111072668,6.939161609665657,6.528898612479679
0.31313131313131315,-1.9393939393939394,6.762507298275227,6.9671946154244795,6.5578199811259745
0.3333333333333335,-1.9393939393939394,6.791057630695448,6.995329313660514,6.586785947730382
0.3535353535353536,-1.9393939393939394,6.819667890968111,7.0235646576952275,6.615771124240994
0.3737373737373739,-1.9393939393939394,6.848324792099278,7.051900504804126,6.644749079394429
0.39393939393939403,-1.9393939393939394,6.877014987649504,7.0803376268549805,6.673692348444028
0.41414141414141437,-1.9393939393939394,6.905725081983,7.108877707699796,6.702572456266204
0.4343434343434345,-1.9393939393939394,6.934441640571627,7.13752332466193,6.731359956481325
0.4545454545454546,-1.9393939393939394,6.9631512003430185,7.166277911511012,6.760024489175025
0.4747474747474749,-1.9393939393939394,6.9918402800615285,7.195145700535205,6.788534859587852
0.49494949494949503,-1.9393939393939394,7.0204953907310665,7.224131641752538,6.816859139709595
0.5151515151515154,-1.9393939393939394,7.049103046008645,7.253241297853434,6.844964794163855
0.5353535353535355,-1.9393939393939394,7.077649772617536,7.282480714466794,6.872818830768279
0.5555555555555556,-1.9393939393939394,7.10612212074894,7.311856266360301,6.900387975137579
0.5757575757575759,-1.9393939393939394,7.134506674441027,7.3413744815089235,6.92763886737313
0.595959595959596,-1.9393939393939394,7.162790061924327,7.371041846453727,6.954538277394928
0.6161616161616164,-1.9393939393939394,7.1909589659224595,7.400864597739535,6.981053334105384
0.6363636363636365,-1.9393939393939394,7.2190001338972225,7.430848505643014,7.007151762151431
0.6565656565656568,-1.9393939393939394,7.2469003882272265,7.4609986574261375,7.032802119028315
0.6767676767676769,-1.9393939393939394,7.274646636309285,7.49131924808301,7.05797402453556
0.696969696969697,-1.9393939393939394,7.302225880571864,7.521813386657559,7.082638374486169
0.7171717171717173,-1.9393939393939394,7.329625228390128,7.552482925848936,7.106767530931321
0.7373737373737375,-1.9393939393939394,7.356831901892124,7.583328321532547,7.130335482251701
0.7575757575757578,-1.9393939393939394,7.383833247645874,7.614348527383544,7.153317967908204
0.7777777777777779,-1.9393939393939394,7.410616746217314,7.645540927791581,7.175692564643047
0.7979797979797982,-1.9393939393939394,7.437170021589135,7.676901310214973,7.197438732963297
0.8181818181818183,-1.9393939393939394,7.463480850430862,7.7084238759589985,7.218537824902726
0.8383838383838385,-1.9393939393939394,7.489537171210635,7.740101286511496,7.238973055909774
0.8585858585858588,-1.9393939393939394,7.515327093139357,7.771924740958349,7.258729445320364
0.8787878787878789,-1.9393939393939394,7.54083890493824,7.803884078966537,7.277793730909942
0.8989898989898992,-1.9393939393939394,7.566061083420884,7.835967903197914,7.296154263643854
0.9191919191919193,-1.9393939393939394,7.590982301881231,7.868163714910829,7.313800888851632
0.9393939393939394,-1.9393939393939394,7.61559143827922,7.900458056788145,7.330724819770295
0.9595959595959598,-1.9393939393939394,7.639877583216023,7.932836657685512,7.346918508746534
0.9797979797979799,-1.9393939393939394,7.6638300476911025,7.965284574743221,7.3623755206389845
1.0,-1.9393939393939394,7.687438370633628,7.997786329292203,7.377090411975053
-1.0,-1.9191919191919191,5.530029462615996,5.8388576696399,5.221201255592092
-0.9797979797979798,-1.9191919191919191,5.535618191991721,5.835565828497944,5.235670555485497
-0.9595959595959596,-1.9191919191919191,5.541656817038295,5.833122529875513,5.250191104201078
-0.9393939393939394,-1.9191919191919191,5.548148555861579,5.831535998090169,5.264761113632989
-0.9191919191919192,-1.9191919191919191,5.555096366495029,5.830813428524949,5.279379304465109
-0.898989898989899,-1.9191919191919191,5.562502941563049,5.830960852849699,5.2940450302764
-0.8787878787878788,-1.9191919191919191,5.5703707031402185,5.831982998425698,5.308758407854739
-0.8585858585858586,-1.9191919191919191,5.578701797813896,5.833883145532562,5.323520450095231
-0.8383838383838383,-1.9191919191919191,5.587498091957852,5.8366629870412785,5.338333196874426
-0.8181818181818181,-1.9191919191919191,5.596761167223834,5.840322495923213,5.353199838524454
-0.797979797979798,-1.9191919191919191,5.6064923162584925,5.844859806664696,5.368124825852289
-0.7777777777777778,-1.9191919191919191,5.616692538652246,5.850271116886617,5.383113960417875
-0.7575757575757576,-1.9191919191919191,5.627362537126718,5.856550615391349,5.398174458862087
-0.7373737373737373,-1.9191919191919191,5.6385027139672665,5.863690442216794,5.413314985717739
-0.7171717171717171,-1.9191919191919191,5.650113167706505,5.87168068515935,5.4285456502536595
-0.696969696969697,-1.9191919191919191,5.662193690064883,5.8805094156267845,5.443877964502981
-0.6767676767676767,-1.9191919191919191,5.6747437631538045,5.890162764762987,5.459324761544622
-0.6565656565656566,-1.9191919191919191,5.687762556946595,5.900625038606048,5.474900075287142
-0.6363636363636364,-1.9191919191919191,5.701248927022451,5.91187886891687,5.490618985128033
-0.6161616161616161,-1.9191919191919191,5.715201412587966,5.923905394384492,5.50649743079144
-0.5959595959595959,-1.9191919191919191,5.729618234780781,5.9366844653666435,5.522552004194918
-0.5757575757575757,-1.9191919191919191,5.744497295259411,5.950194864339411,5.53879972617941
-0.5555555555555556,-1.9191919191919191,5.759836175082981,5.964414533810891,5.555257816355071
-0.5353535353535352,-1.9191919191919191,5.775632133884541,5.979320803678257,5.5719434640908245
-0.5151515151515151,-1.9191919191919191,5.7918821093407935,5.994890610681833,5.588873607999754
-0.4949494949494949,-1.9191919191919191,5.808582716941246,6.011100703789283,5.60606473009321
-0.4747474747474747,-1.9191919191919191,5.825730250059117,6.027927830672168,5.623532669446065
-0.4545454545454545,-1.9191919191919191,5.843320680326095,6.045348901931599,5.641292458720591
-0.43434343434343425,-1.9191919191919191,5.861349658312627,6.063341131195948,5.659358185429307
-0.41414141414141414,-1.9191919191919191,5.87981251451519,6.081882150518237,5.677742878512142
-0.3939393939393939,-1.9191919191919191,5.898704260651358,6.100950101609211,5.696458419693505
-0.3737373737373737,-1.9191919191919191,5.918019591263438,6.1205237043199325,5.715515478206944
-0.3535353535353535,-1.9191919191919191,5.937752885630857,6.140582304434467,5.734923466827247
-0.33333333333333326,-1.9191919191919191,5.957898209991016,6.161105903180294,5.7546905168017375
-0.31313131313131304,-1.9191919191919191,5.97844932006833,6.182075171139663,5.774823468996998
-0.2929292929292928,-1.9191919191919191,5.99939966391035,6.203471449198699,5.795327878622001
-0.2727272727272727,-1.9191919191919191,6.020742385029718,6.225276739148516,5.81620803091092
-0.2525252525252525,-1.9191919191919191,6.042470325850362,6.24747368634766,5.837466965353063
-0.23232323232323226,-1.9191919191919191,6.064576031455737,6.270045556651598,5.859106506259876
-0.21212121212121204,-1.9191919191919191,6.087051753636823,6.29297620954635,5.8811272977272955
-0.19191919191919182,-1.9191919191919191,6.109889455236892,6.3162500691745205,5.903528841299263
-0.1717171717171716,-1.9191919191919191,6.133080814790052,6.339852094703161,5.926309534876943
-0.1515151515151515,-1.9191919191919191,6.156617231449761,6.363767751220794,5.9494667116787285
-0.13131313131313127,-1.9191919191919191,6.180489830203589,6.38798298216644,5.972996678240738
-0.11111111111111105,-1.9191919191919191,6.204689467369727,6.41248418408487,5.996894750654584
-0.09090909090909083,-1.9191919191919191,6.229206736370742,6.437258184374478,6.021155288367005
-0.07070707070707061,-1.9191919191919191,6.254031973779354,6.462292222505613,6.045771725053096
-0.050505050505050386,-1.9191919191919191,6.279155265631038,6.487573935125345,6.070736596136731
-0.030303030303030276,-1.9191919191919191,6.304566453997555,6.513091345335158,6.096041562659953
-0.010101010101010055,-1.9191919191919191,6.3302551438154655,6.538832856354004,6.121677431276927
0.010101010101010166,-1.9191919191919191,6.356210709963064,6.564787249728365,6.1476341701977635
0.030303030303030498,-1.9191919191919191,6.382422304579203,6.590943688157379,6.173900921001026
0.05050505050505061,-1.9191919191919191,6.4088788646167565,6.617291723011171,6.200466006222342
0.07070707070707072,-1.9191919191919191,6.435569119623486,6.643821306487489,6.227316932759484
0.09090909090909105,-1.9191919191919191,6.4624815997426115,6.670522808385858,6.254440391099365
0.11111111111111116,-1.9191919191919191,6.489604643925105,6.6973870373857505,6.28182225046446
0.1313131313131315,-1.9191919191919191,6.516926408345578,6.72440526664622,6.309447550044935
0.1515151515151516,-1.9191919191919191,6.544434875013067,6.751569263508676,6.337300486517458
0.1717171717171717,-1.9191919191919191,6.572117860568296,6.778871322998999,6.365364398137594
0.19191919191919204,-1.9191919191919191,6.59996302525799,6.806304304698,6.39362174581798
0.21212121212121215,-1.9191919191919191,6.627957882077339,6.833861672476423,6.4220540916782545
0.2323232323232325,-1.9191919191919191,6.6560898060710505,6.861537536424603,6.450642075717498
0.2525252525252526,-1.9191919191919191,6.6843460437832345,6.889326696157334,6.479365391409135
0.27272727272727293,-1.9191919191919191,6.712713722846348,6.917224684487872,6.508202761204824
0.29292929292929304,-1.9191919191919191,6.741179861699178,6.945227810257086,6.537131913141269
0.31313131313131315,-1.9191919191919191,6.7697313794235034,6.973333198858748,6.5661295599882585
0.3333333333333335,-1.9191919191919191,6.798355105689224,7.001538828762026,6.595171382616423
0.3535353535353536,-1.9191919191919191,6.827037790797304,7.02984356207757,6.624232019517038
0.3737373737373739,-1.9191919191919191,6.855766115809987,7.058247166969747,6.653285064650228
0.39393939393939403,-1.9191919191919191,6.8845267027574035,7.086750329460538,6.682303076054269
0.41414141414141437,-1.9191919191919191,6.91330612490984,7.115354652056554,6.711257597763127
0.4343434343434345,-1.9191919191919191,6.942090917104653,7.144062636518588,6.740119197690718
0.4545454545454546,-1.9191919191919191,6.970867586116804,7.17287764810924,6.7688575241243685
0.4747474747474749,-1.9191919191919191,6.999622621061908,7.2018038589188444,6.797441383204972
0.49494949494949503,-1.9191919191919191,7.028342503820926,7.230846168208875,6.8258388394329765
0.5151515151515154,-1.9191919191919191,7.057013719474921,7.260010098368315,6.854017340581527
0.5353535353535355,-1.9191919191919191,7.085622766739238,7.289301665965962,6.881943867512514
0.5555555555555556,-1.9191919191919191,7.114156168385579,7.3187272284534135,6.909585108317744
0.5757575757575759,-1.9191919191919191,7.142600481641074,7.348293308445022,6.9369076548371265
0.595959595959596,-1.9191919191919191,7.1709423085531725,7.378006398876358,6.963878218229987
0.6161616161616164,-1.9191919191919191,7.19916830630941,7.407872753888807,6.990463858730013
0.6363636363636365,-1.9191919191919191,7.227265197500925,7.437898171607047,7.016632223394803
0.6565656565656568,-1.9191919191919191,7.25521978031907,7.46808777609423,7.04235178454391
0.6767676767676769,-1.9191919191919191,7.283018938674147,7.498445806504712,7.067592070843581
0.696969696969697,-1.9191919191919191,7.310649652225661,7.528975421614472,7.092323882836849
0.7171717171717173,-1.9191919191919191,7.338099006313555,7.559678527516202,7.116519485110907
0.7373737373737375,-1.9191919191919191,7.365354201779955,7.590555635252535,7.1401527683073756
0.7575757575757578,-1.9191919191919191,7.392402564671237,7.621605753657117,7.163199375685356
0.7777777777777779,-1.9191919191919191,7.419231555810237,7.652826320697765,7.185636790922708
0.7979797979797982,-1.9191919191919191,7.4458287802287835,7.684213174540812,7.207444385916755
0.8181818181818183,-1.9191919191919191,7.472181996450724,7.715760563360187,7.22860342954126
0.8383838383838385,-1.9191919191919191,7.4982791256159835,7.747461191048062,7.249097060183905
0.8585858585858588,-1.9191919191919191,7.524108260436354,7.7793062943302465,7.268910226542462
0.8787878787878789,-1.9191919191919191,7.549657673973947,7.811285745741847,7.288029602206047
0.8989898989898992,-1.9191919191919191,7.574915828233358,7.843388176286109,7.306443480180607
0.9191919191919193,-1.9191919191919191,7.599871382559197,7.875601111441504,7.32414165367689
0.9393939393939394,-1.9191919191919191,7.624513201830393,7.907911114546129,7.341115289114656
0.9595959595959598,-1.9191919191919191,7.648830364443445,7.940303932141961,7.35735679674493
0.9797979797979799,-1.9191919191919191,7.672812170076708,7.972764636714171,7.372859703439245
1.0,-1.9191919191919191,7.696448147228319,8.005277763196549,7.387618531260088
-1.0,-1.898989898989899,5.532134364048183,5.8397723378417234,5.224496390254642
-0.9797979797979798,-1.898989898989899,5.537789966594657,5.836570528750104,5.2390094044392095
-0.9595959595959596,-1.898989898989899,5.543896305533099,5.8342184118572415,5.253574199208957
-0.9393939393939394,-1.898989898989899,5.55045658531616,5.832724143536267,5.268189027096052
-0.9191919191919192,-1.898989898989899,5.557473749657524,5.832094844381618,5.282852654933431
-0.898989898989899,-1.898989898989899,5.564950476196689,5.832336464101835,5.297564488291543
-0.8787878787878788,-1.898989898989899,5.572889171360168,5.833453640714522,5.312324702005814
-0.8585858585858586,-1.898989898989899,5.581291965426732,5.83544955777843,5.327134373075033
-0.8383838383838383,-1.898989898989899,5.590160707804212,5.838325804292986,5.341995611315437
-0.8181818181818181,-1.898989898989899,5.599496962524942,5.842082242745562,5.356911682304322
-0.797979797979798,-1.898989898989899,5.609302003967087,5.846716891371303,5.3718871165628705
-0.7777777777777778,-1.898989898989899,5.619576812808547,5.8522258269751735,5.386927798641921
-0.7575757575757576,-1.898989898989899,5.630322072220123,5.858603114536016,5.40204102990423
-0.7373737373737373,-1.898989898989899,5.6415381643042775,5.865840769108397,5.417235559500158
-0.7171717171717171,-1.898989898989899,5.653225166785589,5.873928754460908,5.4325215791102694
-0.696969696969697,-1.898989898989899,5.665382849958893,5.8828550212208075,5.447910678696978
-0.6767676767676767,-1.898989898989899,5.678010673900472,5.892605585336916,5.463415762464027
-0.6565656565656566,-1.898989898989899,5.691107785947859,5.903164645520569,5.47905092637515
-0.6363636363636364,-1.898989898989899,5.704673018453119,5.914514736178906,5.4948313007273315
-0.6161616161616161,-1.898989898989899,5.7187048868143995,5.926636910423178,5.510772863205621
-0.5959595959595959,-1.898989898989899,5.733201587790115,5.939510946224893,5.526892229355336
-0.5757575757575757,-1.898989898989899,5.748160998099997,5.9531155678129135,5.54320642838708
-0.5555555555555556,-1.898989898989899,5.763580673316663,5.967428674075061,5.559732672558265
-0.5353535353535352,-1.898989898989899,5.779457847051203,5.982427565888262,5.5764881282141445
-0.5151515151515151,-1.898989898989899,5.795789430435963,5.998089165118155,5.593489695753772
-0.4949494949494949,-1.898989898989899,5.8125720119071795,6.01439021914322,5.610753804671139
-0.4747474747474747,-1.898989898989899,5.82980185728999,6.0313074861492195,5.62829622843076
-0.4545454545454545,-1.898989898989899,5.847474910187846,6.0488178979402685,5.646131922435424
-0.43434343434343425,-1.898989898989899,5.865586792678033,6.066898698476473,5.664274886879593
-0.41414141414141414,-1.898989898989899,5.884132806314608,6.085527557609513,5.682738055019703
-0.3939393939393939,-1.898989898989899,5.903107933439783,6.104682660664408,5.701533206215157
-0.3737373737373737,-1.898989898989899,5.922506838804338,6.124342775311145,5.720670902297532
-0.3535353535353535,-1.898989898989899,5.942323871497224,6.144487297819905,5.740160445174542
-0.33333333333333326,-1.898989898989899,5.9625530671842215,6.165096281187057,5.760009853181386
-0.31313131313131304,-1.898989898989899,5.983188150655182,6.1861504477493,5.780225853561063
-0.2929292929292928,-1.898989898989899,6.004222538678866,6.207631189021547,5.800813888336186
-0.2727272727272727,-1.898989898989899,6.025649343163961,6.229520555296617,5.821778131031305
-0.2525252525252525,-1.898989898989899,6.047461374624896,6.251801237474393,5.843121511775398
-0.23232323232323226,-1.898989898989899,6.069651145950009,6.274456543259932,5.864845748640086
-0.21212121212121204,-1.898989898989899,6.092210876469874,6.297470369700326,5.886951383239422
-0.19191919191919182,-1.898989898989899,6.115132496322851,6.320827173719765,5.909437818925937
-0.1717171717171716,-1.898989898989899,6.138407651114631,6.344511942077851,5.93230336015141
-0.1515151515151515,-1.898989898989899,6.162027706868244,6.368510161939456,5.955545251797032
-0.13131313131313127,-1.898989898989899,6.185983755260486,6.392807793047503,5.97915971747347
-0.11111111111111105,-1.898989898989899,6.2102666191405005,6.417391242281711,6.0031419959992895
-0.09090909090909083,-1.898989898989899,6.234866858325821,6.442247341247647,6.027486375403996
-0.07070707070707061,-1.898989898989899,6.2597747756707145,6.467363327381138,6.052186223960291
-0.050505050505050386,-1.898989898989899,6.28498042340158,6.492726828975746,6.077234017827413
-0.030303030303030276,-1.898989898989899,6.310473609713471,6.518325854404493,6.102621365022449
-0.010101010101010055,-1.898989898989899,6.336243905621846,6.544148785744774,6.128339025498917
0.010101010101010166,-1.898989898989899,6.362280652062835,6.570184376990552,6.154376927135118
0.030303030303030498,-1.898989898989899,6.388572967235609,6.596421756870673,6.180724177600545
0.05050505050505061,-1.898989898989899,6.4151097541794835,6.622850436400763,6.207369071958204
0.07070707070707072,-1.898989898989899,6.441879708578504,6.649460321070585,6.234299096086422
0.09090909090909105,-1.898989898989899,6.468871326785841,6.6762417276841095,6.261500925887573
0.11111111111111116,-1.898989898989899,6.496072914059973,6.703185405709175,6.288960422410772
0.1313131313131315,-1.898989898989899,6.523472593004457,6.730282562978703,6.316662623030211
0.1515151515151516,-1.898989898989899,6.551058312202668,6.757524895522929,6.344591728882408
0.1717171717171717,-1.898989898989899,6.578817855038891,6.78490462122878,6.372731088849003
0.19191919191919204,-1.898989898989899,6.606738848696516,6.81241451690681,6.401063180486221
0.21212121212121215,-1.898989898989899,6.634808773324325,6.840047958284683,6.429569588363967
0.2323232323232325,-1.898989898989899,6.663014971361171,6.867798962219476,6.458230980502865
0.2525252525252526,-1.898989898989899,6.69134465700951,6.895662230389863,6.487027083629156
0.27272727272727293,-1.898989898989899,6.719784925847768,6.923633193416091,6.515936658279445
0.29292929292929304,-1.898989898989899,6.748322764571618,6.951708054221698,6.5449374749215385
0.31313131313131315,-1.898989898989899,6.776945060853745,6.979883829209328,6.5740062924981615
0.3333333333333335,-1.898989898989899,6.805638613311859,7.00815838554727,6.603118841076448
0.3535353535353536,-1.898989898989899,6.834390141574335,7.036530472622802,6.6322498105258685
0.3737373737373739,-1.898989898989899,6.863186296432807,7.064999745485062,6.661372847380552
0.39393939393939403,-1.898989898989899,6.892013670070929,7.093566777816265,6.690460562325593
0.41414141414141437,-1.898989898989899,6.9208588063584955,7.122233061886909,6.719484550830082
0.4343434343434345,-1.898989898989899,6.949708211199818,7.151000992753716,6.748415429645919
0.4545454545454546,-1.898989898989899,6.978548362925463,7.179873834091956,6.77722289175897
0.4747474747474749,-1.898989898989899,7.007365722716144,7.208855663157199,6.805875782275089
0.49494949494949503,-1.898989898989899,7.036146745047722,7.237951292839423,6.834342197256021
0.5151515151515154,-1.898989898989899,7.064877888146084,7.267166169295257,6.86258960699691
0.5353535353535355,-1.898989898989899,7.093545624440852,7.296506244609318,6.890585004272386
0.5555555555555556,-1.898989898989899,7.122136451006583,7.3259778249570005,6.918295077056166
0.5757575757575759,-1.898989898989899,7.15063689998053,7.355587396082598,6.945686403878462
0.595959595959596,-1.898989898989899,7.179033548945711,7.385341429362838,6.972725668528583
0.6161616161616164,-1.898989898989899,7.207313031268335,7.415246173184254,6.999379889352415
0.6363636363636365,-1.898989898989899,7.235462046378478,7.445307435753334,7.025616657003622
0.6565656565656568,-1.898989898989899,7.263467369983335,7.4755303666309505,7.0514043733357195
0.6767676767676769,-1.898989898989899,7.29131586420196,7.505919244943155,7.076712483460764
0.696969696969697,-1.898989898989899,7.3189944876110635,7.53647728252711,7.101511692695017
0.7171717171717173,-1.898989898989899,7.346490305191088,7.567206449858028,7.125774160524148
0.7373737373737375,-1.898989898989899,7.373790498162295,7.598107331598602,7.149473664725988
0.7575757575757578,-1.898989898989899,7.400882373700492,7.629179017180203,7.172585730220781
0.7777777777777779,-1.898989898989899,7.427753374522306,7.660419029832084,7.195087719212528
0.7979797979797982,-1.898989898989899,7.454391088330091,7.691823295367429,7.216958881292753
0.8181818181818183,-1.898989898989899,7.480783257106746,7.723386149907212,7.238180364306281
0.8383838383838385,-1.898989898989899,7.5069177862508605,7.755100383736302,7.258735188765419
0.8585858585858588,-1.898989898989899,7.532782753542914,7.786957316891924,7.278608190193904
0.8787878787878789,-1.898989898989899,7.558366417933427,7.818946900947423,7.297785934919431
0.8989898989898992,-1.898989898989899,7.58365722814424,7.8510578408153675,7.316256615473113
0.9191919191919193,-1.898989898989899,7.60864383107431,7.883277730245224,7.334009931903395
0.9393939393939394,-1.898989898989899,7.633315080001692,7.915593194968073,7.351036965035311
0.9595959595959598,-1.898989898989899,7.657660042573676,7.947990038055651,7.367330047091701
0.9797979797979799,-1.898989898989899,7.6816680085772955,7.980453382860645,7.382882634293946
1.0,-1.898989898989899,7.705328497482703,8.012967809859536,7.39768918510587
-1.0,-1.878787878787879,5.534370180215999,5.841111133425634,5.227629227006363
-0.9797979797979798,-1.878787878787879,5.540092248852254,5.8380047083005655,5.242179789403942
-0.9595959595959596,-1.878787878787879,5.5462658366860875,5.83574908732569,5.256782586046485
-0.9393939393939394,-1.878787878787879,5.552894133993797,5.834352331606397,5.271435936381196
-0.9191919191919192,-1.878787878787879,5.559980069678658,5.833821456678537,5.286138682678779
-0.898989898989899,-1.878787878787879,5.567526305937811,5.834162297308718,5.300890314566904
-0.8787878787878788,-1.878787878787879,5.5755352331262475,5.83537936689341,5.315691099359085
-0.8585858585858586,-1.878787878787879,5.584008964825341,5.8374757152352235,5.330542214415459
-0.8383838383838383,-1.878787878787879,5.592949333123506,5.840452789384003,5.345445876863009
-0.8181818181818181,-1.878787878787879,5.6023578841161505,5.844310303055679,5.360405465176622
-0.797979797979798,-1.878787878787879,5.612235873632061,5.849046120712835,5.375425626551287
-0.7777777777777778,-1.878787878787879,5.622584263192926,5.854656162632191,5.390512363753661
-0.7575757575757576,-1.878787878787879,5.633403716212756,5.861134337112466,5.4056730953130465
-0.7373737373737373,-1.878787878787879,5.64469459444344,5.868472505292021,5.420916683594858
-0.7171717171717171,-1.878787878787879,5.656456954672675,5.876660482848383,5.436253426496966
-0.696969696969697,-1.878787878787879,5.668690545679992,5.885686081215117,5.451695010144866
-0.6767676767676767,-1.878787878787879,5.681394805456643,5.895535188990096,5.467254421923189
-0.6565656565656566,-1.878787878787879,5.6945688586945,5.906191892000453,5.482945825388547
-0.6363636363636364,-1.878787878787879,5.708211514549096,5.917638628419709,5.498784400678483
-0.6161616161616161,-1.878787878787879,5.722321264681458,5.92985637339268,5.514786155970236
-0.5959595959595959,-1.878787878787879,5.736896281583258,5.9428248461754904,5.530967716991025
-0.5757575757575757,-1.878787878787879,5.751934417189232,5.956522731857353,5.547346102521111
-0.5555555555555556,-1.878787878787879,5.767433201780788,5.97092790942674,5.563938494134836
-0.5353535353535352,-1.878787878787879,5.783389843184157,5.986017678200568,5.580762008167746
-0.5151515151515151,-1.878787878787879,5.799801226266286,6.001768975414177,5.597833477118395
-0.4949494949494949,-1.878787878787879,5.816663912731076,6.0181585789538925,5.615169246508259
-0.4747474747474747,-1.878787878787879,5.8339741412186,6.035163290589228,5.632784991847972
-0.4545454545454545,-1.878787878787879,5.851727827709192,6.052760096591431,5.650695558826953
-0.43434343434343425,-1.878787878787879,5.869920566234101,6.070926303993536,5.668914828474666
-0.41414141414141414,-1.878787878787879,5.888547629894199,6.089639652132829,5.687455607655569
-0.3939393939393939,-1.878787878787879,5.9076039721874904,6.108878400131528,5.706329544243453
-0.3737373737373737,-1.878787878787879,5.927084228646151,6.128621391830865,5.725547065461436
-0.3535353535353535,-1.878787878787879,5.9469827187832465,6.148848100328212,5.745117337238281
-0.33333333333333326,-1.878787878787879,5.967293448348944,6.169538654557251,5.7650482421406375
-0.31313131313131304,-1.878787878787879,5.988010111895747,6.1906738506084915,5.785346373183002
-0.2929292929292928,-1.878787878787879,6.009126095651637,6.212235150452855,5.806017040850419
-0.2727272727272727,-1.878787878787879,6.030634480700033,6.234204670641086,5.82706429075898
-0.2525252525252525,-1.878787878787879,6.052528046464645,6.256565163380567,5.848490929548723
-0.23232323232323226,-1.878787878787879,6.074799274497264,6.27929999216424,5.870298556830288
-0.21212121212121204,-1.878787878787879,6.097440352565985,6.3023931038426895,5.892487601289281
-0.19191919191919182,-1.878787878787879,6.120443179040962,6.325828998818226,5.915057359263699
-0.1717171717171716,-1.878787878787879,6.143799367574527,6.349592700744139,5.938006034404915
-0.1515151515151515,-1.878787878787879,6.167500252072034,6.3736697269276625,5.961330777216405
-0.13131313131313127,-1.878787878787879,6.191536891949419,6.398046060373126,5.985027723525713
-0.11111111111111105,-1.878787878787879,6.2159000776731785,6.422708124262731,6.009092031083626
-0.09090909090909083,-1.878787878787879,6.240580336577998,6.447642759503363,6.0335179136526325
-0.07070707070707061,-1.878787878787879,6.265567938957001,6.472837205815728,6.058298672098274
-0.050505050505050386,-1.878787878787879,6.290852904419121,6.498279086763996,6.083426722074246
-0.030303030303030276,-1.878787878787879,6.3164250085079265,6.523956398972331,6.108893618043522
-0.010101010101010055,-1.878787878787879,6.342273789575681,6.5498575057870365,6.134690073364325
0.010101010101010166,-1.878787878787879,6.368388555906179,6.575971135488989,6.16080597632337
0.030303030303030498,-1.878787878787879,6.394758393079698,6.602286384151319,6.187230402008077
0.05050505050505061,-1.878787878787879,6.421372171572847,6.628792723200426,6.213951619945269
0.07070707070707072,-1.878787878787879,6.448218554585938,6.655480011631834,6.240957097540042
0.09090909090909105,-1.878787878787879,6.475286006090231,6.682338512876672,6.26823349930379
0.11111111111111116,-1.878787878787879,6.502562799086985,6.709358916168535,6.295766682005436
0.1313131313131315,-1.878787878787879,6.530037024070047,6.736532362292022,6.323541685848073
0.1515151515151516,-1.878787878787879,6.557696597683497,6.763850473451443,6.351542721915552
0.1717171717171717,-1.878787878787879,6.585529271565488,6.791305386996027,6.3797531561349485
0.19191919191919204,-1.878787878787879,6.6135226413692365,6.818889792575823,6.40815549016265
0.21212121212121215,-1.878787878787879,6.641664155951891,6.8465969722442095,6.4367313396595724
0.2323232323232325,-1.878787878787879,6.669941126721819,6.874420842851584,6.465461410592055
0.2525252525252526,-1.878787878787879,6.698340737134448,6.902355999954478,6.494325474314417
0.27272727272727293,-1.878787878787879,6.72685005232699,6.93039776221812,6.523302342435859
0.29292929292929304,-1.878787878787879,6.755456028881689,6.95854221518602,6.552369842577358
0.31313131313131315,-1.878787878787879,6.784145524707508,6.986786252944716,6.5815047964703
0.3333333333333335,-1.878787878787879,6.812905309029742,7.01512761603032,6.610683002029164
0.3535353535353536,-1.878787878787879,6.841722072477098,7.043564923675785,6.639879221278411
0.3737373737373739,-1.878787878787879,6.870582437255368,7.072097698195924,6.669067176314812
0.39393939393939403,-1.878787878787879,6.89947296739707,7.100726379113529,6.698219555680612
0.41414141414141437,-1.878787878787879,6.928380179076063,7.129452324455433,6.727308033696693
0.4343434343434345,-1.878787878787879,6.957290550976139,7.158277796524359,6.7563033054279185
0.4545454545454546,-1.878787878787879,6.986190534702595,7.187205929497109,6.78517513990808
0.4747474747474749,-1.878787878787879,7.01506656522561,7.21624067637456,6.813892454076661
0.49494949494949503,-1.878787878787879,7.043905071344319,7.245386733142869,6.84242340954577
0.5151515151515154,-1.878787878787879,7.072692486160346,7.274649438677508,6.870735533643184
0.5353535353535355,-1.878787878787879,7.101415257549762,7.304034649679703,6.898795865419822
0.5555555555555556,-1.878787878787879,7.130059858622106,7.333548591086565,6.926571126157647
0.5757575757575759,-1.878787878787879,7.158612798155422,7.3631976836389965,6.954027912671848
0.595959595959596,-1.878787878787879,7.187060630996194,7.39298835176513,6.981132910227258
0.6161616161616164,-1.878787878787879,7.215389968413077,7.4229268163902935,7.00785312043586
0.6363636363636365,-1.878787878787879,7.24358748839347,7.453018878693338,7.034156098093603
0.6565656565656568,-1.878787878787879,7.271639945871954,7.4832697019762495,7.060010189767658
0.6767676767676769,-1.878787878787879,7.299534182879872,7.513683599593165,7.0853847661665785
0.696969696969697,-1.878787878787879,7.327257138605198,7.544263837134083,7.110250440076313
0.7171717171717173,-1.878787878787879,7.354795859352315,7.57501245674336,7.13457926196127
0.7373737373737375,-1.878787878787879,7.382137508391043,7.605930130528491,7.158344886253595
0.7575757575757578,-1.878787878787879,7.409269375684796,7.6370160485194,7.1815227028501925
0.7777777777777779,-1.878787878787879,7.4361788874876344,7.668267844785994,7.204089930189275
0.7979797979797982,-1.878787878787879,7.462853615800363,7.6996815631611035,7.226025668439622
0.8181818181818183,-1.878787878787879,7.489281287675858,7.731251661926825,7.247310913424892
0.8383838383838385,-1.878787878787879,7.515449794364101,7.7629710547741135,7.267928533954088
0.8585858585858588,-1.878787878787879,7.541347200287589,7.794831183795428,7.28786321677975
0.8787878787878789,-1.878787878787879,7.566961751838102,7.8268221190386225,7.307101384637582
0.8989898989898992,-1.878787878787879,7.592281885985821,7.85893267850366,7.325631093467983
0.9191919191919193,-1.878787878787879,7.6172962386923695,7.891150562273716,7.343441915111023
0.9393939393939394,-1.878787878787879,7.6419936531193295,7.92346249473303,7.360524811505629
0.9595959595959598,-1.878787878787879,7.666363187624204,7.9558543693761266,7.376872005872281
0.9797979797979799,-1.878787878787879,7.690394123536098,7.988311391564149,7.392476855508048
1.0,-1.878787878787879,7.714075972703537,8.02081821545325,7.407333729953822
-1.0,-1.8585858585858586,5.536736006034884,5.842838239360216,5.230633772709552
-0.9797979797979798,-1.8585858585858586,5.5425241076250105,5.839831311566647,5.245216903683374
-0.9595959595959596,-1.8585858585858586,5.548764453006471,5.83767624235429,5.259852663658652
-0.9393939393939394,-1.8585858585858586,5.555460217761761,5.8363809742619575,5.274539461261564
-0.9191919191919192,-1.8585858585858586,5.562614315498984,5.835952392148638,5.289276238849331
-0.898989898989899,-1.8585858585858586,5.570229392521698,5.836396188156476,5.30406259688692
-0.8787878787878788,-1.8585858585858586,5.578307822696292,5.837716721695348,5.318898923697236
-0.8585858585858586,-1.8585858585858586,5.5868517025245605,5.839916878259911,5.33378652678921
-0.8383838383838383,-1.8585858585858586,5.595862846428917,5.842997931839886,5.348727761017948
-0.8181818181818181,-1.8585858585858586,5.605342782257473,5.846959416444894,5.363726148070053
-0.797979797979798,-1.8585858585858586,5.615292747016056,5.851799012824225,5.378786481207888
-0.7777777777777778,-1.8585858585858586,5.625713682834037,5.857512456645294,5.393914909022779
-0.7575757575757576,-1.8585858585858586,5.636606233170475,5.864093474209896,5.409118992131055
-0.7373737373737373,-1.8585858585858586,5.6479707392670795,5.871533750993802,5.424407727540357
-0.7171717171717171,-1.8585858585858586,5.659807236854001,5.879822937160432,5.43979153654757
-0.696969696969697,-1.8585858585858586,5.672115453114349,5.888948692453762,5.455282213774937
-0.6767676767676767,-1.8585858585858586,5.6848948039130835,5.8988967709537405,5.470892836872427
-0.6565656565656566,-1.8585858585858586,5.698144391295439,5.909651143965541,5.486637638625337
-0.6363636363636364,-1.8585858585858586,5.71186300126012,5.921194157306658,5.502531845213582
-0.6161616161616161,-1.8585858585858586,5.72604910181176,5.933506717292863,5.518591486330656
-0.5959595959595959,-1.8585858585858586,5.740700841297208,5.946568498440352,5.534833184154064
-0.5757575757575757,-1.8585858585858586,5.755816047029726,5.9603581648985795,5.551273929160873
-0.5555555555555556,-1.8585858585858586,5.771392224204746,5.974853597492762,5.56793085091673
-0.5353535353535352,-1.8585858585858586,5.787426555110823,5.990032118457243,5.584820991764403
-0.5151515151515151,-1.8585858585858586,5.803915898638705,6.005870706824898,5.6019610904525114
-0.4949494949494949,-1.8585858585858586,5.820856790091375,6.02234619860077,5.619367381581979
-0.4747474747474747,-1.8585858585858586,5.838245441297468,6.039435467217802,5.637055415377133
-0.4545454545454545,-1.8585858585858586,5.856077741030055,6.057115581312344,5.6550399007477665
-0.43434343434343425,-1.8585858585858586,5.874349255732515,6.075363938201973,5.673334573263056
-0.41414141414141414,-1.8585858585858586,5.89305523055279,6.094158372792645,5.691952088312934
-0.3939393939393939,-1.8585858585858586,5.912190590687049,6.11347724263556,5.7109039387385385
-0.3737373737373737,-1.8585858585858586,5.931749943033208,6.133299490716726,5.73020039534969
-0.3535353535353535,-1.8585858585858586,5.951727578154522,6.153604688107916,5.749850468201127
-0.33333333333333326,-1.8585858585858586,5.97211747255322,6.174373058975432,5.769861886131007
-0.31313131313131304,-1.8585858585858586,5.992913291253337,6.19558549058775,5.790241091918923
-0.2929292929292928,-1.8585858585858586,6.0141083906920905,6.217223530982471,5.81099325040171
-0.2727272727272727,-1.8585858585858586,6.035695821918164,6.239269376847544,5.832122266988785
-0.2525252525252525,-1.8585858585858586,6.0576683340954345,6.261705853969098,5.853630814221771
-0.23232323232323226,-1.8585858585858586,6.080018378309889,6.284516392391876,5.875520364227902
-0.21212121212121204,-1.8585858585858586,6.102738111677253,6.307684998191448,5.897791225163058
-0.19191919191919182,-1.8585858585858586,6.125819401748533,6.331196223442131,5.920442580054935
-0.1717171717171716,-1.8585858585858586,6.149253831210099,6.355035135813443,5.9434725266067545
-0.1515151515151515,-1.8585858585858586,6.173032702874833,6.379187288905232,5.966878116844434
-0.13131313131313127,-1.8585858585858586,6.197147044960198,6.403638694296081,5.990655395624316
-0.11111111111111105,-1.8585858585858586,6.221587616648936,6.4283757960518875,6.014799437245984
-0.09090909090909083,-1.8585858585858586,6.246344913927657,6.4533854483255695,6.039304379529744
-0.07070707070707061,-1.8585858585858586,6.271409175698192,6.478654896504599,6.064163454891785
-0.050505050505050386,-1.8585858585858586,6.29677039015627,6.504171762305775,6.089369018006765
-0.030303030303030276,-1.8585858585858586,6.3224183014317346,6.5299240330652415,6.114912569798228
-0.010101010101010055,-1.8585858585858586,6.348342416484171,6.555900055446592,6.140784777521751
0.010101010101010166,-1.8585858585858586,6.374532012247441,6.582088533703171,6.16697549079171
0.030303030303030498,-1.8585858585858586,6.400976143016273,6.608478532576273,6.1934737534562725
0.05050505050505061,-1.8585858585858586,6.427663648067987,6.635059484863627,6.220267811272347
0.07070707070707072,-1.8585858585858586,6.454583159511657,6.661821203659371,6.2473451153639425
0.09090909090909105,-1.8585858585858586,6.4817231103572235,6.688753899202325,6.274692321512122
0.11111111111111116,-1.8585858585858586,6.509071742796359,6.715848200242898,6.30229528534982
0.1313131313131315,-1.8585858585858586,6.536617116686889,6.743095179753693,6.330139053620085
0.1515151515151516,-1.8585858585858586,6.564347118232249,6.770486384789603,6.358207851674894
0.1717171717171717,-1.8585858585858586,6.59224946884696,6.798013870182505,6.3864850675114155
0.19191919191919204,-1.8585858585858586,6.620311734199282,6.825670235690349,6.414953232708215
0.21212121212121215,-1.8585858585858586,6.648521333421557,6.85344866611607,6.443594000727043
0.2323232323232325,-1.8585858585858586,6.676865548478839,6.88134297374374,6.472388123213937
0.2525252525252526,-1.8585858585858586,6.705331533686028,6.909347642337924,6.501315425034132
0.27272727272727293,-1.8585858585858586,6.73390632536353,6.937457871721795,6.530354779005265
0.29292929292929304,-1.8585858585858586,6.76257685162138,6.965669621777827,6.559484081464933
0.31313131313131315,-1.8585858585858586,6.791329942261555,6.99397965448417,6.58868023003894
0.3333333333333335,-1.8585858585858586,6.820152338787966,7.0223855723208795,6.617919105255052
0.3535353535353536,-1.8585858585858586,6.8490307045136225,7.050885851180918,6.647175557846327
0.3737373737373739,-1.8585858585858586,6.877951634754158,7.079479865623771,6.676423403884545
0.39393939393939403,-1.8585858585858586,6.906901667097013,7.108167904095426,6.705635430098599
0.41414141414141437,-1.8585858585858586,6.935867291735241,7.136951171579122,6.73478341189136
0.4343434343434345,-1.8585858585858586,6.964834961855002,7.165831776977924,6.76383814673208
0.4545454545454546,-1.8585858585858586,6.993791104065601,7.194812702642915,6.7927695054882875
0.4747474747474749,-1.8585858585858586,7.022722128861047,7.223897753495862,6.821546504226232
0.49494949494949503,-1.8585858585858586,7.051614441101814,7.253091483662016,6.850137398541611
0.5151515151515154,-1.8585858585858586,7.080454450505778,7.282399099035414,6.878509801976142
0.5353535353535355,-1.8585858585858586,7.109228582136938,7.311826335045515,6.9066308292283605
0.5555555555555556,-1.8585858585858586,7.137923286880992,7.341379309928296,6.934467263833687
0.5757575757575759,-1.8585858585858586,7.166525051896287,7.371064355101474,6.9619857486911005
0.595959595959596,-1.8585858585858586,7.195020411029269,7.400887825636244,6.989152996422294
0.6161616161616164,-1.8585858585858586,7.2233959551832045,7.430855895296095,7.015936015070314
0.6363636363636365,-1.8585858585858586,7.2516383426292075,7.460974342001588,7.042302343256827
0.6565656565656568,-1.8585858585858586,7.279734309248718,7.491248330759926,7.0682202877375095
0.6767676767676769,-1.8585858585858586,7.307670678696364,7.521682201876489,7.093659155516239
0.696969696969697,-1.8585858585858586,7.335434372472825,7.55227927262607,7.118589472319581
0.7171717171717173,-1.8585858585858586,7.3630124198968225,7.583041660206308,7.142983179587337
0.7373737373737375,-1.8585858585858586,7.390391967965892,7.613970133001614,7.166813802930169
0.7575757575757578,-1.8585858585858586,7.417560291095658,7.645063995741842,7.190056586449473
0.7777777777777779,-1.8585858585858586,7.444504800727435,7.676321012280953,7.212688589173917
0.7979797979797982,-1.8585858585858586,7.4712130547942355,7.707737367675144,7.234688741913327
0.8181818181818183,-1.8585858585858586,7.497672767035379,7.739307669068198,7.256037865002559
0.8383838383838385,-1.8585858585858586,7.523871816150212,7.771024982943865,7.276718649356559
0.8585858585858588,-1.8585858585858586,7.549798254781585,7.80288090463076,7.296715604932411
0.8787878787878789,-1.8585858585858586,7.575440318319936,7.834865654767588,7.316014981872284
0.8989898989898992,-1.8585858585858586,7.600786433519248,7.866968196662033,7.334604670376463
0.9191919191919193,-1.8585858585858586,7.625825226916126,7.899176368337036,7.352474085495215
0.9393939393939394,-1.8585858585858586,7.650545533043745,7.9314770231871075,7.369614042900383
0.9595959595959598,-1.8585858585858586,7.674936402432623,7.963856173753795,7.386016631111451
0.9797979797979799,-1.8585858585858586,7.698987109390363,7.9962991339068505,7.401675084873876
1.0,-1.8585858585858586,7.722687159552943,8.028790655606526,7.4165836634993605
-1.0,-1.8383838383838385,5.539230877537507,5.844918088927525,5.23354366614749
-0.9797979797979798,-1.8383838383838385,5.545084552925815,5.8420135273525,5.248155578499129
-0.9595959595959596,-1.8383838383838385,5.551391138213488,5.839961801041627,5.262820475385349
-0.9393939393939394,-1.8383838383838385,5.558153793777685,5.8387707148337045,5.277536872721666
-0.9191919191919192,-1.8383838383838385,5.565375417452785,5.838447002125728,5.292303832779841
-0.898989898989899,-1.8383838383838385,5.573058639203849,5.8389961902699685,5.307121088137729
-0.8787878787878788,-1.8383838383838385,5.581205815998226,5.840422461471786,5.321989170524666
-0.8585858585858586,-1.8383838383838385,5.58981902688281,5.84272851310861,5.33690954065701
-0.8383838383838383,-1.8383838383838385,5.598900068274461,5.845915422239456,5.351884714309467
-0.8181818181818181,-1.8383838383838385,5.60845044947089,5.849982519856781,5.366918379084999
-0.797979797979798,-1.8383838383838385,5.618471388388938,5.854927280902422,5.3820154958754545
-0.7777777777777778,-1.8383838383838385,5.628963807537232,5.860745236266828,5.397182378807637
-0.7575757575757576,-1.8383838383838385,5.639928330229697,5.86742991264847,5.412426747810924
-0.7373737373737373,-1.8383838383838385,5.651365277046359,5.874972805477941,5.427757748614778
-0.7171717171717171,-1.8383838383838385,5.663274662547548,5.883363388737808,5.443185936357287
-0.696969696969697,-1.8383838383838385,5.675656192247368,5.892589163932881,5.458723220561856
-0.6767676767676767,-1.8383838383838385,5.688509259851967,5.9026357484121466,5.474382771291788
-0.6565656565656566,-1.8383838383838385,5.701832944767972,5.913487001156326,5.490178888379618
-0.6363636363636364,-1.8383838383838385,5.715626009886086,5.925125182084275,5.506126837687897
-0.6161616161616161,-1.8383838383838385,5.729886899644576,5.937531139141648,5.522242660147504
-0.5959595959595959,-1.8383838383838385,5.744613738376998,5.950684516106703,5.538542960647293
-0.5757575757575757,-1.8383838383838385,5.759804328948284,5.964563973218612,5.555044684677955
-0.5555555555555556,-1.8383838383838385,5.775456151683032,5.979147412567432,5.571764890798631
-0.5353535353535352,-1.8383838383838385,5.791566363589318,5.994412200500062,5.588720526678574
-0.5151515151515151,-1.8383838383838385,5.80813179788116,6.010335380167865,5.605928215594455
-0.4949494949494949,-1.8383838383838385,5.825148963802376,6.026893868536248,5.623404059068505
-0.4747474747474747,-1.8383838383838385,5.842614046754307,6.044064633531689,5.641163459976926
-0.4545454545454545,-1.8383838383838385,5.860522908729315,6.061824848504033,5.659220968954598
-0.43434343434343425,-1.8383838383838385,5.8788710890518,6.080152022548827,5.677590155554773
-0.41414141414141414,-1.8383838383838385,5.897653805428062,6.099024106479827,5.696283504376297
-0.3939393939393939,-1.8383838383838385,5.916865955305878,6.118419575264461,5.715312335347296
-0.3737373737373737,-1.8383838383838385,5.936502117544388,6.138317488526274,5.734686746562502
-0.3535353535353535,-1.8383838383838385,5.956556554394497,6.158697531263353,5.754415577525641
-0.33333333333333326,-1.8383838383838385,5.977023213789503,6.1795400372588825,5.774506390320124
-0.31313131313131304,-1.8383838383838385,5.997895731945497,6.2008259978208375,5.794965466070156
-0.2929292929292928,-1.8383838383838385,6.019167436270431,6.222537058466512,5.81579781407435
-0.2727272727272727,-1.8383838383838385,6.040831348580558,6.244655506066409,5.837007191094707
-0.2525252525252525,-1.8383838383838385,6.062880188622596,6.267164248780954,5.858596128464237
-0.23232323232323226,-1.8383838383838385,6.085306377899317,6.290046790877212,5.880565964921423
-0.21212121212121204,-1.8383838383838385,6.108102043796134,6.313287204298509,5.90291688329376
-0.19191919191919182,-1.8383838383838385,6.1312590240059155,6.336870098551854,5.925647949459977
-0.1717171717171716,-1.8383838383838385,6.154768871248511,6.360780590296059,5.9487571522009635
-0.1515151515151515,-1.8383838383838385,6.178622858281614,6.38500427372675,5.972241442836477
-0.13131313131313127,-1.8383838383838385,6.202811983198684,6.409527192721994,5.996096773675374
-0.11111111111111105,-1.8383838383838385,6.227326975009767,6.43433581546899,6.020318134550544
-0.09090909090909083,-1.8383838383838385,6.252158299500292,6.459417012189627,6.044899586810956
-0.07070707070707061,-1.8383838383838385,6.277296165362825,6.484758036420363,6.069834294305288
-0.050505050505050386,-1.8383838383838385,6.302730530596275,6.510346510215637,6.095114550976913
-0.030303030303030276,-1.8383838383838385,6.328451109166715,6.536170413558531,6.120731804774899
-0.010101010101010055,-1.8383838383838385,6.354447377923722,6.562218078152299,6.146676677695145
0.010101010101010166,-1.8383838383838385,6.380708583765681,6.588478185750562,6.172938981780801
0.030303030303030498,-1.8383838383838385,6.4072237510472645,6.6149397710915405,6.1995077310029885
0.05050505050505061,-1.8383838383838385,6.433981689221922,6.641592229504304,6.226371148939541
0.07070707070707072,-1.8383838383838385,6.4609710007119885,6.668425329131536,6.253516672292441
0.09090909090909105,-1.8383838383838385,6.488180088998572,6.695429227751672,6.280930950245472
0.11111111111111116,-1.8383838383838385,6.515597166923294,6.722594494101453,6.308599839745136
0.1313131313131315,-1.8383838383838385,6.543210265193469,6.749912133521779,6.33650839686516
0.1515151515151516,-1.8383838383838385,6.571007241082222,6.777373617733041,6.3646408644314025
0.1717171717171717,-1.8383838383838385,6.598975787314558,6.804970918441505,6.392980656187611
0.19191919191919204,-1.8383838383838385,6.627103441130521,6.832696544410023,6.42151033785102
0.21212121212121215,-1.8383838383838385,6.655377593515879,6.860543581488434,6.450211605543323
0.2323232323232325,-1.8383838383838385,6.683785498590911,6.88850573500477,6.479065262177052
0.2525252525252526,-1.8383838383838385,6.712314283147556,6.91657737374272,6.508051192552393
0.27272727272727293,-1.8383838383838385,6.740950956324922,6.944753574577718,6.537148338072126
0.29292929292929304,-1.8383838383838385,6.769682419412957,6.973030166593813,6.566334672232101
0.31313131313131315,-1.8383838383838385,6.798495475774146,7.001403773366249,6.595587178182043
0.3333333333333335,-1.8383838383838385,6.827376840872626,7.029871851748713,6.624881829996538
0.3535353535353536,-1.8383838383838385,6.856313152400124,7.058432725339626,6.654193579460621
0.3737373737373739,-1.8383838383838385,6.885290980488061,7.087085610506919,6.683496350469203
0.39393939393939403,-1.8383838383838385,6.914296837994946,7.115830632637305,6.712763043352586
0.41414141414141437,-1.8383838383838385,6.943317190858083,7.144668830094256,6.7419655516219095
0.4343434343434345,-1.8383838383838385,6.972338468498542,7.1736021432332615,6.771074793763822
0.4545454545454546,-1.8383838383838385,7.001347074268476,7.202633385906179,6.800060762630773
0.4747474747474749,-1.8383838383838385,7.030329395929349,7.231766196902637,6.828892594956061
0.49494949494949503,-1.8383838383838385,7.059271816150179,7.261004969252897,6.857538663047461
0.5151515151515154,-1.8383838383838385,7.088160723014385,7.290354755744815,6.885966690283954
0.5353535353535355,-1.8383838383838385,7.116982520524096,7.319821149889875,6.914143891158317
0.5555555555555556,-1.8383838383838385,7.145723639090728,7.349410142533561,6.942037135647896
0.5757575757575759,-1.8383838383838385,7.174370546000621,7.379127955562191,6.969613136439052
0.595959595959596,-1.8383838383838385,7.202909755844603,7.408980855574466,6.99683865611474
0.6161616161616164,-1.8383838383838385,7.231327840900367,7.438974951765964,7.023680730034771
0.6363636363636365,-1.8383838383838385,7.259611441456645,7.469115983755809,7.050106899157481
0.6565656565656568,-1.8383838383838385,7.287747276068228,7.4994091061687795,7.076085445967677
0.6767676767676769,-1.8383838383838385,7.315722151731052,7.529858677689748,7.101585625772356
0.696969696969697,-1.8383838383838385,7.343522973966483,7.5604680626204,7.126577885312566
0.7171717171717173,-1.8383838383838385,7.371136756804349,7.591239452761743,7.151034060846955
0.7373737373737375,-1.8383838383838385,7.3985506326541355,7.622173716667694,7.174927548640577
0.7575757575757578,-1.8383838383838385,7.425751862054076,7.653270281926272,7.1982334421818805
0.7777777777777779,-1.8383838383838385,7.452727843288052,7.684527054383264,7.22092863219284
0.7979797979797982,-1.8383838383838385,7.479466121860233,7.715940376174053,7.242991867546414
0.8181818181818183,-1.8383838383838385,7.50595439981778,7.747505022296586,7.264403777338973
0.8383838383838385,-1.8383838383838385,7.532180544912001,7.779214233535132,7.28514685628887
0.8585858585858588,-1.8383838383838385,7.558132599588685,7.81105978181114,7.30520541736623
0.8787878787878789,-1.8383838383838385,7.583798789798428,7.843032062856127,7.324565516740729
0.8989898989898992,-1.8383838383838385,7.60916753361813,7.875120210291944,7.343214856944317
0.9191919191919193,-1.8383838383838385,7.6342274496750795,7.907312224963302,7.361142674386857
0.9393939393939394,-1.8383838383838385,7.658967365365246,7.939595113504454,7.378339617226039
0.9595959595959598,-1.8383838383838385,7.683376324857694,7.971955030629189,7.394797619086198
0.9797979797979799,-1.8383838383838385,7.707443596877442,8.004377420395343,7.410509773359541
1.0,-1.8383838383838385,7.7311586822591405,8.036847152551315,7.425470211966965
-1.0,-1.8181818181818181,5.54185377252836,5.847315741017138,5.236391804039582
-0.9797979797979798,-1.8181818181818181,5.547772536591563,5.844515189901613,5.251029883281514
-0.9595959595959596,-1.8181818181818181,5.554144817925236,5.842568353763209,5.265721282087263
-0.9393939393939394,-1.8181818181818181,5.560973761195835,5.841482884865522,5.280464637526148
-0.9191919191919192,-1.8181818181818181,5.568262247991791,5.841265349299678,5.295259146683905
-0.898989898989899,-1.8181818181818181,5.576012891501423,5.841921093046814,5.310104689956033
-0.8787878787878788,-1.8181818181818181,5.584228031389394,5.843454104122426,5.325001958656362
-0.8585858585858586,-1.8181818181818181,5.592909728879375,5.845866874772544,5.339952582986206
-0.8383838383838383,-1.8181818181818181,5.602059762050391,5.849160268523331,5.354959255577452
-0.8181818181818181,-1.8181818181818181,5.6116796213540985,5.853333397649237,5.37002584505896
-0.797979797979798,-1.8181818181818181,5.621770505359962,5.858383516990745,5.385157493729178
-0.7777777777777778,-1.8181818181818181,5.632333316735316,5.864305940260501,5.400360693210131
-0.7575757575757576,-1.8181818181818181,5.643368658466785,5.87109398455125,5.415643332382319
-0.7373737373737373,-1.8181818181818181,5.654876830329482,5.878738947995276,5.431014712663688
-0.7171717171717171,-1.8181818181818181,5.66685782561009,5.887230124228324,5.4464855269918555
-0.696969696969697,-1.8181818181818181,5.679311328089735,5.896554855612961,5.462067800566509
-0.6767676767676767,-1.8181818181818181,5.692236709292074,5.906698625194908,5.477774793389241
-0.6565656565656566,-1.8181818181818181,5.705633026002139,5.91764518528789,5.4936208667163875
-0.6363636363636364,-1.8181818181818181,5.719499018060676,5.9293767186231845,5.509621317498168
-0.6161616161616161,-1.8181818181818181,5.733833106438944,5.9418740261894705,5.525792186688417
-0.5959595959595959,-1.8181818181818181,5.748633391598193,5.9551167347520915,5.542150048444294
-0.5757575757575757,-1.8181818181818181,5.763897652137932,5.969083516196093,5.558711788079771
-0.5555555555555556,-1.8181818181818181,5.779623343736884,5.98375231076658,5.575494376707188
-0.5353535353535352,-1.8181818181818181,5.7958075983898425,5.999100546640808,5.592514650138877
-0.5151515151515151,-1.8181818181818181,5.812447223943654,6.015105349172348,5.609789098714961
-0.4949494949494949,-1.8181818181818181,5.829538703935045,6.031743734288937,5.627333673581153
-0.4747474747474747,-1.8181818181818181,5.84707819773262,6.048992781968623,5.645163613496617
-0.4545454545454545,-1.8181818181818181,5.865061540985135,6.066829787093353,5.663293294876916
-0.43434343434343425,-1.8181818181818181,5.883484246377625,6.085232386374088,5.681736106381162
-0.41414141414141414,-1.8181818181818181,5.902341504696753,6.104178661237249,5.700504348156256
-0.3939393939393939,-1.8181818181818181,5.9216281862062665,6.123647217531291,5.719609154881242
-0.3737373737373737,-1.8181818181818181,5.941338842333076,6.143617243698643,5.739060440967509
-0.3535353535353535,-1.8181818181818181,5.961467707664216,6.164068549562558,5.758866865765874
-0.33333333333333326,-1.8181818181818181,5.982008702254367,6.184981588181494,5.77903581632724
-0.31313131313131304,-1.8181818181818181,6.002955434243385,6.206337463382113,5.799573405104658
-0.2929292929292928,-1.8181818181818181,6.024301202782888,6.2281179255436605,5.820484480022115
-0.2727272727272727,-1.8181818181818181,6.046039001270462,6.250305358104927,5.841772644435998
-0.2525252525252525,-1.8181818181818181,6.068161520889792,6.272882757095573,5.86344028468401
-0.23232323232323226,-1.8181818181818181,6.090661154454566,6.2958337057113996,5.885488603197733
-0.21212121212121204,-1.8181818181818181,6.113530000553586,6.319142345790476,5.907917655316697
-0.19191919191919182,-1.8181818181818181,6.136759867994219,6.342793347718568,5.93072638826987
-0.1717171717171716,-1.8181818181818181,6.160342280540946,6.366771880092994,5.953912680988898
-0.1515151515151515,-1.8181818181818181,6.184268481945221,6.391063580261861,5.977473383628581
-0.13131313131313127,-1.8181818181818181,6.208529441262733,6.415654526633454,6.001404355892013
-0.11111111111111105,-1.8181818181818181,6.233115858453616,6.440531213489388,6.025700503417845
-0.09090909090909083,-1.8181818181818181,6.258018170260761,6.465680528896341,6.050355811625181
-0.07070707070707061,-1.8181818181818181,6.283226556361229,6.491089736167195,6.075363376555263
-0.050505050505050386,-1.8181818181818181,6.308730945785219,6.516746459227932,6.100715432342506
-0.030303030303030276,-1.8181818181818181,6.334521023596677,6.542638672162934,6.12640337503042
-0.010101010101010055,-1.8181818181818181,6.36058623782951,6.568754693124475,6.152417782534545
0.010101010101010166,-1.8181818181818181,6.386915806672772,6.595083182736163,6.178748430609382
0.030303030303030498,-1.8181818181818181,6.413498725898096,6.621613147095542,6.20538430470065
0.05050505050505061,-1.8181818181818181,6.4403237765220664,6.648333945384912,6.232313607659221
0.07070707070707072,-1.8181818181818181,6.467379532696203,6.675235302082674,6.259523763309732
0.09090909090909105,-1.8181818181818181,6.494654369816731,6.702307323755296,6.287001415878166
0.11111111111111116,-1.8181818181818181,6.522136472846085,6.729540520286532,6.314732425405637
0.1313131313131315,-1.8181818181818181,6.549813844837783,6.756925830432263,6.342701859243303
0.1515151515151516,-1.8181818181818181,6.577674315656124,6.784454651474526,6.370893979837723
0.1717171717171717,-1.8181818181818181,6.6057055508818046,6.812118872680316,6.399292229083293
0.19191919191919204,-1.8181818181818181,6.633895060894326,6.839910912233501,6.427879209555151
0.21212121212121215,-1.8181818181818181,6.662230210121905,6.867823757103424,6.456636663140386
0.2323232323232325,-1.8181818181818181,6.690698226449282,6.895851005325417,6.485545447573147
0.2525252525252526,-1.8181818181818181,6.7192862107736255,6.923986909851389,6.514585511695862
0.27272727272727293,-1.8181818181818181,6.7479811466986215,6.952226423154815,6.543735870242428
0.29292929292929304,-1.8181818181818181,6.77676991035656,6.980565241370718,6.572974579342401
0.31313131313131315,-1.8181818181818181,6.805639280348055,7.008999846706528,6.602278713989582
0.3333333333333335,-1.8181818181818181,6.8345759477890065,7.037527546504043,6.63162434907397
0.3535353535353536,-1.8181818181818181,6.863566526454108,7.066146507164321,6.660986545743896
0.3737373737373739,-1.8181818181818181,6.89259756300612,7.094855780838502,6.690339345173738
0.39393939393939403,-1.8181818181818181,6.921655547300199,7.123655322623676,6.719655771976723
0.41414141414141437,-1.8181818181818181,6.950726922752143,7.1525459957502395,6.748907849754046
0.4343434343434345,-1.8181818181818181,6.979798096759621,7.1815295622176345,6.778066631301608
0.4545454545454546,-1.8181818181818181,7.008855451165215,7.210608656239129,6.807102246091301
0.4747474747474749,-1.8181818181818181,7.037885352750173,7.2397867380767424,6.835983967423604
0.49494949494949503,-1.8181818181818181,7.066874163747655,7.269068026087056,6.864680301408254
0.5151515151515154,-1.8181818181818181,7.095808252364138,7.29845740536838,6.893159099359897
0.5353535353535355,-1.8181818181818181,7.124674003297979,7.327960312153336,6.921387694442623
0.5555555555555556,-1.8181818181818181,7.153457828243649,7.3575825940468595,6.949333062440439
0.5757575757575759,-1.8181818181818181,7.182146176370666,7.387330347447554,6.976962005293778
0.595959595959596,-1.8181818181818181,7.210725544765917,7.417209734824759,7.004241354707075
0.6161616161616164,-1.8181818181818181,7.239182488828314,7.447226785951226,7.031138191705403
0.6363636363636365,-1.8181818181818181,7.267503632604805,7.477387188564704,7.0576200766449055
0.6565656565656568,-1.8181818181818181,7.295675679056653,7.507696075112311,7.0836552830009945
0.6767676767676769,-1.8181818181818181,7.323685420245216,7.538157813108799,7.1092130273816325
0.696969696969697,-1.8181818181818181,7.351519747426547,7.568775806991819,7.134263687861275
0.7171717171717173,-1.8181818181818181,7.379165661044021,7.599552319254082,7.15877900283396
0.7373737373737375,-1.8181818181818181,7.406610280608702,7.6304883178824765,7.182732243334928
0.7575757575757578,-1.8181818181818181,7.433840854456969,7.661583355841224,7.206098353072714
0.7777777777777779,-1.8181818181818181,7.460844769375421,7.692835486691402,7.2288540520594395
0.7979797979797982,-1.8181818181818181,7.487609560082905,7.7242412183731775,7.250977901792633
0.8181818181818183,-1.8181818181818181,7.514122918560075,7.755795505177641,7.272450331942508
0.8383838383838385,-1.8181818181818181,7.540372703216797,7.787491775922495,7.293253630511099
0.8585858585858588,-1.8181818181818181,7.566346947888091,7.819321994702398,7.313371901073784
0.8787878787878789,-1.8181818181818181,7.592033870649523,7.851276749259868,7.332790992039178
0.8989898989898992,-1.8181818181818181,7.617421882443167,7.883345361290802,7.3514984035955315
0.9191919191919193,-1.8181818181818181,7.642499595505504,7.915516012566238,7.369483178444771
0.9393939393939394,-1.8181818181818181,7.667255831588938,7.947775880981376,7.3867357821965
0.9595959595959598,-1.8181818181818181,7.691679629968865,7.980111280972411,7.40324797896532
0.9797979797979799,-1.8181818181818181,7.71576025522848,8.01250780354823,7.419012706908729
1.0,-1.8181818181818181,7.739487204813889,8.044950451977043,7.434023957650736
-1.0,-1.797979797979798,5.544603611281845,5.849997209995411,5.239210012568279
-0.9797979797979798,-1.797979797979798,5.550586952998376,5.8473011300268976,5.253872775969855
-0.9595959595959596,-1.797979797979798,5.557024360391138,5.845459530611739,5.268589190170536
-0.9393939393939394,-1.797979797979798,5.563918961916903,5.844479900866651,5.283358022967154
-0.9191919191919192,-1.797979797979798,5.57127362245261,5.844368628667114,5.298178616238106
-0.898989898989899,-1.797979797979798,5.579090937978342,5.84513086761578,5.313051008340904
-0.8787878787878788,-1.797979797979798,5.587373230459445,5.846770400699648,5.327976060219242
-0.8585858585858586,-1.797979797979798,5.596122542935293,5.8492895046761255,5.342955581194461
-0.8383838383838383,-1.797979797979798,5.60534063482221,5.852688820017415,5.357992449627004
-0.8181818181818181,-1.797979797979798,5.615028977437708,5.856967231927108,5.373090722948309
-0.797979797979798,-1.797979797979798,5.625188749753305,5.86212176832617,5.388255731180441
-0.7777777777777778,-1.797979797979798,5.635820834382472,5.868147520766015,5.40349414799893
-0.7575757575757576,-1.797979797979798,5.6469258138105465,5.875037593843882,5.418814033777211
-0.7373737373737373,-1.797979797979798,5.658503966872832,5.882783087808329,5.434224845937335
-0.7171717171717171,-1.797979797979798,5.67055526548709,5.89137311775539,5.449737413218791
-0.696969696969697,-1.797979797979798,5.683079371646204,5.9007948711145435,5.465363872177864
-0.6767676767676767,-1.797979797979798,5.696075634676532,5.911033703137702,5.481117566215363
-0.6565656565656566,-1.797979797979798,5.709543088767533,5.922073268113437,5.4970129094216285
-0.6363636363636364,-1.797979797979798,5.723480450777232,5.933895682046114,5.513065219508349
-0.6161616161616161,-1.797979797979798,5.737886118318631,5.946481710952833,5.529290525684429
-0.5959595959595959,-1.797979797979798,5.752758168131161,5.959810977689167,5.545705358573154
-0.5757575757575757,-1.797979797979798,5.7680943547414625,5.973862179630677,5.562326529852248
-0.5555555555555556,-1.797979797979798,5.783892109417131,5.988613309363983,5.579170909470279
-0.5353535353535352,-1.797979797979798,5.800148539416793,6.00404187108391,5.596255207749676
-0.5151515151515151,-1.797979797979798,5.816860427539811,6.020125086186714,5.613595768892908
-0.4949494949494949,-1.797979797979798,5.834024231978019,6.036840082824316,5.631208381131723
-0.4747474747474747,-1.797979797979798,5.851636086472187,6.054164065474198,5.649108107470176
-0.4545454545454545,-1.797979797979798,5.869691800774971,6.072074462047062,5.667309139502881
-0.43434343434343425,-1.797979797979798,5.8881868614221675,6.090549047322567,5.685824675521768
-0.41414141414141414,-1.797979797979798,5.907116432813493,6.109566042685396,5.70466682294159
-0.3939393939393939,-1.797979797979798,5.926475358603708,6.129104193118864,5.723846524088553
-0.3737373737373737,-1.797979797979798,5.946258163404875,6.149142823069893,5.743373503739857
-0.3535353535353535,-1.797979797979798,5.966459054799576,6.169661873360698,5.763256236238454
-0.33333333333333326,-1.797979797979798,5.987071925665084,6.190641921563426,5.783501929766743
-0.31313131313131304,-1.797979797979798,6.008090356807835,6.212064188417659,5.804116525198011
-0.2929292929292928,-1.797979797979798,6.029507619907126,6.2339105328019215,5.825104707012331
-0.2727272727272727,-1.797979797979798,6.051316680766763,6.256163437720655,5.846469923812871
-0.2525252525252525,-1.797979797979798,6.073510202872785,6.278805989501134,5.868214416244436
-0.23232323232323226,-1.797979797979798,6.096080551255197,6.301821852247145,5.890339250263248
-0.21212121212121204,-1.797979797979798,6.119019796651088,6.325195239294921,5.912844354007255
-0.19191919191919182,-1.797979797979798,6.14231971996636,6.348910883218565,5.935728556714155
-0.1717171717171716,-1.797979797979798,6.165971817032526,6.372954005650329,5.958989628414723
-0.1515151515151515,-1.797979797979798,6.189967303655144,6.397310288038036,5.982624319272252
-0.13131313131313127,-1.797979797979798,6.214297120949699,6.4219658441695335,6.006628397729865
-0.11111111111111105,-1.797979797979798,6.2389519409605025,6.446907195235188,6.030996686685817
-0.09090909090909083,-1.797979797979798,6.263922172557881,6.472121247959658,6.055723097156104
-0.07070707070707061,-1.797979797979798,6.289197967608487,6.497595276292312,6.080800658924662
-0.050505050505050386,-1.797979797979798,6.314769227413183,6.523316906950903,6.106221547875462
-0.030303030303030276,-1.797979797979798,6.340625609406669,6.549274109133593,6.131977109679745
-0.010101010101010055,-1.797979797979798,6.366756534112717,6.57545518856389,6.158057879661545
0.010101010101010166,-1.797979797979798,6.393151192348363,6.6018487859834565,6.184453598713269
0.030303030303030498,-1.797979797979798,6.419798552670305,6.628443880209534,6.211153225131077
0.05050505050505061,-1.797979797979798,6.446687369056266,6.655229795766021,6.238144942346511
0.07070707070707072,-1.797979797979798,6.473806188813889,6.6821962150791725,6.265416162548605
0.09090909090909105,-1.797979797979798,6.501143360709313,6.709333195201463,6.292953526217163
0.11111111111111116,-1.797979797979798,6.528687043307399,6.736631188962264,6.320742897652535
0.1313131313131315,-1.797979797979798,6.556425213515292,6.764081070388372,6.348769356642212
0.1515151515151516,-1.797979797979798,6.58434567532058,6.791674164201017,6.377017186440143
0.1717171717171717,-1.797979797979798,6.61243606871525,6.819402279106326,6.4054698583241745
0.19191919191919204,-1.797979797979798,6.64068387879632,6.847257744523704,6.434110013068937
0.21212121212121215,-1.797979797979798,6.669076445033751,6.875233450263005,6.462919439804496
0.2323232323232325,-1.797979797979798,6.6976009706960165,6.903322888596547,6.491879052795486
0.2525252525252526,-1.797979797979798,6.726244532423658,6.931520197966536,6.52096886688078
0.27272727272727293,-1.797979797979798,6.754994089940664,6.9598202074379625,6.550167972443365
0.29292929292929304,-1.797979797979798,6.783836495893697,6.988218480797986,6.579454510989407
0.31313131313131315,-1.797979797979798,6.812758505808636,7.016711359004616,6.608805652612657
0.3333333333333335,-1.797979797979798,6.841746788154017,7.0452959994306035,6.638197576877431
0.3535353535353536,-1.797979797979798,6.87078793450084,7.073970410136563,6.6676054588651175
0.3737373737373739,-1.797979797979798,6.899868469767747,7.102733477146266,6.697003462389228
0.39393939393939403,-1.797979797979798,6.928974862540889,7.131584982460222,6.726364742621556
0.41414141414141437,-1.797979797979798,6.958093535457435,7.160525610431824,6.755661460483045
0.4343434343434345,-1.797979797979798,6.987210875641608,7.189556939887433,6.784864811395783
0.4545454545454546,-1.797979797979798,7.016313245182266,7.218681419510077,6.813945070854455
0.4747474747474749,-1.797979797979798,7.045386991640688,7.247902323989068,6.8428716592923085
0.49494949494949503,-1.797979797979798,7.074418458577483,7.277223688842007,6.87161322831296
0.5151515151515154,-1.797979797979798,7.103393996087274,7.306650222218435,6.900137769956112
0.5353535353535355,-1.797979797979798,7.132299971330002,7.336187192827395,6.928412749832609
0.5555555555555556,-1.797979797979798,7.161122779047596,7.365840293934327,6.956405264160865
0.5757575757575759,-1.797979797979798,7.189848852054721,7.395615484720323,6.984082219389118
0.595959595959596,-1.797979797979798,7.218464671692574,7.425518811425085,7.011410531960064
0.6161616161616164,-1.797979797979798,7.246956778234447,7.4555562122295385,7.038357344239355
0.6363636363636365,-1.797979797979798,7.275311781232146,7.485733311126787,7.064890251337505
0.6565656565656568,-1.797979797979798,7.303516369792252,7.516055207209438,7.090977532375066
0.6767676767676769,-1.797979797979798,7.331557322771332,7.546526266711389,7.116588378831276
0.696969696969697,-1.797979797979798,7.35942151887933,7.577149925550613,7.1416931122080465
0.7171717171717173,-1.797979797979798,7.387095946680652,7.607928510036913,7.16626338332439
0.7373737373737375,-1.797979797979798,7.414567714482305,7.638863082765072,7.190272346199539
0.7575757575757578,-1.797979797979798,7.441824060098836,7.669953319502833,7.213694800694839
0.7777777777777779,-1.797979797979798,7.46885236048386,7.701197421281582,7.236507299686138
0.7979797979797982,-1.797979797979798,7.495640141218371,7.732592063937473,7.25868821849927
0.8181818181818183,-1.797979797979798,7.522175085845781,7.7641323853661515,7.2802177863254105
0.8383838383838385,-1.797979797979798,7.548445045044432,7.795812008777107,7.301078081311758
0.8585858585858588,-1.797979797979798,7.574438045627924,7.827623098558823,7.321252992697025
0.8787878787878789,-1.797979797979798,7.600142299364406,7.8595564440585965,7.340728154670216
0.8989898989898992,-1.797979797979798,7.625546211605842,7.891601565736868,7.359490857474817
0.9191919191919193,-1.797979797979798,7.650638389718575,7.923746837764959,7.37752994167219
0.9393939393939394,-1.797979797979798,7.675407651307009,7.95597962118409,7.394835681429928
0.9595959595959598,-1.797979797979798,7.6998430322222084,7.988286402158253,7.411399662286164
0.9797979797979799,-1.797979797979798,7.723933794347635,8.020652930487547,7.427214658207724
1.0,-1.797979797979798,7.74766943315467,8.053064354402213,7.442274511907126
-1.0,-1.7777777777777777,5.54747925728317,5.8529297479731754,5.242028766593164
-0.9797979797979798,-1.7777777777777777,5.553526639819594,5.850337473919833,5.256715805719356
-0.9595959595959596,-1.7777777777777777,5.5600285772671985,5.84860031741247,5.271456837121927
-0.9393939393939394,-1.7777777777777777,5.56698818138077,5.847725598117145,5.286250764644396
-0.9191919191919192,-1.7777777777777777,5.574408299866949,5.847719519646432,5.301097080087466
-0.898989898989899,-1.7777777777777777,5.582291511073178,5.848587037631451,5.315995984514905
-0.8787878787878788,-1.7777777777777777,5.590640118876078,5.85033172512788,5.330948512624277
-0.8585858585858586,-1.7777777777777777,5.599456147777028,5.852955639432392,5.345956656121664
-0.8383838383838383,-1.7777777777777777,5.608741338212297,5.856459195145836,5.361023481278758
-0.8181818181818181,-1.7777777777777777,5.6184971420850305,5.860841048966193,5.376153235203868
-0.797979797979798,-1.7777777777777777,5.6287247185261,5.8660980020213875,5.3913514350308125
-0.7777777777777778,-1.7777777777777777,5.63942492989066,5.872224925539381,5.406624934241938
-0.7575757575757576,-1.7777777777777777,5.650598337997064,5.879214715231594,5.421981960762533
-0.7373737373737373,-1.7777777777777777,5.662245200614379,5.88705827884811,5.437432122380648
-0.7171717171717171,-1.7777777777777777,5.674365468204737,5.895744560040901,5.452986376368573
-0.696969696969697,-1.7777777777777777,5.686958780926249,5.905260599937944,5.4686569619145535
-0.6767676767676767,-1.7777777777777777,5.700024465902147,5.915591635967848,5.484457295836446
-0.6565656565656566,-1.7777777777777777,5.713561534761405,5.926721235393358,5.500401834129453
-0.6363636363636364,-1.7777777777777777,5.727568681455775,5.938631459232173,5.516505903679377
-0.6161616161616161,-1.7777777777777777,5.742044280358073,5.951303050652766,5.53278551006338
-0.5959595959595959,-1.7777777777777777,5.756986384645942,5.9647156408009465,5.549257128490938
-0.5757575757575757,-1.7777777777777777,5.772392724975299,5.978847964475011,5.565937485475588
-0.5555555555555556,-1.7777777777777777,5.788260708447077,5.993678078035407,5.582843338858748
-0.5353535353535352,-1.7777777777777777,5.804587417870804,6.009183572364063,5.599991263377546
-0.5151515151515151,-1.7777777777777777,5.821369611327921,6.0253417746709275,5.617397447984915
-0.4949494949494949,-1.7777777777777777,5.838603722037749,6.042129934055558,5.635077510019939
-0.4747474747474747,-1.7777777777777777,5.8562858585282545,6.059525387144154,5.653046329912355
-0.4545454545454545,-1.7777777777777777,5.874411805113828,6.077505701406124,5.671317908821533
-0.43434343434343425,-1.7777777777777777,5.89297702268153,6.096048795127878,5.6899052502351815
-0.41414141414141414,-1.7777777777777777,5.911976649787236,6.115133034079592,5.70882026549488
-0.3939393939393939,-1.7777777777777777,5.931405504062403,6.134737305845911,5.728073702278896
-0.3737373737373737,-1.7777777777777777,5.951258083932169,6.1548410734913706,5.747675094372967
-0.3535353535353535,-1.7777777777777777,5.971528570644753,6.175424410700089,5.767632730589417
-0.33333333333333326,-1.7777777777777777,5.992210830612026,6.19646802077693,5.787953640447123
-0.31313131313131304,-1.7777777777777777,6.0132984180605735,6.217953242051728,5.808643594069419
-0.2929292929292928,-1.7777777777777777,6.034784577992259,6.239862042166164,5.829707113818353
-0.2727272727272727,-1.7777777777777777,6.056662249452854,6.262177003598807,5.851147495306901
-0.2525252525252525,-1.7777777777777777,6.078924069107019,6.284881302650668,5.872966835563371
-0.23232323232323226,-1.7777777777777777,6.101562375117403,6.307958683838973,5.895166066395833
-0.21212121212121204,-1.7777777777777777,6.1245692113253325,6.331393431413496,5.917744991237169
-0.19191919191919182,-1.7777777777777777,6.147936331730105,6.355170339525344,5.940702323934866
-0.1717171717171716,-1.7777777777777777,6.171655205263725,6.379274682263145,5.964035728264304
-0.1515151515151515,-1.7777777777777777,6.1957170208571295,6.403692184665986,5.987741857048273
-0.13131313131313127,-1.7777777777777777,6.220112692794073,6.42840899551797,6.011816390070176
-0.11111111111111105,-1.7777777777777777,6.244832866348112,6.453411662681388,6.036254070014836
-0.09090909090909083,-1.7777777777777777,6.269867923697891,6.478687111496292,6.06104873589949
-0.07070707070707061,-1.7777777777777777,6.2952079901155775,6.504222626692551,6.086193353538604
-0.050505050505050386,-1.7777777777777777,6.32084294042291,6.530005838163124,6.111680042682696
-0.030303030303030276,-1.7777777777777777,6.34676240570903,6.556024710841321,6.137500100576739
-0.010101010101010055,-1.7777777777777777,6.372955780303813,6.5822675388838,6.163644021723826
0.010101010101010166,-1.7777777777777777,6.399412229000233,6.6087229442683375,6.190101513732128
0.030303030303030498,-1.7777777777777777,6.426120694518756,6.635379879917782,6.216861509119731
0.05050505050505061,-1.7777777777777777,6.453069905206804,6.662227637328599,6.2439121730850085
0.07070707070707072,-1.7777777777777777,6.480248382965431,6.689255858760404,6.2712409071704585
0.09090909090909105,-1.7777777777777777,6.50764445139583,6.716454553888093,6.298834348903567
0.11111111111111116,-1.7777777777777777,6.535246244157179,6.7438141208483895,6.326678367465968
0.1313131313131315,-1.7777777777777777,6.563041713527776,6.771325371512158,6.354758055543393
0.1515151515151516,-1.7777777777777777,6.591018639160579,6.798979560821322,6.3830577174998355
0.1717171717171717,-1.7777777777777777,6.619164637024419,6.826768419864814,6.411560854184023
0.19191919191919204,-1.7777777777777777,6.6474671685216284,6.854684192378634,6.440250144664623
0.21212121212121215,-1.7777777777777777,6.675913549772792,6.882719674200899,6.469107425344685
0.2323232323232325,-1.7777777777777777,6.704490961058926,6.910868255093589,6.4981136670242625
0.2525252525252526,-1.7777777777777777,6.733186456411378,6.939123962239005,6.5272489505837505
0.27272727272727293,-1.7777777777777777,6.761986973339373,6.967481504504609,6.556492442174137
0.29292929292929304,-1.7777777777777777,6.790879342684976,6.995936316424876,6.585822368945076
0.31313131313131315,-1.7777777777777777,6.819850298595269,7.024484600617319,6.61521599657322
0.3333333333333335,-1.7777777777777777,6.848886488601026,7.053123367117502,6.644649610084549
0.3535353535353536,-1.7777777777777777,6.877974483791378,7.081850467924908,6.674098499657847
0.3737373737373739,-1.7777777777777777,6.907100789073665,7.110664624732962,6.703536953414368
0.39393939393939403,-1.7777777777777777,6.936251853507507,7.139565447710715,6.732938259304299
0.41414141414141437,-1.7777777777777777,6.965414080702173,7.1685534428907465,6.762274718513599
0.4343434343434345,-1.7777777777777777,6.994573839266189,7.197630005721084,6.791517672811294
0.4545454545454546,-1.7777777777777777,7.023717473297974,7.226797398243882,6.820637548352066
0.4747474747474749,-1.7777777777777777,7.052831312906363,7.256058707488033,6.849603918324694
0.49494949494949503,-1.7777777777777777,7.081901684749808,7.2854177829720905,6.878385586527526
0.5151515151515154,-1.7777777777777777,7.110914922582943,7.314879151622496,6.906950693543389
0.5353535353535355,-1.7777777777777777,7.139857377799328,7.344447909179042,6.935266846419614
0.5555555555555556,-1.7777777777777777,7.168715429959051,7.374129588012822,6.96330127190528
0.5757575757575759,-1.7777777777777777,7.197475497290067,7.403930002440099,6.991020992140035
0.595959595959596,-1.7777777777777777,7.226124047151986,7.433855073865385,7.0183930204385865
0.6161616161616164,-1.7777777777777777,7.25464760645125,7.463910639488374,7.045384573414127
0.6363636363636365,-1.7777777777777777,7.2830327719966075,7.4941022495909895,7.0719632944022255
0.6565656565656568,-1.7777777777777777,7.311266220783956,7.524434959643894,7.098097481924018
0.6767676767676769,-1.7777777777777777,7.339334720199597,7.5549131243507714,7.123756316048422
0.696969696969697,-1.7777777777777777,7.367225138131297,7.58554020118811,7.148910075074484
0.7171717171717173,-1.7777777777777777,7.394924452976282,7.616318571038814,7.17353033491375
0.7373737373737375,-1.7777777777777777,7.422419763535955,7.647249382842563,7.197590144229347
0.7575757575757578,-1.7777777777777777,7.449698298786792,7.678332428173041,7.2210641694005435
0.7777777777777779,-1.7777777777777777,7.4767474275173464,7.709566050014902,7.243928805019791
0.7979797979797982,-1.7777777777777777,7.5035546678214144,7.740947088227928,7.266162247414901
0.8181818181818183,-1.7777777777777777,7.5301076964374705,7.772470862155348,7.287744530719593
0.8383838383838385,-1.7777777777777777,7.556394357924904,7.804131188950372,7.308657526899436
0.8585858585858588,-1.7777777777777777,7.582402673667685,7.8359204344877,7.328884912847671
0.8787878787878789,-1.7777777777777777,7.608120850696302,7.8678295924088,7.348412108983805
0.8989898989898992,-1.7777777777777777,7.633537290319152,7.899848385955267,7.367226194683037
0.9191919191919193,-1.7777777777777777,7.658640596554716,7.931965386802316,7.385315806307116
0.9393939393939394,-1.7777777777777777,7.683419584356245,7.964168145112123,7.402671023600367
0.9595959595959598,-1.7777777777777777,7.707863287620797,7.9964433253698575,7.419283249871737
0.9797979797979799,-1.7777777777777777,7.731960966974945,8.028776843166364,7.435145090783528
1.0,-1.7777777777777777,7.755702117329574,8.06115399888597,7.450250235773178
-1.0,-1.7575757575757576,5.550479518011371,5.856082079851647,5.244876956171095
-0.9797979797979798,-1.7575757575757576,5.556590378825957,5.853591890176249,5.2595888674756655
-0.9595959595959596,-1.7575757575757576,5.563156224433489,5.851957315016136,5.274355133850841
-0.9393939393939394,-1.7575757575757576,5.57018014940129,5.851185502447422,5.289174796355158
-0.9191919191919192,-1.7575757575757576,5.577664983814033,5.851282470457812,5.304047497170255
-0.898989898989899,-1.7575757575757576,5.585613287969242,5.852252976298515,5.3189735996399685
-0.8787878787878788,-1.7575757575757576,5.59402734727282,5.854100383809777,5.333954310735863
-0.8585858585858586,-1.7575757575757576,5.602909167342029,5.856826532816491,5.348991801867566
-0.8383838383838383,-1.7575757575757576,5.612260469323541,5.8604316154526375,5.364089323194444
-0.8181818181818181,-1.7575757575757576,5.622082685433712,5.864914064812356,5.379251306055068
-0.797979797979798,-1.7575757575757576,5.632376954728193,5.870270461665823,5.394483447790564
-0.7777777777777778,-1.7575757575757576,5.643144119107592,5.876495464854443,5.40979277336074
-0.7575757575757576,-1.7575757575757576,5.654384719565961,5.883581770555826,5.425187668576096
-0.7373737373737373,-1.7575757575757576,5.666098992688206,5.891520104616086,5.440677880760326
-0.7171717171717171,-1.7575757575757576,5.67828686740283,5.900299250846933,5.456274483958728
-0.696969696969697,-1.7575757575757576,5.690947961995529,5.9099061164138895,5.4719898075771685
-0.6767676767676767,-1.7575757575757576,5.704081581389454,5.920325833647705,5.487837329131204
-0.6565656565656566,-1.7575757575757576,5.717686714697296,5.9315418955828365,5.503831533811755
-0.6363636363636364,-1.7575757575757576,5.731762033050213,5.943536320765432,5.519987745334994
-0.6161616161616161,-1.7575757575757576,5.746305887708264,5.956289841425862,5.536321933990665
-0.5959595959595959,-1.7575757575757576,5.761316308456795,5.969782108031937,5.5528505088816535
-0.5757575757575757,-1.7575757575757576,5.776791002292704,5.983991902750301,5.569590101835107
-0.5555555555555556,-1.7575757575757576,5.792727352404494,5.998897354382909,5.586557350426079
-0.5353535353535352,-1.7575757575757576,5.809122417449359,6.014476147812077,5.6037686870866406
-0.5151515151515151,-1.7575757575757576,5.825972931130366,6.030705721975771,5.621240140284961
-0.4949494949494949,-1.7575757575757576,5.843275302076605,6.047563451465083,5.638987152688126
-0.4747474747474747,-1.7575757575757576,5.861025614028387,6.065026808267908,5.657024419788866
-0.4545454545454545,-1.7575757575757576,5.87921962632979,6.083073501423855,5.6753657512357245
-0.43434343434343425,-1.7575757575757576,5.897852774729895,6.101681593650378,5.694023955809412
-0.41414141414141414,-1.7575757575757576,5.916920172494136,6.120829595071259,5.713010749917013
-0.3939393939393939,-1.7575757575757576,5.93641661182666,6.140496535051328,5.7323366886019915
-0.3737373737373737,-1.7575757575757576,5.956336565604034,6.160662013797531,5.752011117410537
-0.3535353535353535,-1.7575757575757576,5.976674189420696,6.181306235871732,5.77204214296966
-0.33333333333333326,-1.7575757575757576,5.997423323945576,6.202410027958152,5.7924366199329995
-0.31313131313131304,-1.7575757575757576,6.01857749758955,6.223954843370775,5.813200151808324
-0.2929292929292928,-1.7575757575757576,6.040129929482428,6.2459227557424235,5.834337103222433
-0.2727272727272727,-1.7575757575757576,6.062073532758345,6.2682964442246085,5.855850621292081
-0.2525252525252525,-1.7575757575757576,6.0844009181474625,6.291059172312964,5.877742663981961
-0.23232323232323226,-1.7575757575757576,6.107104397872001,6.3141947622571735,5.900014033486828
-0.21212121212121204,-1.7575757575757576,6.130175989843995,6.337687566701083,5.922664412986906
-0.19191919191919182,-1.7575757575757576,6.153607422161746,6.361522439054392,5.945692405269099
-0.1717171717171716,-1.7575757575757576,6.1773901379017,6.385684703796889,5.969095572006511
-0.1515151515151515,-1.7575757575757576,6.201515300202037,6.410160127763256,5.992870472640818
-0.13131313131313127,-1.7575757575757576,6.225973797633854,6.434934893253931,6.017012702013776
-0.11111111111111105,-1.7575757575757576,6.250756249855501,6.459995573641692,6.04151692606931
-0.09090909090909083,-1.7575757575757576,6.275853013545269,6.485329112058394,6.066376915032143
-0.07070707070707061,-1.7575757575757576,6.301254188607209,6.510922803554523,6.091585573659895
-0.050505050505050386,-1.7575757575757576,6.326949624644526,6.536764281089877,6.117134968199175
-0.030303030303030276,-1.7575757575757576,6.352928927694782,6.562841505596263,6.1430163497933
-0.010101010101010055,-1.7575757575757576,6.379181467220446,6.589142760306026,6.169220174134867
0.010101010101010166,-1.7575757575757576,6.4056963833485145,6.615656649451814,6.1957361172452154
0.030303030303030498,-1.7575757575757576,6.432462594352059,6.642372101440223,6.222553087263895
0.05050505050505061,-1.7575757575757576,6.459468804366639,6.669278376514548,6.249659232218731
0.07070707070707072,-1.7575757575757576,6.486703511334013,6.696365078907099,6.277041943760927
0.09090909090909105,-1.7575757575757576,6.514155015165289,6.723622173419329,6.304687856911249
0.11111111111111116,-1.7575757575757576,6.541811426115536,6.751040006366292,6.3325828458647795
0.1313131313131315,-1.7575757575757576,6.5696606733612875,6.778609330693682,6.360712016028893
0.1515151515151516,-1.7575757575757576,6.597690513772402,6.8063213351254115,6.389059692419392
0.1717171717171717,-1.7575757575757576,6.6258885408693695,6.834167677028766,6.417609404709973
0.19191919191919204,-1.7575757575757576,6.654242193956795,6.862140518669761,6.446343869243829
0.21212121212121215,-1.7575757575757576,6.682738767423792,6.890232566402725,6.4752449684448585
0.2323232323232325,-1.7575757575757576,6.711365420201575,6.918437112243559,6.50429372815959
0.2525252525252526,-1.7575757575757576,6.740109185368494,6.946748077097681,6.533470293639308
0.27272727272727293,-1.7575757575757576,6.768956979892392,6.975160054804507,6.562753904980277
0.29292929292929304,-1.7575757575757576,6.797895614500225,7.0036683559522555,6.592122873048195
0.31313131313131315,-1.7575757575757576,6.826911803664393,7.032269050192103,6.621554557136682
0.3333333333333335,-1.7575757575757576,6.855992175695469,7.060959005611693,6.651025345779246
0.3535353535353536,-1.7575757575757576,6.885123282930426,7.089735923446887,6.680510642413965
0.3737373737373739,-1.7575757575757576,6.914291612005734,7.118598366198266,6.709984857813201
0.39393939393939403,-1.7575757575757576,6.94348359420437,7.1475457770324295,6.73942141137631
0.41414141414141437,-1.7575757575757576,6.972685615865738,7.176578488100149,6.7687927436313275
0.4343434343434345,-1.7575757575757576,7.001884028847372,7.205697715358865,6.798070342335879
0.4545454545454546,-1.7575757575757576,7.031065161027363,7.234905537410693,6.827224784644033
0.4747474747474749,-1.7575757575757576,7.060215326836244,7.264204855993437,6.85622579767905
0.49494949494949503,-1.7575757575757576,7.089320837807058,7.293599336002197,6.885042339611919
0.5151515151515154,-1.7575757575757576,7.118368013132474,7.323093323386607,6.913642702878341
0.5353535353535355,-1.7575757575757576,7.147343190217557,7.352691739918336,6.941994640516778
0.5555555555555556,-1.7575757575757576,7.17623273521701,7.3823999547026355,6.970065515731384
0.5757575757575759,-1.7575757575757576,7.205023053545618,7.4122236334006955,6.997822473690541
0.595959595959596,-1.7575757575757576,7.23370060035072,7.442168567348294,7.025232633353146
0.6161616161616164,-1.7575757575757576,7.262251890935628,7.4722404861177765,7.05226329575348
0.6363636363636365,-1.7575757575757576,7.290663511122771,7.502444858319202,7.07888216392634
0.6565656565656568,-1.7575757575757576,7.318922127545809,7.532786686699316,7.1050575683923025
0.6767676767676769,-1.7575757575757576,7.347014497859599,7.563270304385014,7.130758691334183
0.696969696969697,-1.7575757575757576,7.374927480857457,7.5938991797270035,7.155955781987911
0.7171717171717173,-1.7575757575757576,7.402648046484941,7.624675737146636,7.180620355823247
0.7373737373737375,-1.7575757575757576,7.430163285739682,7.655601200905324,7.20472537057404
0.7575757575757578,-1.7575757575757576,7.457460420447058,7.68667546769537,7.228245373198746
0.7777777777777779,-1.7575757575757576,7.484526812901276,7.717897012447321,7.2511566133552305
0.7979797979797982,-1.7575757575757576,7.511349975362239,7.749262829972565,7.273437120751913
0.8181818181818183,-1.7575757575757576,7.5379175793980435,7.780768413179384,7.295066745616703
0.8383838383838385,-1.7575757575757576,7.564217465063852,7.81240776662533,7.3160271635023735
0.8585858585858588,-1.7575757575757576,7.590237649907535,7.844173452580003,7.336301847235067
0.8787878787878789,-1.7575757575757576,7.61596633779318,7.8760566653553115,7.355876010231049
0.8989898989898992,-1.7575757575757576,7.641391927533441,7.908047328782777,7.374736526284105
0.9191919191919193,-1.7575757575757576,7.66650302132214,7.940134211197405,7.392871831446875
0.9393939393939394,-1.7575757575757576,7.691288432958902,7.97230505225866,7.4102718136591434
0.9595959595959598,-1.7575757575757576,7.715737195857575,8.00454669620735,7.4269276955078
0.9797979797979799,-1.7575757575757576,7.739838570830757,8.036845226747792,7.442831914913722
1.0,-1.7575757575757576,7.7635820536429705,8.069186099458397,7.457978007827544
-1.0,-1.7373737373737375,5.5536031457636135,5.859424593579911,5.247781697947316
-0.9797979797979798,-1.7373737373737375,5.559776896727136,5.8570337878569685,5.262520005597304
-0.9595959595959596,-1.7373737373737375,5.566406002852962,5.855498945135207,5.277313060570717
-0.9393939393939394,-1.7373737373737375,5.573493541042586,5.85482704375778,5.292160038327392
-0.9191919191919192,-1.7373737373737375,5.581042323314246,5.855023919169374,5.307060727459118
-0.898989898989899,-1.7373737373737375,5.589054891505793,5.856094134689801,5.322015648321784
-0.8787878787878788,-1.7373737373737375,5.5975335121779635,5.858040850859872,5.337026173496055
-0.8585858585858586,-1.7373737373737375,5.606480171725513,5.860865697508646,5.352094645942381
-0.8383838383838383,-1.7373737373737375,5.615896571703837,5.864568653346593,5.367224490061082
-0.8181818181818181,-1.7373737373737375,5.625784124378191,5.869147938448247,5.3824203103081345
-0.797979797979798,-1.7373737373737375,5.63614394850259,5.874599925247323,5.397687971757857
-0.7777777777777778,-1.7373737373737375,5.646976865335243,5.880919073483771,5.413034657186715
-0.7575757575757576,-1.7373737373737375,5.658283394897,5.888097894097924,5.428468895696077
-0.7373737373737373,-1.7373737373737375,5.670063752479381,5.896126946043578,5.444000558915183
-0.7171717171717171,-1.7373737373737375,5.682317845407958,5.904994868635661,5.459640822180256
-0.696969696969697,-1.7373737373737375,5.695045270067201,5.914688450387775,5.475402089746627
-0.6767676767676767,-1.7373737373737375,5.708245309192292,5.925192733406673,5.491297884977911
-0.6565656565656566,-1.7373737373737375,5.721916929432945,5.936491150531373,5.507342708334517
-0.6363636363636364,-1.7373737373737375,5.736058779194619,5.948565690708113,5.523551867681125
-0.6161616161616161,-1.7373737373737375,5.750669186761405,5.961397086634954,5.5399412868878555
-0.5959595959595959,-1.7373737373737375,5.7657461587052286,5.974965017827632,5.556527299582825
-0.5757575757575757,-1.7373737373737375,5.781287378585287,5.98924832172415,5.5733264354464245
-0.5555555555555556,-1.7373737373737375,5.79729020594144,6.004225205591554,5.590355206291326
-0.5353535353535352,-1.7373737373737375,5.813751675585064,6.019873452480164,5.607629898689964
-0.5151515151515151,-1.7373737373737375,5.830668497190167,6.036170615427224,5.625166378953111
-0.4949494949494949,-1.7373737373737375,5.848037055187778,6.053094195241722,5.642979915133833
-0.4747474747474747,-1.7373737373737375,5.865853408965664,6.070621798524387,5.661085019406942
-0.4545454545454545,-1.7373737373737375,5.884113293375534,6.088731273854064,5.679495312897004
-0.43434343434343425,-1.7373737373737375,5.902812119549272,6.107400825289855,5.698223413808688
-0.41414141414141414,-1.7373737373737375,5.9219449760254275,6.1266091033576915,5.717280848693163
-0.3939393939393939,-1.7373737373737375,5.9415066301869395,6.146335274599231,5.736677985774648
-0.3737373737373737,-1.7373737373737375,5.961491530010414,6.166559071306578,5.75642398871425
-0.3535353535353535,-1.7373737373737375,5.981893806127245,6.1872608235695585,5.776526788684932
-0.33333333333333326,-1.7373737373737375,6.00270727419618,6.208421475960943,5.796993072431418
-0.31313131313131304,-1.7373737373737375,6.023925437586758,6.230022591287933,5.817828283885583
-0.2929292929292928,-1.7373737373737375,6.0455414903724884,6.252046343795476,5.839036636949501
-0.2727272727272727,-1.7373737373737375,6.067548320632465,6.274475504113227,5.8606211371517025
-0.2525252525252525,-1.7373737373737375,6.0899385140595115,6.297293418012773,5.88258361010625
-0.23232323232323226,-1.7373737373737375,6.112704357872669,6.3204839808855295,5.904924734859809
-0.21212121212121204,-1.7373737373737375,6.13583784503145,6.344031609554796,5.927644080508103
-0.19191919191919182,-1.7373737373737375,6.159330678748923,6.367921212884326,5.950740144613519
-0.1717171717171716,-1.7373737373737375,6.183174277300211,6.392138162375282,5.974210392225141
-0.1515151515151515,-1.7373737373737375,6.20735977912277,6.416668263743842,5.998051294501698
-0.13131313131313127,-1.7373737373737375,6.231878048204209,6.441497730352872,6.022258366055545
-0.11111111111111105,-1.7373737373737375,6.2567196797533455,6.466613159114343,6.046826200392348
-0.09090909090909083,-1.7373737373737375,6.281875006149487,6.492001509458816,6.071748502840157
-0.07070707070707061,-1.7373737373737375,6.307334103164889,6.5176500857453705,6.097018120584408
-0.050505050505050386,-1.7373737373737375,6.333086796454737,6.543546523468775,6.122627069440698
-0.030303030303030276,-1.7373737373737375,6.359122668308782,6.5696787795244305,6.148566557093133
-0.010101010101010055,-1.7373737373737375,6.385431064658329,6.59603512665122,6.174827002665438
0.010101010101010166,-1.7373737373737375,6.412001102332185,6.622604152256119,6.20139805240825
0.030303030303030498,-1.7373737373737375,6.4388216765543484,6.64937476163731,6.228268591471387
0.05050505050505061,-1.7373737373737375,6.465881468676499,6.676336185667718,6.25542675168528
0.07070707070707072,-1.7373737373737375,6.493168954137627,6.7034779929094075,6.282859915365847
0.09090909090909105,-1.7373737373737375,6.5206724106429546,6.730790106135267,6.3105547151506425
0.11111111111111116,-1.7373737373737375,6.548379926554053,6.7582628231498205,6.338497029958285
0.1313131313131315,-1.7373737373737375,6.576279409481751,6.785886841770531,6.366671977192971
0.1515151515151516,-1.7373737373737375,6.604358595073207,6.813653288766724,6.39506390137969
0.1717171717171717,-1.7373737373737375,6.632605055984059,6.841553752517785,6.423656359450333
0.19191919191919204,-1.7373737373737375,6.661006211026731,6.869580319009874,6.452432103043588
0.21212121212121215,-1.7373737373737375,6.6895493344851475,6.897725610765813,6.481373058204482
0.2323232323232325,-1.7373737373737375,6.718221565586639,6.9259828281273785,6.510460303045899
0.2525252525252526,-1.7373737373737375,6.74700991812076,6.954345792222385,6.539674044019136
0.27272727272727293,-1.7373737373737375,6.775901290195338,6.982808988748843,6.568993591641833
0.29292929292929304,-1.7373737373737375,6.804882474119354,7.011367611581087,6.59839733665762
0.31313131313131315,-1.7373737373737375,6.833940166402248,7.040017604948937,6.627862727855558
0.3333333333333335,-1.7373737373737375,6.863060977859312,7.068755702776152,6.657366252942471
0.3535353535353536,-1.7373737373737375,6.892231443812167,7.097579463479724,6.686883424144611
0.3737373737373739,-1.7373737373737375,6.921438034373874,7.126487298397472,6.716388770350275
0.39393939393939403,-1.7373737373737375,6.950667164807418,7.155478491680829,6.745855837934006
0.41414141414141437,-1.7373737373737375,6.979905205946864,7.184553209414559,6.775257202479168
0.4343434343434345,-1.7373737373737375,7.009138494669843,7.213712495553663,6.804564493786023
0.4545454545454546,-1.7373737373737375,7.038353344410378,7.2429582522563525,6.833748436564404
0.4747474747474749,-1.7373737373737375,7.067536055700689,7.2722932022651285,6.862778909136249
0.49494949494949503,-1.7373737373737375,7.096672926730883,7.301720831263442,6.891625022198324
0.5151515151515154,-1.7373737373737375,7.125750263915127,7.3312453085097,6.920255219320555
0.5353535353535355,-1.7373737373737375,7.154754392453144,7.360871384785463,6.948637400120825
0.5555555555555556,-1.7373737373737375,7.18367166687561,7.390604267375009,6.976739066376211
0.5757575757575759,-1.7373737373737375,7.212488481562447,7.420449473036503,7.004527490088392
0.595959595959596,-1.7373737373737375,7.241191281222568,7.4504126609622014,7.031969901482934
0.6161616161616164,-1.7373737373737375,7.2697665713241,7.480499449092672,7.059033693555527
0.6363636363636365,-1.7373737373737375,7.29820092846395,7.510715218450745,7.085686638477155
0.6565656565656568,-1.7373737373737375,7.326481010665706,7.54106491125541,7.111897110076002
0.6767676767676769,-1.7373737373737375,7.354593567595068,7.571552829535495,7.137634305654641
0.696969696969697,-1.7373737373737375,7.382525450681957,7.602182441466629,7.162868459897285
0.7171717171717173,-1.7373737373737375,7.410263623138701,7.632956202739085,7.187571043538317
0.7373737373737375,-1.7373737373737375,7.43779516986378,7.663875399786531,7.21171493994103
0.7575757575757578,-1.7373737373737375,7.46510730722084,7.6949400207724175,7.235274593669262
0.7777777777777779,-1.7373737373737375,7.492187392682736,7.726148658808361,7.25822612655711
0.7979797979797982,-1.7373737373737375,7.51902293433068,7.757498450206943,7.280547418454417
0.8181818181818183,-1.7373737373737375,7.545601600198709,7.788985048615811,7.302218151781607
0.8383838383838385,-1.7373737373737375,7.571911227453808,7.820602634136529,7.323219820771087
0.8585858585858588,-1.7373737373737375,7.597939831402483,7.852343954768286,7.34353570803668
0.8787878787878789,-1.7373737373737375,7.623675614314547,7.8842003962028375,7.363150832426257
0.8989898989898992,-1.7373737373737375,7.649106974055332,7.916162075047387,7.382051873063277
0.9191919191919193,-1.7373737373737375,7.674222512517606,7.948217949994061,7.40022707504115
0.9393939393939394,-1.7373737373737375,7.6990110438449655,7.980355945380699,7.417666142309232
0.9595959595959598,-1.7373737373737375,7.723461602438646,8.01256308180011,7.434360123077182
0.9797979797979799,-1.7373737373737375,7.7475634507397855,8.044825608960313,7.450301292519259
1.0,-1.7373737373737375,7.771306086779924,8.077129136692562,7.465483036867285
-1.0,-1.7171717171717171,5.556848838520133,5.862929489494902,5.250768187545364
-0.9797979797979798,-1.7171717171717171,5.563084866053746,5.860634470027312,5.26553526208018
-0.9595959595959596,-1.7171717171717171,5.569776559470701,5.859195607819119,5.280357511122283
-0.9393939393939394,-1.7171717171717171,5.576926977535615,5.858619717093632,5.295234237977599
-0.9191919191919192,-1.7171717171717171,5.584538913763291,5.858912457970925,5.310165369555657
-0.898989898989899,-1.7171717171717171,5.592614891129722,5.860078208753037,5.325151573506408
-0.8787878787878788,-1.7171717171717171,5.601157156983797,5.862119937353569,5.340194376614026
-0.8585858585858586,-1.7171717171717171,5.610167678167313,5.865039076001187,5.355296280333439
-0.8383838383838383,-1.7171717171717171,5.61964813635077,5.868835404055658,5.370460868645883
-0.8181818181818181,-1.7171717171717171,5.629599923592154,5.873506944164195,5.385692903020113
-0.797979797979798,-1.7171717171717171,5.640024138125796,5.879049877297903,5.400998398953688
-0.7777777777777778,-1.7171717171717171,5.650921580388015,5.885458481959194,5.416384678816836
-0.7575757575757576,-1.7171717171717171,5.662292749286271,5.892725102330746,5.431860396241796
-0.7373737373737373,-1.7171717171717171,5.674137838718025,5.900840149128577,5.447435528307473
-0.7171717171717171,-1.7171717171717171,5.68645673434549,5.909792135562046,5.463121333128933
-0.696969696969697,-1.7171717171717171,5.699249010632073,5.919567749128249,5.478930272135897
-0.6767676767676767,-1.7171717171717171,5.712513928146031,5.930151958145448,5.4948758981466135
-0.6565656565656566,-1.7171717171717171,5.7262504311365925,5.941528150102074,5.510972712171111
-0.6363636363636364,-1.7171717171717171,5.740457145387612,5.953678297229852,5.527235993545372
-0.6161616161616161,-1.7171717171717171,5.755132376353317,5.96658314339782,5.543681609308814
-0.5959595959595959,-1.7171717171717171,5.770274107580536,5.980222405509881,5.560325809651191
-0.5757575757575757,-1.7171717171717171,5.785879999421494,5.994574982202711,5.577185016640276
-0.5555555555555556,-1.7171717171717171,5.80194738804083,6.009619162756972,5.594275613324688
-0.5353535353535352,-1.7171717171717171,5.818473284720197,6.025332829659359,5.611613739781035
-0.5151515151515151,-1.7171717171717171,5.835454375463572,6.0416936492403135,5.62921510168683
-0.4949494949494949,-1.7171717171717171,5.85288702090586,6.058679245860881,5.6470947959508395
-0.4747474747474747,-1.7171717171717171,5.870767256527153,6.076267356486158,5.665267156568149
-0.4545454545454545,-1.7171717171717171,5.889090793174605,6.094435963668381,5.683745622680828
-0.43434343434343425,-1.7171717171717171,5.9078530178935855,6.11316340620302,5.702542629584151
-0.41414141414141414,-1.7171717171717171,5.927048995069227,6.132428467669117,5.7216695224693375
-0.3939393939393939,-1.7171717171717171,5.946673467879352,6.152210443906856,5.741136491851847
-0.3737373737373737,-1.7171717171717171,5.966720860059117,6.172489191130898,5.760952528987335
-0.3535353535353535,-1.7171717171717171,5.9871852779776695,6.193245156701624,5.781125399253715
-0.33333333333333326,-1.7171717171717171,6.008060513026292,6.21445939489612,5.801661631156464
-0.31313131313131304,-1.7171717171717171,6.029340044317564,6.236113570037889,5.822566518597239
-0.2929292929292928,-1.7171717171717171,6.0510170416943865,6.258189949328967,5.843844134059806
-0.2727272727272727,-1.7171717171717171,6.073084369047487,6.280671387633077,5.865497350461898
-0.2525252525252525,-1.7171717171717171,6.095534587939469,6.303541306232179,5.8875278696467594
-0.23232323232323226,-1.7171717171717171,6.118359961533319,6.326783667414869,5.909936255651768
-0.21212121212121204,-1.7171717171717171,6.141552458822739,6.35038294650413,5.932721971141348
-0.19191919191919182,-1.7171717171717171,6.165103759161215,6.3743241027230795,5.9558834155993505
-0.1717171717171716,-1.7171717171717171,6.189005257086625,6.398592550093684,5.979417964079565
-0.1515151515151515,-1.7171717171717171,6.213248067437481,6.423174129322825,6.003322005552136
-0.13131313131313127,-1.7171717171717171,6.237823030756837,6.448055081547256,6.027590979966417
-0.11111111111111105,-1.7171717171717171,6.262720718979271,6.473222024536879,6.052219413421662
-0.09090909090909083,-1.7171717171717171,6.287931441396084,6.498661931935664,6.077200950856503
-0.07070707070707061,-1.7171717171717171,6.313445250893592,6.524362115925244,6.10252838586194
-0.050505050505050386,-1.7171717171717171,6.339251950458869,6.55031021364412,6.128193687273618
-0.030303030303030276,-1.7171717171717171,6.365341099946991,6.576494177624967,6.1541880222690155
-0.010101010101010055,-1.7171717171717171,6.391702023103604,6.602902270387683,6.180501775819525
0.010101010101010166,-1.7171717171717171,6.418323814836195,6.629523063351706,6.207124566320684
0.030303030303030498,-1.7171717171717171,6.445195348727083,6.656345440120206,6.2340452573339595
0.05050505050505061,-1.7171717171717171,6.472305284780954,6.683358604175348,6.26125196538656
0.07070707070707072,-1.7171717171717171,6.499642077399405,6.710552090968432,6.288732063830378
0.09090909090909105,-1.7171717171717171,6.527193983574555,6.737915784379335,6.3164721827697745
0.11111111111111116,-1.7171717171717171,6.554949071293658,6.765439937409973,6.344458205177342
0.1313131313131315,-1.7171717171717171,6.582895228146339,6.79311519703365,6.372675259259028
0.1515151515151516,-1.7171717171717171,6.61102017012562,6.820932632942846,6.401107707308395
0.1717171717171717,-1.7171717171717171,6.63931145061397,6.848883769990131,6.42973913123781
0.19191919191919204,-1.7171717171717171,6.6677564695450116,6.87696062393748,6.458552315152543
0.21212121212121215,-1.7171717171717171,6.69634248273164,6.905155740113823,6.487529225349457
0.2323232323232325,-1.7171717171717171,6.725056611350744,6.933462234420672,6.516650988280816
0.2525252525252526,-1.7171717171717171,6.7538858515747915,6.961873836014051,6.545897867135532
0.27272727272727293,-1.7171717171717171,6.782817084340184,6.990384930820798,6.575249237859571
0.29292929292929304,-1.7171717171717171,6.81183708524214,7.018990604910274,6.604683565574006
0.31313131313131315,-1.7171717171717171,6.840932534545749,7.047686686501772,6.634178382589725
0.3333333333333335,-1.7171717171717171,6.870090027302608,7.076469785200607,6.66371026940461
0.3535353535353536,-1.7171717171717171,6.899296083562351,7.105337326858006,6.693254840266697
0.3737373737373739,-1.7171717171717171,6.928537158668292,7.134287582165639,6.722786735170946
0.39393939393939403,-1.7171717171717171,6.957799653626203,7.163319686963544,6.752279620288861
0.41414141414141437,-1.7171717171717171,6.9870699255352235,7.192433652009246,6.781706199061201
0.4343434343434345,-1.7171717171717171,7.016334298069827,7.221630359865425,6.811038236274229
0.4545454545454546,-1.7171717171717171,7.045579072001619,7.250911546522025,6.8402465974812126
0.4747474747474749,-1.7171717171717171,7.074790535749763,7.2802797654489595,6.869301306050566
0.49494949494949503,-1.7171717171717171,7.103954975948855,7.309738332028114,6.898171619869596
0.5151515151515154,-1.7171717171717171,7.133058688022795,7.339291246680506,6.926826129365085
0.5353535353535355,-1.7171717171717171,7.1620879867535825,7.368943095664723,6.955232877842442
0.5555555555555556,-1.7171717171717171,7.191029216833604,7.398698929296193,6.983359504371014
0.5757575757575759,-1.7171717171717171,7.21986876339025,7.428564118371014,7.011173408409485
0.595959595959596,-1.7171717171717171,7.248593062471617,7.458544190740775,7.038641934202459
0.6161616161616164,-1.7171717171717171,7.277188611482206,7.48864465121048,7.065732571753932
0.6363636363636365,-1.7171717171717171,7.305641979557446,7.518870789268056,7.092413169846837
0.6565656565656568,-1.7171717171717171,7.333939817866151,7.549227480195334,7.118652155536967
0.6767676767676769,-1.7171717171717171,7.362068869829959,7.57971898610188,7.144418753558038
0.696969696969697,-1.7171717171717171,7.390015981248995,7.610348763927901,7.169683198570089
0.7171717171717173,-1.7171717171717171,7.417768110323146,7.641119287569641,7.194416933076651
0.7373737373737375,-1.7171717171717171,7.445312337558366,7.672031890913348,7.218592784203383
0.7575757575757578,-1.7171717171717171,7.472635875547793,7.7030866376172,7.242185113478386
0.7777777777777779,-1.7171717171717171,7.499726078617413,7.734282222215352,7.265169935019474
0.7979797979797982,-1.7171717171717171,7.526570452326307,7.765615905398378,7.287524999254235
0.8181818181818183,-1.7171717171717171,7.553156662811704,7.797083484580117,7.30922984104329
0.8383838383838385,-1.7171717171717171,7.579472545969326,7.828679298975941,7.33026579296271
0.8585858585858588,-1.7171717171717171,7.60550611645951,7.860396266806962,7.350615966112057
0.8787878787878789,-1.7171717171717171,7.631245576530223,7.892225950869054,7.370265202191392
0.8989898989898992,-1.7171717171717171,7.656679324647881,7.924158647720577,7.389200001575184
0.9191919191919193,-1.7171717171717171,7.681795963927509,7.956183495191452,7.407408432663566
0.9393939393939394,-1.7171717171717171,7.706584310353813,7.988288592752003,7.4248800279556235
0.9595959595959598,-1.7171717171717171,7.7310334007851935,8.020461129482586,7.441605672087801
0.9797979797979799,-1.7171717171717171,7.755132500732844,8.052687514868808,7.45757748659688
1.0,-1.7171717171717171,7.778871111907469,8.084953508304821,7.472788715510116
-1.0,-1.696969696969697,5.560215240848832,5.866570893584752,5.2538595881129115
-0.9797979797979798,-1.696969696969697,5.566512906079144,5.864367248266302,5.268658563891985
-0.9595959595959596,-1.696969696969697,5.573266488152983,5.863019796758943,5.283513179547024
-0.9393939393939394,-1.696969696969697,5.580479027234514,5.86253519825142,5.2984228562176074
-0.9191919191919192,-1.696969696969697,5.588153297905797,5.862918948540653,5.313387647270941
-0.898989898989899,-1.696969696969697,5.596291803886579,5.864175253867727,5.328408353905432
-0.8787878787878788,-1.696969696969697,5.604896772955177,5.866306904422298,5.343486641488057
-0.8585858585858586,-1.696969696969697,5.613970152078025,5.869315151615214,5.358625152540836
-0.8383838383838383,-1.696969696969697,5.623513602755299,5.873199593921231,5.373827611589367
-0.8181818181818181,-1.696969696969697,5.633528496589896,5.87795807647931,5.389098916700483
-0.797979797979798,-1.696969696969697,5.644015911086795,5.883586609834774,5.404445212338816
-0.7777777777777778,-1.696969696969697,5.654976625689569,5.89007931297892,5.419873938400218
-0.7575757575757576,-1.696969696969697,5.6664111180606405,5.8974283852837255,5.435393850837555
-0.7373737373737373,-1.696969696969697,5.678319560611602,5.905624110866931,5.451015010356272
-0.7171717171717171,-1.696969696969697,5.6907018172897335,5.914654897626648,5.466748736952819
-0.696969696969697,-1.696969696969697,5.703557440626437,5.924507351462261,5.482607529790612
-0.6767676767676767,-1.696969696969697,5.716885669053207,5.935166384472324,5.49860495363409
-0.6565656565656566,-1.696969696969697,5.730685424490372,5.946615354078638,5.514755494902106
-0.6363636363636364,-1.696969696969697,5.7449553102135384,5.958836228491647,5.53107439193543
-0.6161616161616161,-1.696969696969697,5.759693609002424,5.971809772633321,5.547577445371527
-0.5959595959595959,-1.696969696969697,5.774898281576457,5.985515747767931,5.564280815384983
-0.5757575757575757,-1.696969696969697,5.790566965321074,5.999933117802095,5.581200812840053
-0.5555555555555556,-1.696969696969697,5.806696973308517,6.0150402553093905,5.5983536913076435
-0.5353535353535352,-1.696969696969697,5.8232852936164425,6.030815140917984,5.615755446314901
-0.5151515151515151,-1.696969696969697,5.840328588947366,6.0472355506337685,5.633421627260963
-0.4949494949494949,-1.696969696969697,5.857823196551635,6.064279226738198,5.651367166365072
-0.4747474747474747,-1.696969696969697,5.875765128456183,6.08192402926371,5.669606227648656
-0.4545454545454545,-1.696969696969697,5.894150072001135,6.100148066120195,5.688152077882075
-0.43434343434343425,-1.696969696969697,5.9129733906857345,6.118929801234841,5.707016980136628
-0.41414141414141414,-1.696969696969697,5.932230125324878,6.138248140945727,5.726212109704029
-0.3939393939393939,-1.696969696969697,5.951914995517088,6.15808249972569,5.745747491308485
-0.3737373737373737,-1.696969696969697,5.972022401424386,6.178412846887993,5.765631955960779
-0.3535353535353535,-1.696969696969697,5.992546425864156,6.199219736323651,5.785873115404661
-0.33333333333333326,-1.696969696969697,6.013480836712686,6.2204843215197325,5.80647735190564
-0.31313131313131304,-1.696969696969697,6.034819089619711,6.242188358214528,5.827449821024895
-0.2929292929292928,-1.696969696969697,6.056554331032952,6.264314196970183,5.848794465095722
-0.2727272727272727,-1.696969696969697,6.078679401531017,6.286844767880852,5.8705140351811815
-0.2525252525252525,-1.696969696969697,6.1011868394630815,6.30976355938249,5.892610119543673
-0.23232323232323226,-1.696969696969697,6.1240688848928695,6.333054593003429,5.91508317678231
-0.21212121212121204,-1.696969696969697,6.147317483844477,6.3567023956199,5.9379325720690534
-0.19191919191919182,-1.696969696969697,6.17092429284699,6.380691970607276,5.961156615086703
-0.1717171717171716,-1.696969696969697,6.194880683774484,6.405008769029169,5.9847525985197985
-0.1515151515151515,-1.696969696969697,6.21917774897776,6.4296386618490216,6.008716836106498
-0.13131313131313127,-1.696969696969697,6.243806306703534,6.454567913960902,6.033044699446166
-0.11111111111111105,-1.696969696969697,6.268756906796665,6.479783160697206,6.057730652896124
-0.09090909090909083,-1.696969696969697,6.294019836680564,6.505271387323114,6.082768286038015
-0.07070707070707061,-1.696969696969697,6.319585127610505,6.531019911938629,6.108150343282381
-0.050505050505050386,-1.696969696969697,6.345442561194316,6.557016372107101,6.133868750281532
-0.030303030303030276,-1.696969696969697,6.371581676174391,6.583248715450294,6.159914636898488
-0.010101010101010055,-1.696969696969697,6.397991775464927,6.609705194378853,6.186278356551001
0.010101010101010166,-1.696969696969697,6.424661933437627,6.636374365097348,6.212949501777906
0.030303030303030498,-1.696969696969697,6.451581003449007,6.6632450909363765,6.239916915961638
0.05050505050505061,-1.696969696969697,6.478737625602032,6.690306550062283,6.267168701141781
0.07070707070707072,-1.696969696969697,6.506120234734488,6.7175482475494315,6.2946922219195445
0.09090909090909105,-1.696969696969697,6.533717068626298,6.744960031760068,6.322474105492527
0.11111111111111116,-1.696969696969697,6.561516176417574,6.772532114954606,6.350500237880542
0.1313131313131315,-1.696969696969697,6.589505427228962,6.800255097981449,6.378755756476476
0.1515151515151516,-1.696969696969697,6.617672518975658,6.828119998862088,6.407225039089227
0.1717171717171717,-1.696969696969697,6.646004987366038,6.856118285019235,6.435891689712841
0.19191919191919204,-1.696969696969697,6.6744902150757275,6.884241908786077,6.464738521365378
0.21212121212121215,-1.696969696969697,6.703115441087804,6.912483345810263,6.493747536365345
0.2323232323232325,-1.696969696969697,6.731867770189211,6.940835635776765,6.522899904601657
0.2525252525252526,-1.696969696969697,6.760734182613794,6.969292424808497,6.55217594041909
0.27272727272727293,-1.696969696969697,6.789701543821717,6.9978480087145085,6.581555078928926
0.29292929292929304,-1.696969696969697,6.818756614405117,7.026497376103078,6.611015852707156
0.31313131313131315,-1.696969696969697,6.847886060109493,7.055236250194177,6.640535870024809
0.3333333333333335,-1.696969696969697,6.877076461960419,7.0840611279167485,6.6700917960040895
0.3535353535353536,-1.696969696969697,6.9063143264846705,7.112969314741777,6.699659338227564
0.3737373737373739,-1.696969696969697,6.935586096015156,7.141958953387718,6.729213238642593
0.39393939393939403,-1.696969696969697,6.964878159068556,7.1710290444095595,6.758727273727553
0.41414141414141437,-1.696969696969697,6.99417686078471,7.200179456476434,6.7881742650929855
0.4343434343434345,-1.696969696969697,7.0234685134166135,7.229410924032435,6.817526102800792
0.4545454545454546,-1.696969696969697,7.052739406859873,7.258725029989385,6.84675378373036
0.4747474747474749,-1.696969696969697,7.081975819210379,7.2881241712034095,6.875827467217349
0.49494949494949503,-1.696969696969697,7.111164027338921,7.317611504694716,6.904716549983126
0.5151515151515154,-1.696969696969697,7.140290317471408,7.347190872939835,6.93338976200298
0.5353535353535355,-1.696969696969697,7.169340995763616,7.376866707212911,6.96181528431432
0.5555555555555556,-1.696969696969697,7.1983023988589,7.406643908671944,6.9899608890458556
0.5757575757575759,-1.696969696969697,7.22716090441782,7.436527707912492,7.017794100923148
0.595959595959596,-1.696969696969697,7.255902941608399,7.466523504825677,7.045282378391121
0.6161616161616164,-1.696969696969697,7.284515001545911,7.496636691838381,7.072393311253441
0.6363636363636365,-1.696969696969697,7.312983647671019,7.526872464813676,7.0990948305283625
0.6565656565656568,-1.696969696969697,7.3412955260553865,7.557235627064274,7.125355425046499
0.6767676767676769,-1.696969696969697,7.36943737562383,7.587730392782181,7.15114435846548
0.696969696969697,-1.696969696969697,7.397396038282164,7.6183601968067265,7.176431879757601
0.7171717171717173,-1.696969696969697,7.425158468940239,7.649127517740754,7.201189420139724
0.7373737373737375,-1.696969696969697,7.452711745419517,7.680033721080261,7.225389769758773
0.7575757575757578,-1.696969696969697,7.480043078234982,7.711078928240948,7.249007228229017
0.7777777777777779,-1.696969696969697,7.507139820241114,7.742261915994191,7.272017724488037
0.7979797979797982,-1.696969696969697,7.533989476132023,7.773580049341849,7.294398902922197
0.8181818181818183,-1.696969696969697,7.560579711785832,7.805029249022133,7.316130174549531
0.8383838383838385,-1.696969696969697,7.586898363443958,7.836603993079917,7.337192733807999
0.8585858585858588,-1.696969696969697,7.612933446715722,7.868297350316307,7.3575695431151376
0.8787878787878789,-1.696969696969697,7.638673165399232,7.900101042035107,7.377245288763357
0.8989898989898992,-1.696969696969697,7.664105920109819,7.932005527536143,7.3962063126834945
0.9191919191919193,-1.696969696969697,7.689220316707205,7.9640001082119305,7.41444052520248
0.9393939393939394,-1.696969696969697,7.714005174513205,7.996073044889512,7.431937304136898
0.9595959595959598,-1.696969696969697,7.738449534311862,8.028211683246045,7.44868738537768
0.9797979797979799,-1.696969696969697,7.76254266612429,8.060402582548178,7.464682749700402
1.0,-1.696969696969697,7.786274076750658,8.092631643603491,7.479916509897825
-1.0,-1.6767676767676767,5.563700944848679,5.87032493998097,5.257076949716389
-0.9797979797979798,-1.6767676767676767,5.570059583779949,5.86820752411139,5.271911643448509
-0.9595959595959596,-1.6767676767676767,5.576874330664911,5.866946179142502,5.286802482187319
-0.9393939393939394,-1.6767676767676767,5.584148206611493,5.866547421455817,5.30174899176717
-0.9191919191919192,-1.6767676767676767,5.591883966847536,5.867016596905754,5.316751336789319
-0.898989898989899,-1.6767676767676767,5.6000840954501525,5.868357756233123,5.331810434667182
-0.8787878787878788,-1.6767676767676767,5.60875080027648,5.870573530543611,5.3469280700093496
-0.8585858585858586,-1.6767676767676767,5.617886008103377,5.873665011007774,5.36210700519898
-0.8383838383838383,-1.6767676767676767,5.62749135998361,5.877631637491875,5.377351082475345
-0.8181818181818181,-1.6767676767676767,5.6375682068255974,5.882471101245605,5.39266531240559
-0.797979797979798,-1.6767676767676767,5.648117605203899,5.888179266930255,5.408055943477542
-0.7777777777777778,-1.6767676767676767,5.659140313407073,5.894750118983423,5.423530507830722
-0.7575757575757576,-1.6767676767676767,5.670636787729632,5.902175736760877,5.439097838698387
-0.7373737373737373,-1.6767676767676767,5.682607179014321,5.910446301834841,5.4547680561938
-0.7171717171717171,-1.6767676767676767,5.69505132945079,5.919550139490478,5.470552519411101
-0.696969696969697,-1.6767676767676767,5.707968769636512,5.929473794812051,5.486463744460973
-0.6767676767676767,-1.6767676767676767,5.721358715905472,5.940202142019021,5.502515289791924
-0.6565656565656566,-1.6767676767676767,5.735220067929795,5.951718523983329,5.518721611876261
-0.6363636363636364,-1.6767676767676767,5.7495514065993785,5.964004917268062,5.535097895930695
-0.6161616161616161,-1.6767676767676767,5.764350992184101,5.977042116896118,5.551659867472085
-0.5959595959595959,-1.6767676767676767,5.779616762782952,5.990809934177307,5.568423591388598
-0.5757575757575757,-1.6767676767676767,5.795346333064128,6.005287400684121,5.585405265444135
-0.5555555555555556,-1.6767676767676767,5.811536993299743,6.02045297157268,5.6026210150268065
-0.5353535353535352,-1.6767676767676767,5.828185708698575,6.036284722061322,5.620086695335828
-0.5151515151515151,-1.6767676767676767,5.845289119039728,6.0527605317720585,5.637817706307397
-0.4949494949494949,-1.6767676767676767,5.862843538610034,6.069858252749488,5.655828824470579
-0.4747474747474747,-1.6767676767676767,5.880844956447341,6.087555858191417,5.674134054703265
-0.4545454545454545,-1.6767676767676767,5.899289036891749,6.105831570142368,5.692746503641129
-0.43434343434343425,-1.6767676767676767,5.918171120446312,6.124663965489514,5.711678275403109
-0.41414141414141414,-1.6767676767676767,5.937486224948392,6.144032060564496,5.7309403893322886
-0.3939393939393939,-1.6767676767676767,5.957229047052583,6.163915375412042,5.750542718693124
-0.3737373737373737,-1.6767676767676767,5.97739396402555,6.184293979383049,5.770493948668052
-0.3535353535353535,-1.6767676767676767,5.997975035852917,6.205148520033312,5.790801551672523
-0.33333333333333326,-1.6767676767676767,6.018966007657908,6.226460237605059,5.811471777710757
-0.31313131313131304,-1.6767676767676767,6.04036031243098,6.248210967334105,5.832509657527856
-0.2929292929292928,-1.6767676767676767,6.062151074069428,6.270383131896327,5.853919016242529
-0.2727272727272727,-1.6767676767676767,6.084331110725455,6.2929597260979975,5.875702495352913
-0.2525252525252525,-1.6767676767676767,6.106892938460859,6.3159242958162904,5.897861581105427
-0.23232323232323226,-1.6767676767676767,6.1298287752060965,6.339260912934438,5.920396637477755
-0.21212121212121204,-1.6767676767676767,6.1531305450210905,6.362954147855626,5.943306942186555
-0.19191919191919182,-1.6767676767676767,6.176789882654801,6.386989040934462,5.96659072437514
-0.1717171717171716,-1.6767676767676767,6.2007981384000805,6.411351073961927,5.990245202838234
-0.1515151515151515,-1.6767676767676767,6.225146383240144,6.4360261426791965,6.014266623801092
-0.13131313131313127,-1.6767676767676767,6.24982541428244,6.461000531096473,6.038650297468407
-0.11111111111111105,-1.6767676767676767,6.274825760475456,6.486260888272741,6.06339063267817
-0.09090909090909083,-1.6767676767676767,6.300137688603482,6.511794208055388,6.088481169151576
-0.07070707070707061,-1.6767676767676767,6.325751209554247,6.537587812201445,6.113914606907049
-0.050505050505050386,-1.6767676767676767,6.351656084853656,6.56362933719769,6.139682832509622
-0.030303030303030276,-1.6767676767676767,6.377841833461768,6.589906724997173,6.165776941926364
-0.010101010101010055,-1.6767676767676767,6.404297738823773,6.616408217886556,6.192187259760991
0.010101010101010166,-1.6767676767676767,6.431012856169244,6.643122357559882,6.218903354778606
0.030303030303030498,-1.6767676767676767,6.457976020052723,6.670037988505211,6.245914051600236
0.05050505050505061,-1.6767676767676767,6.4851758521285205,6.697144265735577,6.273207438521464
0.07070707070707072,-1.6767676767676767,6.512600769151906,6.724430666822496,6.3007708714813155
0.09090909090909105,-1.6767676767676767,6.540238991199068,6.7518870082276585,6.328590974170478
0.11111111111111116,-1.6767676767676767,6.568078550097456,6.779503465812526,6.356653634382386
0.1313131313131315,-1.6767676767676767,6.596107298058261,6.807270599412472,6.38494399670405
0.1515151515151516,-1.6767676767676767,6.624312916502144,6.835179381244995,6.4134464517592935
0.1717171717171717,-1.6767676767676767,6.652682925069375,6.8632212279493405,6.44214462218941
0.19191919191919204,-1.6767676767676767,6.681204690805087,6.891388035885744,6.47102134572443
0.21212121212121215,-1.6767676767676767,6.709865437510271,6.919672219275368,6.500058655745175
0.2323232323232325,-1.6767676767676767,6.738652255248755,6.948066750674254,6.529237759823255
0.2525252525252526,-1.6767676767676767,6.767552110000369,6.976565203095262,6.558539016905476
0.27272727272727293,-1.6767676767676767,6.796551853450212,7.005161792979771,6.587941913920653
0.29292929292929304,-1.6767676767676767,6.825638232903724,7.033851423062602,6.617425042744847
0.31313131313131315,-1.6767676767676767,6.854797901317185,7.062629723947764,6.646966078686606
0.3333333333333335,-1.6767676767676767,6.884017427433127,7.09149309305176,6.676541761814494
0.3535353535353536,-1.6767676767676767,6.913283306009763,7.120438729331171,6.706127882688356
0.3737373737373739,-1.6767676767676767,6.942581968133851,7.1494646620261655,6.7356992742415365
0.39393939393939403,-1.6767676767676767,6.971899791605833,7.178569771409753,6.7652298118019125
0.41414141414141437,-1.6767676767676767,7.001223111386328,7.207753799431739,6.794692423340917
0.4343434343434345,-1.6767676767676767,7.030538230092842,7.237017347956002,6.824059112229682
0.4545454545454546,-1.6767676767676767,7.059831428535468,7.2663618622951605,6.853300994775776
0.4747474747474749,-1.6767676767676767,7.089088976280373,7.295789597848574,6.882388354712172
0.49494949494949503,-1.6767676767676767,7.11829714222984,7.325303567779526,6.911290716680153
0.5151515151515154,-1.6767676767676767,7.147442205207466,7.354907470137309,6.939976940277623
0.5353535353535355,-1.6767676767676767,7.176510464537387,7.384605593347902,6.968415335726871
0.5555555555555556,-1.6767676767676767,7.205488250606109,7.414402699773778,6.99657380143844
0.5757575757575759,-1.6767676767676767,7.234361935395689,7.444303888001835,7.024419982789542
0.595959595959596,-1.6767676767676767,7.263117942977228,7.474314435612507,7.05192145034195
0.6161616161616164,-1.6767676767676767,7.291742759953343,7.504439625397895,7.079045894508791
0.6363636363636365,-1.6767676767676767,7.320222945838565,7.534684559198619,7.105761332478511
0.6565656565656568,-1.6767676767676767,7.348545143366744,7.565053964605765,7.132036322127723
0.6767676767676769,-1.6767676767676767,7.376696088714537,7.595552000729873,7.157840176699201
0.696969696969697,-1.6767676767676767,7.404662621630128,7.626182069780891,7.1831431734793645
0.7171717171717173,-1.6767676767676767,7.4324316954567005,7.656946641332315,7.207916749581086
0.7373737373737375,-1.6767676767676767,7.459990387039948,7.6878470958845515,7.2321336781953445
0.7575757575757578,-1.6767676767676767,7.487325906509526,7.718883593507879,7.2557682195111735
0.7777777777777779,-1.6767676767676767,7.514425606923996,7.7500549721462635,7.278796241701728
0.7979797979797982,-1.6767676767676767,7.541276993769608,7.7813586786357885,7.301195308903427
0.8181818181818183,-1.6767676767676767,7.567867734302819,7.812790733754036,7.322944734851602
0.8383838383838385,-1.6767676767676767,7.594185666727242,7.844345730885297,7.344025602569187
0.8585858585858588,-1.6767676767676767,7.62021880919547,7.876016866266891,7.364420752124049
0.8787878787878789,-1.6767676767676767,7.645955368626837,7.907795997426011,7.384114739827663
0.8989898989898992,-1.6767676767676767,7.671383749332136,7.939673725410685,7.4030937732535875
0.9191919191919193,-1.6767676767676767,7.696492561436769,7.9716394958042605,7.421345627069278
0.9393939393939394,-1.6767676767676767,7.721270629093923,8.003681713292972,7.438859544894874
0.9595959595959598,-1.6767676767676767,7.745706998479825,8.03578786467795,7.455626132281702
0.9797979797979799,-1.6767676767676767,7.76979094556321,8.067944645634558,7.471637245491863
1.0,-1.6767676767676767,7.793511983641565,8.10013808710325,7.486885880179881
-1.0,-1.6565656565656566,5.5673044911310985,5.874169828119615,5.260439154142582
-0.9797979797979798,-1.6565656565656566,5.573723414834422,5.872132843530689,5.275313986138155
-0.9595959595959596,-1.6565656565656566,5.580598577685946,5.870951646831369,5.290245508540524
-0.9393939393939394,-1.6565656565656566,5.587932981289488,5.870632626600639,5.305233335978338
-0.9191919191919192,-1.6565656565656566,5.59572936110527,5.871180996126036,5.3202777260845036
-0.898989898989899,-1.6565656565656566,5.603990181189533,5.872600670321815,5.335379692057251
-0.8787878787878788,-1.6565656565656566,5.612717629135865,5.874894143091275,5.350541115180455
-0.8585858585858586,-1.6565656565656566,5.621913611225757,5.8780623692209595,5.365764853230555
-0.8383838383838383,-1.6565656565656566,5.631579747795927,5.882104655473742,5.381054840118112
-0.8181818181818181,-1.6565656565656566,5.64171736882952,5.887018565964764,5.396416171694275
-0.797979797979798,-1.6565656565656566,5.65232750977819,5.892799846951579,5.411855172604801
-0.7777777777777778,-1.6565656565656566,5.663410907622003,5.899442375951251,5.427379439292755
-0.7575757575757576,-1.6565656565656566,5.674967997173503,5.90693813945551,5.442997854891497
-0.7373737373737373,-1.6565656565656566,5.68699890763246,5.915277242494849,5.458720572770071
-0.7171717171717171,-1.6565656565656566,5.699503459397191,5.9244479519572,5.474558966837183
-0.696969696969697,-1.6565656565656566,5.712481161138346,5.93443677394082,5.490525548335872
-0.6767676767676767,-1.6565656565656566,5.725931207140684,5.9452285637251014,5.506633850556267
-0.6565656565656566,-1.6565656565656566,5.7398524749179884,5.956806665241436,5.5228982845945405
-0.6363636363636364,-1.6565656565656566,5.754243523106189,5.969153075429679,5.5393339707827
-0.6161616161616161,-1.6565656565656566,5.769102589639158,5.982248627705004,5.5559565515733125
-0.5959595959595959,-1.6565656565656566,5.784427590211709,5.9960731879798566,5.572781992443561
-0.5757575757575757,-1.6565656565656566,5.8002161170336315,6.01060585643306,5.589826377634203
-0.5555555555555556,-1.6565656565656566,5.8164654378784935,6.02582516838269,5.607105707374297
-0.5353535353535352,-1.6565656565656566,5.8331724954306186,6.041709288175315,5.624635702685922
-0.5151515151515151,-1.6565656565656566,5.850333906933139,6.058236190946591,5.642431622919688
-0.4949494949494949,-1.6565656565656566,5.8679459641397465,6.0753838281769825,5.66050810010251
-0.4747474747474747,-1.6565656565656566,5.886004633572616,6.093130274143166,5.6788789930020664
-0.4545454545454545,-1.6565656565656566,5.904505557088202,6.111453851611126,5.697557262565278
-0.43434343434343425,-1.6565656565656566,5.923444052752616,6.130333236096499,5.716554869408734
-0.41414141414141414,-1.6565656565656566,5.94281511602774,6.149747539054542,5.735882693000938
-0.3939393939393939,-1.6565656565656566,5.9626134212688875,6.169676371038874,5.755550471498901
-0.3737373737373737,-1.6565656565656566,5.982833323534415,6.190099886446893,5.7755667606219365
-0.3535353535353535,-1.6565656565656566,6.003468860707444,6.210998811859385,5.7959389095555025
-0.33333333333333326,-1.6565656565656566,6.02451375592924,6.232354460134223,5.816673051724257
-0.31313131313131304,-1.6565656565656566,6.045961420343676,6.254148732550562,5.837774108136789
-0.2929292929292928,-1.6565656565656566,6.0678049561515355,6.276364111216949,5.859245801086122
-0.2727272727272727,-1.6565656565656566,6.090037159973286,6.298983643851502,5.88109067609507
-0.2525252525252525,-1.6565656565656566,6.11265052651838,6.321990922880294,5.903310130156466
-0.23232323232323226,-1.6565656565656566,6.135637252558931,6.345370060608324,5.925904444509539
-0.21212121212121204,-1.6565656565656566,6.158989241204936,6.369105661991251,5.948872820418621
-0.19191919191919182,-1.6565656565656566,6.1826981064782265,6.393182796353277,5.972213416603176
-0.1717171717171716,-1.6565656565656566,6.206755178181597,6.417586969159527,5.995923387203667
-0.1515151515151515,-1.6565656565656566,6.231151507059379,6.442304094812574,6.019998919306184
-0.13131313131313127,-1.6565656565656566,6.255877870245313,6.467320471243356,6.04443526924727
-0.11111111111111105,-1.6565656565656566,6.2809247769931424,6.492622756929644,6.069226797056641
-0.09090909090909083,-1.6565656565656566,6.306282474685082,6.518197950871621,6.0943669984985425
-0.07070707070707061,-1.6565656565656566,6.331940955112861,6.544033375902244,6.119848534323478
-0.050505050505050386,-1.6565656565656566,6.357889961025799,6.570116665673459,6.145663256378138
-0.030303030303030276,-1.6565656565656566,6.3841189929398094,6.596435755544016,6.171802230335603
-0.010101010101010055,-1.6565656565656566,6.410617316201231,6.6229788775282366,6.198255754874225
0.010101010101010166,-1.6565656565656566,6.437373968298694,6.64973455947204,6.2250133771253475
0.030303030303030498,-1.6565656565656566,6.46437776641605,6.676691628465256,6.252063904366845
0.05050505050505061,-1.6565656565656566,6.491617315219312,6.703839218586268,6.279395411852356
0.07070707070707072,-1.6565656565656566,6.519081014869634,6.731166782917908,6.30699524682136
0.09090909090909105,-1.6565656565656566,6.5467570692548485,6.758664109835084,6.334850028674613
0.11111111111111116,-1.6565656565656566,6.574633494431095,6.786321343423511,6.362945645438678
0.1313131313131315,-1.6565656565656566,6.6026981272661525,6.81412900793415,6.391267246598155
0.1515151515151516,-1.6565656565656566,6.630938634275933,6.842078036065501,6.419799232486365
0.1717171717171717,-1.6565656565656566,6.659342520644856,6.870159800815881,6.44852524047383
0.19191919191919204,-1.6565656565656566,6.6878971394210955,6.898366150583793,6.477428128258398
0.21212121212121215,-1.6565656565656566,6.716589700877224,6.9266894470881715,6.506489954666276
0.2323232323232325,-1.6565656565656566,6.74540728202644,6.955122605593328,6.535691958459552
0.2525252525252526,-1.6565656565656566,6.774336836284695,6.9836591367738166,6.565014535795573
0.27272727272727293,-1.6565656565656566,6.803365203268472,7.0122931894192195,6.594437217117724
0.29292929292929304,-1.6565656565656566,6.832479118717998,7.0410195930431225,6.623938644392874
0.31313131313131315,-1.6565656565656566,6.861665224535599,7.069833899213605,6.653496549857594
0.3333333333333335,-1.6565656565656566,6.890910078928409,7.098732420295315,6.683087737561502
0.3535353535353536,-1.6565656565656566,6.920200166644849,7.127712264042281,6.712688069247418
0.3737373737373739,-1.6565656565656566,6.9495219092939875,7.156771362263337,6.742272456324638
0.39393939393939403,-1.6565656565656566,6.978861675736933,7.1859084916447,6.771814859829167
0.41414141414141437,-1.6565656565656566,7.008205792539,7.215123284590088,6.801288300487912
0.4343434343434345,-1.6565656565656566,7.037540554471727,7.2444162278377595,6.830664881105695
0.4545454545454546,-1.6565656565656566,7.066852235053493,7.273788646615631,6.859915823491355
0.4747474747474749,-1.6565656565656566,7.09612709711748,7.303242672119037,6.889011522115924
0.49494949494949503,-1.6565656565656566,7.125351403395646,7.332781190335322,6.91792161645597
0.5151515151515154,-1.6565656565656566,7.154511427107586,7.3624077706003295,6.946615083614843
0.5353535353535355,-1.6565656565656566,7.183593462542821,7.392126572830162,6.97506035225548
0.5555555555555556,-1.6565656565656566,7.212583835625304,7.421942233111493,7.003225438139114
0.5757575757575759,-1.6565656565656566,7.241468914448953,7.451859728270969,7.031078100626938
0.595959595959596,-1.6565656565656566,7.2702351197727815,7.481884221138194,7.058586018407369
0.6161616161616164,-1.6565656565656566,7.2988689354647995,7.512020889346537,7.0857169815830625
0.6363636363636365,-1.6565656565656566,7.327356918883242,7.542274741751053,7.112439096015431
0.6565656565656568,-1.6565656565656566,7.355685711184491,7.572650427612784,7.1387209947561985
0.6767676767676769,-1.6565656565656566,7.383842047546448,7.6031520445661664,7.16453205052673
0.696969696969697,-1.6565656565656566,7.411812767296882,7.633782952003788,7.189842582589977
0.7171717171717173,-1.6565656565656566,7.43958482393594,7.664545596647078,7.214624051224802
0.7373737373737375,-1.6565656565656566,7.467145295042316,7.695441356811741,7.238849233272892
0.7575757575757578,-1.6565656565656566,7.49448139205291,7.72647041107812,7.262492373027699
0.7777777777777779,-1.6565656565656566,7.521580469905544,7.757631635984559,7.285529303826529
0.7979797979797982,-1.6565656565656566,7.548430036535048,7.788922535777692,7.307937537292403
0.8181818181818183,-1.6565656565656566,7.575017762212701,7.820339205655884,7.329696318769518
0.8383838383838385,-1.6565656565656566,7.601331488719633,7.851876328178729,7.350786649260536
0.8585858585858588,-1.6565656565656566,7.6273592383446776,7.8835272009467285,7.371191275742627
0.8787878787878789,-1.6565656565656566,7.653089222697786,7.915283792313148,7.390894653082424
0.8989898989898992,-1.6565656565656566,7.678509851329943,7.947136820848932,7.409882881810953
0.9191919191919193,-1.6565656565656566,7.703609740151116,7.979075853698577,7.428143626603655
0.9393939393939394,-1.6565656565656566,7.728377719637856,8.011089418687732,7.44566602058798
0.9595959595959598,-1.6565656565656566,7.752802842822533,8.043165125150786,7.46244056049428
0.9797979797979799,-1.6565656565656566,7.776874393056443,8.075289788825062,7.478458997287824
1.0,-1.6565656565656566,7.800581891539322,8.107449556734593,7.493714226344051
-1.0,-1.6363636363636362,5.57102436983824,5.878085859834917,5.2639628798415625
-0.9797979797979798,-1.6363636363636362,5.5775028646577365,5.876122930263777,5.278882799051696
-0.9595959595959596,-1.6363636363636362,5.584437669862162,5.8750153453395555,5.293859994384768
-0.9393939393939394,-1.6363636363636362,5.591831767111484,5.874769383253777,5.3088941509691905
-0.9191919191919192,-1.6363636363636362,5.599687871693124,5.875390144647078,5.323985598739171
-0.898989898989899,-1.6363636363636362,5.608008427272548,5.8768814309776785,5.339135423567417
-0.8787878787878788,-1.6363636363636362,5.616795600845859,5.879245623574923,5.354345578116795
-0.8585858585858586,-1.6363636363636362,5.626051277901915,5.8824835674602935,5.369618988343537
-0.8383838383838383,-1.6363636363636362,5.63577705780135,5.886594464539668,5.384959651063033
-0.8181818181818181,-1.6363636363636362,5.645974249379856,5.891575781171172,5.4003727175885405
-0.797979797979798,-1.6363636363636362,5.656643866782524,5.897423175153586,5.415864558411462
-0.7777777777777778,-1.6363636363636362,5.667786625536215,5.904130446949133,5.431442804123297
-0.7575757575757576,-1.6363636363636362,5.679402938866364,5.911689519283142,5.447116358449586
-0.7373737373737373,-1.6363636363636362,5.691492914264559,5.920090448275068,5.462895380254051
-0.7171717171717171,-1.6363636363636362,5.7040563503130794,5.929321467891826,5.478791232734333
-0.696969696969697,-1.6363636363636362,5.717092733771898,5.9393690679511355,5.494816399592661
-0.6767676767676767,-1.6363636363636362,5.730601236933924,5.950218104196916,5.510984369670932
-0.6565656565656566,-1.6363636363636362,5.744580715253608,5.9618519373308905,5.527309493176326
-0.6363636363636364,-1.6363636363636362,5.759029705253727,5.974252596417388,5.5438068140900665
-0.6161616161616161,-1.6363636363636362,5.77394642271524,5.987400960933523,5.560491884496957
-0.5959595959595959,-1.6363636363636362,5.78932876115421,6.001276955019879,5.577380567288541
-0.5757575757575757,-1.6363636363636362,5.805174290590054,6.015859747230099,5.59448883395001
-0.5555555555555556,-1.6363636363636362,5.821480256608616,6.031127949210925,5.611832564006308
-0.5353535353535352,-1.6363636363636362,5.838243579723422,6.047059807403219,5.629427352043624
-0.5151515151515151,-1.6363636363636362,5.855460855038228,6.063633382654663,5.647288327421792
-0.4949494949494949,-1.6363636363636362,5.873128352213229,6.080826713777902,5.665429990648556
-0.4747474747474747,-1.6363636363636362,5.891242015737518,6.098617962223637,5.683866069251399
-0.4545454545454545,-1.6363636363636362,5.909797465509435,6.116985536226397,5.702609394792472
-0.43434343434343425,-1.6363636363636362,5.9287899977265806,6.1359081937868085,5.721671801666353
-0.41414141414141414,-1.6363636363636362,5.948214586086491,6.155365124854859,5.7410640473181225
-0.3939393939393939,-1.6363636363636362,5.968065883298891,6.175336013720136,5.760795752877646
-0.3737373737373737,-1.6363636363636362,5.9883382229099436,6.195801083231013,5.7808753625888745
-0.3535353535353535,-1.6363636363636362,6.009025621438448,6.216741122798679,5.801310120078217
-0.33333333333333326,-1.6363636363636362,6.030121780823787,6.23813750233421,5.822106059313365
-0.31313131313131304,-1.6363636363636362,6.051620091184765,6.2599721743687535,5.843268008000777
-0.2929292929292928,-1.6363636363636362,6.073513633888329,6.282227666545541,5.864799601231116
-0.2727272727272727,-1.6363636363636362,6.0957951849265894,6.304887066554303,5.886703303298876
-0.2525252525252525,-1.6363636363636362,6.11845721860035,6.327934001463691,5.908980435737008
-0.23232323232323226,-1.6363636363636362,6.141491911506778,6.3513526131391185,5.931631209874437
-0.21212121212121204,-1.6363636363636362,6.164891146828641,6.375127531288169,5.954654762369112
-0.19191919191919182,-1.6363636363636362,6.188646518921991,6.399243845457232,5.9780491923867505
-0.1717171717171716,-1.6363636363636362,6.212749338198968,6.423687077079418,6.001811599318518
-0.1515151515151515,-1.6363636363636362,6.237190636301857,6.448443152535035,6.0259381200686795
-0.13131313131313127,-1.6363636363636362,6.261961171564224,6.4734983779759245,6.050423965152523
-0.11111111111111105,-1.6363636363636362,6.287051434754599,6.498839416583563,6.075263452925636
-0.09090909090909083,-1.6363636363636362,6.312451655097883,6.524453268718788,6.100450041476978
-0.07070707070707061,-1.6363636363636362,6.338151806569043,6.550327255429161,6.125976357708926
-0.050505050505050386,-1.6363636363636362,6.364141614453572,6.576449005557552,6.151834223349591
-0.030303030303030276,-1.6363636363636362,6.390410562168792,6.602806446758839,6.178014677578744
-0.010101010101010055,-1.6363636363636362,6.416947898339539,6.629387800547527,6.204507996131551
0.010101010101010166,-1.6363636363636362,6.443742644121711,6.656181581517949,6.231303706725473
0.030303030303030498,-1.6363636363636362,6.4707836007666675,6.683176600810791,6.258390600722544
0.05050505050505061,-1.6363636363636362,6.4980593574191445,6.7103619738604285,6.2857567409778605
0.07070707070707072,-1.6363636363636362,6.525558299141163,6.737727132405421,6.313389465876904
0.09090909090909105,-1.6363636363636362,6.553268615153967,6.765261840716068,6.341275389591866
0.11111111111111116,-1.6363636363636362,6.581178307289839,6.792956215958365,6.3694003986213135
0.1313131313131315,-1.6363636363636362,6.6092751986453395,6.820800752545316,6.397749644745363
0.1515151515151516,-1.6363636363636362,6.637546942427164,6.848786350301814,6.426307534552515
0.1717171717171717,-1.6363636363636362,6.665981030981791,6.876904346157787,6.455057715805795
0.19191919191919204,-1.6363636363636362,6.694564804999433,6.905146549077734,6.483983060921132
0.21212121212121215,-1.6363636363636362,6.723285462883135,6.933505277788609,6.513065647977661
0.2323232323232325,-1.6363636363636362,6.752130070273042,6.9619734007655705,6.542286739780513
0.2525252525252526,-1.6363636363636362,6.781085569716173,6.990544377870022,6.571626761562324
0.27272727272727293,-1.6363636363636362,6.810138790471458,7.019212302799705,6.601065278143212
0.29292929292929304,-1.6363636363636362,6.839276458439896,7.047971945432415,6.630580971447377
0.31313131313131315,-1.6363636363636362,6.868485206209264,7.07681879292204,6.660151619496487
0.3333333333333335,-1.6363636363636362,6.897751583202984,7.10574908818677,6.689754078219198
0.3535353535353536,-1.6363636363636362,6.927062065922181,7.13475986431367,6.7193642675306915
0.3737373737373739,-1.6363636363636362,6.956403068270335,7.163848973086452,6.748957163454218
0.39393939393939403,-1.6363636363636362,6.985760951949386,7.193015105743519,6.778506798155253
0.41414141414141437,-1.6363636363636362,7.015122036916364,7.222257803852701,6.807986269980027
0.4343434343434345,-1.6363636363636362,7.044472611889269,7.251577458126281,6.837367765652257
0.4545454545454546,-1.6363636363636362,7.0737989448912515,7.280975292917243,6.86662259686526
0.4747474747474749,-1.6363636363636362,7.103087293821587,7.310453334257279,6.895721253385895
0.49494949494949503,-1.6363636363636362,7.132323917042317,7.340014359451938,6.924633474632697
0.5151515151515154,-1.6363636363636362,7.161495083969263,7.36966182667978,6.953328341258746
0.5353535353535355,-1.6363636363636362,7.190587085656082,7.399399783510343,6.9817743878018215
0.5555555555555556,-1.6363636363636362,7.219586245360054,7.429232754057409,7.009939736662698
0.5757575757575759,-1.6363636363636362,7.248478929078427,7.45916560535142,7.037792252805434
0.595959595959596,-1.6363636363636362,7.2772515560440425,7.489203394600488,7.065299717487597
0.6161616161616164,-1.6363636363636362,7.30589060916908,7.519351200150637,7.092430018187524
0.6363636363636365,-1.6363636363636362,7.334382645425932,7.549613940117224,7.11915135073464
0.6565656565656568,-1.6363636363636362,7.362714306154071,7.579996183745859,7.145432428562284
0.6767676767676769,-1.6363636363636362,7.390872327282168,7.610501961414545,7.171242693149792
0.696969696969697,-1.6363636363636362,7.418843549454591,7.641134579801707,7.196552519107475
0.7171717171717173,-1.6363636363636362,7.446614928051661,7.671896448869282,7.22133340723404
0.7373737373737375,-1.6363636363636362,7.474173543093206,7.7027889270757965,7.245558159110616
0.7575757575757578,-1.6363636363636362,7.501506609015096,7.733812190510571,7.269201027519621
0.7777777777777779,-1.6363636363636362,7.528601484308431,7.764965130470477,7.292237838146384
0.7979797979797982,-1.6363636363636362,7.55544568101176,7.796245282577039,7.31464607944648
0.8181818181818183,-1.6363636363636362,7.582026874046084,7.827648788889142,7.336404959203026
0.8383838383838385,-1.6363636363636362,7.608332910383572,7.859170392751222,7.3574954280159215
0.8585858585858588,-1.6363636363636362,7.634351818040245,7.890803464612083,7.377900171468407
0.8787878787878789,-1.6363636363636362,7.66007181488383,7.922540055627088,7.397603574140572
0.8989898989898992,-1.6363636363636362,7.685481317247749,7.954370974946357,7.416591659549141
0.9191919191919193,-1.6363636363636362,7.71056894834274,7.986285885888832,7.434852010796647
0.9393939393939394,-1.6363636363636362,7.73532354645776,8.018273415957692,7.452373676957827
0.9595959595959598,-1.6363636363636362,7.759734172942207,8.05032127575552,7.469147070128894
0.9797979797979799,-1.6363636363636362,7.783790119961554,8.082416382189747,7.485163857733361
1.0,-1.6363636363636362,7.8074809180191345,8.11454498191854,7.500416854119729
-1.0,-1.6161616161616161,5.574859021697249,5.8820554613206655,5.267662582073833
-0.9797979797979798,-1.6161616161616161,5.5813963494731595,5.880159703477291,5.282632995469028
-0.9595959595959596,-1.6161616161616161,5.588389998894341,5.879118686600209,5.297661311188473
-0.9393939393939394,-1.6161616161616161,5.595842931245501,5.878938597921852,5.3127472645691505
-0.9191919191919192,-1.6161616161616161,5.603757841244503,5.8796244475069255,5.327891234982081
-0.898989898989899,-1.6161616161616161,5.612137151804647,5.881179947954828,5.343094355654466
-0.8787878787878788,-1.6161616161616161,5.620983008999198,5.883607394951634,5.358358623046762
-0.8585858585858586,-1.6161616161616161,5.630297277235705,5.886907552689745,5.373687001781665
-0.8383838383838383,-1.6161616161616161,5.640081534647436,5.891079548741499,5.389083520553373
-0.8181818181818181,-1.6161616161616161,5.65033706870927,5.896120783283361,5.404553354135179
-0.797979797979798,-1.6161616161616161,5.661064872084892,5.9020268576719825,5.420102886497801
-0.7777777777777778,-1.6161616161616161,5.672265638712165,5.908791527068276,5.4357397503560545
-0.7575757575757576,-1.6161616161616161,5.683939760133151,5.916406681194965,5.451472839071337
-0.7373737373737373,-1.6161616161616161,5.696087322075141,5.924862356286904,5.467312287863378
-0.7171717171717171,-1.6161616161616161,5.708708101288631,5.934146779979481,5.483269422597782
-0.696969696969697,-1.6161616161616161,5.72180156264812,5.944246449316896,5.499356675979344
-0.6767676767676767,-1.6161616161616161,5.735366856521169,5.955146240404555,5.515587472637782
-0.6565656565656566,-1.6161616161616161,5.749402816410916,5.966829546597286,5.531976086224545
-0.6363636363636364,-1.6161616161616161,5.763907956877051,5.979278440694218,5.548537473059884
-0.6161616161616161,-1.6161616161616161,5.77888047173974,5.992473855495514,5.5652870879839655
-0.5959595959595959,-1.6161616161616161,5.7943182325708795,6.006395776331954,5.582240688809805
-0.5757575757575757,-1.6161616161616161,5.810218787476712,6.021023438990482,5.599414135962943
-0.5555555555555556,-1.6161616161616161,5.82657936017522,6.03633552654239,5.61682319380805
-0.5353535353535352,-1.6161616161616161,5.843396849371953,6.052310359246681,5.6344833394972245
-0.5151515151515151,-1.6161616161616161,5.860667828436973,6.068926072503629,5.652409584370316
-0.4949494949494949,-1.6161616161616161,5.878388545385655,6.0861607789176,5.67061631185371
-0.4747474747474747,-1.6161616161616161,5.896554923165616,6.1039927117124835,5.689117134618749
-0.4545454545454545,-1.6161616161616161,5.915162560251629,6.122400347825227,5.70792477267803
-0.43434343434343425,-1.6161616161616161,5.934206731550111,6.141362510091898,5.727050953008324
-0.41414141414141414,-1.6161616161616161,5.953682389614285,6.160858448830765,5.746506330397806
-0.3939393939393939,-1.6161616161616161,5.973584166170864,6.18086790385216,5.7663004284895685
-0.3737373737373737,-1.6161616161616161,5.993906373958643,6.201371148467641,5.7864415994496445
-0.3535353535353535,-1.6161616161616161,6.014643008879033,6.222349017407841,5.806937000350225
-0.33333333333333326,-1.6161616161616161,6.035787752458174,6.2437829208267726,5.8277925840895755
-0.31313131313131304,-1.6161616161616161,6.057333974619898,6.265654846551228,5.849013102688569
-0.2929292929292928,-1.6161616161616161,6.079274736768433,6.28794735277091,5.870602120765955
-0.2727272727272727,-1.6161616161616161,6.1016027951793115,6.310643553227309,5.892562037131314
-0.2525252525252525,-1.6161616161616161,6.1243106046965945,6.333727096806187,5.914894112587002
-0.23232323232323226,-1.6161616161616161,6.1473903227341244,6.357182143247189,5.93759850222106
-0.21212121212121204,-1.6161616161616161,6.170833813578154,6.380993336464631,5.960674290691677
-0.19191919191919182,-1.6161616161616161,6.194632652988266,6.40514577681291,5.984119529163621
-0.1717171717171716,-1.6161616161616161,6.218778133093169,6.429624993401561,6.007931272784777
-0.1515151515151515,-1.6161616161616161,6.243261267577602,6.454416917379105,6.032105617776099
-0.13131313131313127,-1.6161616161616161,6.268072797156058,6.479507856981869,6.056637737330246
-0.11111111111111105,-1.6161616161616161,6.29320319532884,6.504884474978903,6.081521915678778
-0.09090909090909083,-1.6161616161616161,6.318642674415573,6.5305337689978025,6.106751579833343
-0.07070707070707061,-1.6161616161616161,6.344381191860789,6.556443055156056,6.132319328565521
-0.050505050505050386,-1.6161616161616161,6.370408456805961,6.582599955315575,6.1582169582963475
-0.030303030303030276,-1.6161616161616161,6.396713936922164,6.6089923881799315,6.184435485664396
-0.010101010101010055,-1.6161616161616161,6.423286865496726,6.635608564416153,6.2109651665772985
0.010101010101010166,-1.6161616161616161,6.450116248767589,6.662436985930559,6.237795511604619
0.030303030303030498,-1.6161616161616161,6.477190873498059,6.689466449376063,6.264915297620055
0.05050505050505061,-1.6161616161616161,6.504499314784851,6.716686053891467,6.292312575678235
0.07070707070707072,-1.6161616161616161,6.53202994409175,6.744085213113965,6.319974675069536
0.09090909090909105,-1.6161616161616161,6.559770937500971,6.771653671369098,6.347888203632845
0.11111111111111116,-1.6161616161616161,6.587710284174076,6.799381523979877,6.376039044368275
0.1313131313131315,-1.6161616161616161,6.615835795013878,6.827259241544862,6.404412348482895
0.1515151515151516,-1.6161616161616161,6.644135111518708,6.855277697990205,6.4329925250472115
0.1717171717171717,-1.6161616161616161,6.672595714819978,6.883428202153999,6.461763227485957
0.19191919191919204,-1.6161616161616161,6.701204934893772,6.911702532565415,6.490707337222129
0.21212121212121215,-1.6161616161616161,6.729949959937098,6.940092974984959,6.519806944889237
0.2323232323232325,-1.6161616161616161,6.758817845899003,6.968592362215854,6.549043329582152
0.2525252525252526,-1.6161616161616161,6.787795526156723,6.997194115509895,6.57839693680355
0.27272727272727293,-1.6161616161616161,6.8168698213267165,7.025892286788052,6.607847355865381
0.29292929292929304,-1.6161616161616161,6.846027449200397,7.054681600728987,6.637373297671807
0.31313131313131315,-1.6161616161616161,6.8752550347940184,7.083557495597943,6.666952573990094
0.3333333333333335,-1.6161616161616161,6.90453912050225,7.11251616148491,6.696562079519589
0.3535353535353536,-1.6161616161616161,6.933866176344543,7.1415545744508755,6.72617777823821
0.3737373737373739,-1.6161616161616161,6.9632226102937045,7.170670524828833,6.755774695758576
0.39393939393939403,-1.6161616161616161,6.9925947786753655,7.199862637796849,6.785326919553882
0.41414141414141437,-1.6161616161616161,7.021968996627644,7.2291303841417625,6.814807609113525
0.4343434343434345,-1.6161616161616161,7.051331548609659,7.2584740790412745,6.844189018178044
0.4545454545454546,-1.6161616161616161,7.080668698947716,7.287894866645622,6.87344253124981
0.4747474747474749,-1.6161616161616161,7.109966702408021,7.317394688349041,6.902538716467
0.49494949494949503,-1.6161616161616161,7.139211814784561,7.346976232797942,6.93144739677118
0.5151515151515154,-1.6161616161616161,7.1683903034909,7.376642866086045,6.960137740895754
0.5353535353535355,-1.6161616161616161,7.197488458144566,7.406398541101181,6.98857837518795
0.5555555555555556,-1.6161616161616161,7.226492601132772,7.436247685732963,7.016737516532582
0.5757575757575759,-1.6161616161616161,7.255389098148211,7.466195070532324,7.044583125764099
0.595959595959596,-1.6161616161616161,7.2841643686836735,7.496245657466508,7.072083079900839
0.6161616161616164,-1.6161616161616161,7.312804896474456,7.526404432555691,7.0992053603932215
0.6363636363636365,-1.6161616161616161,7.341297239877292,7.556676226310979,7.125918253443605
0.6565656565656568,-1.6161616161616161,7.36962804217501,7.587065526951263,7.1521905573987565
0.6767676767676769,-1.6161616161616161,7.397784041795894,7.617576292243059,7.17799179134873
0.696969696969697,-1.6161616161616161,7.425752082437063,7.648211766385935,7.20329239848819
0.7171717171717173,-1.6161616161616161,7.453519123081161,7.67897430849458,7.228063937667742
0.7373737373737375,-1.6161616161616161,7.481072247895949,7.709865239038473,7.252279256753425
0.7575757575757578,-1.6161616161616161,7.508398676006433,7.740884709801663,7.275912642211202
0.7777777777777779,-1.6161616161616161,7.535485771129289,7.772031601903411,7.298939940355167
0.7979797979797982,-1.6161616161616161,7.56232105105985,7.803303454911415,7.321338647208286
0.8181818181818183,-1.6161616161616161,7.58889219700157,7.834696428526559,7.343087965476581
0.8383838383838385,-1.6161616161616161,7.6151870627287455,7.866205296620106,7.364168828837385
0.8585858585858588,-1.6161616161616161,7.641193683572855,7.897823471896229,7.384563895249481
0.8787878787878789,-1.6161616161616161,7.666900285223683,7.929543058108176,7.40425751233919
0.8989898989898992,-1.6161616161616161,7.692295292336248,7.961354925775602,7.423235658896894
0.9191919191919193,-1.6161616161616161,7.717367336934976,7.993248806692462,7.441485867177491
0.9393939393939394,-1.6161616161616161,7.742105266606819,8.025213402289207,7.458997130924431
0.9595959595959598,-1.6161616161616161,7.766498152475322,8.057236500947967,7.475759804002677
0.9797979797979799,-1.6161616161616161,7.790535296947858,8.089305099719564,7.491765494176151
1.0,-1.6161616161616161,7.814206241228625,8.121405526437828,7.507006956019422
-1.0,-1.595959595959596,5.578806839109429,5.886063194402502,5.271550483816356
-0.9797979797979798,-1.595959595959596,5.585402237417971,5.884227284610889,5.286577190225053
-0.9595959595959596,-1.595959595959596,5.592453908660691,5.8832453508491,5.301662466472282
-0.9393939393939394,-1.595959595959596,5.5999647933241485,5.883123510442955,5.316806076205342
-0.9191919191919192,-1.595959595959596,5.60793756516845,5.883866706675865,5.332008423661036
-0.898989898989899,-1.595959595959596,5.616374626002001,5.885478589707784,5.347270662296218
-0.8787878787878788,-1.595959595959596,5.625278100658598,5.887961398375614,5.362594802941581
-0.8585858585858586,-1.595959595959596,5.63464983218462,5.891315846881715,5.377983817487526
-0.8383838383838383,-1.595959595959596,5.644491377243518,5.895541020874512,5.393441733612524
-0.8181818181818181,-1.595959595959596,5.654804001744863,5.900634287773556,5.40897371571617
-0.797979797979798,-1.595959595959596,5.665588676705015,5.906591226261128,5.424586127148903
-0.7777777777777778,-1.595959595959596,5.676846074346016,5.913405579588938,5.440286569103094
-0.7575757575757576,-1.595959595959596,5.688576564439363,5.921069236709284,5.456083892169442
-0.7373737373737373,-1.595959595959596,5.700780210900842,5.92957224428887,5.471988177512813
-0.7171717171717171,-1.595959595959596,5.713456768642555,5.938902851288678,5.488010685996431
-0.696969696969697,-1.595959595959596,5.726605680687793,5.949047586323253,5.504163775052334
-0.6767676767676767,-1.595959595959596,5.7402260755542915,5.959991366339714,5.520460784768869
-0.6565656565656566,-1.595959595959596,5.754316764911074,5.971717633564445,5.536915896257703
-0.6363636363636364,-1.595959595959596,5.768876241513783,5.984208516233601,5.553543966793964
-0.6161616161616161,-1.595959595959596,5.7839026774230335,5.997445007570635,5.570360347275432
-0.5959595959595959,-1.595959595959596,5.79939392251022,6.011407156686924,5.587380688333515
-0.5757575757575757,-1.595959595959596,5.815347503254554,6.026074264889258,5.60462074161985
-0.5555555555555556,-1.595959595959596,5.831760621835148,6.041425081006851,5.6220961626634445
-0.5353535353535352,-1.595959595959596,5.848630155521289,6.057437989940678,5.6398223211019
-0.5151515151515151,-1.595959595959596,5.865952656364018,6.074091189439271,5.657814123288766
-0.4949494949494949,-1.595959595959596,5.883724351191436,6.091362851242739,5.676085851140133
-0.4747474747474747,-1.595959595959596,5.901941141910157,6.109231263741528,5.694651020078787
-0.4545454545454545,-1.595959595959596,5.920598606114704,6.127674954574704,5.713522257654705
-0.43434343434343425,-1.595959595959596,5.939691998006402,6.146672792493184,5.73271120351962
-0.41414141414141414,-1.595959595959596,5.959216249622849,6.1662040688062065,5.752228430439492
-0.3939393939393939,-1.595959595959596,5.979165972378881,6.186248559392447,5.772083385365314
-0.3737373737373737,-1.595959595959596,5.99953545891931,6.206786568816594,5.792284349022027
-0.3535353535353535,-1.595959595959596,6.020318685283462,6.227798958470941,5.812838412095982
-0.33333333333333326,-1.595959595959596,6.041509313381245,6.249267160832312,5.833751465930178
-0.31313131313131304,-1.595959595959596,6.063100693779848,6.27117318202214,5.855028205537557
-0.2929292929292928,-1.595959595959596,6.085085868800034,6.29349959481984,5.876672142780228
-0.2727272727272727,-1.595959595959596,6.107457575920551,6.316229524188653,5.8986856276524495
-0.2525252525252525,-1.595959595959596,6.13020825148855,6.339346627181687,5.921069875795412
-0.23232323232323226,-1.595959595959596,6.153330034733944,6.36283506896405,5.943825000503838
-0.21212121212121204,-1.595959595959596,6.176814772084861,6.38667949642355,5.966950047746172
-0.19191919191919182,-1.595959595959596,6.2006540217812365,6.4108650106976155,5.9904430328648575
-0.1717171717171716,-1.595959595959596,6.224839058782993,6.435377139721573,6.014300977844413
-0.1515151515151515,-1.595959595959596,6.249360879969082,6.46020181172363,6.0385199482145335
-0.13131313131313127,-1.595959595959596,6.274210209623159,6.485325330464501,6.063095088781817
-0.11111111111111105,-1.595959595959596,6.299377505201199,6.510734352830369,6.088020657572029
-0.09090909090909083,-1.595959595959596,6.324852963376426,6.53641586929901,6.113290057453841
-0.07070707070707061,-1.595959595959596,6.350626526355904,6.562357187689936,6.138895865021872
-0.050505050505050386,-1.595959595959596,6.37668788846337,6.58854592050695,6.16482985641979
-0.030303030303030276,-1.595959595959596,6.403026502982284,6.614969976099898,6.19108302986467
-0.010101010101010055,-1.595959595959596,6.42963158925266,6.641617553863312,6.2176456246420075
0.010101010101010166,-1.595959595959596,6.45649214001515,6.66847714354126,6.244507136489039
0.030303030303030498,-1.595959595959596,6.483596928995257,6.695537528750942,6.271656329239572
0.05050505050505061,-1.595959595959596,6.510934518720473,6.722787794748705,6.29908124269224
0.07070707070707072,-1.595959595959596,6.538493268562685,6.750217340420817,6.326769196704553
0.09090909090909105,-1.595959595959596,6.566261342997834,6.777815894463281,6.3547067915323865
0.11111111111111116,-1.595959595959596,6.594226720074848,6.805573535639586,6.3828799045101094
0.1313131313131315,-1.595959595959596,6.622377200085141,6.833480717008122,6.411273683162159
0.1515151515151516,-1.595959595959596,6.650700414424059,6.861528293908345,6.439872534939774
0.1717171717171717,-1.595959595959596,6.679183834635265,6.889707555429618,6.468660113840912
0.19191919191919204,-1.595959595959596,6.707814781628675,6.918010259086516,6.497619304170834
0.21212121212121215,-1.595959595959596,6.7365804350627565,6.9464286682149865,6.5267322019105265
0.2323232323232325,-1.595959595959596,6.765467842881146,6.974955591613797,6.555980094148496
0.2525252525252526,-1.595959595959596,6.794463930993965,7.003584424765125,6.585343437222805
0.27272727272727293,-1.595959595959596,6.823555513093586,7.032309191824098,6.614801834363075
0.29292929292929304,-1.595959595959596,6.852729300594599,7.061124587473213,6.644334013715985
0.31313131313131315,-1.595959595959596,6.881971912687579,7.0900260174695875,6.67391780790557
0.3333333333333335,-1.595959595959596,6.91126988649603,7.119009636605229,6.703530136386831
0.3535353535353536,-1.595959595959596,6.940609687325798,7.148072382531986,6.733146992119611
0.3737373737373739,-1.595959595959596,6.969977718996049,7.177212003759437,6.76274343423266
0.39393939393939403,-1.595959595959596,6.999360334240933,7.206427079918997,6.792293588562869
0.41414141414141437,-1.595959595959596,7.028743845170801,7.235717032232521,6.821770658109082
0.4343434343434345,-1.595959595959596,7.0581145337819216,7.265082122050945,6.851146945512898
0.4545454545454546,-1.595959595959596,7.087458662503446,7.29452343524042,6.880393889766472
0.4747474747474749,-1.595959595959596,7.116762484770335,7.324042850362947,6.9094821191777225
0.49494949494949503,-1.595959595959596,7.146012255611176,7.353642988682104,6.938381522540247
0.5151515151515154,-1.595959595959596,7.175194242239298,7.383327144531391,6.967061339947206
0.5353535353535355,-1.595959595959596,7.204294734636182,7.413099194981862,6.9954902742905025
0.5555555555555556,-1.595959595959596,7.233300056115635,7.442963488588431,7.0236366236428385
0.5757575757575759,-1.595959595959596,7.26219657385772,7.472924713770669,7.051468433944771
0.595959595959596,-1.595959595959596,7.290970709400984,7.502987748543494,7.078953670258474
0.6161616161616164,-1.595959595959596,7.319608949082065,7.533157494327916,7.1060604038362145
0.6363636363636365,-1.595959595959596,7.348097854411452,7.563438697746866,7.132757011076038
0.6565656565656568,-1.595959595959596,7.376424072374438,7.593835765355585,7.159012379393292
0.6767676767676769,-1.595959595959596,7.404574345646477,7.624352577115223,7.184796114177731
0.696969696969697,-1.595959595959596,7.432535522712051,7.654992304889808,7.2100787405342945
0.7171717171717173,-1.595959595959596,7.4602945678765,7.685757242547004,7.234831893205995
0.7373737373737375,-1.595959595959596,7.487838571160328,7.716648653831139,7.259028488489517
0.7575757575757578,-1.595959595959596,7.515154758065631,7.747666643590929,7.2826428725403325
0.7777777777777779,-1.595959595959596,7.542230499204502,7.778810056768062,7.305650941640941
0.7979797979797982,-1.595959595959596,7.569053319779501,7.8100764081695555,7.328030231389446
0.8181818181818183,-1.595959595959596,7.595610908906396,7.841461844451254,7.349759973361539
0.8383838383838385,-1.595959595959596,7.62189112876961,7.872961138116536,7.370821119422684
0.8585858585858588,-1.595959595959596,7.647882023601059,7.9045677118001585,7.391196335401959
0.8787878787878789,-1.595959595959596,7.673571828473408,7.936273689813075,7.410869967133741
0.8989898989898992,-1.595959595959596,7.698948977898725,7.968069972940364,7.429827982857087
0.9191919191919193,-1.595959595959596,7.724002114224125,7.999946331871927,7.448057896576323
0.9393939393939394,-1.595959595959596,7.748720095816027,8.031891514353225,7.465548677278829
0.9595959595959598,-1.595959595959596,7.773092005025011,8.06389336124636,7.482290648803663
0.9797979797979799,-1.595959595959596,7.797107155923605,8.095938926996336,7.498275384850875
1.0,-1.595959595959596,7.820755101809432,8.128014600547651,7.513495603071213
-1.0,-1.5757575757575757,5.5828661672733,5.890095761056785,5.275636573489815
-0.9797979797979798,-1.5757575757575757,5.589518849683214,5.888311997695451,5.290725701670977
-0.9595959595959596,-1.5757575757575757,5.596627696373254,5.8873812822805185,5.3058741104659894
-0.9393939393939394,-1.5757575757575757,5.604195626617611,5.887309684499725,5.321081568735497
-0.9191919191919192,-1.5757575757575757,5.612225292839245,5.888102105976275,5.336348479702215
-0.898989898989899,-1.5757575757575757,5.620719075397702,5.889762162248095,5.351675988547308
-0.8787878787878788,-1.5757575757575757,5.6296790775795795,5.8922920655772275,5.3670660895819315
-0.8585858585858586,-1.5757575757575757,5.639107120799132,5.895692512535436,5.3825217290628276
-0.8383838383838383,-1.5757575757575757,5.649004740016442,5.899962580807846,5.398046899225037
-0.8181818181818181,-1.5757575757575757,5.65937317938031,5.905099640029032,5.413646718731588
-0.797979797979798,-1.5757575757575757,5.670213388102851,5.911099281495762,5.4293274947099395
-0.7777777777777778,-1.5757575757575757,5.681526016572506,5.9179552713921755,5.445096761752836
-0.7575757575757576,-1.5757575757575757,5.693311412712012,5.925659531523586,5.460963293900438
-0.7373737373737373,-1.5757575757575757,5.705569618587581,5.934202150553849,5.476937086621312
-0.7171717171717171,-1.5757575757575757,5.718300367275352,5.943571427544838,5.493029307005865
-0.696969696969697,-1.5757575757575757,5.731503079990715,5.953753947976004,5.509252212005427
-0.6767676767676767,-1.5757575757575757,5.74517686348621,5.964734690886245,5.525619036086176
-0.6565656565656566,-1.5757575757575757,5.759320507722943,5.976497164155684,5.542143851290201
-0.6363636363636364,-1.5757575757575757,5.773932483820611,5.989023563533841,5.5588414041073815
-0.6161616161616161,-1.5757575757575757,5.789010942290543,6.002294949930444,5.575726934650642
-0.5959595959595959,-1.5757575757575757,5.804553711556217,6.016291438777603,5.59281598433483
-0.5757575757575757,-1.5757575757575757,5.820558296764985,6.030992394949053,5.610124198580917
-0.5555555555555556,-1.5757575757575757,5.837021878894896,6.046376626951722,5.627667130838071
-0.5353535353535352,-1.5757575757575757,5.853941314159593,6.062422574558073,5.645460053761114
-0.5151515151515151,-1.5757575757575757,5.871313133714514,6.0791084849661665,5.663517782462861
-0.4949494949494949,-1.5757575757575757,5.889133543666804,6.096412573525351,5.681854513808258
-0.4747474747474747,-1.5757575757575757,5.907398425391209,6.114313166270725,5.700483684511693
-0.4545454545454545,-1.5757575757575757,5.9261033361539335,6.1327888225297595,5.719417849778107
-0.43434343434343425,-1.5757575757575757,5.945243510045766,6.151818437007991,5.738668583083541
-0.41414141414141414,-1.5757575757575757,5.964813859225828,6.1713813215469555,5.7582463969047
-0.3939393939393939,-1.5757575757575757,5.984808975476574,6.1914572675512884,5.77816068340186
-0.3737373737373737,-1.5757575757575757,6.005223132070422,6.212026590578091,5.798419673562753
-0.3535353535353535,-1.5757575757575757,6.026050285948123,6.233070158965193,5.819030412931053
-0.33333333333333326,-1.5757575757575757,6.047284080208345,6.2545694085916175,5.839998751825073
-0.31313131313131304,-1.5757575757575757,6.068917846907889,6.276506345913644,5.861329347902133
-0.2929292929292928,-1.5757575757575757,6.090944610171141,6.298863541438552,5.88302567890373
-0.2727272727272727,-1.5757575757575757,6.113357089607498,6.321624115673307,5.905090063541689
-0.2525252525252525,-1.5757575757575757,6.136147704034596,6.34477171940498,5.927523688664213
-0.23232323232323226,-1.5757575757575757,6.159308575505226,6.368290510058191,5.950326640952261
-0.21212121212121204,-1.5757575757575757,6.182831533635077,6.392165125605185,5.973497941664968
-0.19191919191919182,-1.5757575757575757,6.206708120228371,6.416380657343525,5.997035583113218
-0.1717171717171716,-1.5757575757575757,6.230929594197852,6.440922622658704,6.020936565737001
-0.1515151515151515,-1.5757575757575757,6.255486936775303,6.465776938705034,6.045196934845572
-0.13131313131313127,-1.5757575757575757,6.280370857008359,6.490929897796897,6.069811816219821
-0.11111111111111105,-1.5757575757575757,6.305571797539139,6.516368145112102,6.094775449966177
-0.09090909090909083,-1.5757575757575757,6.3310799406596265,6.542078659280912,6.120081222038341
-0.07070707070707061,-1.5757575757575757,6.356885214638543,6.568048736201535,6.14572169307555
-0.050505050505050386,-1.5757575757575757,6.382977300314136,6.594265976448132,6.171688624180139
-0.030303030303030276,-1.5757575757575757,6.409345637946697,6.620718276494952,6.197972999398442
-0.010101010101010055,-1.5757575757575757,6.43597943432466,6.647393823934018,6.224565044715303
0.010101010101010166,-1.5757575757575757,6.462867670117497,6.674281096821798,6.251454243413195
0.030303030303030498,-1.5757575757575757,6.489999107468386,6.701368867218135,6.2786293477186375
0.05050505050505061,-1.5757575757575757,6.517362297819427,6.728646208952994,6.3060783866858605
0.07070707070707072,-1.5757575757575757,6.5449455899616975,6.7561025096197485,6.333788670303647
0.09090909090909105,-1.5757575757575757,6.572737138302266,6.783727486743645,6.361746789860886
0.11111111111111116,-1.5757575757575757,6.600724911339928,6.811511208021918,6.389938614657937
0.1313131313131315,-1.5757575757575757,6.628896700341211,6.839444115512402,6.41834928517002
0.1515151515151516,-1.5757575757575757,6.657240128207852,6.867517053562252,6.4469632028534525
0.1717171717171717,-1.5757575757575757,6.6857426585267845,6.89572130023203,6.475764016821539
0.19191919191919204,-1.5757575757575757,6.7143916047933265,6.924048601867523,6.50473460771913
0.21212121212121215,-1.5757575757575757,6.743174139798164,6.952491210391854,6.5338570692044735
0.2323232323232325,-1.5757575757575757,6.772077305168329,6.981041922819518,6.56311268751714
0.2525252525252526,-1.5757575757575757,6.801088021052376,7.009694122289487,6.592481919815265
0.27272727272727293,-1.5757575757575757,6.830193095939582,7.038441819882426,6.621944371996738
0.29292929292929304,-1.5757575757575757,6.859379236602886,7.067279696209751,6.651478776996021
0.31313131313131315,-1.5757575757575757,6.888633058155218,7.096203141702713,6.681062974607723
0.3333333333333335,-1.5757575757575757,6.917941094208502,7.125208294228646,6.710673894188359
0.3535353535353536,-1.5757575757575757,6.947289807124665,7.154292072578929,6.740287541670401
0.3737373737373739,-1.5757575757575757,6.9766655983478305,7.183452204029827,6.769878992665834
0.39393939393939403,-1.5757575757575757,7.006054818806693,7.21268724418882,6.799422393424567
0.41414141414141437,-1.5757575757575757,7.035443779375973,7.241996586989314,6.8288909717626325
0.4343434343434345,-1.5757575757575757,7.064818761385962,7.271380462732802,6.858257060039122
0.4545454545454546,-1.5757575757575757,7.0941660271688125,7.300839922018944,6.887492132318681
0.4747474747474749,-1.5757575757575757,7.123471830630447,7.330376803445502,6.9165668578153925
0.49494949494949503,-1.5757575757575757,7.152722427836709,7.359993683243189,6.945451172430229
0.5151515151515154,-1.5757575757575757,7.181904087602607,7.389693805311963,6.974114369893251
0.5353535353535355,-1.5757575757575757,7.211003102073201,7.419480990717745,7.002525213428657
0.5555555555555556,-1.5757575757575757,7.240005797284981,7.449359526390682,7.03065206817928
0.5757575757575759,-1.5757575757575757,7.2688985436964,7.479334033714921,7.058463053677879
0.595959595959596,-1.5757575757575757,7.297667766676472,7.509409318621883,7.085926214731061
0.6161616161616164,-1.5757575757575757,7.326299956940112,7.539590206077251,7.113009707802973
0.6363636363636365,-1.5757575757575757,7.354781680919374,7.56988136277134,7.139681999067409
0.6565656565656568,-1.5757575757575757,7.383099591059393,7.600287113021135,7.165912069097651
0.6767676767676769,-1.5757575757575757,7.411240436028332,7.630811253612549,7.191669618444115
0.696969696969697,-1.5757575757575757,7.4391910708304065,7.6614568738731,7.216925267787713
0.7171717171717173,-1.5757575757575757,7.466938466811596,7.692226187434077,7.241650746189116
0.7373737373737375,-1.5757575757575757,7.494469721547271,7.723120381834148,7.265819061260395
0.7575757575757578,-1.5757575757575757,7.521772068601716,7.754139491403655,7.2894046457997765
0.7777777777777779,-1.5757575757575757,7.548832887149164,7.785282297797001,7.312383476501327
0.7979797979797982,-1.5757575757575757,7.575639711446595,7.816546261097534,7.334733161795656
0.8181818181818183,-1.5757575757575757,7.602180240148385,7.847927482867791,7.356432997428979
0.8383838383838385,-1.5757575757575757,7.628442345453373,7.879420700899569,7.377463990007177
0.8585858585858588,-1.5757575757575757,7.6544140820750215,7.911019313913737,7.397808850236306
0.8787878787878789,-1.5757575757575757,7.680083696025538,7.9427154331926975,7.417451958858379
0.8989898989898992,-1.5757575757575757,7.7054396332052,7.974499957154908,7.436379309255493
0.9191919191919193,-1.5757575757575757,7.730470547788351,8.006362664284175,7.454578431292527
0.9393939393939394,-1.5757575757575757,7.7551653103976665,8.038292319561139,7.4720383012341935
0.9595959595959598,-1.5757575757575757,7.7795130160587735,8.070276789631382,7.488749242486165
0.9797979797979799,-1.5757575757575757,7.803502991927509,8.102303162274376,7.504702821580643
1.0,-1.5757575757575757,7.827124804782379,8.134357866255836,7.5198917433089205
-1.0,-1.5555555555555556,5.587035305340398,5.894142004522347,5.279928606158448
-0.9797979797979798,-1.5555555555555556,5.593744461686006,5.892402366805802,5.2950865565662095
-0.9595959595959596,-1.5555555555555556,5.6009096137666985,5.891514682430567,5.31030454510283
-0.9393939393939394,-1.5555555555555556,5.6085336592389865,5.891484996541694,5.325582321936279
-0.9191919191919192,-1.5555555555555556,5.616619228818155,5.892318195136841,5.340920262499468
-0.898989898989899,-1.5555555555555556,5.625168681079958,5.894017887961213,5.3563194741987035
-0.8787878787878788,-1.5555555555555556,5.634184097464983,5.89658629207722,5.371781902852746
-0.8585858585858586,-1.5555555555555556,5.64366727749344,5.900024119962814,5.387310435024067
-0.8383838383838383,-1.5555555555555556,5.65361973419759,5.904330476553036,5.402908991842144
-0.8181818181818181,-1.5555555555555556,5.664042689779047,5.909502769964001,5.418582609594092
-0.797979797979798,-1.5555555555555556,5.67493707149785,5.915536640739306,5.434337502256394
-0.7777777777777778,-1.5555555555555556,5.686303507800148,5.922425914208404,5.450181101391893
-0.7575757575757576,-1.5555555555555556,5.698142324690833,5.930162579971155,5.4661220694105115
-0.7373737373737373,-1.5555555555555556,5.710453542357564,5.9387368015756685,5.48217028313946
-0.7171717171717171,-1.5555555555555556,5.723236872051989,5.948136958191358,5.4983367859126195
-0.696969696969697,-1.5555555555555556,5.736491713234024,5.9583497186034835,5.514633707864564
-0.6767676767676767,-1.5555555555555556,5.750217150984639,5.969360146214031,5.531074155755247
-0.6565656565656566,-1.5555555555555556,5.7644119536922815,5.981151832216473,5.54767207516809
-0.6363636363636364,-1.5555555555555556,5.7790745710177465,5.993707052634955,5.564442089400538
-0.6161616161616161,-1.5555555555555556,5.794203132142299,6.007006943860126,5.581399320424473
-0.5959595959595959,-1.5555555555555556,5.809795444302958,6.0210316904956755,5.598559198110241
-0.5757575757575757,-1.5555555555555556,5.825848991619246,6.035760719166882,5.61593726407161
-0.5555555555555556,-1.5555555555555556,5.8423609342147245,6.0511728918918815,5.6335489765375675
-0.5353535353535352,-1.5555555555555556,5.859328107636712,6.0672466933121445,5.651409521961279
-0.5151515151515151,-1.5555555555555556,5.8767470225771365,6.083960406725812,5.669533638428461
-0.4949494949494949,-1.5555555555555556,5.894613864897039,6.101292275031504,5.687935454762574
-0.4747474747474747,-1.5555555555555556,5.912924495956938,6.119220643669135,5.706628348244741
-0.4545454545454545,-1.5555555555555556,5.931674453254988,6.137724083857486,5.725624822652491
-0.43434343434343425,-1.5555555555555556,5.9508589513743715,6.156781495412071,5.744936407336672
-0.41414141414141414,-1.5555555555555556,5.970472883241058,6.176372189322597,5.764573577159519
-0.3939393939393939,-1.5555555555555556,5.990510821692657,6.196475951027448,5.784545692357865
-0.3737373737373737,-1.5555555555555556,6.010967021358805,6.217073085832593,5.804860956885018
-0.3535353535353535,-1.5555555555555556,6.031835420852978,6.238144448347893,5.825526393358063
-0.33333333333333326,-1.5555555555555556,6.053109645275414,6.259671457982423,5.846547832568405
-0.31313131313131304,-1.5555555555555556,6.0747830090263415,6.281636102661212,5.867929915391471
-0.2929292929292928,-1.5555555555555556,6.096848518928304,6.304020932890888,5.889676104965721
-0.2727272727272727,-1.5555555555555556,6.11929887765615,6.326809048216968,5.911788707095332
-0.2525252525252525,-1.5555555555555556,6.142126487472561,6.349984077965588,5.9342688969795345
-0.23232323232323226,-1.5555555555555556,6.16532345426704,6.373530157945691,5.957116750588389
-0.21212121212121204,-1.5555555555555556,6.188881591895368,6.397431904678903,5.980331279111832
-0.19191919191919182,-1.5555555555555556,6.21279242681675,6.421674388415501,6.0039104652179995
-0.1717171717171716,-1.5555555555555556,6.2370472030248925,6.446243106089522,6.027851299960263
-0.1515151515151515,-1.5555555555555556,6.261636887269339,6.47112395515896,6.052149819379718
-0.13131313131313127,-1.5555555555555556,6.286552174562848,6.496303209106172,6.0768011400195245
-0.11111111111111105,-1.5555555555555556,6.311783493970062,6.521767495236397,6.101799492703727
-0.09090909090909083,-1.5555555555555556,6.337321014672764,6.547503775323069,6.127138254022459
-0.07070707070707061,-1.5555555555555556,6.36315465230614,6.573499329481517,6.152809975130764
-0.050505050505050386,-1.5555555555555556,6.389274075560589,6.599741743599464,6.178806407521715
-0.030303030303030276,-1.5555555555555556,6.415668713042977,6.626218900598919,6.205118525487035
-0.010101010101010055,-1.5555555555555556,6.442327760390978,6.652918975659246,6.23173654512271
0.010101010101010166,-1.5555555555555556,6.469240187633824,6.679830435584314,6.258649939683334
0.030303030303030498,-1.5555555555555556,6.496394746792488,6.706942042345389,6.2858474512395865
0.05050505050505061,-1.5555555555555556,6.523779979711941,6.734242860867283,6.313317098556599
0.07070707070707072,-1.5555555555555556,6.551384226117831,6.761722271006862,6.3410461812287995
0.09090909090909105,-1.5555555555555556,6.579195631889699,6.789369983737772,6.369021280041626
0.11111111111111116,-1.5555555555555556,6.607202157542548,6.817176061378544,6.397228253706552
0.1313131313131315,-1.5555555555555556,6.635391586908068,6.845130941773774,6.425652232042363
0.1515151515151516,-1.5555555555555556,6.663751536007139,6.873225466203889,6.454277605810388
0.1717171717171717,-1.5555555555555556,6.692269462104139,6.901450910765701,6.483088013442578
0.19191919191919204,-1.5555555555555556,6.720932672934197,6.929799020905282,6.512066324963111
0.21212121212121215,-1.5555555555555556,6.749728336093668,6.958262048626749,6.541194623560586
0.2323232323232325,-1.5555555555555556,6.778643488584217,6.986832791905846,6.570454185262588
0.2525252525252526,-1.5555555555555556,6.807665046500581,7.015504635581461,6.599825457419701
0.27272727272727293,-1.5555555555555556,6.8367798148518935,7.044271592989232,6.629288036714555
0.29292929292929304,-1.5555555555555556,6.865974497506393,7.073128347328665,6.658820647684121
0.31313131313131315,-1.5555555555555556,6.895235707248876,7.102070291645844,6.688401122851908
0.3333333333333335,-1.5555555555555556,6.924549975940459,7.131093566108279,6.718006385772639
0.3535353535353536,-1.5555555555555556,6.953903764769956,7.160195091045349,6.7476124384945635
0.3737373737373739,-1.5555555555555556,6.983283474585798,7.189372594029526,6.777194355142071
0.39393939393939403,-1.5555555555555556,7.01267545629779,7.218624629117536,6.806726283478045
0.41414141414141437,-1.5555555555555556,7.042066021337481,7.247950586191357,6.836181456483605
0.4343434343434345,-1.5555555555555556,7.071441452166117,7.277350688277634,6.8655322160546
0.4545454545454546,-1.5555555555555556,7.100788012818895,7.306825974670024,6.894750050967766
0.4747474747474749,-1.5555555555555556,7.130091959474407,7.336378267823285,6.923805651125528
0.49494949494949503,-1.5555555555555556,7.159339551037871,7.366010122152876,6.952668979922865
0.5151515151515154,-1.5555555555555556,7.188517059726949,7.395724753255682,6.981309366198215
0.5353535353535355,-1.5555555555555556,7.217610781648866,7.4255259466905095,7.009695616607223
0.5555555555555556,-1.5555555555555556,7.246607047357471,7.455417946074675,7.0377961486402665
0.5757575757575759,-1.5555555555555556,7.275492232379151,7.48540532124247,7.065579143515833
0.595959595959596,-1.5555555555555556,7.304252767696224,7.5154928181863685,7.093012717206079
0.6161616161616164,-1.5555555555555556,7.332875150176838,7.5456851936220115,7.120065106731664
0.6363636363636365,-1.5555555555555556,7.361345952940173,7.575987038150624,7.1467048677297225
0.6565656565656568,-1.5555555555555556,7.389651835646094,7.60640259294288,7.172901078349309
0.6767676767676769,-1.5555555555555556,7.4177795546983045,7.636935565738018,7.1986235436585915
0.696969696969697,-1.5555555555555556,7.44571597335028,7.667588952419066,7.223842994281495
0.7171717171717173,-1.5555555555555556,7.4734480717034,7.698364870538958,7.248531272867842
0.7373737373737375,-1.5555555555555556,7.5009629565867355,7.729264410922015,7.272661502251456
0.7575757575757578,-1.5555555555555556,7.528247871308276,7.760287512659922,7.29620822995663
0.7777777777777779,-1.5555555555555556,7.555290205267408,7.791432865777184,7.319147544757632
0.7979797979797982,-1.5555555555555556,7.582077503418709,7.822697844374778,7.341457162462641
0.8181818181818183,-1.5555555555555556,7.608597475577346,7.854078471531853,7.363116479622839
0.8383838383838385,-1.5555555555555556,7.6348380055565555,7.885569415633577,7.384106595479534
0.8585858585858588,-1.5555555555555556,7.660787160127849,7.917164016312593,7.404410303943105
0.8787878787878789,-1.5555555555555556,7.686433197794933,7.948854336944568,7.424012058645299
0.8989898989898992,-1.5555555555555556,7.711764577372591,7.980631239700499,7.442897915044683
0.9191919191919193,-1.5555555555555556,7.736769966361782,8.012484478585673,7.461055454137891
0.9393939393939394,-1.5555555555555556,7.761438249112976,8.044402805643367,7.478473692582583
0.9595959595959598,-1.5555555555555556,7.785758534769422,8.07637408560289,7.4951429839359545
0.9797979797979799,-1.5555555555555556,7.8097201649829024,8.108385414602148,7.5110549153636565
1.0,-1.5555555555555556,7.833312721394372,8.140423239127829,7.526202203660915
-1.0,-1.5353535353535352,5.591312507602716,5.8981929098318195,5.284432105373612
-0.9797979797979798,-1.5353535353535352,5.598077304273375,5.896489113674912,5.299665494871839
-0.9595959595959596,-1.5353535353535352,5.605297868318539,5.895636004569662,5.3149597320674165
-0.9393939393939394,-1.5353535353535352,5.612977075380737,5.895639626626983,5.330314524134491
-0.9191919191919192,-1.5353535353535352,5.6211175341061725,5.89650487676807,5.345730191444275
-0.898989898989899,-1.5353535353535352,5.629721580960905,5.89823538840331,5.3612077735185
-0.8787878787878788,-1.5353535353535352,5.638791275249893,5.9008334154991315,5.376749135000655
-0.8585858585858586,-1.5353535353535352,5.648328394346509,5.904299720835344,5.392357067857673
-0.8383838383838383,-1.5353535353535352,5.658334429139877,5.908633472780157,5.4080353854995975
-0.8181818181818181,-1.5353535353535352,5.668810579707139,5.913832155306269,5.423789004108008
-0.797979797979798,-1.5353535353535352,5.679757751217617,5.9198914960341735,5.439624006401061
-0.7777777777777778,-1.5353535353535352,5.691176550075599,5.9268054169336315,5.455547683217566
-0.7575757575757576,-1.5353535353535352,5.703067280308229,5.934566011729431,5.471568548887027
-0.7373737373737373,-1.5353535353535352,5.715429940204664,5.943163553140978,5.48769632726835
-0.7171717171717171,-1.5353535353535352,5.728264219212691,5.952586531889552,5.50394190653583
-0.696969696969697,-1.5353535353535352,5.7415694950982,5.962821727890673,5.520317262305727
-0.6767676767676767,-1.5353535353535352,5.75534483137327,5.973854312514593,5.5368353502319465
-0.6565656565656566,-1.5353535353535352,5.769588974997845,5.985667979154181,5.5535099708415085
-0.6363636363636364,-1.5353535353535352,5.784300354359876,5.998245097973369,5.5703556107463825
-0.6161616161616161,-1.5353535353535352,5.799477077538548,6.011566889526767,5.587387265550328
-0.5959595959595959,-1.5353535353535352,5.815116930854787,6.025613611191328,5.604620250518246
-0.5757575757575757,-1.5353535353535352,5.831217377712947,6.040364750014586,5.622070005411308
-0.5555555555555556,-1.5353535353535352,5.847775557737382,6.055799215685469,5.639751899789295
-0.5353535353535352,-1.5353535353535352,5.864788286206975,6.071895527770632,5.657681044643319
-0.5151515151515151,-1.5353535353535352,5.882252053790713,6.088631992227821,5.675872115353604
-0.4949494949494949,-1.5353535353535352,5.900163026586785,6.10598686310936,5.694339190064211
-0.4747474747474747,-1.5353535353535352,5.918517046467371,6.123938486569585,5.713095606365156
-0.4545454545454545,-1.5353535353535352,5.9373096317310985,6.142465425298664,5.732153838163533
-0.43434343434343425,-1.5353535353535352,5.956535978064479,6.161546562665936,5.751525393463022
-0.41414141414141414,-1.5353535353535352,5.976190959813607,6.181161186611393,5.771220733015821
-0.3939393939393939,-1.5353535353535352,5.99626913156666,6.201289054241922,5.791249208891397
-0.3737373737373737,-1.5353535353535352,6.016764730047762,6.22191043846739,5.811619021628134
-0.3535353535353535,-1.5353535353535352,6.037671676322033,6.243006158574693,5.832337194069372
-0.33333333333333326,-1.5353535353535352,6.05898357831144,6.264557596718733,5.853409559904147
-0.31313131313131304,-1.5353535353535352,6.080693733620771,6.286546702527017,5.874840764714525
-0.2929292929292928,-1.5353535353535352,6.102795132672412,6.308955987908702,5.896634277436123
-0.2727272727272727,-1.5353535353535352,6.125280462148379,6.331768514137877,5.918792410158882
-0.2525252525252525,-1.5353535353535352,6.148142108737811,6.354967873093458,5.941316344382163
-0.23232323232323226,-1.5353535353535352,6.171372163187359,6.378538164389279,5.964206161985438
-0.21212121212121204,-1.5353535353535352,6.194962424651971,6.402463969894387,5.9874608794095545
-0.19191919191919182,-1.5353535353535352,6.218904405342733,6.426730327000156,6.01107848368531
-0.1717171717171716,-1.5353535353535352,6.243189335468597,6.451322701752443,6.035055969184751
-0.1515151515151515,-1.5353535353535352,6.26780816846779,6.476226962807436,6.059389374128145
-0.13131313131313127,-1.5353535353535352,6.292751586524975,6.501429357009872,6.084073816040078
-0.11111111111111105,-1.5353535353535352,6.318010006369327,6.526916487257384,6.109103525481271
-0.09090909090909083,-1.5353535353535352,6.343573585348778,6.552675293157799,6.134471877539756
-0.07070707070707061,-1.5353535353535352,6.369432227774892,6.578693034923289,6.1601714206264955
-0.050505050505050386,-1.5353535353535352,6.395575591532897,6.604957280802721,6.186193902263073
-0.030303030303030276,-1.5353535353535352,6.421993094950647,6.631455898336641,6.2125302915646525
-0.010101010101010055,-1.5353535353535352,6.448673923920377,6.658177049587531,6.239170798253223
0.010101010101010166,-1.5353535353535352,6.475607039266364,6.685109190495494,6.266104888037233
0.030303030303030498,-1.5353535353535352,6.502781184351582,6.712241074427645,6.293321294275518
0.05050505050505061,-1.5353535353535352,6.5301848929159885,6.739561759962107,6.32080802586987
0.07070707070707072,-1.5353535353535352,6.55780649713881,6.76706062289403,6.34855237138359
0.09090909090909105,-1.5353535353535352,6.585634135916875,6.794727372415865,6.3765408994178845
0.11111111111111116,-1.5353535353535352,6.613655763350826,6.822552071369992,6.40475945533166
0.1313131313131315,-1.5353535353535352,6.641859157430639,6.850525160440537,6.433193154420742
0.1515151515151516,-1.5353535353535352,6.67023192891171,6.878637486070933,6.461826371752486
0.1717171717171717,-1.5353535353535352,6.698761530372565,6.906880331849846,6.490642728895283
0.19191919191919204,-1.5353535353535352,6.727435265444814,6.935245453018132,6.519625077871497
0.21212121212121215,-1.5353535353535352,6.756240298205949,6.96372511364385,6.548755482768048
0.2323232323232325,-1.5353535353535352,6.785163662725261,6.992312125961199,6.5780151994893235
0.2525252525252526,-1.5353535353535352,6.814192272752968,7.0209998911589615,6.6073846543469745
0.27272727272727293,-1.5353535353535352,6.843312931542348,7.049782440837623,6.636843422247074
0.29292929292929304,-1.5353535353535352,6.872512341794868,7.078654478158959,6.666370205430778
0.31313131313131315,-1.5353535353535352,6.9017771157175325,7.1076114175133,6.695942813921765
0.3333333333333335,-1.5353535353535352,6.9310937851820915,7.1366494214093095,6.725538148954874
0.3535353535353536,-1.5353535353535352,6.9604488119752865,7.165765433009812,6.755132190940761
0.3737373737373739,-1.5353535353535352,6.989828598129324,7.194957202596867,6.784699993661781
0.39393939393939403,-1.5353535353535352,7.019219496321548,7.224223306077611,6.814215686565485
0.41414141414141437,-1.5353535353535352,7.048607820332412,7.253563153449572,6.843652487215253
0.4343434343434345,-1.5353535353535352,7.077979855550387,7.282976985132977,6.872982725967797
0.4545454545454546,-1.5353535353535352,7.107321869512912,7.312465853974783,6.902177885051041
0.4747474747474749,-1.5353535353535352,7.1366201224718715,7.3420315909113345,6.9312086540324085
0.49494949494949503,-1.5353535353535352,7.165860877972589,7.371676752481626,6.960045003463552
0.5151515151515154,-1.5353535353535352,7.195030413434825,7.401404548728567,6.988656278141083
0.5353535353535355,-1.5353535353535352,7.224115030724696,7.43121875068151,7.017011310767882
0.5555555555555556,-1.5353535353535352,7.253101066706122,7.461123577245189,7.045078556167056
0.5757575757575759,-1.5353535353535352,7.281974903760604,7.4911235623404675,7.072826245180741
0.595959595959596,-1.5353535353535352,7.310722980264202,7.521223404049707,7.100222556478698
0.6161616161616164,-1.5353535353535352,7.339331801010465,7.5514277987694784,7.127235803251451
0.6363636363636365,-1.5353535353535352,7.367787947568351,7.5817412643330435,7.153834630803658
0.6565656565656568,-1.5353535353535352,7.396078088564176,7.612167957137789,7.1799882199905625
0.6767676767676769,-1.5353535353535352,7.424188989876681,7.64271148909968,7.205666490653682
0.696969696969697,-1.5353535353535352,7.452107524734476,7.673374750653568,7.230840298815385
0.7171717171717173,-1.5353535353535352,7.479820683705342,7.70415974621009,7.255481621200595
0.7373737373737375,-1.5353535353535352,7.507315584566861,7.7350674480438615,7.27956372108986
0.7575757575757578,-1.5353535353535352,7.534579482048073,7.766097673899588,7.303061290196559
0.7777777777777779,-1.5353535353535352,7.5615997774320824,7.79724899240556,7.325950562458605
0.7979797979797982,-1.5353535353535352,7.588364028009683,7.828518659011788,7.348209397007578
0.8181818181818183,-1.5353535353535352,7.614859956374225,7.85990258356655,7.369817329181901
0.8383838383838385,-1.5353535353535352,7.641075459548307,7.891395329061834,7.39075559003478
0.8585858585858588,-1.5353535353535352,7.666998617932856,7.92299013967034,7.411007096195373
0.8787878787878789,-1.5353535353535352,7.692617704069734,7.954678994890169,7.4305564132493
0.8989898989898992,-1.5353535353535352,7.717921191208914,7.986452685796598,7.44938969662123
0.9191919191919193,-1.5353535353535352,7.742897761671779,8.018300908796654,7.467494614546905
0.9393939393939394,-1.5353535353535352,7.767536315002248,8.050212372087508,7.484860257916988
0.9595959595959598,-1.5353535353535352,7.791825975897783,8.082174910169513,7.501477041626052
0.9797979797979799,-1.5353535353535352,7.815756101912507,8.114175602055191,7.517336601769823
1.0,-1.5353535353535352,7.839316290925174,8.146200889435985,7.532431692414363
-1.0,-1.5151515151515151,5.59569598471063,5.902241606036653,5.289150363384606
-0.9797979797979798,-1.5151515151515151,5.60251556495638,5.900565157955532,5.304465971957228
-0.9595959595959596,-1.5151515151515151,5.609790624499382,5.899737951760075,5.319843297238689
-0.9393939393939394,-1.5151515151515151,5.617524016581077,5.899766054044734,5.335281979117421
-0.9191919191919192,-1.5151515151515151,5.625718327426384,5.9006543993089595,5.350782255543808
-0.898989898989899,-1.5151515151515151,5.634375871075025,5.902406674307672,5.366345067842378
-0.8787878787878788,-1.5151515151515151,5.64349868441592,5.905025202398849,5.38197216643299
-0.8585858585858586,-1.5151515151515151,5.653088522432086,5.9085108315944455,5.397666213269727
-0.8383838383838383,-1.5151515151515151,5.663146853663421,5.912862830603617,5.4134308767232255
-0.8181818181818181,-1.5151515151515151,5.673674855894566,5.918078797519479,5.429270914269653
-0.797979797979798,-1.5151515151515151,5.68467341207467,5.924154585962531,5.4451922381868085
-0.7777777777777778,-1.5151515151515151,5.696143106475823,5.931084253317473,5.461201959634173
-0.7575757575757576,-1.5151515151515151,5.708084221096599,5.938860035183558,5.47730840700964
-0.7373737373737373,-1.5151515151515151,5.720496732316951,5.947472349305997,5.493521115327905
-0.7171717171717171,-1.5151515151515151,5.733380307810444,5.956909831040846,5.509850784580042
-0.696969696969697,-1.5151515151515151,5.746734303719444,5.967159400980409,5.526309206458479
-0.6767676767676767,-1.5151515151515151,5.760557762098777,5.978206363750491,5.5429091604470635
-0.6565656565656566,-1.5151515151515151,5.774849408633027,5.990034535462713,5.55966428180334
-0.6363636363636364,-1.5151515151515151,5.78960765063213,6.002626395801765,5.576588905462494
-0.6161616161616161,-1.5151515151515151,5.804830575310047,6.015963259546456,5.593697891073638
-0.5959595959595959,-1.5151515151515151,5.820515948350574,6.030025461592405,5.611006435108743
-0.5757575757575757,-1.5151515151515151,5.836661212764268,6.044792549040112,5.6285298764884235
-0.5555555555555556,-1.5151515151515151,5.85326348804004,6.0602434740727125,5.646283502007367
-0.5353535353535352,-1.5151515151515151,5.87031956959464,6.076356781700167,5.664282357489113
-0.5151515151515151,-1.5151515151515151,5.887825928523011,6.093110787268097,5.682541069777924
-0.4949494949494949,-1.5151515151515151,5.90577871165193,6.110483739565784,5.701073683738076
-0.4747474747474747,-1.5151515151515151,5.924173741899267,6.128453966502615,5.719893517295919
-0.4545454545454545,-1.5151515151515151,5.943006518940548,6.147000001403809,5.739013036477287
-0.43434343434343425,-1.5151515151515151,5.962272220184444,6.166100689020831,5.758443751348056
-0.41414141414141414,-1.5151515151515151,5.981965702058131,6.185735271356781,5.778196132759482
-0.3939393939393939,-1.5151515151515151,6.002081501603318,6.205883454003491,5.798279549203146
-0.3737373737373737,-1.5151515151515151,6.022613838383343,6.226525454470894,5.818702222295792
-0.3535353535353535,-1.5151515151515151,6.043556616701085,6.247642034221777,5.839471199180392
-0.33333333333333326,-1.5151515151515151,6.064903428127582,6.269214516465651,5.860592339789513
-0.31313131313131304,-1.5151515151515151,6.086647554340245,6.291224791852726,5.882070316827764
-0.2929292929292928,-1.5151515151515151,6.1087819702697,6.3136553142192975,5.903908626320102
-0.2727272727272727,-1.5151515151515151,6.13129934755356,6.336489088395174,5.926109606711947
-0.2525252525252525,-1.5151515151515151,6.154192058295174,6.359709652045534,5.948674464544815
-0.23232323232323226,-1.5151515151515151,6.17745217912512,6.383301053236819,5.971603305013421
-0.21212121212121204,-1.5151515151515151,6.201071495562519,6.407247825303022,5.994895165822015
-0.19191919191919182,-1.5151515151515151,6.22504150667323,6.4315349603330905,6.018548053013369
-0.1717171717171716,-1.5151515151515151,6.2493534300213796,6.456147882469984,6.042558977572775
-0.1515151515151515,-1.5151515151515151,6.273998206910217,6.481072421951787,6.066923991868647
-0.13131313131313127,-1.5151515151515151,6.298966507908427,6.506294790741527,6.091638225075328
-0.11111111111111105,-1.5151515151515151,6.3242487386567525,6.5318015603995985,6.116695916913907
-0.09090909090909083,-1.5151515151515151,6.34983504595051,6.557579642734627,6.142090449166393
-0.07070707070707061,-1.5151515151515151,6.375715324092206,6.583616273667491,6.167814374516921
-0.050505050505050386,-1.5151515151515151,6.401879221508915,6.60989900063711,6.19385944238072
-0.030303030303030276,-1.5151515151515151,6.428316147628165,6.636415673825631,6.2202166214306995
-0.010101010101010055,-1.5151515151515151,6.455015280006056,6.663154441365508,6.246876118646604
0.010101010101010166,-1.5151515151515151,6.4819655717009095,6.690103748669912,6.2738273947319065
0.030303030303030498,-1.5151515151515151,6.509155758885409,6.717252341990036,6.301059175780783
0.05050505050505061,-1.5151515151515151,6.536574368689939,6.744589276188396,6.328559461191482
0.07070707070707072,-1.5151515151515151,6.564209727269344,6.772103926769443,6.356315527769246
0.09090909090909105,-1.5151515151515151,6.5920499680853615,6.799786006088664,6.384313930082059
0.11111111111111116,-1.5151515151515151,6.620083040396353,6.827625583633658,6.412540497159048
0.1313131313131315,-1.5151515151515151,6.648296717945908,6.8556131102576785,6.440980325634138
0.1515151515151516,-1.5151515151515151,6.676678607841544,6.8837394461422035,6.469617769540885
0.1717171717171717,-1.5151515151515151,6.7052161596144115,6.911995892209074,6.498436427019749
0.19191919191919204,-1.5151515151515151,6.7338966744508895,6.940374224647233,6.527419124254546
0.21212121212121215,-1.5151515151515151,6.762707314586457,6.968866732088154,6.55654789708476
0.2323232323232325,-1.5151515151515151,6.791635112852156,6.9974662549106785,6.585803970793634
0.2525252525252526,-1.5151515151515151,6.820666982363802,7.026166225935803,6.615167738791801
0.27272727272727293,-1.5151515151515151,6.849789726343761,7.054960711744372,6.644618740943149
0.29292929292929304,-1.5151515151515151,6.878990048065056,7.083844453587886,6.674135642542225
0.31313131313131315,-1.5151515151515151,6.908254560907382,7.112812906752108,6.7036962150626564
0.3333333333333335,-1.5151515151515151,6.937569798514379,7.141862276982052,6.733277320046706
0.3535353535353536,-1.5151515151515151,6.966922225041474,7.1709895524479865,6.762854897634961
0.3737373737373739,-1.5151515151515151,6.996298245483474,7.200192529476307,6.792403961490641
0.39393939393939403,-1.5151515151515151,7.025684216070875,7.229469830143853,6.821898601997897
0.41414141414141437,-1.5151515151515151,7.055066454723983,7.258820909644454,6.851311999803512
0.4343434343434345,-1.5151515151515151,7.084431251553474,7.288246051335087,6.8806164517718615
0.4545454545454546,-1.5151515151515151,7.113764879396607,7.317746347263212,6.909783411530002
0.4747474747474749,-1.5151515151515151,7.143053604377425,7.3473236621975735,6.938783546557276
0.49494949494949503,-1.5151515151515151,7.172283696480025,7.376980579334332,6.967586813625718
0.5151515151515154,-1.5151515151515151,7.201441440123409,7.406720326351322,6.996162553895496
0.5353535353535355,-1.5151515151515151,7.230513144726851,7.436546680972123,7.024479608481579
0.5555555555555556,-1.5151515151515151,7.25948515525425,7.466463856041203,7.052506454467297
0.5757575757575759,-1.5151515151515151,7.288343862726501,7.496476364992684,7.080211360460318
0.595959595959596,-1.5151515151515151,7.317075714690593,7.52658886961544,7.1075625597657455
0.6161616161616164,-1.5151515151515151,7.345667225634271,7.556806013215613,7.134528438052929
0.6363636363636365,-1.5151515151515151,7.374104987335286,7.587132243243863,7.16107773142671
0.6565656565656568,-1.5151515151515151,7.4023756791342805,7.61757162854414,7.187179729724421
0.6767676767676769,-1.5151515151515151,7.43046607812044,7.6481276770533855,7.212804479187494
0.696969696969697,-1.5151515151515151,7.458363069219159,7.678803160254656,7.237922978183661
0.7171717171717173,-1.5151515151515151,7.486053655171151,7.709599950708448,7.2625073596338545
0.7373737373737375,-1.5151515151515151,7.513524966392655,7.740518878624196,7.286531054161114
0.7575757575757578,-1.5151515151515151,7.54076427070621,7.771559612586229,7.309968928826191
0.7777777777777779,-1.5151515151515151,7.567758982932193,7.802720568418119,7.332797397446267
0.7979797979797982,-1.5151515151515151,7.594496674330957,7.833998848699466,7.354994499962448
0.8181818181818183,-1.5151515151515151,7.620965081886019,7.865390213862643,7.376539949909395
0.8383838383838385,-1.5151515151515151,7.6471521174186785,7.896889084266664,7.397415150570693
0.8585858585858588,-1.5151515151515151,7.673045876524915,7.9284885711613065,7.4176031818885235
0.8787878787878789,-1.5151515151515151,7.698634647325397,7.960180533306436,7.437088761344358
0.8989898989898992,-1.5151515151515151,7.723906919019937,7.991955655120373,7.455858182919501
0.9191919191919193,-1.5151515151515151,7.748851390237797,8.02380354175058,7.473899238725013
0.9393939393939394,-1.5151515151515151,7.773456977175632,8.055712826284035,7.49120112806723
0.9595959595959598,-1.5151515151515151,7.797712821515081,8.087671284440065,7.507754358590097
0.9797979797979799,-1.5151515151515151,7.821608298112379,8.119665952524173,7.5235506437005855
1.0,-1.5151515151515151,7.8451330224525115,8.151683244920052,7.538582799984971
-1.0,-1.4949494949494948,5.600183904920083,5.906283371889524,5.294084437950643
-0.9797979797979798,-1.4949494949494948,5.607057389173356,5.90462562202714,5.309489156319572
-0.9595959595959596,-1.4949494949494948,5.614386005052133,5.903815480661095,5.32495652944317
-0.9393939393939394,-1.4949494949494948,5.622172583019041,5.903859059956503,5.340486106081579
-0.9191919191919192,-1.4949494949494948,5.630419686534839,5.904761358329487,5.3560780147401905
-0.898989898989899,-1.4949494949494948,5.639129606905673,5.906526145391595,5.371733068419751
-0.8787878787878788,-1.4949494949494948,5.648304358333373,5.909155846373652,5.387452870293094
-0.8585858585858586,-1.4949494949494948,5.65794567317638,5.91265142966713,5.403239916685631
-0.8383838383838383,-1.4949494949494948,5.668054997428648,5.917012301669398,5.419097693187898
-0.8181818181818181,-1.4949494949494948,5.678633486423589,5.922236213574911,5.435030759272267
-0.797979797979798,-1.4949494949494948,5.689682000769987,5.928319184908978,5.451044816630996
-0.7777777777777778,-1.4949494949494948,5.701201102526597,5.935255448486856,5.467146756566338
-0.7575757575757576,-1.4949494949494948,5.713191051621864,5.943037421043635,5.4833446822000935
-0.7373737373737373,-1.4949494949494948,5.7256518025248955,5.951655702934113,5.499647902115678
-0.7171717171717171,-1.4949494949494948,5.738583001173788,5.961099109152828,5.516066893194749
-0.696969696969697,-1.4949494949494948,5.751983982166891,5.971354732532728,5.532613231801054
-0.6767676767676767,-1.4949494949494948,5.765853766222402,5.982408038352382,5.549299494092422
-0.6565656565656566,-1.4949494949494948,5.780191057911484,5.9942429880515204,5.566139127771447
-0.6363636363636364,-1.4949494949494948,5.794994243669731,6.006842188206889,5.583146299132572
-0.6161616161616161,-1.4949494949494948,5.810261390091396,6.020187059742401,5.600335720440391
-0.5959595959595959,-1.4949494949494948,5.8259902425107475,6.034258021465687,5.617722463555808
-0.5757575757575757,-1.4949494949494948,5.842178223874353,6.0490346815496014,5.635321766199105
-0.5555555555555556,-1.4949494949494948,5.8588224339078545,6.064496030624675,5.653148837191034
-0.5353535353535352,-1.4949494949494948,5.875919648580444,6.080620630469753,5.671218666691135
-0.5151515151515151,-1.4949494949494948,5.893466319870055,6.097386793075134,5.689545846664976
-0.4949494949494949,-1.4949494949494948,5.9114585758315545,6.1147727457837,5.708144405879409
-0.4747474747474747,-1.4949494949494948,5.929892220970343,6.132756779283096,5.72702766265759
-0.4545454545454545,-1.4949494949494948,5.948762736923099,6.151317376403893,5.746208097442305
-0.43434343434343425,-1.4949494949494948,5.968065283447018,6.170433320683128,5.765697246210908
-0.41414141414141414,-1.4949494949494948,5.987794699718797,6.1900837846339245,5.785505614803669
-0.3939393939393939,-1.4949494949494948,6.007945505943952,6.210248398423221,5.805642613464683
-0.3737373737373737,-1.4949494949494948,6.028511905276819,6.230907300304627,5.826116510249011
-0.3535353535353535,-1.4949494949494948,6.049487786051218,6.252041170510142,5.846934401592294
-0.33333333333333326,-1.4949494949494948,6.070866724321307,6.273631250663112,5.868102197979502
-0.31313131313131304,-1.4949494949494948,6.092641986711818,6.295659350833375,5.88962462259026
-0.2929292929292928,-1.4949494949494948,6.114806533576491,6.318107846369552,5.911505220783431
-0.2727272727272727,-1.4949494949494948,6.137353022463119,6.340959666598889,5.93374637832735
-0.2525252525252525,-1.4949494949494948,6.160273811883147,6.364198277333687,5.9563493464326065
-0.23232323232323226,-1.4949494949494948,6.1835609653836325,6.387807658955736,5.979314271811529
-0.21212121212121204,-1.4949494949494948,6.207206255918621,6.411772281623323,6.002640230213919
-0.19191919191919182,-1.4949494949494948,6.231201170517005,6.436077079005323,6.026325262028688
-0.1717171717171716,-1.4949494949494948,6.255536915243231,6.460707421707654,6.050366408778808
-0.1515151515151515,-1.4949494949494948,6.28020442044704,6.485649091387141,6.074759749506939
-0.13131313131313127,-1.4949494949494948,6.305194346297954,6.510888256390312,6.099500436205596
-0.11111111111111105,-1.4949494949494948,6.330497088599952,6.536411449598203,6.1245827276017
-0.09090909090909083,-1.4949494949494948,6.356102784881284,6.5622055490239095,6.150000020738659
-0.07070707070707061,-1.4949494949494948,6.382001320754119,6.58825776161891,6.175744879889328
-0.050505050505050386,-1.4949494949494948,6.408182336538338,6.614555610613882,6.201809062462793
-0.030303030303030276,-1.4949494949494948,6.434635234143416,6.641086926680703,6.228183541606128
-0.010101010101010055,-1.4949494949494948,6.4613491842020645,6.667839843094427,6.254858525309702
0.010101010101010166,-1.4949494949494948,6.488313133448863,6.694802795034849,6.281823471862878
0.030303030303030498,-1.4949494949494948,6.515515812336899,6.7219645231162115,6.309067101557586
0.05050505050505061,-1.4949494949494948,6.5429457428850695,6.749314081180181,6.336577404589958
0.07070707070707072,-1.4949494949494948,6.5705912467483465,6.776840848341875,6.364341645154818
0.09090909090909105,-1.4949494949494948,6.598440453503223,6.804534545232049,6.392346361774396
0.11111111111111116,-1.4949494949494948,6.626481309139789,6.832385254349013,6.420577363930565
0.1313131313131315,-1.4949494949494948,6.654701584752383,6.860383444350205,6.44901972515456
0.1515151515151516,-1.4949494949494948,6.6830888854196004,6.888519998082803,6.477657772756398
0.1717171717171717,-1.4949494949494948,6.711630659264972,6.916786244073481,6.506475074456463
0.19191919191919204,-1.4949494949494948,6.740314206688911,6.945173991109144,6.535454422268678
0.21212121212121215,-1.4949494949494948,6.769126689762395,6.973675565449964,6.564577814074825
0.2323232323232325,-1.4949494949494948,6.798055141772812,7.002283850112371,6.593826433433253
0.2525252525252526,-1.4949494949494948,6.827086476911951,7.030992325534098,6.623180628289805
0.27272727272727293,-1.4949494949494948,6.856207500096087,7.059795110733243,6.65261988945893
0.29292929292929304,-1.4949494949494948,6.885404916907874,7.088687004005459,6.6821228298102895
0.31313131313131315,-1.4949494949494948,6.914665343649619,7.117663521924343,6.711667165374895
0.3333333333333335,-1.4949494949494948,6.943975317497312,7.146720935277887,6.741229699716737
0.3535353535353536,-1.4949494949494948,6.973321306744775,7.175856300362084,6.7707863131274655
0.3737373737373739,-1.4949494949494948,7.002689721126938,7.205067483823097,6.800311958430779
0.39393939393939403,-1.4949494949494948,7.032066922211525,7.2343531791663676,6.829780665256683
0.41414141414141437,-1.4949494949494948,7.061439233847827,7.263712912769772,6.859165554925883
0.4343434343434345,-1.4949494949494948,7.090792952661722,7.293147037317679,6.888438868005766
0.4545454545454546,-1.4949494949494948,7.1201143585855915,7.322656710476485,6.917572006694698
0.4747474747474749,-1.4949494949494948,7.149389725411941,7.35224385681267,6.946535594011213
0.49494949494949503,-1.4949494949494948,7.17860533135959,7.381911111189593,6.975299551529586
0.5151515151515154,-1.4949494949494948,7.20774746964099,7.411661742361319,7.00383319692066
0.5353535353535355,-1.4949494949494948,7.236802459019544,7.441499556009175,7.032105362029913
0.5555555555555556,-1.4949494949494948,7.2657566543456555,7.471428777329254,7.060084531362057
0.5757575757575759,-1.4949494949494948,7.294596457060208,7.5014539141744105,7.087738999946005
0.595959595959596,-1.4949494949494948,7.323308325654432,7.531579602835617,7.115037048473248
0.6161616161616164,-1.4949494949494948,7.351878786074946,7.561810439631679,7.1419471325182124
0.6363636363636365,-1.4949494949494948,7.38029444206299,7.592150802630052,7.168438081495927
0.6565656565656568,-1.4949494949494948,7.4085419854169015,7.62260466868373,7.194479302150073
0.6767676767676769,-1.4949494949494948,7.436608206166974,7.65317543175664,7.220040980577307
0.696969696969697,-1.4949494949494948,7.464480002652082,7.683865728858996,7.245094276445168
0.7171717171717173,-1.4949494949494948,7.4921443914873045,7.71467727992757,7.269611503047039
0.7373737373737375,-1.4949494949494948,7.519588517412297,7.745610747484307,7.293566287340287
0.7575757575757578,-1.4949494949494948,7.546799663010095,7.776665621114827,7.316933704905363
0.7777777777777779,-1.4949494949494948,7.573765258286144,7.80784013052139,7.339690386050899
0.7979797979797982,-1.4949494949494948,7.600472890097858,7.839131189455426,7.361814590740291
0.8181818181818183,-1.4949494949494948,7.626910311424805,7.870534371264451,7.383286251585158
0.8383838383838385,-1.4949494949494948,7.653065450470159,7.902043915177157,7.40408698576316
0.8585858585858588,-1.4949494949494948,7.6789264195841405,7.933652761093708,7.4242000780745725
0.8787878787878789,-1.4949494949494948,7.704481524000348,7.965352609463581,7.443610438537116
0.8989898989898992,-1.4949494949494948,7.729719270376365,7.997134002040603,7.462304538712127
0.9191919191919193,-1.4949494949494948,7.754628375129972,8.028986418856693,7.480270331403251
0.9393939393939394,-1.4949494949494948,7.779197772562801,8.060898386608445,7.497497158517158
0.9595959595959598,-1.4949494949494948,7.803416622763579,8.092857593877758,7.5139756516494
0.9797979797979799,-1.4949494949494948,7.827274319283059,8.124851008996078,7.529697629570038
1.0,-1.4949494949494948,7.850760496573561,8.156864996948794,7.544655996198328
-1.0,-1.4747474747474747,5.60477439536786,5.910315646283108,5.299233144452613
-0.9797979797979798,-1.4747474747474747,5.611700881580989,5.908667841779797,5.31473392138218
-0.9595959595959596,-1.4747474747474747,5.619082092298839,5.9078658126095505,5.330298371988128
-0.9393939393939394,-1.4747474747474747,5.626920834836957,5.90791573872276,5.345925930951154
-0.9191919191919192,-1.4747474747474747,5.635219649558617,5.908822708033505,5.361616591083728
-0.898989898989899,-1.4747474747474747,5.643980804738614,5.9105906019111565,5.377371007566072
-0.8787878787878788,-1.4747474747474747,5.653206291630072,5.91322197954987,5.393190603710274
-0.8585858585858586,-1.4747474747474747,5.66289781974214,5.916717964715563,5.409077674768717
-0.8383838383838383,-1.4747474747474747,5.67305681233546,5.921078139005201,5.4250354856657195
-0.8181818181818181,-1.4747474747474747,5.683684402142855,5.926300446183792,5.441068358101919
-0.797979797979798,-1.4747474747474747,5.6947814273219,5.932381112427566,5.4571817422162345
-0.7777777777777778,-1.4747474747474747,5.706348427646158,5.93931458722119,5.473382268071125
-0.7575757575757576,-1.4747474747474747,5.718385640941545,5.947093509269034,5.489677772614056
-0.7373737373737373,-1.4747474747474747,5.730892999773831,5.955708701018141,5.5060772985295205
-0.7171717171717171,-1.4747474747474747,5.743870128393513,5.965149194292271,5.5225910624947545
-0.696969696969697,-1.4747474747474747,5.75731633994339,5.975402288130564,5.539230391756217
-0.6767676767676767,-1.4747474747474747,5.771230633934512,5.986453638387161,5.556007629481863
-0.6565656565656566,-1.4747474747474747,5.78561169399545,5.9982873770011125,5.572936010989787
-0.6363636363636364,-1.4747474747474747,5.800457885899767,6.0108862573534925,5.590029514446041
-0.6161616161616161,-1.4747474747474747,5.815767255876133,6.024231820823694,5.607302690928572
-0.5959595959595959,-1.4747474747474747,5.831537529205388,6.0383045787031575,5.624770479707618
-0.5757575757575757,-1.4747474747474747,5.847766109108304,6.053084203172117,5.642448015044491
-0.5555555555555556,-1.4747474747474747,5.864450075927641,6.0685497208407035,5.660350431014578
-0.5353535353535352,-1.4747474747474747,5.881586186607759,6.084679702825352,5.678492670390166
-0.5151515151515151,-1.4747474747474747,5.89917087447455,6.101452445914653,5.696889303034448
-0.4949494949494949,-1.4747474747474747,5.917200249318288,6.118846140347102,5.715554358289474
-0.4747474747474747,-1.4747474747474747,5.935670097781488,6.136839020824083,5.7345011747388925
-0.4545454545454545,-1.4747474747474747,5.954575884053674,6.155409498492444,5.753742269614904
-0.43434343434343425,-1.4747474747474747,5.973912750874332,6.1745362727175515,5.773289229031112
-0.41414141414141414,-1.4747474747474747,5.993675520845326,6.194198422449234,5.793152619241417
-0.3939393939393939,-1.4747474747474747,6.013858698053207,6.214375477788875,5.81334191831754
-0.3737373737373737,-1.4747474747474747,6.034456470002044,6.235047473032504,5.833865466971584
-0.3535353535353535,-1.4747474747474747,6.055462709856327,6.256194982859741,5.854730436852913
-0.33333333333333326,-1.4747474747474747,6.076870978993907,6.277799143705546,5.875942814282268
-0.31313131313131304,-1.4747474747474747,6.098674529867789,6.299841662444345,5.897507397291232
-0.2929292929292928,-1.4747474747474747,6.12086630917579,6.3223048145334495,5.919427803818131
-0.2727272727272727,-1.4747474747474747,6.14343896133635,6.345171433769133,5.9417064889035665
-0.2525252525252525,-1.4747474747474747,6.166384832268521,6.368424895557167,5.964344768979874
-0.23232323232323226,-1.4747474747474747,6.18969597347386,6.392049095574638,5.987342851373082
-0.21212121212121204,-1.4747474747474747,6.213364146417324,6.416028425357522,6.0106998674771255
-0.19191919191919182,-1.4747474747474747,6.237380827204101,6.440347746282194,6.034413908126007
-0.1717171717171716,-1.4747474747474747,6.261737211548957,6.464992363115804,6.0584820599821105
-0.1515151515151515,-1.4747474747474747,6.286424220034018,6.489947998163398,6.082900441904638
-0.13131313131313127,-1.4747474747474747,6.311432503650917,6.515200766886711,6.107664240415124
-0.11111111111111105,-1.4747474747474747,6.336752449622574,6.540737155683944,6.132767743561203
-0.09090909090909083,-1.4747474747474747,6.362374187499621,6.566544002387115,6.158204372612127
-0.07070707070707061,-1.4747474747474747,6.388287595526178,6.592608479979234,6.183966711073121
-0.050505050505050386,-1.4747474747474747,6.414482307269261,6.618918083825151,6.210046530713371
-0.030303030303030276,-1.4747474747474747,6.440947718505744,6.645460622746279,6.236434814265209
-0.010101010101010055,-1.4747474747474747,6.467672994360555,6.672224214115658,6.263121774605453
0.010101010101010166,-1.4747474747474747,6.494647076689359,6.6991972831002045,6.290096870278514
0.030303030303030498,-1.4747474747474747,6.521858691698686,6.726368566174717,6.317348817222655
0.05050505050505061,-1.4747474747474747,6.549296357796191,6.753727118913737,6.344865596678645
0.07070707070707072,-1.4747474747474747,6.576948393663393,6.781262328071587,6.3726344592552
0.09090909090909105,-1.4747474747474747,6.604802926542903,6.808963927872915,6.400641925212891
0.11111111111111116,-1.4747474747474747,6.632847900731992,6.836822020447364,6.42887378101662
0.1313131313131315,-1.4747474747474747,6.661071086273887,6.864827100215346,6.457315072332428
0.1515151515151516,-1.4747474747474747,6.689460087838133,6.892970082026456,6.48595009364981
0.1717171717171717,-1.4747474747474747,6.71800235378096,6.9212423327522,6.51476237480972
0.19191919191919204,-1.4747474747474747,6.746685185376343,6.949635705960351,6.543734664792335
0.21212121212121215,-1.4747474747474747,6.7754957462083745,6.9781425792079075,6.5728489132088415
0.2323232323232325,-1.4747474747474747,6.80442107171517,7.006755893348946,6.602086250081395
0.2525252525252526,-1.4747474747474747,6.833448078874398,7.035469193153941,6.631426964594856
0.27272727272727293,-1.4747474747474747,6.8625635760203645,7.064276668367859,6.66085048367287
0.29292929292929304,-1.4747474747474747,6.891754272782439,7.093173194149179,6.690335351415699
0.31313131313131315,-1.4747474747474747,6.921006790134224,7.122154369700178,6.71985921056827
0.3333333333333335,-1.4747474747474747,6.950307670543067,7.151216553626727,6.749398787459406
0.3535353535353536,-1.4747474747474747,6.979643388209107,7.180356894450458,6.7789298819677555
0.3737373737373739,-1.4747474747474747,7.009000359382986,7.2095733544317975,6.808427364334174
0.39393939393939403,-1.4747474747474747,7.03836495275142,7.238864724734348,6.837865180768492
0.41414141414141437,-1.4747474747474747,7.0677234998794365,7.26823062983557,6.867216369923303
0.4343434343434345,-1.4747474747474747,7.09706230569828,7.297671518983306,6.896453092413254
0.4545454545454546,-1.4747474747474747,7.126367659027817,7.327188642589904,6.92554667546573
0.4747474747474749,-1.4747474747474747,7.155625843122146,7.356784011534476,6.954467674709816
0.49494949494949503,-1.4747474747474747,7.184823146227284,7.386460337693217,6.9831859547613515
0.5151515151515154,-1.4747474747474747,7.213945872139602,7.416220954414605,7.011670789864599
0.5353535353535355,-1.4747474747474747,7.242980350753804,7.446069716384831,7.039890985122777
0.5555555555555556,-1.4747474747474747,7.271912948589115,7.476010879023094,7.0678150181551365
0.5757575757575759,-1.4747474747474747,7.300730079282653,7.506048958627766,7.09541119993754
0.595959595959596,-1.4747474747474747,7.32941821403864,7.536188575526857,7.122647852550422
0.6161616161616164,-1.4747474747474747,7.357963892022456,7.566434283583262,7.1494935004616496
0.6363636363636365,-1.4747474747474747,7.386353730688501,7.596790390561247,7.175917070815756
0.6565656565656568,-1.4747474747474747,7.414574436030951,7.627260774703011,7.201888097358891
0.6767676767676769,-1.4747474747474747,7.44261281274652,7.657848703608325,7.227376921884716
0.696969696969697,-1.4747474747474747,7.470455774298628,7.688556661780902,7.252354886816354
0.7171717171717173,-1.4747474747474747,7.498090352872296,7.719386193171219,7.276794512573374
0.7373737373737375,-1.4747474747474747,7.525503709209465,7.750337764478426,7.300669653940504
0.7575757575757578,-1.4747474747474747,7.552683142314406,7.78141065405507,7.323955630573741
0.7777777777777779,-1.4747474747474747,7.579616099019152,7.812602869980853,7.346629328057451
0.7979797979797982,-1.4747474747474747,7.606290183399123,7.843911099337603,7.368669267460643
0.8181818181818183,-1.4747474747474747,7.632693166029155,7.875330689135393,7.390055642922916
0.8383838383838385,-1.4747474747474747,7.6588129930706055,7.906855657773257,7.410770328367954
0.8585858585858588,-1.4747474747474747,7.684637795180135,7.938478734522376,7.430796855837893
0.8787878787878789,-1.4747474747474747,7.71015589623127,7.970191423467506,7.450120368995034
0.8989898989898992,-1.4747474747474747,7.735355821839988,8.00198408754741,7.468727556132567
0.9191919191919193,-1.4747474747474747,7.760226307685766,8.033846047956496,7.486606567415037
0.9393939393939394,-1.4747474747474747,7.7847563076199595,8.065765694135674,7.503746921104244
0.9595959595959598,-1.4747474747474747,7.808935001553519,8.097730599767806,7.5201394033392335
0.9797979797979799,-1.4747474747474747,7.832751803116391,8.129727640707705,7.535775965525079
1.0,-1.4747474747474747,7.856196367081369,8.161743111334463,7.550649622828273
-1.0,-1.4545454545454546,5.609465543373686,5.914338044234999,5.304593042512373
-0.9797979797979798,-1.4545454545454546,5.6164441073720575,5.912691384259893,5.320196830484222
-0.9595959595959596,-1.4545454545454546,5.623876929473911,5.911888452999364,5.335865405948459
-0.9393939393939394,-1.4545454545454546,5.631766793489129,5.911935519064443,5.351598067913816
-0.9191919191919192,-1.4545454545454546,5.640116216359788,5.912837784206221,5.367394648513354
-0.898989898989899,-1.4545454545454546,5.648927443041105,5.914599269389496,5.383255616692713
-0.8787878787878788,-1.4545454545454546,5.658202441585539,5.917222699020257,5.3991821841508205
-0.8585858585858586,-1.4545454545454546,5.667942898437683,5.920709386698346,5.415176410177021
-0.8383838383838383,-1.4545454545454546,5.678150213947038,5.925059126534764,5.431241301359313
-0.8181818181818181,-1.4545454545454546,5.688825498105871,5.93027009455535,5.447380901656391
-0.797979797979798,-1.4545454545454546,5.699969566519047,5.936338765010727,5.463600368027367
-0.7777777777777778,-1.4545454545454546,5.711582936612408,5.9432598464341515,5.4799060267906645
-0.7575757575757576,-1.4545454545454546,5.7236658240861304,5.951026241937627,5.496305406234634
-0.7373737373737373,-1.4545454545454546,5.736218139619366,5.95962903760388,5.512807241634852
-0.7171717171717171,-1.4545454545454546,5.749239485831818,5.969057521707979,5.529421449955656
-0.696969696969697,-1.4545454545454546,5.762729154508209,5.979299236223584,5.546159072792834
-0.6767676767676767,-1.4545454545454546,5.776686124090785,5.990340060478871,5.5630321877027
-0.6565656565656566,-1.4545454545454546,5.791109057445045,6.002164325184502,5.5800537897055875
-0.6363636363636364,-1.4545454545454546,5.805996299903501,6.014754953528153,5.597237646278848
-0.6161616161616161,-1.4545454545454546,5.82134587759188,6.028093624624355,5.614598130559405
-0.5959595959595959,-1.4545454545454546,5.83715549604202,6.042160953615638,5.632150038468402
-0.5757575757575757,-1.4545454545454546,5.853422539095325,6.056936682076627,5.649908396114023
-0.5555555555555556,-1.4545454545454546,5.870144068100194,6.0723998722669466,5.667888263933441
-0.5353535353535352,-1.4545454545454546,5.887316821406759,6.088529098925118,5.6861045438883995
-0.5151515151515151,-1.4545454545454546,5.90493721416169,6.105302633079119,5.70457179524426
-0.4949494949494949,-1.4545454545454546,5.923001338405591,6.122698613101498,5.7233040637096835
-0.4747474747474747,-1.4545454545454546,5.941504963475127,6.140695199424832,5.7423147275254225
-0.4545454545454545,-1.4545454545454546,5.960443536711669,6.159270710446554,5.761616362976783
-0.43434343434343425,-1.4545454545454546,5.979812184477881,6.178403738218149,5.781220630737613
-0.41414141414141414,-1.4545454545454546,5.999605713483319,6.198073243593449,5.801138183373189
-0.3939393939393939,-1.4545454545454546,6.019818612419636,6.2182586312997765,5.821378593539495
-0.3737373737373737,-1.4545454545454546,6.040445053905763,6.238939806148979,5.841950301662546
-0.3535353535353535,-1.4545454545454546,6.061478896743064,6.260097211982024,5.862860581504104
-0.33333333333333326,-1.4545454545454546,6.082913688479736,6.281711855417336,5.884115521542136
-0.31313131313131304,-1.4545454545454546,6.104742668283966,6.303765316446277,5.905720020121655
-0.2929292929292928,-1.4545454545454546,6.126958770124272,6.326239748182006,5.927677792066538
-0.2727272727272727,-1.4545454545454546,6.149554626255732,6.349117867797087,5.949991384714377
-0.2525252525252525,-1.4545454545454546,6.172522571009819,6.372382940721141,5.972662201298497
-0.23232323232323226,-1.4545454545454546,6.1958546448856575,6.396018759947857,5.995690529823458
-0.21212121212121204,-1.4545454545454546,6.2195425989398565,6.420009622050536,6.019075575829177
-0.19191919191919182,-1.4545454545454546,6.2435778994717985,6.444340301419949,6.042815497523648
-0.1717171717171716,-1.4545454545454546,6.267951733000869,6.468996023924087,6.0669074420776505
-0.1515151515151515,-1.4545454545454546,6.292655011531629,6.493962441079811,6.091347581983447
-0.13131313131313127,-1.4545454545454546,6.317678378102906,6.519225605610448,6.116131150595365
-0.11111111111111105,-1.4545454545454546,6.343012212615864,6.544771949107254,6.141252476124475
-0.09090909090909083,-1.4545454545454546,6.368646637936324,6.570588262411111,6.166705013461537
-0.07070707070707061,-1.4545454545454546,6.394571526265775,6.596661679167526,6.192481373364024
-0.050505050505050386,-1.4545454545454546,6.4207765057755255,6.622979662940082,6.218573348610969
-0.030303030303030276,-1.4545454545454546,6.447250967497874,6.649529998153095,6.244971936842654
-0.010101010101010055,-1.4545454545454546,6.473984072467899,6.6763007850822795,6.271667359853518
0.010101010101010166,-1.4545454545454546,6.500964759109255,6.703280439046633,6.298649079171877
0.030303030303030498,-1.4545454545454546,6.528181750856755,6.730457693875758,6.325905807837751
0.05050505050505061,-1.4545454545454546,6.555623564008606,6.757821609711331,6.3534255183058805
0.07070707070707072,-1.4545454545454546,6.5832785158004965,6.785361585109246,6.381195446491747
0.09090909090909105,-1.4545454545454546,6.611134732693651,6.813067373428303,6.409202091959
0.11111111111111116,-1.4545454545454546,6.6391801588685855,6.840929103340552,6.437431214396619
0.1313131313131315,-1.4545454545454546,6.667402564916111,6.868937303359044,6.465867826473178
0.1515151515151516,-1.4545454545454546,6.695789556716762,6.897082930103749,6.494496183329775
0.1717171717171717,-1.4545454545454546,6.72432858449969,6.92535740004774,6.523299768951641
0.19191919191919204,-1.4545454545454546,6.753006952071692,6.953752624328235,6.5522612798151485
0.21212121212121215,-1.4545454545454546,6.781811826206984,6.982261046141769,6.581362606272199
0.2323232323232325,-1.4545454545454546,6.810730246187905,7.010875680123042,6.610584812252768
0.2525252525252526,-1.4545454545454546,6.839749133486771,7.039590152940569,6.639908114032973
0.27272727272727293,-1.4545454545454546,6.868855301578711,7.068398744240407,6.669311858917015
0.29292929292929304,-1.4545454545454546,6.898035465875179,7.09729642684525,6.698774504905107
0.31313131313131315,-1.4545454545454546,6.927276253767873,7.126278904927845,6.728273602607902
0.3333333333333335,-1.4545454545454546,6.956564214772317,7.155342648753527,6.757785780791106
0.3535353535353536,-1.4545454545454546,6.985885830760491,7.18448492425369,6.7872867372672925
0.3737373737373739,-1.4545454545454546,7.0152275262716195,7.213703815644387,6.816751236898852
0.39393939393939403,-1.4545454545454546,7.044575678890299,7.242998239024591,6.846153118756006
0.41414141414141437,-1.4545454545454546,7.073916629680788,7.272367944834047,6.8754653145275295
0.4343434343434345,-1.4545454545454546,7.103236693666502,7.301813506954694,6.9046598803783095
0.4545454545454546,-1.4545454545454546,7.132522170343454,7.331336296344742,6.933708044342166
0.4747474747474749,-1.4545454545454546,7.161759354216532,7.360938437173991,6.962580271259072
0.49494949494949503,-1.4545454545454546,7.190934545347324,7.390622743846682,6.991246346847967
0.5151515151515154,-1.4545454545454546,7.22003405990223,7.420392637717048,7.019675482087412
0.5353535353535355,-1.4545454545454546,7.249044240689738,7.450252043019947,7.047836438359529
0.5555555555555556,-1.4545454545454546,7.2779514676754475,7.480205262381577,7.075697672969318
0.5757575757575759,-1.4545454545454546,7.3067421684639005,7.510256833268721,7.10322750365908
0.595959595959596,-1.4545454545454546,7.335402828735752,7.540411367866602,7.130394289604903
0.6161616161616164,-1.4545454545454546,7.363920002629579,7.570673379982068,7.157166625277089
0.6363636363636365,-1.4545454545454546,7.3922803230569585,7.60104710368293,7.183513542430987
0.6565656565656568,-1.4545454545454546,7.420470511940161,7.631536309209488,7.209404714670835
0.6767676767676769,-1.4545454545454546,7.44847739036149,7.662144122418415,7.234810658304566
0.696969696969697,-1.4545454545454546,7.476287888613742,7.692872854175942,7.259702923051542
0.7171717171717173,-1.4545454545454546,7.503889056141025,7.72372384600519,7.28405426627686
0.7373737373737375,-1.4545454545454546,7.531268071359736,7.754697337663344,7.307838805056128
0.7575757575757578,-1.4545454545454546,7.5584122513493535,7.785792361282757,7.33103214141595
0.7777777777777779,-1.4545454545454546,7.585309061403008,7.817006665383893,7.353611457422122
0.7979797979797982,-1.4545454545454546,7.611946124427913,7.848336670480859,7.375555578374967
0.8181818181818183,-1.4545454545454546,7.638311230186119,7.879777456401048,7.3968450039711895
0.8383838383838385,-1.4545454545454546,7.664392344365995,7.911322779868079,7.417461908863911
0.8585858585858588,-1.4545454545454546,7.690177617475238,7.942965119585012,7.4373901153654645
0.8787878787878789,-1.4545454545454546,7.715655393546542,7.974695744999883,7.456615042093201
0.8989898989898992,-1.4545454545454546,7.740814218647037,8.006504804267214,7.475123633026859
0.9191919191919193,-1.4545454545454546,7.7656428491830995,8.038381426580866,7.492904271785334
0.9393939393939394,-1.4545454545454546,7.790130259992367,8.070313834090607,7.509946685894126
0.9595959595959598,-1.4545454545454546,7.814265652214964,8.102289458894724,7.526241845535204
0.9797979797979799,-1.4545454545454546,7.838038460936338,8.13429506111082,7.541781860761857
1.0,-1.4545454545454546,7.861438362594456,8.16631684463939,7.556559880549523
-1.0,-1.4343434343434343,5.614255397767861,5.9183523787708125,5.31015841676491
-0.9797979797979798,-1.4343434343434343,5.621285093618448,5.916698072603107,5.32587211463379
-0.9595959595959596,-1.4343434343434343,5.628768522082447,5.915885219462693,5.3416518247022005
-0.9393939393939394,-1.4343434343434343,5.636708443115271,5.915920195655778,5.357496690574765
-0.9191919191919192,-1.4343434343434343,5.645107349923832,5.916808339364127,5.3734063604835365
-0.898989898989899,-1.4343434343434343,5.653967463865278,5.9185538374050575,5.389381090325499
-0.8787878787878788,-1.4343434343434343,5.663290729549085,5.921159609306328,5.405421849791842
-0.8585858585858586,-1.4343434343434343,5.673078810149637,5.924627191948355,5.42153042835092
-0.8383838383838383,-1.4343434343434343,5.683333082936976,5.928956628680967,5.437709537192984
-0.8181818181818181,-1.4343434343434343,5.694054635032377,5.934146367357805,5.45396290270695
-0.797979797979798,-1.4343434343434343,5.70524425939589,5.940193172146601,5.470295346645179
-0.7777777777777778,-1.4343434343434343,5.716902451052358,5.947092053995126,5.48671284810959
-0.7575757575757576,-1.4343434343434343,5.729029403562335,5.954836224451406,5.503222582673264
-0.7373737373737373,-1.4343434343434343,5.7416250057440585,5.9634170769196135,5.5198329345685035
-0.7171717171717171,-1.4343434343434343,5.754688838652391,5.9728241984201045,5.536553478884677
-0.696969696969697,-1.4343434343434343,5.768220172820318,5.983045413686155,5.5533949319544815
-0.6767676767676767,-1.4343434343434343,5.782217965768411,5.994066861846037,5.570369069690785
-0.6565656565656566,-1.4343434343434343,5.796680859787304,6.0058731042832685,5.587488615291339
-0.6363636363636364,-1.4343434343434343,5.81160717999795,6.018447260686907,5.604767099308994
-0.6161616161616161,-1.4343434343434343,5.826994932694137,6.031771168821895,5.622218696566379
-0.5959595959595959,-1.4343434343434343,5.842841803971439,6.045825562445685,5.639858045497192
-0.5757575757575757,-1.4343434343434343,5.85914515864639,6.060590261061039,5.657700056231741
-0.5555555555555556,-1.4343434343434343,5.875902039469477,6.07604436494028,5.675759713998675
-0.5353535353535352,-1.4343434343434343,5.8931091666350195,6.09216644900291,5.694051884267129
-0.5151515151515151,-1.4343434343434343,5.9107629375908495,6.108934749733559,5.71259112544814
-0.4949494949494949,-1.4343434343434343,5.928859427150268,6.126327340157199,5.731391514143337
-0.4747474747474747,-1.4343434343434343,5.947394387908338,6.1443222889813836,5.750466486835293
-0.4545454545454545,-1.4343434343434343,5.96636325096438,6.162897801156682,5.769828700772078
-0.43434343434343425,-1.4343434343434343,5.985761126951945,6.18203233826645,5.78948991563744
-0.41414141414141414,-1.4343434343434343,6.005582807377498,6.201704718184817,5.809460896570179
-0.3939393939393939,-1.4343434343434343,6.0258227662682184,6.221894194346966,5.829751338189471
-0.3737373737373737,-1.4343434343434343,6.046475162129448,6.2425805157145655,5.85036980854433
-0.3535353535353535,-1.4343434343434343,6.067533840211487,6.263743969045713,5.871323711377261
-0.33333333333333326,-1.4343434343434343,6.088992335085436,6.2853654054024375,5.892619264768435
-0.31313131313131304,-1.4343434343434343,6.110843873527097,6.3074262530926966,5.914261493961497
-0.2929292929292928,-1.4343434343434343,6.133081377707733,6.3299085192442845,5.936254236171182
-0.2727272727272727,-1.4343434343434343,6.1556974686901444,6.352794782167925,5.9586001552123635
-0.2525252525252525,-1.4343434343434343,6.1786844702278705,6.3760681766415,5.981300763814241
-0.23232323232323226,-1.4343434343434343,6.202034412865324,6.3997123739284465,6.004356451802202
-0.21212121212121204,-1.4343434343434343,6.2257390383359565,6.42371155830134,6.027766518370573
-0.19191919191919182,-1.4343434343434343,6.249789804255347,6.448050401554221,6.051529206956472
-0.1717171717171716,-1.4343434343434343,6.2741778891056565,6.47271403677418,6.075641741437133
-0.1515151515151515,-1.4343434343434343,6.298894197507626,6.497688032502865,6.100100362512387
-0.13131313131313127,-1.4343434343434343,6.323929365775667,6.522958368199573,6.124900363351761
-0.11111111111111105,-1.4343434343434343,6.3492737677516935,6.548511411766151,6.150036123737236
-0.09090909090909083,-1.4343434343434343,6.3749175209123035,6.574333899744059,6.175501142080548
-0.07070707070707061,-1.4343434343434343,6.400850492744357,6.600412920687455,6.2012880648012585
-0.050505050505050386,-1.4343434343434343,6.427062307382955,6.6267359020965415,6.227388712669368
-0.030303030303030276,-1.4343434343434343,6.453542352505872,6.653290601213593,6.2537941037981515
-0.010101010101010055,-1.4343434343434343,6.480279786478079,6.680065099877124,6.280494473079033
0.010101010101010166,-1.4343434343434343,6.507263545739575,6.707047803639379,6.307479287839771
0.030303030303030498,-1.4343434343434343,6.5344823524295625,6.7342274451820945,6.334737259677031
0.05050505050505061,-1.4343434343434343,6.561924722239518,6.761593092121041,6.362256352357996
0.07070707070707072,-1.4343434343434343,6.589578972487643,6.78913415915848,6.390023785816806
0.09090909090909105,-1.4343434343434343,6.617433230406589,6.816840424550004,6.418026036263174
0.11111111111111116,-1.4343434343434343,6.645475441636386,6.844702050753704,6.4462488325190686
0.1313131313131315,-1.4343434343434343,6.6736933789139234,6.872709609096489,6.474677148731358
0.1515151515151516,-1.4343434343434343,6.702074650950362,6.900854108239796,6.503295193660928
0.1717171717171717,-1.4343434343434343,6.7306067114872965,6.929127026090599,6.532086396883994
0.19191919191919204,-1.4343434343434343,6.759276868522625,6.957520344807233,6.561033392238017
0.21212121212121215,-1.4343434343434343,6.788072293696417,6.986026588324506,6.590117999068328
0.2323232323232325,-1.4343434343434343,6.816980031827261,7.0146388618342055,6.619321201820316
0.2525252525252526,-1.4343434343434343,6.845987010589088,7.0433508923853045,6.648623128792871
0.27272727272727293,-1.4343434343434343,6.875080050318503,7.072157069716574,6.678003030920432
0.29292929292929304,-1.4343434343434343,6.904245873942185,7.10105248616006,6.70743926172431
0.31313131313131315,-1.4343434343434343,6.933471117014102,7.1300329743483175,6.736909259679887
0.3333333333333335,-1.4343434343434343,6.962742337851912,7.15909514117834,6.7663895345254845
0.3535353535353536,-1.4343434343434343,6.992046027761831,7.188236396348136,6.795855659175526
0.3737373737373739,-1.4343434343434343,7.0213686213412,7.217454973525689,6.82528226915671
0.39393939393939403,-1.4343434343434343,7.05069650684773,7.246749942099247,6.854643071596214
0.41414141414141437,-1.4343434343434343,7.080016036624555,7.276121207319133,6.883910865929976
0.4343434343434345,-1.4343434343434343,7.1093135375699035,7.305569496603157,6.91305757853665
0.4545454545454546,-1.4343434343434343,7.13857532164028,7.335096329868258,6.942054313412302
0.4747474747474749,-1.4343434343434343,7.167787696375942,7.364703971886162,6.9708714208657225
0.49494949494949503,-1.4343434343434343,7.196936975437553,7.394395365134893,6.999478585740213
0.5151515151515154,-1.4343434343434343,7.226009489142589,7.424174041980497,7.027844936304681
0.5353535353535355,-1.4343434343434343,7.2549915949905275,7.4540440159511245,7.05593917402993
0.5555555555555556,-1.4343434343434343,7.283869688165363,7.484009652570651,7.083729723760075
0.5757575757575759,-1.4343434343434343,7.312630212004478,7.514075521407499,7.111184902601458
0.595959595959596,-1.4343434343434343,7.341259668422535,7.54424623205677,7.138273104788301
0.6161616161616164,-1.4343434343434343,7.369744628279522,7.57452625795264,7.164962998606403
0.6363636363636365,-1.4343434343434343,7.398071741681838,7.604919752945574,7.191223730418101
0.6565656565656568,-1.4343434343434343,7.426227748205552,7.63543036645833,7.2170251299527735
0.6767676767676769,-1.4343434343434343,7.4541994870310155,7.66606106360783,7.242337910454201
0.696969696969697,-1.4343434343434343,7.481973906978262,7.696813956794938,7.267133857161586
0.7171717171717173,-1.4343434343434343,7.50953807643252,7.727690155044035,7.2913859978210045
0.7373737373737375,-1.4343434343434343,7.5368791931495425,7.758689636628385,7.3150687496707
0.7575757575757578,-1.4343434343434343,7.5639845939305195,7.789811149373107,7.338158038487932
0.7777777777777779,-1.4343434343434343,7.590841764156551,7.821052141645047,7.360631386668055
0.7979797979797982,-1.4343434343434343,7.617438347172694,7.8524087253521,7.382467968993288
0.8181818181818183,-1.4343434343434343,7.6437621535122195,7.883875670707002,7.403648636317437
0.8383838383838385,-1.4343434343434343,7.669801169951241,7.915446430930268,7.424155908972215
0.8585858585858588,-1.4343434343434343,7.695543568384933,7.947113193798612,7.443973942971254
0.8787878787878789,-1.4343434343434343,7.720977714516044,7.978866955978131,7.463088473053957
0.8989898989898992,-1.4343434343434343,7.746092176347145,8.010697615471585,7.4814867372227045
0.9191919191919193,-1.4343434343434343,7.770875732468155,8.04259407731456,7.499157387621751
0.9393939393939394,-1.4343434343434343,7.795317380130879,8.074544367674365,7.516090392587392
0.9595959595959598,-1.4343434343434343,7.8194063431027745,8.106535751962435,7.5322769342431135
0.9797979797979799,-1.4343434343434343,7.8431320792922214,8.138554853036522,7.5477093055479205
1.0,-1.4343434343434343,7.866484288138076,8.170587766296919,7.562380809979234
-1.0,-1.4141414141414141,5.619141970243197,5.9223626885514715,5.315921251934922
-0.9797979797979798,-1.4141414141414141,5.6262218306382366,5.920692018158812,5.331751643117661
-0.9595959595959596,-1.4141414141414141,5.633754839282303,5.919860278832536,5.34764939973207
-0.9393939393939394,-1.4141414141414141,5.641743731937469,5.919873971241062,5.363613492633876
-0.9191919191919192,-1.4141414141414141,5.650190977771356,5.9207385902946275,5.379643365248084
-0.898989898989899,-1.4141414141414141,5.659098774274425,5.922458512765513,5.395739035783337
-0.8787878787878788,-1.4141414141414141,5.668469042380487,5.925036881316865,5.411901203444108
-0.8585858585858586,-1.4141414141414141,5.678303421797861,5.928475488006389,5.428131355589334
-0.8383838383838383,-1.4141414141414141,5.688603266558365,5.932774661028693,5.444431872088037
-0.8181818181818181,-1.4141414141414141,5.699369640791348,5.937933159077933,5.460806122504763
-0.797979797979798,-1.4141414141414141,5.710603314729367,5.943948078136343,5.47725855132239
-0.7777777777777778,-1.4141414141414141,5.722304760952371,5.950814775684166,5.493794746220575
-0.7575757575757576,-1.4141414141414141,5.734474150876551,5.958526817185736,5.510421484567366
-0.7373737373737373,-1.4141414141414141,5.7471113514941425,5.967075949207496,5.527146753780789
-0.7171717171717171,-1.4141414141414141,5.76021592237004,5.9764521026268715,5.543979742113209
-0.696969696969697,-1.4141414141414141,5.773787112900703,5.986643428159054,5.560930797642351
-0.6767676767676767,-1.4141414141414141,5.787823859840899,5.997636364911716,5.578011354770083
-0.6565656565656566,-1.4141414141414141,5.802324785103176,6.009415741002846,5.595233829203505
-0.6363636363636364,-1.4141414141414141,5.817288193834876,6.021964903640711,5.61261148402904
-0.6161616161616161,-1.4141414141414141,5.832712072777155,6.0352658744613175,5.630158271092992
-0.5959595959595959,-1.4141414141414141,5.848594088910121,6.0492995247463845,5.647888653073858
-0.5757575757575757,-1.4141414141414141,5.864931588387949,6.064045764274455,5.665817412501443
-0.5555555555555556,-1.4141414141414141,5.881721595767407,6.079483737110242,5.6839594544245715
-0.5353535353535352,-1.4141414141414141,5.898960813533,6.095592017797403,5.702329609268597
-0.5151515151515151,-1.4141414141414141,5.9166456219215515,6.112348801844025,5.720942441999078
-0.4949494949494949,-1.4141414141414141,5.934772079048639,6.1297320852183725,5.739812072878906
-0.4747474747474747,-1.4141414141414141,5.953335921339002,6.147719828634056,5.758952014043947
-0.4545454545454545,-1.4141414141414141,5.972332564262766,6.166290103589887,5.778375024935645
-0.43434343434343425,-1.4141414141414141,5.991757103378736,6.185421218260738,5.798092988496733
-0.41414141414141414,-1.4141414141414141,6.011604315685862,6.205091822458531,5.818116808913192
-0.3939393939393939,-1.4141414141414141,6.031868661283507,6.225280991868134,5.838456330698881
-0.3737373737373737,-1.4141414141414141,6.052544285340768,6.245968292446093,5.8591202782354435
-0.3535353535353535,-1.4141414141414141,6.073625020374793,6.267133826592176,5.88011621415741
-0.33333333333333326,-1.4141414141414141,6.095104388837539,6.28875826296452,5.901450514710558
-0.31313131313131304,-1.4141414141414141,6.1169756060101115,6.310822852141284,5.923128359878939
-0.2929292929292928,-1.4141414141414141,6.13923158320353,6.333309430366121,5.945153736040938
-0.2727272727272727,-1.4141414141414141,6.161864931264118,6.356200413605443,5.967529448922793
-0.2525252525252525,-1.4141414141414141,6.184867964381671,6.379478784055338,5.990257144708004
-0.23232323232323226,-1.4141414141414141,6.208232704197807,6.403128071039753,6.013337337355861
-0.21212121212121204,-1.4141414141414141,6.231950884211956,6.427132328094523,6.0367694403293894
-0.19191919191919182,-1.4141414141414141,6.256013954481599,6.451476107780902,6.060551801182296
-0.1717171717171716,-1.4141414141414141,6.280413086613331,6.47614443558394,6.084681737642722
-0.1515151515151515,-1.4141414141414141,6.305139179040878,6.5011227840467845,6.109155574034971
-0.13131313131313127,-1.4141414141414141,6.3301828625856364,6.526397048119137,6.1339686770521356
-0.11111111111111105,-1.4141414141414141,6.355534506295252,6.551953522479679,6.159115490110826
-0.09090909090909083,-1.4141414141414141,6.381184223555147,6.577778881523586,6.184589565586708
-0.07070707070707061,-1.4141414141414141,6.407121878467594,6.603860162502569,6.210383594432619
-0.050505050505050386,-1.4141414141414141,6.43333709249275,6.630184752249177,6.236489432736324
-0.030303030303030276,-1.4141414141414141,6.45981925134543,6.656740377759704,6.262898124931157
-0.010101010101010055,-1.4141414141414141,6.486557512141423,6.683515100934262,6.289599923348584
0.010101010101010166,-1.4141414141414141,6.513540810786426,6.710497317542026,6.316584304030827
0.030303030303030498,-1.4141414141414141,6.540757869600734,6.737675760624413,6.343839978577055
0.05050505050505061,-1.4141414141414141,6.5681972051722095,6.765039508272919,6.3713549020715
0.07070707070707072,-1.4141414141414141,6.5958471364299465,6.7925779958463455,6.3991162770135475
0.09090909090909105,-1.4141414141414141,6.6236957929306834,6.820281032538381,6.4271105533229855
0.11111111111111116,-1.4141414141414141,6.651731123349708,6.848138822183208,6.455323424516208
0.1313131313131315,-1.4141414141414141,6.679940904167745,6.876141988115874,6.483739820219617
0.1515151515151516,-1.4141414141414141,6.708312748545114,6.904281601843327,6.512343895246901
0.1717171717171717,-1.4141414141414141,6.736834115374077,6.932549215190866,6.541119015557289
0.19191919191919204,-1.4141414141414141,6.765492318500252,6.960936895520264,6.57004774148024
0.21212121212121215,-1.4141414141414141,6.794274536103418,6.989437263450888,6.599111808755948
0.2323232323232325,-1.4141414141414141,6.823167820228221,7.018043532445185,6.628292108011257
0.2525252525252526,-1.4141414141414141,6.85215910645476,7.046749549443923,6.657568663465597
0.27272727272727293,-1.4141414141414141,6.88123522369905,7.075549835563576,6.686920611834523
0.29292929292929304,-1.4141414141414141,6.91038290413308,7.104439625688646,6.716326182577514
0.31313131313131315,-1.4141414141414141,6.939588793214007,7.133414905606865,6.745762680821149
0.3333333333333335,-1.4141414141414141,6.968839459812069,7.162472445116652,6.7752064745074865
0.3535353535353536,-1.4141414141414141,6.99812140642633,7.191609825286734,6.804632987565927
0.3737373737373739,-1.4141414141414141,7.027421079477661,7.220825457958176,6.834016700997147
0.39393939393939403,-1.4141414141414141,7.056724879667842,7.250118595305595,6.863331164030089
0.41414141414141437,-1.4141414141414141,7.0860191723939625,7.279489327243802,6.892549017544123
0.4343434343434345,-1.4141414141414141,7.115290298206913,7.308938564423863,6.921642031989964
0.4545454545454546,-1.4141414141414141,7.1445245833029185,7.338468004664963,6.950581161940874
0.4747474747474749,-1.4141414141414141,7.1737083500369465,7.368080080861735,6.979336619212158
0.49494949494949503,-1.4141414141414141,7.20282792744666,7.397777888875705,7.007877966017615
0.5151515151515154,-1.4141414141414141,7.2318696617759315,7.427565094424052,7.036174229127811
0.5353535353535355,-1.4141414141414141,7.26081992698643,7.457445818840283,7.064194035132578
0.5555555555555556,-1.4141414141414141,7.289665135246368,7.487424504468798,7.091905766023938
0.5757575757575759,-1.4141414141414141,7.318391747384962,7.517505761564591,7.119277733205333
0.595959595959596,-1.4141414141414141,7.346986283301767,7.547694199788751,7.146278366814784
0.6161616161616164,-1.4141414141414141,7.375435332319642,7.577994248464469,7.172876416174816
0.6363636363636365,-1.4141414141414141,7.403725563470381,7.608409970878627,7.199041156062135
0.6565656565656568,-1.4141414141414141,7.431843735702346,7.638944878680581,7.224742592724111
0.6767676767676769,-1.4141414141414141,7.459776707998943,7.669601752938318,7.2499516630595675
0.696969696969697,-1.4141414141414141,7.487511449397767,7.700382478439778,7.274640420355755
0.7171717171717173,-1.4141414141414141,7.515035048899392,7.7312878974774035,7.298782200321381
0.7373737373737375,-1.4141414141414141,7.5423347252558965,7.76231768844249,7.322351762069303
0.7575757575757578,-1.4141414141414141,7.569397836628617,7.793470273383529,7.345325399873706
0.7777777777777779,-1.4141414141414141,7.596211890105223,7.82474275710226,7.367681023108186
0.7979797979797982,-1.4141414141414141,7.622764551066298,7.856130898704065,7.38939820342853
0.8181818181818183,-1.4141414141414141,7.649043652391731,7.887629114914155,7.410458189869306
0.8383838383838385,-1.4141414141414141,7.675037203497542,7.919230512879597,7.430843894115487
0.8585858585858588,-1.4141414141414141,7.70073339919397,7.9509269490327235,7.450539849355216
0.8787878787878789,-1.4141414141414141,7.726120628355785,7.982709109670573,7.469532147040997
0.8989898989898992,-1.4141414141414141,7.75118748239631,8.014566608398535,7.487808356394085
0.9191919191919193,-1.4141414141414141,7.77592276353645,8.046488095487467,7.505357431585433
0.9393939393939394,-1.4141414141414141,7.800315492860886,8.07846137433312,7.522169611388652
0.9595959595959598,-1.4141414141414141,7.82435491815321,8.110473520700372,7.5382363156060475
0.9797979797979799,-1.4141414141414141,7.8480305215027535,8.142511000974412,7.553550042031094
1.0,-1.4141414141414141,7.871332026675535,8.174559786390816,7.568104266960256
-1.0,-1.393939393939394,5.624123236729894,5.926375270574295,5.321871202885494
-0.9797979797979798,-1.393939393939394,5.631252273385442,5.924679659163625,5.337824887607259
-0.9595959595959596,-1.393939393939394,5.638833815288617,5.923820192296171,5.353847438281063
-0.9393939393939394,-1.393939393939394,5.646870573679292,5.923803508753355,5.369937638605229
-0.9191919191919192,-1.393939393939394,5.655364993391671,5.924635277575175,5.386094709208167
-0.898989898989899,-1.393939393939394,5.664319247790744,5.926320086824758,5.402318408756731
-0.8787878787878788,-1.393939393939394,5.673735233911933,5.928861327765826,5.41860914005804
-0.8585858585858586,-1.393939393939394,5.683614567811234,5.932261077325072,5.434968058297396
-0.8383838383838383,-1.393939393939394,5.69395858013325,5.936519982432062,5.451397177834439
-0.8181818181818181,-1.393939393939394,5.704768311903974,5.941637150491457,5.467899473316492
-0.797979797979798,-1.393939393939394,5.716044510555281,5.947610050768337,5.4844789703422245
-0.7777777777777778,-1.393939393939394,5.72778762618762,5.954434431742245,5.501140820632996
-0.7575757575757576,-1.393939393939394,5.739997808077324,5.962104259455006,5.517891356699642
-0.7373737373737373,-1.393939393939394,5.752674901434619,5.970611681526416,5.534738121342823
-0.7171717171717171,-1.393939393939394,5.765818444418236,5.979947020662328,5.551689868174144
-0.696969696969697,-1.393939393939394,5.779427665412159,5.990098800376075,5.568756530448243
-0.6767676767676767,-1.393939393939394,5.793501480569879,6.001053804149495,5.585949156990263
-0.6565656565656566,-1.393939393939394,5.808038491631122,6.012797167582669,5.603279815679576
-0.6363636363636364,-1.393939393939394,5.823036984015915,6.025312501362912,5.6207614666689185
-0.6161616161616161,-1.393939393939394,5.838494925200229,6.038582041240108,5.63840780916035
-0.5959595959595959,-1.393939393939394,5.85440996337755,6.052586819857523,5.656233106897576
-0.5757575757575757,-1.393939393939394,5.8707794264099356,6.067306854225585,5.674251998594286
-0.5555555555555556,-1.393939393939394,5.887600321072287,6.082721342163655,5.692479299980919
-0.5353535353535352,-1.393939393939394,5.904869332592726,6.098808860921929,5.7109298042635235
-0.5151515151515151,-1.393939393939394,5.922582824492074,6.115547561599454,5.729618087384694
-0.4949494949494949,-1.393939393939394,5.9407368387247494,6.132915353738143,5.7485583237113556
-0.4747474747474747,-1.393939393939394,5.959327096123266,6.150890075504027,5.767764116742504
-0.4545454545454545,-1.393939393939394,5.978348997148014,6.169449645997216,5.787248348298813
-0.43434343434343425,-1.393939393939394,5.997797622943686,6.188572197536651,5.807023048350722
-0.41414141414141414,-1.393939393939394,6.017667736703442,6.20823618681506,5.827099286591824
-0.3939393939393939,-1.393939393939394,6.0379537853413145,6.228420484880102,5.847487085802527
-0.3737373737373737,-1.393939393939394,6.058649901473214,6.249104446781261,5.868195356165168
-0.3535353535353535,-1.393939393939394,6.079749905706347,6.270267962298696,5.889231849113997
-0.33333333333333326,-1.393939393939394,6.1012473092366335,6.291891489638992,5.910603128834275
-0.31313131313131304,-1.393939393939394,6.123135316753076,6.313956074308963,5.932314559197189
-0.2929292929292928,-1.393939393939394,6.145406829648022,6.3364433554173605,5.954370303878683
-0.2727272727272727,-1.393939393939394,6.1680544495315575,6.359335561713223,5.976773337349892
-0.2525252525252525,-1.393939393939394,6.191070482047901,6.382615499544936,5.999525464550866
-0.23232323232323226,-1.393939393939394,6.214446940991678,6.406266534785993,6.022627347197363
-0.21212121212121204,-1.393939393939394,6.238175552720946,6.430272570567403,6.04607853487449
-0.19191919191919182,-1.393939393939394,6.262247760864042,6.454618022451681,6.069877499276403
-0.1717171717171716,-1.393939393939394,6.286654731316636,6.479287792467104,6.0940216701661685
-0.1515151515151515,-1.393939393939394,6.3113873575249615,6.504267243213631,6.118507471836292
-0.13131313131313127,-1.393939393939394,6.336436266051153,6.529542173041667,6.143330359060638
-0.11111111111111105,-1.393939393939394,6.361791822415798,6.555098793165049,6.1684848516665465
-0.09090909090909083,-1.393939393939394,6.387444137212931,6.5809237073802365,6.193964567045626
-0.07070707070707061,-1.393939393939394,6.413383072491852,6.607003894931476,6.219762250052228
-0.050505050505050386,-1.393939393939394,6.439598248400268,6.63332669695936,6.245869799841175
-0.030303030303030276,-1.393939393939394,6.466079050082587,6.659879806886542,6.272278293278632
-0.010101010101010055,-1.393939393939394,6.492814634827008,6.686651264943986,6.29897800471003
0.010101010101010166,-1.393939393939394,6.519793939454625,6.7136294570370385,6.325958421872212
0.030303030303030498,-1.393939393939394,6.547005687943608,6.740803118055432,6.353208257831785
0.05050505050505061,-1.393939393939394,6.574438399281076,6.76816133966612,6.380715458896033
0.07070707070707072,-1.393939393939394,6.6020803955349345,6.795693582600979,6.40846720846889
0.09090909090909105,-1.393939393939394,6.629919810137832,6.8233896933314755,6.436449926944188
0.11111111111111116,-1.393939393939394,6.65794459637495,6.851239925068224,6.464649267681676
0.1313131313131315,-1.393939393939394,6.6861425360671864,6.879234962835429,6.493050109298944
0.1515151515151516,-1.393939393939394,6.71450124844089,6.90736595241007,6.52163654447171
0.1717171717171717,-1.393939393939394,6.743008199175238,6.935624532738713,6.550391865611762
0.19191919191919204,-1.393939393939394,6.7716507096179,6.964002871402754,6.579298547833045
0.21212121212121215,-1.393939393939394,6.800415966159691,6.992493702576087,6.608338229743295
0.2323232323232325,-1.393939393939394,6.829291029758279,7.021090366757591,6.637491692758967
0.2525252525252526,-1.393939393939394,6.858262845601334,7.049786851416931,6.666738839785737
0.27272727272727293,-1.393939393939394,6.887318252898859,7.0785778315714225,6.696058674226295
0.29292929292929304,-1.393939393939394,6.9164439947945455,7.107458708994273,6.725429280594818
0.31313131313131315,-1.393939393939394,6.945626728385731,7.1364256486993325,6.75482780807213
0.3333333333333335,-1.393939393939394,6.974853034841424,7.165475611000719,6.78423045868213
0.3535353535353536,-1.393939393939394,7.004109429607686,7.194606377323509,6.813612481891863
0.3737373737373739,-1.393939393939394,7.033382372689608,7.223816567702895,6.842948177676321
0.39393939393939403,-1.393939393939394,7.062658278998991,7.253105647778249,6.872210910219732
0.41414141414141437,-1.393939393939394,7.091923528756677,7.282473922980299,6.901373134533055
0.4343434343434345,-1.393939393939394,7.121164477938565,7.311922517639781,6.93040643823735
0.4545454545454546,-1.393939393939394,7.150367468754131,7.341453336835712,6.95928160067255
0.4747474747474749,-1.393939393939394,7.179518840146325,7.37106900907964,6.98796867121301
0.49494949494949503,-1.393939393939394,7.208604938301612,7.400772808428997,7.016437068174226
0.5151515151515154,-1.393939393939394,7.237612127159044,7.430568555205519,7.044655699112568
0.5353535353535355,-1.393939393939394,7.266526798907077,7.46046049536712,7.072593102447034
0.5555555555555556,-1.393939393939394,7.295335384456993,7.490453159632399,7.100217609281587
0.5757575757575759,-1.393939393939394,7.324024363881821,7.520551204522757,7.127497523240885
0.595959595959596,-1.393939393939394,7.3525802768095705,7.5507592387677605,7.1544013148513805
0.6161616161616164,-1.393939393939394,7.38098973275984,7.58108163966413,7.18089782585555
0.6363636363636365,-1.393939393939394,7.409239421412787,7.611522364956711,7.206956477868863
0.6565656565656568,-1.393939393939394,7.437316122799596,7.642084766648681,7.2325474789505115
0.6767676767676769,-1.393939393939394,7.46520671740375,7.672771413416039,7.257642021391461
0.696969696969697,-1.393939393939394,7.492898196162384,7.70358392834363,7.282212463981139
0.7171717171717173,-1.393939393939394,7.520377670357308,7.734522848075559,7.306232492639057
0.7373737373737375,-1.393939393939394,7.547632381385298,7.765587508520259,7.329677254250337
0.7575757575757578,-1.393939393939394,7.574649710397526,7.796775960879142,7.3525234599159095
0.7777777777777779,-1.393939393939394,7.601417187798008,7.828084920118321,7.374749455477695
0.7979797979797982,-1.393939393939394,7.6279225025914625,7.85950974631561,7.396335258867315
0.8181818181818183,-1.393939393939394,7.654153511570735,7.891044457643111,7.417262565498359
0.8383838383838385,-1.393939393939394,7.6800982483345805,7.922681772258615,7.437514724410546
0.8585858585858588,-1.393939393939394,7.705744932126507,7.9544131752769855,7.457076688976028
0.8787878787878789,-1.393939393939394,7.731081976485843,7.986229006178138,7.475934946793548
0.8989898989898992,-1.393939393939394,7.756097997702277,8.018118561643346,7.494077433761207
0.9191919191919193,-1.393939393939394,7.780781823065574,8.050070208770988,7.511493437360161
0.9393939393939394,-1.393939393939394,7.8051224989021,8.082071503944826,7.528173493859374
0.9595959595959598,-1.393939393939394,7.829109298390635,8.114109313101277,7.544109283679992
0.9797979797979799,-1.393939393939394,7.852731729149503,8.146169929824756,7.5592935284742495
1.0,-1.393939393939394,7.875979540588138,8.178239188441989,7.573719892734288
-1.0,-1.3737373737373737,5.629197138792033,5.93039871671688,5.327995560867187
-0.9797979797979798,-1.3737373737373737,5.6363743428611475,5.92866980472001,5.344078881002285
-0.9595959595959596,-1.3737373737373737,5.644003350799367,5.927773967508158,5.360232734090576
-0.9393939393939394,-1.3737373737373737,5.6520868490056335,5.927717992244656,5.376455705766611
-0.9191919191919192,-1.3737373737373737,5.660627257696671,5.928507735985661,5.392746779407681
-0.898989898989899,-1.3737373737373737,5.669626725863271,5.930148015957548,5.409105435768994
-0.8787878787878788,-1.3737373737373737,5.679087126429569,5.9326424942170615,5.425531758642077
-0.8585858585858586,-1.3737373737373737,5.689010051622886,5.935993559310246,5.442026543935526
-0.8383838383838383,-1.3737373737373737,5.699396808561213,5.9402022083061015,5.458591408816324
-0.8181818181818181,-1.3737373737373737,5.7102484150654105,5.945267933334847,5.475228896795974
-0.797979797979798,-1.3737373737373737,5.721565595702908,5.951188617307932,5.491942574097885
-0.7777777777777778,-1.3737373737373737,5.733348778069421,5.957960443938358,5.508737112200484
-0.7575757575757576,-1.3737373737373737,5.74559808931512,5.9655778272585795,5.52561835137166
-0.7373737373737373,-1.3737373737373737,5.75831335292126,5.974033365567783,5.5425933402747365
-0.7171717171717171,-1.3737373737373737,5.771494085733178,5.9833178241069644,5.559670347359391
-0.696969696969697,-1.3737373737373737,5.785139495255124,5.9934201496774095,5.576858840832839
-0.6767676767676767,-1.3737373737373737,5.7992484772124175,6.004327519015255,5.59416943540958
-0.6565656565656566,-1.3737373737373737,5.8138196133856725,6.016025421053612,5.611613805717733
-0.6363636363636364,-1.3737373737373737,5.828851169722093,6.028497771473114,5.629204567971072
-0.6161616161616161,-1.3737373737373737,5.844341094727994,6.041727056152482,5.646955133303507
-0.5959595959595959,-1.3737373737373737,5.860287018146882,6.055694498642863,5.664879537650901
-0.5757575757575757,-1.3737373737373737,5.876686249926661,6.070380245657407,5.682992254195915
-0.5555555555555556,-1.3737373737373737,5.8935357794796035,6.085763563790978,5.701307995168229
-0.5353535353535352,-1.3737373737373737,5.910832275238114,6.101823040560309,5.719841509915919
-0.5151515151515151,-1.3737373737373737,5.928572084509021,6.118536783021534,5.7386073859965085
-0.4949494949494949,-1.3737373737373737,5.946751233628991,6.135882607987551,5.757619859270431
-0.4747474747474747,-1.3737373737373737,5.965365428422895,6.153838218796632,5.776892638049158
-0.4545454545454545,-1.3737373737373737,5.984410054967166,6.172381364782794,5.796438745151539
-0.43434343434343425,-1.3737373737373737,6.003880180659143,6.191489980859741,5.816270380458546
-0.41414141414141414,-1.3737373737373737,6.023770555593713,6.211142305802821,5.836398805384605
-0.3939393939393939,-1.3737373737373737,6.0440756142476575,6.231316978938052,5.856834249557263
-0.3737373737373737,-1.3737373737373737,6.064789477472032,6.251993115860507,5.877585839083557
-0.3535353535353535,-1.3737373737373737,6.085905954792409,6.273150364493507,5.898661545091311
-0.33333333333333326,-1.3737373737373737,6.107418547016547,6.294768943350683,5.92006815068241
-0.31313131313131304,-1.3737373737373737,6.129320449148449,6.316829664161462,5.941811234135436
-0.2929292929292928,-1.3737373737373737,6.15160455360765,6.339313941200102,5.963895166015199
-0.2727272727272727,-1.3737373737373737,6.174263453752096,6.362203789642853,5.986323117861339
-0.2525252525252525,-1.3737373737373737,6.1972894477024,6.385481815254911,6.009097080149889
-0.23232323232323226,-1.3737373737373737,6.220674542465289,6.409131197519533,6.032217887411046
-0.21212121212121204,-1.3737373737373737,6.244410458353241,6.433135668146843,6.055685248559639
-0.19191919191919182,-1.3737373737373737,6.2684886336972605,6.45747948668216,6.079497780712361
-0.1717171717171716,-1.3737373737373737,6.29290022984918,6.482147414696891,6.103653045001469
-0.1515151515151515,-1.3737373737373737,6.317636136469545,6.507124689849124,6.128147583089967
-0.13131313131313127,-1.3737373737373737,6.342686977096872,6.532397000904625,6.152976953289119
-0.11111111111111105,-1.3737373737373737,6.3680431149935295,6.557950464572074,6.178135765414985
-0.09090909090909083,-1.3737373737373737,6.393694659263282,6.5837716049143005,6.203617713612264
-0.07070707070707061,-1.3737373737373737,6.419631471235079,6.609847335892461,6.229415606577698
-0.050505050505050386,-1.3737373737373737,6.445843171107443,6.636164947515654,6.255521394699231
-0.030303030303030276,-1.3737373737373737,6.472319144847282,6.662712095946159,6.281926193748405
-0.010101010101010055,-1.3737373737373737,6.499048551336898,6.689476797822816,6.30862030485098
0.010101010101010166,-1.3737373737373737,6.526020329762285,6.716447428966396,6.335593230558174
0.030303030303030498,-1.3737373737373737,6.553223207235823,6.743612727624731,6.3628336868469155
0.05050505050505061,-1.3737373737373737,6.580645706645925,6.770961802261366,6.390329611030485
0.07070707070707072,-1.3737373737373737,6.608276154726084,6.7984841438994,6.418068165552769
0.09090909090909105,-1.3737373737373737,6.636102690335265,6.826169642969287,6.4460357377012425
0.11111111111111116,-1.3737373737373737,6.664113272941489,6.854008610492587,6.474217935390392
0.1313131313131315,-1.3737373737373737,6.69229569130014,6.881991803441683,6.5025995791585975
0.1515151515151516,-1.3737373737373737,6.720637572318159,6.910110453965625,6.5311646906706935
0.1717171717171717,-1.3737373737373737,6.749126390095215,6.938356302123568,6.559896478066863
0.19191919191919204,-1.3737373737373737,6.7777494751325476,6.966721631663852,6.5887773186012435
0.21212121212121215,-1.3737373737373737,6.806494023700037,6.995199308224721,6.617788739175354
0.2323232323232325,-1.3737373737373737,6.835347107351907,7.023782819241036,6.646911395462779
0.2525252525252526,-1.3737373737373737,6.864295682581002,7.052466314630933,6.676125050531071
0.27272727272727293,-1.3737373737373737,6.893326600601802,7.081244647174451,6.7054085540291535
0.29292929292929304,-1.3737373737373737,6.922426617251795,7.110113411304842,6.7347398231987485
0.31313131313131315,-1.3737373737373737,6.95158240300084,7.1390689787921735,6.764095827209506
0.3333333333333335,-1.3737373737373737,6.980780553058042,7.168108529586517,6.7934525765295675
0.3535353535353536,-1.3737373737373737,7.010007597565415,7.1972300758933825,6.822785119237447
0.3737373737373739,-1.3737373737373737,7.039250011867568,7.226432477327762,6.852067546407374
0.39393939393939403,-1.3737373737373737,7.068494226846551,7.255715444867634,6.881273008825468
0.41414141414141437,-1.3737373737373737,7.097726639310845,7.285079531286622,6.9103737473350675
0.4343434343434345,-1.3737373737373737,7.1269336224275275,7.314526105669074,6.939341139185981
0.4545454545454546,-1.3737373737373737,7.156101536186393,7.344057309922894,6.9681457624498915
0.4747474747474749,-1.3737373737373737,7.1852167378850025,7.373675995385157,6.996757480384848
0.49494949494949503,-1.3737373737373737,7.214265592623492,7.403385638224774,7.02514554702221
0.5151515151515154,-1.3737373737373737,7.243234483797776,7.433190233034633,7.053278734560919
0.5353535353535355,-1.3737373737373737,7.272109823580293,7.4630941649160425,7.081125482244544
0.5555555555555556,-1.3737373737373737,7.3008780633767465,7.4931020614547155,7.1086540652987775
0.5757575757575759,-1.3737373737373737,7.3295257042481,7.523218627195141,7.135832781301059
0.595959595959596,-1.3737373737373737,7.358039307286426,7.553448464461649,7.1626301501112035
0.6161616161616164,-1.3737373737373737,7.386405503933822,7.583795885515254,7.189015122352389
0.6363636363636365,-1.3737373737373737,7.414611006233303,7.6142647220954816,7.214957290371124
0.6565656565656568,-1.3737373737373737,7.4426426170009545,7.644858138934821,7.240427095067088
0.6767676767676769,-1.3737373737373737,7.4704872399085405,7.675578458224466,7.265396021592615
0.696969696969697,-1.3737373737373737,7.498131889465911,7.706427001695552,7.289836777236269
0.7171717171717173,-1.3737373737373737,7.525563700892906,7.73740395631854,7.313723445467272
0.7373737373737375,-1.3737373737373737,7.55276993987018,7.768508268437207,7.3370316113031535
0.7575757575757578,-1.3737373737373737,7.579738012159068,7.799737569670871,7.359738454647266
0.7777777777777779,-1.3737373737373737,7.606455473080221,7.831088136150283,7.381822810010158
0.7979797979797982,-1.3737373737373737,7.632910036841499,7.8625548809623735,7.403265192720624
0.8181818181818183,-1.3737373737373737,7.659089585705291,7.894131377925323,7.42404779348526
0.8383838383838385,-1.3737373737373737,7.684982178986042,7.925809913523874,7.444154444448209
0.8585858585858588,-1.3737373737373737,7.710576061868814,7.957581562681182,7.463570561056446
0.8787878787878789,-1.3737373737373737,7.735859674039893,7.989436283477048,7.482283064602738
0.8989898989898992,-1.3737373737373737,7.7608216581209035,8.021363025617216,7.500280290624592
0.9191919191919193,-1.3737373737373737,7.785450867897963,8.053349847578739,7.517551888217187
0.9393939393939394,-1.3737373737373737,7.809736376337773,8.085384037756752,7.534088714918795
0.9595959595959598,-1.3737373737373737,7.833667483382822,8.117452235529079,7.549882731236564
0.9797979797979799,-1.3737373737373737,7.857233723518125,8.14954054887707,7.564926898159181
1.0,-1.3737373737373737,7.880424873102294,8.181634665950256,7.579215080254332
-1.0,-1.3535353535353534,5.634361585044376,5.934443952252796,5.334279217835956
-0.9797979797979798,-1.3535353535353534,5.641585927544647,5.9326736821473585,5.350498172941936
-0.9595959595959596,-1.3535353535353534,5.6492613144406425,5.931733115693586,5.366789513187699
-0.9393939393939394,-1.3535353535353534,5.657390406981939,5.931629194670965,5.383151619292914
-0.9191919191919192,-1.3535353535353534,5.6659756004939394,5.932367973860972,5.399583227126907
-0.898989898989899,-1.3535353535353534,5.675019019354494,5.933954513346631,5.416083525362357
-0.8787878787878788,-1.3535353535353534,5.6845225121735865,5.936392764096171,5.432652260251002
-0.8585858585858586,-1.3535353535353534,5.694487647183318,5.93968544920749,5.4492898451591465
-0.8383838383838383,-1.3535353535353534,5.704915707845471,5.943833943926158,5.4659974717647835
-0.8181818181818181,-1.3535353535353534,5.715807688683582,5.948838158356876,5.482777219010288
-0.797979797979798,-1.3535353535353534,5.727164291346352,5.954696427448242,5.499632155244461
-0.7777777777777778,-1.3535353535353534,5.7389859209088705,5.961405413369718,5.516566428448023
-0.7575757575757576,-1.3535353535353534,5.751272682418016,5.968960025593464,5.533585339242567
-0.7373737373737373,-1.3535353535353534,5.764024377688132,5.977353363937952,5.550695391438313
-0.7171717171717171,-1.3535353535353534,5.7772405023527496,5.9865766892838055,5.567904315421694
-0.696969696969697,-1.3535353535353534,5.790920243177886,5.996619425740985,5.585221060614787
-0.6767676767676767,-1.3535353535353534,5.8050624756422495,6.007469196737582,5.602655754546917
-0.6565656565656566,-1.3535353535353534,5.819665761789379,6.019111895837827,5.620219627740931
-0.6363636363636364,-1.3535353535353534,5.834728348356267,6.031531791311326,5.637924905401207
-0.6161616161616161,-1.3535353535353534,5.850248165183003,6.044711661627635,5.655784668738371
-0.5959595959595959,-1.3535353535353534,5.866222823907478,6.05863295739053,5.673812690424426
-0.5757575757575757,-1.3535353535353534,5.882649616948847,6.073275983900032,5.692023249997662
-0.5555555555555556,-1.3535353535353534,5.899525516783335,6.08862009760533,5.71043093596134
-0.5353535353535352,-1.3535353535353534,5.916847175515272,6.104643909304441,5.729050441726104
-0.5151515151515151,-1.3535353535353534,5.934610924746358,6.1213254871104725,5.747896362382243
-0.4949494949494949,-1.3535353535353534,5.952812775745395,6.138642552698569,5.766982998792221
-0.4747474747474747,-1.3535353535353534,5.971448419920603,6.156572665365172,5.786324174476034
-0.4545454545454545,-1.3535353535353534,5.990513229596239,6.1750933894947755,5.805933069697702
-0.43434343434343425,-1.3535353535353534,6.010002259094855,6.194182442442541,5.825822075747169
-0.41414141414141414,-1.3535353535353534,6.02991024612614,6.2138178209612045,5.8460026712910755
-0.3939393939393939,-1.3535353535353534,6.05023161348296,6.233977905615948,5.8664853213499715
-0.3737373737373737,-1.3535353535353534,6.070960471044853,6.254641543536326,5.887279398553381
-0.3535353535353535,-1.3535353535353534,6.092090618088798,6.275788110692396,5.908393125485199
-0.33333333333333326,-1.3535353535353534,6.113615545906704,6.297397555479076,5.929833536334332
-0.31313131313131304,-1.3535353535353534,6.135528440728794,6.319450425770468,5.95160645568712
-0.2929292929292928,-1.3535353535353534,6.1578221869515435,6.341927881774696,5.973716492128391
-0.2727272727272727,-1.3535353535353534,6.180489370668453,6.364811697165198,5.996167044171708
-0.2525252525252525,-1.3535353535353534,6.203522283501716,6.388084250801667,6.018960316201765
-0.23232323232323226,-1.3535353535353534,6.226912926732291,6.411728511296195,6.042097342168388
-0.21212121212121204,-1.3535353535353534,6.2506530157255265,6.4357280164561335,6.065578014994919
-0.19191919191919182,-1.3535353535353534,6.274733984649216,6.460066849400359,6.089401119898072
-0.1717171717171716,-1.3535353535353534,6.2991469914805585,6.484729612976874,6.113564369984243
-0.1515151515151515,-1.3535353535353534,6.323882923297939,6.509701403779162,6.138064442816716
-0.13131313131313127,-1.3535353535353534,6.348932401853378,6.5349677869783385,6.162897016728417
-0.11111111111111105,-1.3535353535353534,6.37428578942094,6.5605147728555835,6.188056805986296
-0.09090909090909083,-1.3535353535353534,6.3999331949160885,6.586328795859093,6.213537593973084
-0.07070707070707061,-1.3535353535353534,6.425864480280531,6.6123966967776,6.239332263783462
-0.050505050505050386,-1.3535353535353534,6.452069267127017,6.638705708544383,6.265432825709651
-0.030303030303030276,-1.3535353535353534,6.478536943637757,6.665243446016074,6.291830441259441
-0.010101010101010055,-1.3535353535353534,6.505256671710434,6.691997900067183,6.318515443353685
0.010101010101010166,-1.3535353535353534,6.532217394344662,6.718957436111565,6.345477352577759
0.030303030303030498,-1.3535353535353534,6.559407843262225,6.746110797256315,6.372704889268134
0.05050505050505061,-1.3535353535353534,6.586816546753536,6.773447112085125,6.400185981421946
0.07070707070707072,-1.3535353535353534,6.61443183774274,6.800955907101259,6.4279077683842205
0.09090909090909105,-1.3535353535353534,6.6422418620634955,6.828627123724806,6.455856600402185
0.11111111111111116,-1.3535353535353534,6.670234586937262,6.856451139734795,6.484018034139729
0.1313131313131315,-1.3535353535353534,6.698397809645612,6.8844187949174165,6.512376824373807
0.1515151515151516,-1.3535353535353534,6.7267191663876655,6.912521420648065,6.540916912127266
0.1717171717171717,-1.3535353535353534,6.755186141313947,6.940750872984274,6.569621409643621
0.19191919191919204,-1.3535353535353534,6.783786075727159,6.969099568789588,6.59847258266473
0.21212121212121215,-1.3535353535353534,6.812506177440528,6.997560524227038,6.627451830654018
0.2323232323232325,-1.3535353535353534,6.84133353028413,7.026127394846545,6.6565396657217155
0.2525252525252526,-1.3535353535353534,6.870255103749204,7.054794516293001,6.685715691205408
0.27272727272727293,-1.3535353535353534,6.899257762760472,7.083556944462,6.714958581058944
0.29292929292929304,-1.3535353535353534,6.928328277566277,7.112410493758543,6.744246061374011
0.31313131313131315,-1.3535353535353534,6.957453333736062,7.141351771833219,6.773554895638905
0.3333333333333335,-1.3535353535353534,6.98661954225479,7.170378208967246,6.802860875542334
0.3535353535353536,-1.3535353535353534,7.015813449703538,7.1994880800907115,6.832138819316365
0.3737373737373739,-1.3535353535353534,7.045021548515624,7.228680517162872,6.861362579868376
0.39393939393939403,-1.3535353535353534,7.074230287297229,7.257955509564778,6.8905050650296795
0.41414141414141437,-1.3535353535353534,7.103426081201764,7.287313890081101,6.919538272322427
0.4343434343434345,-1.3535353535353534,7.132595322346713,7.316757304092686,6.94843334060074
0.4545454545454546,-1.3535353535353534,7.16172439026218,7.346288159844863,6.977160620679498
0.4747474747474749,-1.3535353535353534,7.190799662359664,7.375909558012233,7.005689766707095
0.49494949494949503,-1.3535353535353534,7.219807524410156,7.405625199377255,7.033989849443056
0.5151515151515154,-1.3535353535353534,7.248734381020398,7.435439270274138,7.062029491766658
0.5353535353535355,-1.3535353535353534,7.277566666095918,7.465356306392569,7.089777025799267
0.5555555555555556,-1.3535353535353534,7.3062908532799735,7.495381036756423,7.117200669803524
0.5757575757575759,-1.3535353535353534,7.334893466357146,7.525518210956432,7.14426872175786
0.595959595959596,-1.3535353535353534,7.363361089610532,7.555772413943292,7.170949765277771
0.6161616161616164,-1.3535353535353534,7.3916803781216,7.586147873910505,7.197212882332694
0.6363636363636365,-1.3535353535353534,7.419838068001762,7.61664826966245,7.223027866341074
0.6565656565656568,-1.3535353535353534,7.447820986544846,7.64727654446618,7.2483654286235115
0.6767676767676769,-1.3535353535353534,7.475616062289744,7.678034733457787,7.2731973911217
0.696969696969697,-1.3535353535353534,7.503210334982664,7.708923811291814,7.297496858673514
0.7171717171717173,-1.3535353535353534,7.530590965428562,7.7399435658067945,7.32123836505033
0.7373737373737375,-1.3535353535353534,7.55774524522135,7.771092502138495,7.3443979883042045
0.7575757575757578,-1.3535353535353534,7.58466060634289,7.802367780055163,7.366953432630617
0.7777777777777779,-1.3535353535353534,7.611324630620637,7.833765185472082,7.388884075769193
0.7979797979797982,-1.3535353535353534,7.637725059034383,7.865279135305949,7.410170982762818
0.8181818181818183,-1.3535353535353534,7.663849800862292,7.896902713186769,7.430796888537815
0.8383838383838385,-1.3535353535353534,7.689686942657056,7.928627732259433,7.45074615305468
0.8585858585858588,-1.3535353535353534,7.715224757043,7.960444820359827,7.470004693726173
0.8787878787878789,-1.3535353535353534,7.740451711325166,7.992343522345219,7.4885599003051135
0.8989898989898992,-1.3535353535353534,7.765356475901928,8.02431241427355,7.506400537530307
0.9191919191919193,-1.3535353535353534,7.789927932472556,8.056339224350232,7.523516640594879
0.9393939393939394,-1.3535353535353534,7.814155182031785,8.088410956083658,7.539899407979911
0.9595959595959598,-1.3535353535353534,7.838027552643544,8.120514009750744,7.555541095536343
0.9797979797979799,-1.3535353535353534,7.861534606986202,8.152634299085905,7.5704349148865
1.0,-1.3535353535353534,7.884666149662353,8.184757360831101,7.584574938493605
-1.0,-1.3333333333333333,5.639614452588063,5.938524273765389,5.340704631410737
-0.9797979797979798,-1.3333333333333333,5.646884884843111,5.9367049849864335,5.357064784699788
-0.9595959595959596,-1.3333333333333333,5.654605544230205,5.935711710917244,5.373499377543166
-0.9393939393939394,-1.3333333333333333,5.662779066551468,5.935551549606392,5.390006583496544
-0.9191919191919192,-1.3333333333333333,5.671407821977336,5.936230758471602,5.4065848854830705
-0.898989898989899,-1.3333333333333333,5.68049391004421,5.9377546491915725,5.4232331708968475
-0.8787878787878788,-1.3333333333333333,5.690039154855039,5.940127474827949,5.439950834882128
-0.8585858585858586,-1.3333333333333333,5.700045100490099,5.943352311199144,5.456737889781055
-0.8383838383838383,-1.3333333333333333,5.710513006635115,5.947430935344841,5.473595077925389
-0.8181818181818181,-1.3333333333333333,5.721443844433756,5.95236370474755,5.490523984119961
-0.797979797979798,-1.3333333333333333,5.732838292571185,5.958149441721488,5.507527143420882
-0.7777777777777778,-1.3333333333333333,5.7446967335952746,5.964785328015814,5.5246081391747355
-0.7575757575757576,-1.3333333333333333,5.75701925048167,5.9722668150803795,5.54177168588296
-0.7373737373737373,-1.3333333333333333,5.769805623448848,5.980587555463045,5.559023691434651
-0.7171717171717171,-1.3333333333333333,5.783055327028923,5.98973936053277,5.576371293525076
-0.696969696969697,-1.3333333333333333,5.796767527399715,5.999712188843318,5.5938228659561124
-0.6767676767676767,-1.3333333333333333,5.810941079983403,6.010494168373463,5.611387991593342
-0.6565656565656566,-1.3333333333333333,5.825574527316634,6.022071654151777,5.629077400481492
-0.6363636363636364,-1.3333333333333333,5.840666097196824,6.034429321084542,5.646902873309105
-0.6161616161616161,-1.3333333333333333,5.856213701109036,6.047550289779653,5.664877112438419
-0.5959595959595959,-1.3333333333333333,5.872214932937466,6.061416281431924,5.6830135844430085
-0.5757575757575757,-1.3333333333333333,5.888667067965292,6.076007796232212,5.7013263396983715
-0.5555555555555556,-1.3333333333333333,5.905567062166252,6.091304308648671,5.719829815683833
-0.5353535353535352,-1.3333333333333333,5.922911551791192,6.107284472355393,5.738538631226992
-0.5151515151515151,-1.3333333333333333,5.940696853252077,6.123926327424157,5.757467379079997
-0.4949494949494949,-1.3333333333333333,5.958918963306126,6.141207502927499,5.776630423684753
-0.4747474747474747,-1.3333333333333333,5.9775735595418755,6.159105408859433,5.796041710224318
-0.4545454545454545,-1.3333333333333333,5.996656001169083,6.177597412493072,5.815714589845094
-0.43434343434343425,-1.3333333333333333,6.0161613301135635,6.196660995528314,5.835661664698813
-0.41414141414141414,-1.3333333333333333,6.036084272418116,6.2162738898045875,5.855894655031645
-0.3939393939393939,-1.3333333333333333,6.056419239950033,6.2364141905518276,5.876424289348239
-0.3737373737373737,-1.3333333333333333,6.077160332415355,6.257060447246372,5.897260217584338
-0.3535353535353535,-1.3333333333333333,6.098301339679831,6.278191733122331,5.918410946237331
-0.33333333333333326,-1.3333333333333333,6.119835744395968,6.299787694963159,5.939883793828777
-0.31313131313131304,-1.3333333333333333,6.1417567249352665,6.3218285853299525,5.96168486454058
-0.2929292929292928,-1.3333333333333333,6.164057158624274,6.344295279607132,5.983819037641417
-0.2727272727272727,-1.3333333333333333,6.186729625282977,6.367169280394263,6.006289970171691
-0.2525252525252525,-1.3333333333333333,6.209766411063214,6.390432711648804,6.029100110477623
-0.23232323232323226,-1.3333333333333333,6.233159512584825,6.414068304976973,6.052250720192677
-0.21212121212121204,-1.3333333333333333,6.2569006413666965,6.438059380207729,6.075741902525664
-0.19191919191919182,-1.3333333333333333,6.280981228549532,6.462389822151077,6.099572634947987
-0.1717171717171716,-1.3333333333333333,6.305392429906634,6.487044055278332,6.123740804534936
-0.1515151515151515,-1.3333333333333333,6.330125131139038,6.512007017753493,6.148243244524583
-0.13131313131313127,-1.3333333333333333,6.355169953450325,6.537264136035638,6.173075770865012
-0.11111111111111105,-1.3333333333333333,6.380517259396843,6.562801301088399,6.198233217705287
-0.09090909090909083,-1.3333333333333333,6.406157159007983,6.588604847049585,6.223709470966381
-0.07070707070707061,-1.3333333333333333,6.432079516171324,6.614661532965049,6.2494974993776
-0.050505050505050386,-1.3333333333333333,6.458273955276875,6.640958528197871,6.275589382355879
-0.030303030303030276,-1.3333333333333333,6.484729868114322,6.667483401871298,6.301976334357347
-0.010101010101010055,-1.3333333333333333,6.511436421016921,6.694224116643562,6.32864872539028
0.010101010101010166,-1.3333333333333333,6.53838256224535,6.721169027062534,6.355596097428166
0.030303030303030498,-1.3333333333333333,6.56555702960435,6.748306882594838,6.382807176613863
0.05050505050505061,-1.3333333333333333,6.592948358285007,6.7756268354224725,6.410269881147541
0.07070707070707072,-1.3333333333333333,6.620544888924886,6.803118452960942,6.437971324888831
0.09090909090909105,-1.3333333333333333,6.648334775878124,6.83077173507138,6.465897816684867
0.11111111111111116,-1.3333333333333333,6.676305995687282,6.858577135760745,6.494034855613819
0.1313131313131315,-1.3333333333333333,6.704446355748512,6.886525589189517,6.522367122307507
0.1515151515151516,-1.3333333333333333,6.7327435031611795,6.9146085396302395,6.55087846669212
0.1717171717171717,-1.3333333333333333,6.761184933753135,6.942817974995038,6.579551892511232
0.19191919191919204,-1.3333333333333333,6.789758001272248,6.971146463317065,6.608369539227431
0.21212121212121215,-1.3333333333333333,6.81844992673484,6.999587191592309,6.637312661877371
0.2323232323232325,-1.3333333333333333,6.847247807921412,7.02813400603868,6.666361609804143
0.2525252525252526,-1.3333333333333333,6.876138629009664,7.056781452808264,6.695495805211064
0.27272727272727293,-1.3333333333333333,6.90510927033495,7.085524817850314,6.724693722819587
0.29292929292929304,-1.3333333333333333,6.934146518267866,7.114360164509465,6.753932872026267
0.31313131313131315,-1.3333333333333333,6.963237075198529,7.143284367108717,6.78318978328834
0.3333333333333335,-1.3333333333333333,6.99236756961728,7.172295138599253,6.812440000635307
0.3535353535353536,-1.3333333333333333,7.021524566280915,7.201391050127237,6.841658082434593
0.3737373737373739,-1.3333333333333333,7.05069457645383,7.230571540119861,6.870817612787798
0.39393939393939403,-1.3333333333333333,7.079864068213199,7.259836910485739,6.899891225940659
0.41414141414141437,-1.3333333333333333,7.109019476807289,7.289188307382921,6.928850646231656
0.4343434343434345,-1.3333333333333333,7.138147215055808,7.318627684185458,6.957666745926158
0.4545454545454546,-1.3333333333333333,7.167233683781272,7.348157744515562,6.986309623046982
0.4747474747474749,-1.3333333333333333,7.1962652822603825,7.377781863675161,7.014748700845604
0.49494949494949503,-1.3333333333333333,7.225228418684046,7.407503987483233,7.042952849884859
0.5151515151515154,-1.3333333333333333,7.254109520615172,7.437328508459238,7.070890532771106
0.5353535353535355,-1.3333333333333333,7.282895045432897,7.467260120337998,7.098529970527797
0.5555555555555556,-1.3333333333333333,7.311571490752192,7.497303653211949,7.125839328292434
0.5757575757575759,-1.3333333333333333,7.340125404807846,7.5274638929021265,7.152786916713566
0.595959595959596,-1.3333333333333333,7.368543396791618,7.557745389455119,7.179341404128117
0.6161616161616164,-1.3333333333333333,7.3968121471317545,7.588152260818516,7.205472033444993
0.6363636363636365,-1.3333333333333333,7.424918417703913,7.618687998540471,7.231148836867355
0.6565656565656568,-1.3333333333333333,7.45284906196264,7.6493552828108795,7.2563428411144
0.6767676767676769,-1.3333333333333333,7.480591034982829,7.680155814063521,7.281026255902137
0.696969696969697,-1.3333333333333333,7.508131403400506,7.711090167698415,7.305172639102598
0.7171717171717173,-1.3333333333333333,7.535457355242535,7.742157677422049,7.328757033063021
0.7373737373737375,-1.3333333333333333,7.562556209634986,7.773356351109283,7.351756068160689
0.7575757575757578,-1.3333333333333333,7.58941542638002,7.804682821305249,7.374148031454791
0.7777777777777779,-1.3333333333333333,7.616022615391406,7.836132330580214,7.395912900202599
0.7979797979797982,-1.3333333333333333,7.642365545978811,7.86769875014484,7.417032341812782
0.8181818181818183,-1.3333333333333333,7.668432155971502,7.899374628519662,7.437489683423341
0.8383838383838385,-1.3333333333333333,7.694210560671944,7.931151265944999,7.45726985539889
0.8585858585858588,-1.3333333333333333,7.719689061630315,7.963018809336643,7.476359313923987
0.8787878787878789,-1.3333333333333333,7.744856155231069,7.994966362353374,7.494745948108765
0.8989898989898992,-1.3333333333333333,7.76970054108286,8.026982105145029,7.5124189770206895
0.9191919191919193,-1.3333333333333333,7.794211130203585,8.059053418766716,7.529368841640453
0.9393939393939394,-1.3333333333333333,7.818377052992377,8.091167009872239,7.545587096112515
0.9595959595959598,-1.3333333333333333,7.8421876669808706,8.123309032036085,7.561066301925656
0.9797979797979799,-1.3333333333333333,7.865632564356071,8.155465200911056,7.575799927801086
1.0,-1.3333333333333333,7.88870157924784,8.187620901174332,7.589782257321348
-1.0,-1.3131313131313131,5.6449535884638475,5.942655383081561,5.347251793846134
-0.9797979797979798,-1.3131313131313131,5.6522690425585855,5.940779918063056,5.363758167054115
-0.9595959595959596,-1.3131313131313131,5.660033849057939,5.9397264476906955,5.380341250425182
-0.9393939393939394,-1.3131313131313131,5.668250618028964,5.939502222902803,5.396999013155124
-0.9191919191919192,-1.3131313131313131,5.676921694233828,5.94011370324731,5.413729685220345
-0.898989898989899,-1.3131313131313131,5.686049152149184,5.941566455065088,5.4305318492332795
-0.8787878787878788,-1.3131313131313131,5.695634791188171,5.943865040856577,5.447404541519765
-0.8585858585858586,-1.3131313131313131,5.705680131132549,5.9470129015215205,5.464347360743578
-0.8383838383838383,-1.3131313131313131,5.71618640778196,5.9510122339371145,5.481360581626805
-0.8181818181818181,-1.3131313131313131,5.727154568827254,5.955863867250341,5.498445270404168
-0.797979797979798,-1.3131313131313131,5.738585269954794,5.96156714205809,5.515603397851498
-0.7777777777777778,-1.3131313131313131,5.750478871187933,5.968119797386634,5.5328379449892315
-0.7575757575757576,-1.3131313131313131,5.762835433472226,5.975517870958935,5.550152995985517
-0.7373737373737373,-1.3131313131313131,5.7756547155102655,5.983755618438526,5.567553812582005
-0.7171717171717171,-1.3131313131313131,5.7889361708518905,5.992825457235722,5.585046884468059
-0.696969696969697,-1.3131313131313131,5.802678945245355,6.002717939815831,5.602639950674879
-0.6767676767676767,-1.3131313131313131,5.816881874254615,6.013421760451902,5.620341988057328
-0.6565656565656566,-1.3131313131313131,5.831543481147751,6.024923797824815,5.638163164470686
-0.6363636363636364,-1.3131313131313131,5.846661975061102,6.037209194093238,5.656114756028966
-0.6161616161616161,-1.3131313131313131,5.8622352494435646,6.05026146907826,5.674209029808869
-0.5959595959595959,-1.3131313131313131,5.878260880784963,6.064062666218178,5.692459095351748
-0.5757575757575757,-1.3131313131313131,5.894736127632367,6.078593525232386,5.710878730032348
-0.5555555555555556,-1.3131313131313131,5.911657929897607,6.093833675017042,5.729482184778171
-0.5353535353535352,-1.3131313131313131,5.929022908459156,6.10976183946614,5.7482839774521715
-0.5151515151515151,-1.3131313131313131,5.946827365061062,6.126356048575659,5.767298681546465
-0.4949494949494949,-1.3131313131313131,5.965067282511316,6.1435938474752065,5.7865407175474255
-0.4747474747474747,-1.3131313131313131,5.983738325181611,6.161452496711864,5.806024153651358
-0.4545454545454545,-1.3131313131313131,6.0028358398103565,6.179909158269961,5.825762521350752
-0.43434343434343425,-1.3131313131313131,6.0223548566099705,6.198941063055694,5.845768650164247
-0.41414141414141414,-1.3131313131313131,6.042290090679657,6.218525657041987,5.866054524317327
-0.3939393939393939,-1.3131313131313131,6.062635943724071,6.2386407245634725,5.886631162884669
-0.3737373737373737,-1.3131313131313131,6.083386506078125,6.259264488537087,5.907508523619163
-0.3535353535353535,-1.3131313131313131,6.104535559037827,6.2803756882960124,5.9286954297796415
-0.33333333333333326,-1.3131313131313131,6.126076577496427,6.301953636639365,5.950199518353489
-0.31313131313131304,-1.3131313131313131,6.148002732885106,6.323978258130898,5.972027207639314
-0.2929292929292928,-1.3131313131313131,6.170306896416849,6.346430111078305,5.994183681755394
-0.2727272727272727,-1.3131313131313131,6.192981642631774,6.369290395772991,6.0166728894905575
-0.2525252525252525,-1.3131313131313131,6.21601925324186,6.3925409515615925,6.039497554922127
-0.23232323232323226,-1.3131313131313131,6.23941172127263,6.416164245192134,6.062659197353125
-0.21212121212121204,-1.3131313131313131,6.263150755499021,6.44014335276492,6.086158158233122
-0.19191919191919182,-1.3131313131313131,6.28722778517213,6.4644619373066305,6.109993633037629
-0.1717171717171716,-1.3131313131313131,6.311633965033352,6.489104223809615,6.13416370625709
-0.1515151515151515,-1.3131313131313131,6.336360180611905,6.514054973289705,6.158665387934105
-0.13131313131313127,-1.3131313131313131,6.3613970538014994,6.539299457189198,6.183494650413801
-0.11111111111111105,-1.3131313131313131,6.3867349487114256,6.56482343323823,6.208646464184621
-0.09090909090909083,-1.3131313131313131,6.412363977787057,6.59061312365761,6.234114831916504
-0.07070707070707061,-1.3131313131313131,6.438274008194378,6.6166551964553255,6.259892819933431
-0.050505050505050386,-1.3131313131313131,6.46445466846286,6.642936750359916,6.285972586565804
-0.030303030303030276,-1.3131313131313131,6.490895355380517,6.669445303868252,6.312345406892782
-0.010101010101010055,-1.3131313131313131,6.51758524113492,6.6961687887053705,6.33900169356447
0.010101010101010166,-1.3131313131313131,6.544513280693281,6.723095547939974,6.3659310134465885
0.030303030303030498,-1.3131313131313131,6.571668219414632,6.7502143389082345,6.39312209992103
0.05050505050505061,-1.3131313131313131,6.599038600886868,6.777514340991761,6.420562860781974
0.07070707070707072,-1.3131313131313131,6.626612774980852,6.804985168261305,6.448240381700399
0.09090909090909105,-1.3131313131313131,6.654378906113719,6.832616886891036,6.476140925336401
0.11111111111111116,-1.3131313131313131,6.682324981713261,6.860400037179499,6.504249926247024
0.1313131313131315,-1.3131313131313131,6.710438820874741,6.8883256599481655,6.532551981801317
0.1515151515151516,-1.3131313131313131,6.738708083201614,6.916385326944531,6.561030839458698
0.1717171717171717,-1.3131313131313131,6.76712027782103,6.944571174809246,6.589669380832815
0.19191919191919204,-1.3131313131313131,6.795662772564893,6.972875942015195,6.618449603114591
0.21212121212121215,-1.3131313131313131,6.824322803307257,7.0012930080228,6.647352598591714
0.2323232323232325,-1.3131313131313131,6.853087483448123,7.029816433749938,6.676358533146308
0.2525252525252526,-1.3131313131313131,6.881943813534031,7.058441002214119,6.705446624853943
0.27272727272727293,-1.3131313131313131,6.910878691005294,7.087162258039386,6.734595123971203
0.29292929292929304,-1.3131313131313131,6.939878920059813,7.115976544187997,6.76378129593163
0.31313131313131315,-1.3131313131313131,6.968931221622887,7.144881034181529,6.792981409064244
0.3333333333333335,-1.3131313131313131,6.998022243412848,7.173873757629509,6.822170729196187
0.3535353535353536,-1.3131313131313131,7.027138570091625,7.202953616867874,6.851323523315377
0.3737373737373739,-1.3131313131313131,7.056266733489671,7.232120392160679,6.880413074818662
0.39393939393939403,-1.3131313131313131,7.0853932228943,7.2613747329374405,6.90941171285116
0.41414141414141437,-1.3131313131313131,7.114504495390621,7.290718132456519,6.938290858324724
0.4343434343434345,-1.3131313131313131,7.1435869862440615,7.3201528835169745,6.967021088971149
0.4545454545454546,-1.3131313131313131,7.172627119313318,7.34968201310546,6.995572225521175
0.4747474747474749,-1.3131313131313131,7.201611317482826,7.37930919449012,7.023913440475531
0.49494949494949503,-1.3131313131313131,7.230526013103481,7.409038635990477,7.052013390216485
0.5151515151515154,-1.3131313131313131,7.259357658430629,7.438874946725588,7.07984037013567
0.5353535353535355,-1.3131313131313131,7.288092736048102,7.4688229808172855,7.107362491278919
0.5555555555555556,-1.3131313131313131,7.316717769267221,7.498887662893184,7.134547875641259
0.5757575757575759,-1.3131313131313131,7.345219332489768,7.529073799129137,7.161364865850399
0.595959595959596,-1.3131313131313131,7.373584061523874,7.5593858793494375,7.187782243698311
0.6161616161616164,-1.3131313131313131,7.401798663841811,7.589827876844476,7.213769450839147
0.6363636363636365,-1.3131313131313131,7.429849928768995,7.620403053217403,7.2392968043205865
0.6565656565656568,-1.3131313131313131,7.4577247375932245,7.651113775858127,7.264335699328322
0.6767676767676769,-1.3131313131313131,7.485410073583589,7.681961355325316,7.288858791841862
0.696969696969697,-1.3131313131313131,7.512893031908592,7.712945909013135,7.312840154804049
0.7171717171717173,-1.3131313131313131,7.540160829442884,7.744066256156431,7.336255402729337
0.7373737373737375,-1.3131313131313131,7.567200814452533,7.775319847424124,7.359081781480941
0.7575757575757578,-1.3131313131313131,7.59400047614862,7.806702730449836,7.381298221847405
0.7777777777777779,-1.3131313131313131,7.620547454099343,7.838209550630971,7.402885357567715
0.7979797979797982,-1.3131313131313131,7.646829547490864,7.8698335847592435,7.423825510222484
0.8181818181818183,-1.3131313131313131,7.67283472422735,7.901566803574882,7.444102644879818
0.8383838383838385,-1.3131313131313131,7.69855112986096,7.933399958273616,7.463702301448305
0.8585858585858588,-1.3131313131313131,7.723967096342712,7.965322685433044,7.482611507252379
0.8787878787878789,-1.3131313131313131,7.749071150585319,7.997323624650739,7.500818676519899
0.8989898989898992,-1.3131313131313131,7.773852022829504,8.029390543480279,7.51831350217873
0.9191919191919193,-1.3131313131313131,7.79829865480539,8.06151046475148,7.5350868448593005
0.9393939393939394,-1.3131313131313131,7.822400207681013,8.093669792122586,7.551130623239438
0.9595959595959598,-1.3131313131313131,7.846146069790067,8.125854430544766,7.566437709035367
0.9797979797979799,-1.3131313131313131,7.869525864131524,8.15804989915535,7.581001829107699
1.0,-1.3131313131313131,7.892529455633841,8.190241434939653,7.594817476328029
-1.0,-1.2929292929292928,5.6503768111214905,5.946855412985026,5.353898209257955
-0.9797979797979798,-1.2929292929292928,5.657736200370722,5.944917234981157,5.370555165760286
-0.9595959595959596,-1.2929292929292928,5.665544010181799,5.943796691945651,5.387291328417947
-0.9393939393939394,-1.2929292929292928,5.673802824609572,5.943501178948639,5.404104470270505
-0.9191919191919192,-1.2929292929292928,5.682514962765117,5.9440373512526605,5.420992574277573
-0.898989898989899,-1.2929292929292928,5.6916824738572585,5.945411026556024,5.437953921158493
-0.8787878787878788,-1.2929292929292928,5.701307132436691,5.947627077458013,5.454987187415369
-0.8585858585858586,-1.2929292929292928,5.711390433850002,5.950689315431694,5.47209155226831
-0.8383838383838383,-1.2929292929292928,5.72193358991047,5.954600368403612,5.489266811417328
-0.8181818181818181,-1.2929292929292928,5.732937524792922,5.959361554937476,5.506513494648368
-0.797979797979798,-1.2929292929292928,5.744402871159004,5.96497275886028,5.523832983457727
-0.7777777777777778,-1.2929292929292928,5.756329966519566,5.9714323090742605,5.541227623964871
-0.7575757575757576,-1.2929292929292928,5.768718849840353,5.978736869961222,5.558700829719485
-0.7373737373737373,-1.2929292929292928,5.781569258396909,5.9868813482217,5.576257168572119
-0.7171717171717171,-1.2929292929292928,5.79488062488462,5.99585882208157,5.593902427687669
-0.696969696969697,-1.2929292929292928,5.808652074789188,6.005660498412199,5.611643651166176
-0.6767676767676767,-1.2929292929292928,5.822882424022932,6.016275702430743,5.629489145615121
-0.6565656565656566,-1.2929292929292928,5.837570176831678,6.027691903347587,5.6474484503157685
-0.6363636363636364,-1.2929292929292928,5.852713523976935,6.039894777510622,5.665532270443248
-0.6161616161616161,-1.2929292929292928,5.868310341197758,6.052868308664155,5.6837523737313616
-0.5959595959595959,-1.2929292929292928,5.884358187956182,6.066594922760375,5.702121453151989
-0.5757575757575757,-1.2929292929292928,5.900854306470041,6.081055652852593,5.720652960087489
-0.5555555555555556,-1.2929292929292928,5.917795621036475,6.096230327964805,5.739360914108144
-0.5353535353535352,-1.2929292929292928,5.935178737649203,6.112097778594844,5.758259696703561
-0.5151515151515151,-1.2929292929292928,5.952999943912303,6.128636051035437,5.777363836789169
-0.4949494949494949,-1.2929292929292928,5.971255209252739,6.145822622656027,5.796687795849451
-0.4747474747474747,-1.2929292929292928,5.9899401854338,6.163634610846739,5.816245760020861
-0.4545454545454545,-1.2929292929292928,6.009050207370963,6.182048969396664,5.836051445345262
-0.43434343434343425,-1.2929292929292928,6.028580294251542,6.201042667325134,5.85611792117795
-0.41414141414141414,-1.2929292929292928,6.048525150959074,6.2205928466610825,5.876457455257066
-0.3939393939393939,-1.2929292929292928,6.068879169802907,6.240676957148368,5.897081382457445
-0.3737373737373737,-1.2929292929292928,6.089636432553247,6.261272867105444,5.91799999800105
-0.3535353535353535,-1.2929292929292928,6.110790712781485,6.282358950927817,5.939222474635153
-0.33333333333333326,-1.2929292929292928,6.132335478505139,6.303914154545279,5.960756802464999
-0.31313131313131304,-1.2929292929292928,6.154263895136606,6.325918040834758,5.982609749438454
-0.2929292929292928,-1.2929292929292928,6.176568828734321,6.348350817424042,6.004786840044599
-0.2727272727272727,-1.2929292929292928,6.1992428495545715,6.371193349522103,6.02729234958704
-0.2525252525252525,-1.2929292929292928,6.222278235902025,6.394427160455095,6.050129311348956
-0.23232323232323226,-1.2929292929292928,6.245666978276421,6.418034422534058,6.073299534018783
-0.21212121212121204,-1.2929292929292928,6.269400783812563,6.441997940682399,6.0968036269427275
-0.19191919191919182,-1.2929292929292928,6.293471081010511,6.466301131029541,6.1206410309914805
-0.1717171717171716,-1.2929292929292928,6.317869024752308,6.490927996446607,6.144810053058008
-0.1515151515151515,-1.2929292929292928,6.342585501601308,6.515863100697717,6.169307902504898
-0.13131313131313127,-1.2929292929292928,6.367611135379833,6.5410915426524765,6.194130728107189
-0.11111111111111105,-1.2929292929292928,6.392936293020445,6.566598931779045,6.219273654261845
-0.09090909090909083,-1.2929292929292928,6.418551090685803,6.592371365859248,6.244730815512358
-0.07070707070707061,-1.2929292929292928,6.44444540015178,6.618395411773941,6.2704953885296195
-0.050505050505050386,-1.2929292929292928,6.470608855448037,6.64465808992855,6.296559620967525
-0.030303030303030276,-1.2929292929292928,6.497030859750092,6.671146862855254,6.32291485664493
-0.010101010101010055,-1.2929292929292928,6.523700592516365,6.697849628304261,6.349551556728469
0.010101010101010166,-1.2929292929292928,6.550607016863648,6.724754717110436,6.3764593166168595
0.030303030303030498,-1.2929292929292928,6.577738887173812,6.751850895978582,6.4036268783690415
0.05050505050505061,-1.2929292929292928,6.60508475692452,6.779127375256877,6.431042138592163
0.07070707070707072,-1.2929292929292928,6.632632986736318,6.806573821707702,6.458692151764933
0.09090909090909105,-1.2929292929292928,6.660371752628075,6.834180376157149,6.486563129099001
0.11111111111111116,-1.2929292929292928,6.688289054472722,6.861937675880853,6.51464043306459
0.1313131313131315,-1.2929292929292928,6.716372724644759,6.8898368814280575,6.542908567861461
0.1515151515151516,-1.2929292929292928,6.744610436850719,6.9178697075206275,6.57135116618081
0.1717171717171717,-1.2929292929292928,6.772989715133839,6.946028457527584,6.5999509727400945
0.19191919191919204,-1.2929292929292928,6.801497943043542,6.97430606085754,6.628689825229545
0.21212121212121215,-1.2929292929292928,6.83012237296041,7.002696112484718,6.657548633436103
0.2323232323232325,-1.2929292929292928,6.8588501355669855,7.031192913577338,6.686507357556633
0.2525252525252526,-1.2929292929292928,6.887668249454584,7.059791512034764,6.715544986874404
0.27272727272727293,-1.2929292929292928,6.916563630856166,7.088487741455679,6.744639520256654
0.29292929292929304,-1.2929292929292928,6.945523103494953,7.117278256856864,6.773767950133041
0.31313131313131315,-1.2929292929292928,6.974533408538669,7.146160565154723,6.8029062519226144
0.3333333333333335,-1.2929292929292928,7.003581214648692,7.175133048169066,6.832029381128319
0.3535353535353536,-1.2929292929292928,7.032653128113687,7.204194975746,6.861111280481373
0.3737373737373739,-1.2929292929292928,7.0617357030569945,7.233346506343425,6.890124899770564
0.39393939393939403,-1.2929292929292928,7.090815451706825,7.262588672413284,6.919042231000366
0.41414141414141437,-1.2929292929292928,7.119878854718533,7.29192334792256,6.947834361514507
0.4343434343434345,-1.2929292929292928,7.14891237153788,7.321353195608502,6.976471547467257
0.4545454545454546,-1.2929292929292928,7.177902450794318,7.3508815919691,7.004923309619536
0.4747474747474749,-1.2929292929292928,7.206835540713223,7.380512528668354,7.033158552758093
0.49494949494949503,-1.2929292929292928,7.235698099535984,7.4102504899123,7.0611457091596685
0.5151515151515154,-1.2929292929292928,7.264476605936818,7.440100306555783,7.088852905317854
0.5353535353535355,-1.2929292929292928,7.293157569425331,7.470066988988263,7.116248149862399
0.5555555555555556,-1.2929292929292928,7.321727540723573,7.500155542301322,7.143299539145823
0.5757575757575759,-1.2929292929292928,7.350173122106734,7.530370768701374,7.169975475512095
0.595959595959596,-1.2929292929292928,7.378480977696368,7.56071706342543,7.196244891967306
0.6161616161616164,-1.2929292929292928,7.406637843695268,7.591198211390267,7.222077476000269
0.6363636363636365,-1.2929292929292928,7.434630538553154,7.6218171923889155,7.247443884717393
0.6565656565656568,-1.2929292929292928,7.462445973052457,7.6525760026691385,7.272315943435776
0.6767676767676769,-1.2929292929292928,7.4900711603034456,7.683475500102822,7.296666820504069
0.696969696969697,-1.2929292929292928,7.51749322563833,7.71451527901375,7.32047117226291
0.7171717171717173,-1.2929292929292928,7.544699416393875,7.745693579129353,7.343705253658398
0.7373737373737375,-1.2929292929292928,7.571677111572295,7.777007231086063,7.366346992058526
0.7575757575757578,-1.2929292929292928,7.598413831370429,7.808451638887655,7.388376023853204
0.7777777777777779,-1.2929292929292928,7.624897246567192,7.84002079771079,7.409773695423595
0.7979797979797982,-1.2929292929292928,7.651115187759816,7.871707343697733,7.430523031821898
0.8181818181818183,-1.2929292929292928,7.677055654439094,7.9035026310420955,7.450608677836093
0.8383838383838385,-1.2929292929292928,7.702706823894699,7.935396830861689,7.47001681692771
0.8585858585858588,-1.2929292929292928,7.728057059941198,7.967379045935475,7.488735073946922
0.8787878787878789,-1.2929292929292928,7.753094921456171,7.999437435476319,7.506752407436022
0.8989898989898992,-1.2929292929292928,7.777809170721854,8.031559344578037,7.524058996865672
0.9191919191919193,-1.2929292929292928,7.802188781561878,8.063731433628094,7.540646129495661
0.9393939393939394,-1.2929292929292928,7.826222947265246,8.095939803844471,7.556506090686022
0.9595959595959598,-1.2929292929292928,7.849901088289692,8.128170115981026,7.571632060598358
0.9797979797979799,-1.2929292929292928,7.873212859737006,8.160407700137315,7.586018019336697
1.0,-1.2929292929292928,7.896148158593204,8.192637655353122,7.599658661833285
-1.0,-1.2727272727272727,5.655881911903872,5.95114493951307,5.3606188842946745
-0.9797979797979798,-1.2727272727272727,5.663284131334002,5.949138262346188,5.377430000321817
-0.9595959595959596,-1.2727272727272727,5.6711337827377655,5.947944519128797,5.3943230463467335
-0.9393939393939394,-1.2727272727272727,5.679433423891406,5.94757123475603,5.411295613026782
-0.9191919191919192,-1.2727272727272727,5.688185348022472,5.9480252475411755,5.4283454485037685
-0.898989898989899,-1.2727272727272727,5.697391578874257,5.949312616346164,5.445470541402349
-0.8787878787878788,-1.2727272727272727,5.70705386597259,5.951438517062942,5.462669214882237
-0.8585858585858586,-1.2727272727272727,5.717173680102121,5.954407129354879,5.479940230849364
-0.8383838383838383,-1.2727272727272727,5.7277522089994335,5.958221515322881,5.497282902675986
-0.8181818181818181,-1.2727272727272727,5.738790353269658,5.96288349263305,5.514697213906266
-0.797979797979798,-1.2727272727272727,5.750288722533366,5.9683935055794155,5.532183939487316
-0.7777777777777778,-1.2727272727272727,5.762247631810149,5.974750498512741,5.549744765107558
-0.7575757575757576,-1.2727272727272727,5.774667098145203,5.981951796881769,5.567382399408637
-0.7373737373737373,-1.2727272727272727,5.787546837484708,5.989993001780362,5.5851006731890545
-0.7171717171717171,-1.2727272727272727,5.80088626180599,5.998867904198665,5.602904619413316
-0.696969696969697,-1.2727272727272727,5.814684476507642,6.008568425057718,5.620800527957566
-0.6767676767676767,-1.2727272727272727,5.828940278065003,6.019084586452078,5.638795969677928
-0.6565656565656566,-1.2727272727272727,5.843652151955821,6.030404518436379,5.656899785475263
-0.6363636363636364,-1.2727272727272727,5.8588182708606285,6.0425145039677775,5.6751220377534795
-0.6161616161616161,-1.2727272727272727,5.874436493142354,6.055399062694397,5.693473923590311
-0.5959595959595959,-1.2727272727272727,5.890504361608851,6.069041072056905,5.711967651160798
-0.5757575757575757,-1.2727272727272727,5.907019102562418,6.083421921965395,5.730616283159441
-0.5555555555555556,-1.2727272727272727,5.923977625139234,6.098521697483341,5.749433552795128
-0.5353535353535352,-1.2727272727272727,5.9413765209421,6.114319382342305,5.768433659541895
-0.5151515151515151,-1.2727272727272727,5.9592120639689705,6.1307930753482145,5.7876310525897265
-0.4949494949494949,-1.2727272727272727,5.977480210839667,6.147920211344556,5.807040210334779
-0.4747474747474747,-1.2727272727272727,5.996176601322746,6.165677778843754,5.826675423801739
-0.4545454545454545,-1.2727272727272727,6.01529655916422,6.18404252729554,5.8465505910329
-0.43434343434343425,-1.2727272727272727,6.034835093219284,6.202991158175193,5.866679028263375
-0.41414141414141414,-1.2727272727272727,6.0547868988880955,6.222500495652148,5.887073302124043
-0.3939393939393939,-1.2727272727272727,6.075146359856031,6.242547634052278,5.907745085659784
-0.3737373737373737,-1.2727272727272727,6.095907550138694,6.263110060880418,5.92870503939697
-0.3535353535353535,-1.2727272727272727,6.117064236431375,6.284165755386532,5.949962717476218
-0.33333333333333326,-1.2727272727272727,6.138609880762429,6.305693263803197,5.971526497721661
-0.31313131313131304,-1.2727272727272727,6.160537643449649,6.327671753084195,5.993403533815103
-0.2929292929292928,-1.2727272727272727,6.18284038635825,6.350081045559956,6.015599727156544
-0.2727272727272727,-1.2727272727272727,6.205510676458725,6.372901637232371,6.038119715685079
-0.2525252525252525,-1.2727272727272727,6.228540789682653,6.3961147024763845,6.060966876888922
-0.23232323232323226,-1.2727272727272727,6.251922715073721,6.419702087946847,6.084143342200594
-0.21212121212121204,-1.2727272727272727,6.275648159231383,6.4436462982815375,6.107650020181229
-0.19191919191919182,-1.2727272727272727,6.2997085510437785,6.467930475997579,6.131486626089978
-0.1717171717171716,-1.2727272727272727,6.324095046706392,6.492538377677903,6.155651715734882
-0.1515151515151515,-1.2727272727272727,6.348798535022475,6.51745434831606,6.180142721728889
-0.13131313131313127,-1.2727272727272727,6.373809642980937,6.542663295387623,6.204955990574252
-0.11111111111111105,-1.2727272727272727,6.399118741607066,6.568150663945744,6.230086819268388
-0.09090909090909083,-1.2727272727272727,6.424715952080867,6.593902413855536,6.255529490306198
-0.07070707070707061,-1.2727272727272727,6.450591152117995,6.619904999977685,6.281277304258305
-0.050505050505050386,-1.2727272727272727,6.476733982607107,6.646145356078812,6.307322609135402
-0.030303030303030276,-1.2727272727272727,6.50313385449801,6.672610882899391,6.33365682609663
-0.010101010101010055,-1.2727272727272727,6.5297799559339,6.6992894408689505,6.360270470998849
0.010101010101010166,-1.2727272727272727,6.556661259621176,6.726169347667446,6.387153171574907
0.030303030303030498,-1.2727272727272727,6.583766530429677,6.753239380866812,6.414293679992542
0.05050505050505061,-1.2727272727272727,6.611084333216091,6.780488785705226,6.441679880726956
0.07070707070707072,-1.2727272727272727,6.638603040862959,6.8079072879854445,6.469298793740474
0.09090909090909105,-1.2727272727272727,6.66631084252518,6.83548511200554,6.497136573044819
0.11111111111111116,-1.2727272727272727,6.694195752076026,6.863213003332639,6.525178500819413
0.1313131313131315,-1.2727272727272727,6.722245616744144,6.8910822561090255,6.553408977379262
0.1515151515151516,-1.2727272727272727,6.750448125932757,6.919084744495945,6.5818115073695695
0.1717171717171717,-1.2727272727272727,6.778790820212281,6.947212957697308,6.6103686827272545
0.19191919191919204,-1.2727272727272727,6.807261100476961,6.9754600378411515,6.639062163112771
0.21212121212121215,-1.2727272727272727,6.835846237256348,7.0038198198640975,6.6678726546485985
0.2323232323232325,-1.2727272727272727,6.864533380171793,7.032286872271996,6.696779888071591
0.2525252525252526,-1.2727272727272727,6.89330956752834,7.06085653745379,6.72576259760289
0.27272727272727293,-1.2727272727272727,6.922161736031854,7.089524969968003,6.7547985020957055
0.29292929292929304,-1.2727272727272727,6.951076730621383,7.118289170937721,6.783864290305046
0.31313131313131315,-1.2727272727272727,6.980041314406291,7.147147016410127,6.812935612402455
0.3333333333333335,-1.2727272727272727,7.009042178697852,7.176097277304166,6.841987080091538
0.3535353535353536,-1.2727272727272727,7.038065953124583,7.205139628310598,6.870992277938568
0.3737373737373739,-1.2727272727272727,7.0670992158207815,7.234274642993901,6.899923788647662
0.39393939393939403,-1.2727272727272727,7.096128503677297,7.263503772257622,6.9287532350969725
0.41414141414141437,-1.2727272727272727,7.125140322643771,7.292829303524612,6.957451341762931
0.4343434343434345,-1.2727272727272727,7.154121158071413,7.3222542981829735,6.985988017959852
0.4545454545454546,-1.2727272727272727,7.183057485085229,7.351782505465269,7.014332464705189
0.4747474747474749,-1.2727272727272727,7.211935778974729,7.381418251696594,7.042453306252863
0.49494949494949503,-1.2727272727272727,7.240742525592004,7.41116630488927,7.0703187462947374
0.5151515151515154,-1.2727272727272727,7.269464231746148,7.441031715992317,7.097896747499979
0.5353535353535355,-1.2727272727272727,7.298087435582933,7.4710196395137585,7.125155231652108
0.5555555555555556,-1.2727272727272727,7.326598716938673,7.501135137854776,7.152062296022569
0.5757575757575759,-1.2727272727272727,7.354984707657272,7.53138297508511,7.178586440229434
0.595959595959596,-1.2727272727272727,7.383232101859534,7.561767407214967,7.2046967965041
0.6161616161616164,-1.2727272727272727,7.411327666153811,7.5922919768344155,7.230363355473207
0.6363636363636365,-1.2727272727272727,7.439258249777132,7.622959320358615,7.255557179195649
0.6565656565656568,-1.2727272727272727,7.467010794656189,7.653770995830086,7.280250593482292
0.6767676767676769,-1.2727272727272727,7.49457234537748,7.684727338342284,7.304417352412677
0.696969696969697,-1.2727272727272727,7.521930059056173,7.71582734862397,7.328032769488376
0.7171717171717173,-1.2727272727272727,7.549071215093302,7.747068618431907,7.351073811754697
0.7373737373737375,-1.2727272727272727,7.575983224811151,7.778447294257498,7.373519155364804
0.7575757575757578,-1.2727272727272727,7.602653640956724,7.8099580786148834,7.395349203298565
0.7777777777777779,-1.2727272727272727,7.629070167063502,7.84159426625874,7.416546067868264
0.7979797979797982,-1.2727272727272727,7.655220666661766,7.873347811004057,7.437093522319475
0.8181818181818183,-1.2727272727272727,7.681093172328106,7.905209417719039,7.456976926937173
0.8383838383838385,-1.2727272727272727,7.706675894564736,7.937168653432828,7.476183135696644
0.8585858585858588,-1.2727272727272727,7.7319572304997575,7.969214071374757,7.494700389624758
0.8787878787878789,-1.2727272727272727,7.756925772399444,8.001333342106236,7.512518202692653
0.8989898989898992,-1.2727272727272727,7.7815703159841245,8.033513386486451,7.529627245481797
0.9191919191919193,-1.2727272727272727,7.805879868539336,8.065740506111752,7.54601923096692
0.9393939393939394,-1.2727272727272727,7.829843656814226,8.098000507755152,7.561686805873299
0.9595959595959598,-1.2727272727272727,7.853451134699635,8.130278819302848,7.576623450096422
0.9797979797979799,-1.2727272727272727,7.876691990678177,8.16256059552607,7.590823385830283
1.0,-1.2727272727272727,7.899556155039472,8.194830812810126,7.604281497268818
-1.0,-1.2525252525252526,5.661466656544447,5.955546974684794,5.3673863384041
-0.9797979797979798,-1.2525252525252526,5.668910583387784,5.953466903839001,5.384354262936567
-0.9595959595959596,-1.2525252525252526,5.676800897262453,5.952194731767567,5.401407062757339
-0.9393939393939394,-1.2525252525252526,5.685140129410264,5.951738093415989,5.418542165404539
-0.9191919191919192,-1.2525252525252526,5.693930546953436,5.952103991157125,5.435757102749747
-0.898989898989899,-1.2525252525252526,5.7031741479824065,5.953298707614144,5.453049588350669
-0.8787878787878788,-1.2525252525252526,5.7128726568458195,5.955327707150526,5.470417606541113
-0.8585858585858586,-1.2525252525252526,5.723027519649787,5.958195526519162,5.487859512780412
-0.8383838383838383,-1.2525252525252526,5.73363989997361,5.961905655849059,5.50537414409816
-0.8181818181818181,-1.2525252525252526,5.744710674808738,5.966460412033251,5.522960937584226
-0.797979797979798,-1.2525252525252526,5.756240430727689,5.971860807513012,5.540620053942366
-0.7777777777777778,-1.2525252525252526,5.76822946028927,5.978106418486522,5.558352502092017
-0.7575757575757576,-1.2525252525252526,5.780677758686375,5.985195257502636,5.576160259870114
-0.7373737373737373,-1.2525252525252526,5.793585020642292,5.993123656272825,5.594046385011758
-0.7171717171717171,-1.2525252525252526,5.806950637561177,6.001886165030461,5.6120151100918925
-0.696969696969697,-1.2525252525252526,5.820773694938185,6.011475474971336,5.6300719149050344
-0.6767676767676767,-1.2525252525252526,5.835052970034381,6.021882369911616,5.648223570157146
-0.6565656565656566,-1.2525252525252526,5.849786929821332,6.033095712447998,5.666478147194666
-0.6363636363636364,-1.2525252525252526,5.864973729199952,6.045102468418879,5.684844989981025
-0.6161616161616161,-1.2525252525252526,5.880611209497883,6.057887771554034,5.703334647441732
-0.5959595959595959,-1.2525252525252526,5.896696897249398,6.071435027930174,5.721958766568622
-0.5757575757575757,-1.2525252525252526,5.913228003261499,6.085726057573426,5.740729948949571
-0.5555555555555556,-1.2525252525252526,5.930201421969476,6.100741268275108,5.759661575663843
-0.5353535353535352,-1.2525252525252526,5.947613731085044,6.116459854894183,5.778767607275904
-0.5151515151515151,-1.2525252525252526,5.965461191539613,6.132860016137182,5.798062366942044
-0.4949494949494949,-1.2525252525252526,5.983739747725077,6.149919180205887,5.817560315244267
-0.4747474747474747,-1.2525252525252526,6.002445028034042,6.167614230734856,5.8372758253332275
-0.4545454545454545,-1.2525252525252526,6.0215723457012045,6.185921725190509,5.8572229662119
-0.43434343434343425,-1.2525252525252526,6.041116699947025,6.2048180989934165,5.877415300900634
-0.41414141414141414,-1.2525252525252526,6.061072777424617,6.224279850226072,5.897865704623163
-0.3939393939393939,-1.2525252525252526,6.081434953970473,6.244283701313154,5.918586206627793
-0.3737373737373737,-1.2525252525252526,6.102197296659032,6.2648067357440205,5.939587857574043
-0.3535353535353535,-1.2525252525252526,6.123353566161036,6.285826509315781,5.960880623006291
-0.33333333333333326,-1.2525252525252526,6.14489721940488,6.307321136674597,5.982473302135164
-0.31313131313131304,-1.2525252525252526,6.166821412540239,6.3292693547535706,6.004373470326907
-0.2929292929292928,-1.2525252525252526,6.189119004202395,6.35165056552268,6.02658744288211
-0.2727272727272727,-1.2525252525252526,6.211782559075696,6.374444860751734,6.049120257399658
-0.2525252525252525,-1.2525252525252526,6.234804351753991,6.3976330317386365,6.071975671769345
-0.23232323232323226,-1.2525252525252526,6.25817637089556,6.421196566887843,6.095156174903278
-0.21212121212121204,-1.2525252525252526,6.281890323669757,6.445117639992978,6.1186630073465365
-0.19191919191919182,-1.2525252525252526,6.30593764049201,6.469379091766736,6.142496189217283
-0.1717171717171716,-1.2525252525252526,6.330309480043787,6.493964406911392,6.166654553176182
-0.1515151515151515,-1.2525252525252526,6.354996734573353,6.518857688807547,6.19113578033916
-0.13131313131313127,-1.2525252525252526,6.379990035473224,6.544043633489533,6.215936437456914
-0.11111111111111105,-1.2525252525252526,6.4052797591294315,6.569507504384652,6.241052013874211
-0.09090909090909083,-1.2525252525252526,6.430856033037708,6.595235109001984,6.266476957073432
-0.07070707070707061,-1.2525252525252526,6.4567087421811955,6.621212778541741,6.29220470582065
-0.050505050505050386,-1.2525252525252526,6.482827535663897,6.647427351167704,6.318227720160089
-0.030303030303030276,-1.2525252525252526,6.509201833593864,6.673866159555278,6.344537507632451
-0.010101010101010055,-1.2525252525252526,6.535820834209746,6.700517023140423,6.371124645279068
0.010101010101010166,-1.2525252525252526,6.5626735212439815,6.727368245373354,6.397978797114609
0.030303030303030498,-1.2525252525252526,6.589748671515567,6.754408616201734,6.4250887268294
0.05050505050505061,-1.2525252525252526,6.617034862745184,6.781627419816324,6.452442305674044
0.07070707070707072,-1.2525252525252526,6.644520481584989,6.809014447727322,6.480026515442655
0.09090909090909105,-1.2525252525252526,6.672193731855203,6.836560016978649,6.507827446731757
0.11111111111111116,-1.2525252525252526,6.700042642979277,6.8642549933665125,6.535830292592041
0.1313131313131315,-1.2525252525252526,6.7280550786092395,6.892090819265296,6.564019337953183
0.1515151515151516,-1.2525252525252526,6.756218745432568,6.92005954567907,6.592377945186065
0.1717171717171717,-1.2525252525252526,6.784521202151483,6.948153867825316,6.62088853647765
0.19191919191919204,-1.2525252525252526,6.812949868625689,6.976367163550411,6.649532573700967
0.21212121212121215,-1.2525252525252526,6.841492035169094,7.004693533534512,6.678290536803676
0.2323232323232325,-1.2525252525252526,6.870134871990798,7.033127842127542,6.707141901854054
0.2525252525252526,-1.2525252525252526,6.898865438770812,7.061665757296897,6.736065120244728
0.27272727272727293,-1.2525252525252526,6.927670694360237,7.090303787997784,6.76503760072269
0.29292929292929304,-1.2525252525252526,6.956537506596057,7.119039316887162,6.7940356963049515
0.31313131313131315,-1.2525252525252526,6.985452662220008,7.1478706260859015,6.823034698354115
0.3333333333333335,-1.2525252525252526,7.0144028768912,7.176796913384646,6.852008840397755
0.3535353535353536,-1.2525252525252526,7.0433748052819825,7.205818296107064,6.880931314456901
0.3737373737373739,-1.2525252525252526,7.072355051246264,7.234935799663399,6.909774302829129
0.39393939393939403,-1.2525252525252526,7.101330178049536,7.264151327915119,6.938509028183953
0.41414141414141437,-1.2525252525252526,7.130286718649875,7.293467612584139,6.967105824715611
0.4343434343434345,-1.2525252525252526,7.159211186018851,7.322888139358972,6.99553423267873
0.4545454545454546,-1.2525252525252526,7.188090083491366,7.352417049087255,7.023763117895476
0.4747474747474749,-1.2525252525252526,7.216909915133565,7.382059013293433,7.0517608169736965
0.49494949494949503,-1.2525252525252526,7.245657196117599,7.411819084550369,7.079495307684829
0.5151515151515154,-1.2525252525252526,7.274318463092298,7.441702523713675,7.1069344024709205
0.5353535353535355,-1.2525252525252526,7.302880284538699,7.471714607527536,7.134045961549862
0.5555555555555556,-1.2525252525252526,7.331329271099366,7.501860421879985,7.160798120318748
0.5757575757575759,-1.2525252525252526,7.359652085870534,7.532144647314201,7.187159524426868
0.595959595959596,-1.2525252525252526,7.387835454646218,7.56257134471485,7.213099564577587
0.6161616161616164,-1.2525252525252526,7.41586617610331,7.5931437496062415,7.2385886026003785
0.6363636363636365,-1.2525252525252526,7.443731131916918,7.623864083696265,7.263598180137571
0.6565656565656568,-1.2525252525252526,7.471417296795291,7.654733391595888,7.288101201994694
0.6767676767676769,-1.2525252525252526,7.498911748423711,7.685751409361614,7.3120720874858085
0.696969696969697,-1.2525252525252526,7.52620167730689,7.7169164697276305,7.33548688488615
0.7171717171717173,-1.2525252525252526,7.5532743964995674,7.748225446648869,7.358323346350266
0.7373737373737375,-1.2525252525252526,7.580117351215145,7.779673739464757,7.380560962965534
0.7575757575757578,-1.2525252525252526,7.60671812830228,7.811255294771587,7.402180961832973
0.7777777777777779,-1.2525252525252526,7.633064465579767,7.8429626621630195,7.423166268996514
0.7979797979797982,-1.2525252525252526,7.659144261019877,7.874787078596466,7.443501443443289
0.8181818181818183,-1.2525252525252526,7.68494558177086,7.906718575202981,7.463172588338739
0.8383838383838385,-1.2525252525252526,7.7104566730093556,7.938746100081501,7.48216724593721
0.8585858585858588,-1.2525252525252526,7.735665966613654,7.970857650721718,7.50047428250559
0.8787878787878789,-1.2525252525252526,7.760562089649193,8.003040410314235,7.518083768984152
0.8989898989898992,-1.2525252525252526,7.785133872657651,8.035280882963448,7.534986862351853
0.9191919191919193,-1.2525252525252526,7.809370357741445,8.067565023840597,7.551175691642293
0.9393939393939394,-1.2525252525252526,7.833260806435733,8.099878361285494,7.566643251585972
0.9595959595959598,-1.2525252525252526,7.8567947073601045,8.132206108827516,7.581383305892693
0.9797979797979799,-1.2525252525252526,7.879961783642651,8.164533265953315,7.595390301331987
1.0,-1.2525252525252526,7.902752000109295,8.196844707140302,7.608659293078288
-1.0,-1.2323232323232323,5.66712878667664,5.96008693258221,5.37417064077107
-0.9797979797979798,-1.2323232323232323,5.674613280878088,5.957929616121664,5.391296945634512
-0.9595959595959596,-1.2323232323232323,5.682543061226831,5.956574847462506,5.408511274991155
-0.9393939393939394,-1.2323232323232323,5.690920632185244,5.95603034677067,5.425810917599818
-0.9191919191919192,-1.2323232323232323,5.699748234558941,5.956303255389629,5.443193213728253
-0.898989898989899,-1.2323232323232323,5.709027840608607,5.957400055141798,5.4606556260754155
-0.8787878787878788,-1.2323232323232323,5.718761149363674,5.959326475802274,5.478195822925074
-0.8585858585858586,-1.2323232323232323,5.728949582145075,5.962087390828201,5.495811773461949
-0.8383838383838383,-1.2323232323232323,5.739594278304101,5.96568670204347,5.513501854564732
-0.8181818181818181,-1.2323232323232323,5.750696091184175,5.970127214789556,5.531264967578795
-0.797979797979798,-1.2323232323232323,5.762255584312172,5.975410505997127,5.549100662627216
-0.7777777777777778,-1.2323232323232323,5.774273027825728,5.981536788709161,5.5670092669422955
-0.7575757575757576,-1.2323232323232323,5.786748395142688,5.988504777605263,5.584992012680113
-0.7373737373737373,-1.2323232323232323,5.799681359878508,5.9963115611344255,5.60305115862259
-0.7171717171717171,-1.2323232323232323,5.813071293017549,6.0049524865819315,5.621190099453166
-0.696969696969697,-1.2323232323232323,5.826917260343347,6.0144210649105645,5.639413455776129
-0.6767676767676767,-1.2323232323232323,5.841218020133299,6.0247089021526055,5.657727138113993
-0.6565656565656566,-1.2323232323232323,5.855972021122303,6.035805663513115,5.676138378731491
-0.6363636363636364,-1.2323232323232323,5.871177400740301,6.04769907523369,5.6946557262469115
-0.6161616161616161,-1.2323232323232323,5.886831983627591,6.060374967362414,5.713288999892768
-0.5959595959595959,-1.2323232323232323,5.902933280432114,6.07381735849779,5.732049202366438
-0.5757575757575757,-1.2323232323232323,5.919478486892292,6.088008580991172,5.750948392793411
-0.5555555555555556,-1.2323232323232323,5.936464483208712,6.102929442731408,5.769999523686017
-0.5353535353535352,-1.2323232323232323,5.953887833707608,6.118559419356888,5.789216248058327
-0.5151515151515151,-1.2323232323232323,5.97174478679888,6.134876869139197,5.808612704458564
-0.4949494949494949,-1.2323232323232323,5.990031275230835,6.1518592616414045,5.828203288820265
-0.4747474747474747,-1.2323232323232323,6.008742916643717,6.169483411100628,5.8480024221868065
-0.4545454545454545,-1.2323232323232323,6.027875014423512,6.1877257057845405,5.868024323062484
-0.43434343434343425,-1.2323232323232323,6.047422558857402,6.2065623256604425,5.888282792054362
-0.41414141414141414,-1.2323232323232323,6.067380228591574,6.22596944213495,5.908791015048198
-0.3939393939393939,-1.2323232323232323,6.087742392392075,6.245923395374424,5.929561389409725
-0.3737373737373737,-1.2323232323232323,6.108503111208696,6.2664008463288985,5.950605376088494
-0.3535353535353535,-1.2323232323232323,6.129656140541808,6.287378902402535,5.971933378681081
-0.33333333333333326,-1.2323232323232323,6.1511949331113716,6.308835216947605,5.993554649275138
-0.31313131313131304,-1.2323232323232323,6.1731126418273545,6.3307480640135125,6.0154772196411965
-0.2929292929292928,-1.2323232323232323,6.195402123059954,6.353096390598074,6.037707855521834
-0.2727272727272727,-1.2323232323232323,6.218055940208152,6.375859849085376,6.060252031330927
-0.2525252525252525,-1.2323232323232323,6.241066367564292,6.399018812976559,6.083113922152025
-0.23232323232323226,-1.2323232323232323,6.264425394472286,6.42255437896748,6.106296409977092
-0.21212121212121204,-1.2323232323232323,6.288124729776661,6.446448358395318,6.129801101158004
-0.19191919191919182,-1.2323232323232323,6.312155806559029,6.470683260828736,6.1536283522893225
-0.1717171717171716,-1.2323232323232323,6.336509787158625,6.495242272358939,6.177777301958311
-0.1515151515151515,-1.2323232323232323,6.361177568472782,6.520109230785237,6.202245906160328
-0.13131313131313127,-1.2323232323232323,6.386149787533073,6.545268599619271,6.227030975446875
-0.11111111111111105,-1.2323232323232323,6.411416827352492,6.570705442499091,6.252128212205894
-0.09090909090909083,-1.2323232323232323,6.436968823038561,6.596405399347953,6.277532246729169
-0.07070707070707061,-1.2323232323232323,6.462795668167042,6.6223546653372045,6.30323667099688
-0.050505050505050386,-1.2323232323232323,6.488887021410549,6.648539973535269,6.329234069285829
-0.030303030303030276,-1.2323232323232323,6.515232313415979,6.674948581839722,6.355516044992235
-0.010101010101010055,-1.2323232323232323,6.541820753924331,6.701568264752489,6.3820732430961735
0.010101010101010166,-1.2323232323232323,6.568641339126368,6.728387310280958,6.408895367971779
0.030303030303030498,-1.2323232323232323,6.595682859246932,6.755394522234551,6.435971196259314
0.05050505050505061,-1.2323232323232323,6.622933906350753,6.782579227976994,6.463288584724513
0.07070707070707072,-1.2323232323232323,6.650382882362033,6.809931291653437,6.490834473070628
0.09090909090909105,-1.2323232323232323,6.678018007289954,6.83744113274887,6.518594881831039
0.11111111111111116,-1.2323232323232323,6.705827327652005,6.865099749774866,6.5465549055291445
0.1313131313131315,-1.2323232323232323,6.733798725086579,6.892898748676993,6.574698701496166
0.1515151515151516,-1.2323232323232323,6.761919925146221,6.920830375503019,6.603009474789422
0.1717171717171717,-1.2323232323232323,6.790178506262672,6.948887552616887,6.631469459908456
0.19191919191919204,-1.2323232323232323,6.818561908874384,6.977063917606306,6.660059900142461
0.21212121212121215,-1.2323232323232323,6.847057444707302,7.005353863805951,6.6887610256086525
0.2323232323232325,-1.2323232323232323,6.875652306199236,7.033752581064039,6.717552031334433
0.2525252525252526,-1.2323232323232323,6.9043335760580815,7.062256095158837,6.746411056957326
0.27272727272727293,-1.2323232323232323,6.9330882369438935,7.090861303922563,6.775315169965224
0.29292929292929304,-1.2323232323232323,6.961903181264816,7.119566007855548,6.804240354674084
0.31313131313131315,-1.2323232323232323,6.990765221076401,7.148368932661669,6.833161509491133
0.3333333333333335,-1.2323232323232323,7.019661098074078,7.177269740925703,6.862052455222453
0.3535353535353536,-1.2323232323232323,7.048577493668177,7.206269029922644,6.890885957413711
0.3737373737373739,-1.2323232323232323,7.077501039130763,7.235368312432936,6.919633765828591
0.39393939393939403,-1.2323232323232323,7.106418325803724,7.264569977551998,6.94826667405545
0.41414141414141437,-1.2323232323232323,7.135315915357089,7.293877228762447,6.976754601951731
0.4343434343434345,-1.2323232323232323,7.164180350086804,7.323293997017801,7.005066703155807
0.4545454545454546,-1.2323232323232323,7.192998163240974,7.352824827508377,7.03317149897357
0.4747474747474749,-1.2323232323232323,7.221755889363569,7.382474739818268,7.061037038908871
0.49494949494949503,-1.2323232323232323,7.2504400746445965,7.412249062707593,7.0886310865816
0.5151515151515154,-1.2323232323232323,7.279037287265751,7.4421532462818725,7.11592132824963
0.5353535353535355,-1.2323232323232323,7.307534127730447,7.472192656126394,7.1428755993345
0.5555555555555556,-1.2323232323232323,7.335917239167351,7.502372355635057,7.169462122699645
0.5757575757575759,-1.2323232323232323,7.364173317596326,7.532696884173576,7.195649751019077
0.595959595959596,-1.2323232323232323,7.392289122146025,7.5631700397936505,7.221408204498399
0.6161616161616164,-1.2323232323232323,7.42025148521221,7.593794675540988,7.246708294883432
0.6363636363636365,-1.2323232323232323,7.448047322545989,7.624572518138665,7.271522126953313
0.6565656565656568,-1.2323232323232323,7.4756636432615124,7.65550401680927,7.295823269713755
0.6767676767676769,-1.2323232323232323,7.503087559752295,7.686588228239353,7.319586891265237
0.696969696969697,-1.2323232323232323,7.530306297505966,7.717822741555912,7.34278985345602
0.7171717171717173,-1.2323232323232323,7.557307204807063,7.7492036447250126,7.365410764889113
0.7373737373737375,-1.2323232323232323,7.584077762317693,7.780725531283727,7.38742999335166
0.7575757575757578,-1.2323232323232323,7.61060559252615,7.81238154421362,7.408829640838681
0.7777777777777779,-1.2323232323232323,7.636878469053693,7.844163451893033,7.429593486214353
0.7979797979797982,-1.2323232323232323,7.662884325809801,7.876061749993031,7.449706901626572
0.8181818181818183,-1.2323232323232323,7.688611265986569,7.908065782498678,7.469156749474459
0.8383838383838385,-1.2323232323232323,7.714047570883112,7.940163875125803,7.487931266640421
0.8585858585858588,-1.2323232323232323,7.739181708550774,7.972343474763566,7.506019942337982
0.8787878787878789,-1.2323232323232323,7.764002342250768,8.004591289408662,7.5234133950928745
0.8989898989898992,-1.2323232323232323,7.788498338715486,8.036893424069829,7.540103253361142
0.9191919191919193,-1.2323232323232323,7.812658776205418,8.069235509125159,7.556082043285677
0.9393939393939394,-1.2323232323232323,7.836472952353634,8.101602818719858,7.571343085987409
0.9595959595959598,-1.2323232323232323,7.8599303917903365,8.133980377696854,7.585880405883818
0.9797979797979799,-1.2323232323232323,7.883020853539886,8.166353056378002,7.59968865070177
1.0,-1.2323232323232323,7.905734338183448,8.198705653130915,7.612763023235981
-1.0,-1.212121212121212,5.672866021353653,5.964792560870184,5.380939481837122
-0.9797979797979798,-1.212121212121212,5.680389926089331,5.962555347522934,5.398224504655729
-0.9595959595959596,-1.212121212121212,5.6883579605797046,5.96111504695396,5.415600874205449
-0.9393939393939394,-1.212121212121212,5.696772602273544,5.960479435457679,5.433065769089409
-0.9191919191919192,-1.212121212121212,5.705636065459242,5.960655762854923,5.45061636806356
-0.898989898989899,-1.212121212121212,5.714950296401246,5.961650678925773,5.468249913876718
-0.8787878787878788,-1.212121212121212,5.7247169686780275,5.963470147783014,5.485963789573041
-0.8585858585858586,-1.212121212121212,5.734937478728739,5.966119349846554,5.503755607610923
-0.8383838383838383,-1.212121212121212,5.745612941615771,5.969602571617788,5.521623311613753
-0.8181818181818181,-1.212121212121212,5.756744187009724,5.973923084225675,5.539565289793772
-0.797979797979798,-1.212121212121212,5.768331755403645,5.979083012589898,5.557580498217392
-0.7777777777777778,-1.212121212121212,5.780375894562764,5.985083198117579,5.575668591007949
-0.7575757575757576,-1.212121212121212,5.792876556215902,5.991923058986338,5.593830053445466
-0.7373737373737373,-1.212121212121212,5.80583339299444,5.999600453188165,5.612066332800715
-0.7171717171717171,-1.212121212121212,5.819245755624597,6.0081115505236005,5.630379960725594
-0.696969696969697,-1.212121212121212,5.833112690378223,6.017450720499041,5.648774660257405
-0.6767676767676767,-1.212121212121212,5.847432936787324,6.027610443343586,5.667255430231061
-0.6565656565656566,-1.212121212121212,5.86220492562722,6.038581251198394,5.6858286000560465
-0.6363636363636364,-1.212121212121212,5.87742677717267,6.0503517055972615,5.7045018487480785
-0.6161616161616161,-1.212121212121212,5.893096299731407,6.062908415861205,5.723284183601608
-0.5959595959595959,-1.212121212121212,5.909210988458871,6.0762361009508945,5.742185875966848
-0.5757575757575757,-1.212121212121212,5.925768024457873,6.090317694734506,5.761218354181239
-0.5555555555555556,-1.212121212121212,5.942764274166323,6.105134492079818,5.7803940562528275
-0.5353535353535352,-1.212121212121212,5.960196289036192,6.120666330521653,5.799726247550732
-0.5151515151515151,-1.212121212121212,5.978060305506097,6.1368918002164845,5.8192288107957095
-0.4949494949494949,-1.212121212121212,5.99635224527002,6.1537884733059265,5.838916017234114
-0.4747474747474747,-1.212121212121212,6.0150677158438945,6.171333143179215,5.858802288508574
-0.4545454545454545,-1.212121212121212,6.034202011431817,6.189502064083397,5.8789019587802365
-0.43434343434343425,-1.212121212121212,6.053750114092953,6.208271182395547,5.899229045790358
-0.41414141414141414,-1.212121212121212,6.073706695210112,6.227616352158357,5.919797038261867
-0.3939393939393939,-1.212121212121212,6.094066117260387,6.247513529254201,5.940618705266573
-0.3737373737373737,-1.212121212121212,6.114822435888138,6.2679389403924946,5.961705931383782
-0.3535353535353535,-1.212121212121212,6.135969402279865,6.288869224936737,5.983069579622993
-0.33333333333333326,-1.212121212121212,6.157500465840561,6.310281549221915,6.004719382459208
-0.31313131313131304,-1.212121212121212,6.179408777170422,6.33215369436785,6.026663859972993
-0.2929292929292928,-1.212121212121212,6.201687191340595,6.35446411959693,6.0489102630842595
-0.2727272727272727,-1.212121212121212,6.224328271466255,6.377192003791992,6.071464539140518
-0.2525252525252525,-1.212121212121212,6.247324292574818,6.40031726839375,6.094331316755885
-0.23232323232323226,-1.212121212121212,6.270667245766884,6.42382058491524,6.117513906618528
-0.21212121212121204,-1.212121212121212,6.2943488426670005,6.447683370294342,6.1410143150396586
-0.19191919191919182,-1.212121212121212,6.31836052016108,6.471887773108703,6.1648332672134565
-0.1717171717171716,-1.212121212121212,6.34269344541673,6.496416653461912,6.188970237371548
-0.1515151515151515,-1.212121212121212,6.367338521182777,6.521253558913777,6.213423483451777
-0.13131313131313127,-1.212121212121212,6.392286391363368,6.546382698699844,6.238190084026892
-0.11111111111111105,-1.212121212121212,6.41752744686228,6.571788917851764,6.263265975872796
-0.09090909090909083,-1.212121212121212,6.443051831692109,6.597457672886548,6.2886459904976695
-0.07070707070707061,-1.212121212121212,6.46884944934323,6.6233750101034135,6.314323888583046
-0.050505050505050386,-1.212121212121212,6.4949099694066215,6.64952754754976,6.340292391263483
-0.030303030303030276,-1.212121212121212,6.521222834444621,6.675902461333758,6.366543207555484
-0.010101010101010055,-1.212121212121212,6.547777267103195,6.702487476865593,6.393067057340796
0.010101010101010166,-1.212121212121212,6.574562277459001,6.7292708653859306,6.419853689532071
0.030303030303030498,-1.212121212121212,6.60156667059436,6.756241446060715,6.4468918951280045
0.05050505050505061,-1.212121212121212,6.6287790543926315,6.783388593729733,6.47416951505553
0.07070707070707072,-1.212121212121212,6.6561878475466285,6.810702252315797,6.50167344277746
0.09090909090909105,-1.212121212121212,6.6837812877720095,6.838172953744056,6.529389621799963
0.11111111111111116,-1.212121212121212,6.7115474402175925,6.865791842131075,6.55730303830411
0.1313131313131315,-1.212121212121212,6.73947420606413,6.893550702817707,6.585397709310552
0.1515151515151516,-1.212121212121212,6.767549331302892,6.921441995691534,6.613656666914249
0.1717171717171717,-1.212121212121212,6.795760415685159,6.949458892017912,6.642061939352406
0.19191919191919204,-1.212121212121212,6.824094921833467,6.977595313850915,6.670594529816019
0.21212121212121215,-1.212121212121212,6.85254018450525,7.005845974751705,6.699234394258794
0.2323232323232325,-1.212121212121212,6.881083419999319,7.034206420373147,6.727960419625491
0.2525252525252526,-1.212121212121212,6.9097117356954545,7.062673067050932,6.756750404339977
0.27272727272727293,-1.212121212121212,6.9384121397171254,7.091243236308016,6.785581043126235
0.29292929292929304,-1.212121212121212,6.967171550707263,7.1199151827934495,6.814427918621077
0.31313131313131315,-1.212121212121212,6.995976807706863,7.148688112866625,6.8432655025471005
0.3333333333333335,-1.212121212121212,7.024814680125983,7.177562190782419,6.872067169469547
0.3535353535353536,-1.212121212121212,7.053671877796625,7.20653852925246,6.900805226340791
0.3737373737373739,-1.212121212121212,7.082535061096925,7.235619161124446,6.929450961069404
0.39393939393939403,-1.212121212121212,7.111390851135862,7.264806989025142,6.957974713246583
0.41414141414141437,-1.212121212121212,7.1402258399877,7.294105710331266,6.986345969644134
0.4343434343434345,-1.212121212121212,7.169026600965355,7.323519715392118,7.014533486538593
0.4545454545454546,-1.212121212121212,7.197779698921674,7.353053958079262,7.042505439764086
0.4747474747474749,-1.212121212121212,7.226471700567679,7.3827137989995935,7.070229602135764
0.49494949494949503,-1.212121212121212,7.255089184796875,7.412504823397029,7.09767354619672
0.5151515151515154,-1.212121212121212,7.2836187530045455,7.44243263756796,7.124804868441131
0.5353535353535355,-1.212121212121212,7.31204703939104,7.472502649440753,7.151591429341328
0.5555555555555556,-1.212121212121212,7.34036072123819,7.502719840709436,7.178001601766943
0.5757575757575759,-1.212121212121212,7.368546529147811,7.533088539206442,7.20400451908918
0.595959595959596,-1.212121212121212,7.396591257231524,7.56361220100139,7.229570313461658
0.6161616161616164,-1.212121212121212,7.4244817732409665,7.5942932117119515,7.2546703347699815
0.6363636363636365,-1.212121212121212,7.452205028627803,7.625132715834612,7.279277341420995
0.6565656565656568,-1.212121212121212,7.479748068522791,7.656130481296485,7.303365655749096
0.6767676767676769,-1.212121212121212,7.507098041623463,7.687284804396016,7.32691127885091
0.696969696969697,-1.212121212121212,7.534242209979928,7.718592457675579,7.3498919622842775
0.7171717171717173,-1.212121212121212,7.56116795866868,7.750048680673901,7.372287236663459
0.7373737373737375,-1.212121212121212,7.587862805344139,7.781647211000264,7.394078399688015
0.7575757575757578,-1.212121212121212,7.614314409658097,7.813380351057828,7.415248468258366
0.7777777777777779,-1.212121212121212,7.640510582537267,7.845239064300961,7.435782100773573
0.7979797979797982,-1.212121212121212,7.666439295309339,7.877213093984173,7.455665496634506
0.8181818181818183,-1.212121212121212,7.692088688668188,7.909291097201512,7.474886280134864
0.8383838383838385,-1.212121212121212,7.7174470814691,7.941460787304723,7.493433375633477
0.8585858585858588,-1.212121212121212,7.742502979345009,7.973709078540161,7.511296880149856
0.8787878787878789,-1.212121212121212,7.767245083135183,8.006022227762466,7.528467938507901
0.8989898989898992,-1.212121212121212,7.79166229711775,8.038385969208589,7.54493862502691
0.9191919191919193,-1.212121212121212,7.8157437370380185,8.070785639447523,7.560701834628514
0.9393939393939394,-1.212121212121212,7.8394787379246385,8.103206290660225,7.575751185189052
0.9595959595959598,-1.212121212121212,7.862856861685927,8.135632791339244,7.59008093203261
0.9797979797979799,-1.212121212121212,7.885867904479065,8.168049914165476,7.603685894792654
1.0,-1.212121212121212,7.908501903845153,8.200442411449151,7.6165613962411545
-1.0,-1.1919191919191918,5.678676058577425,5.969693829362596,5.387658287792254
-0.9797979797979798,-1.1919191919191918,5.6862382007847945,5.967375429678916,5.405100971890673
-0.9595959595959596,-1.1919191919191918,5.694243261299455,5.9658480708342045,5.422638451764706
-0.9393939393939394,-1.1919191919191918,5.702693690333214,5.96511955313238,5.440267827534047
-0.9191919191919192,-1.1919191919191918,5.711591675467318,5.9651972001177915,5.457986150816844
-0.898989898989899,-1.1919191919191918,5.720939136813999,5.966087792661062,5.4757904809669355
-0.8787878787878788,-1.1919191919191918,5.730737722379205,5.967797490975023,5.493677953783386
-0.8585858585858586,-1.1919191919191918,5.740988803633816,5.970331743866628,5.511645863401005
-0.8383838383838383,-1.1919191919191918,5.7516934713002055,5.9736951849627005,5.5296917576377105
-0.8181818181818181,-1.1919191919191918,5.762852531360982,5.977891516291174,5.547813546430791
-0.797979797979798,-1.1919191919191918,5.774466501296457,5.982923380455691,5.566009622137223
-0.7777777777777778,-1.1919191919191918,5.786535606557261,5.988792223634939,5.584278989479583
-0.7575757575757576,-1.1919191919191918,5.799059777278064,5.995498152814841,5.6026214017412865
-0.7373737373737373,-1.1919191919191918,5.812038645238421,6.003039791880688,5.621037498596154
-0.7171717171717171,-1.1919191919191918,5.825471541076326,6.011414142405474,5.639528939747178
-0.696969696969697,-1.1919191919191918,5.839357491759742,6.020616455974042,5.658098527545442
-0.6767676767676767,-1.1919191919191918,5.853695218321346,6.030640125547647,5.676750311095045
-0.6565656565656566,-1.1919191919191918,5.868483133861166,6.041476603554611,5.695489664167721
-0.6363636363636364,-1.1919191919191918,5.883719341821654,6.053115353897397,5.714323329745911
-0.6161616161616161,-1.1919191919191918,5.899401634539453,6.065543843895598,5.7332594251833084
-0.5959595959595959,-1.1919191919191918,5.915527492077714,6.078747580291074,5.752307403864354
-0.5757575757575757,-1.1919191919191918,5.932094081342579,6.092710191019145,5.771477971666013
-0.5555555555555556,-1.1919191919191918,5.949098255487075,6.1074135516211205,5.79078295935303
-0.5353535353535352,-1.1919191919191918,5.966536553605387,6.12283795237799,5.8102351548327835
-0.5151515151515151,-1.1919191919191918,5.984405200720124,6.138962299636542,5.829848101803706
-0.4949494949494949,-1.1919191919191918,6.002700108064781,6.155764342764514,5.849635873365048
-0.4747474747474747,-1.1919191919191918,6.02141687366334,6.17322091696074,5.8696128303659405
-0.4545454545454545,-1.1919191919191918,6.0405507832086665,6.191308191689535,5.889793374727798
-0.43434343434343425,-1.1919191919191918,6.0600968112407,6.210001915021795,5.910191707459605
-0.41414141414141414,-1.1919191919191918,6.080049622625517,6.229277645266016,5.930821599985018
-0.3939393939393939,-1.1919191919191918,6.100403574335556,6.249110962960347,5.951696185710765
-0.3737373737373737,-1.1919191919191918,6.121152717531266,6.2694776582556235,5.972827776806908
-0.3535353535353535,-1.1919191919191918,6.1422907999437575,6.290353890686431,5.994227709201084
-0.33333333333333326,-1.1919191919191918,6.163811268558073,6.311716320210779,6.015906216905366
-0.31313131313131304,-1.1919191919191918,6.185707272595779,6.3335422099514656,6.037872335240092
-0.2929292929292928,-1.1919191919191918,6.207971666795747,6.355809502391348,6.0601338312001465
-0.2727272727272727,-1.1919191919191918,6.2305970149912815,6.378496871615158,6.082697158367405
-0.2525252525252525,-1.1919191919191918,6.253575593981435,6.401583754737655,6.1055674332252154
-0.23232323232323226,-1.1919191919191918,6.276899397694057,6.42505036597739,6.128748429410723
-0.21212121212121204,-1.1919191919191918,6.300560141637807,6.448877696807013,6.152242586468601
-0.19191919191919182,-1.1919191919191918,6.324549267639683,6.473047505462417,6.176051029816949
-0.1717171717171716,-1.1919191919191918,6.348857948864655,6.497542298912999,6.200173598816311
-0.1515151515151515,-1.1919191919191918,6.373477095113401,6.5223453099111115,6.2246088803156905
-0.13131313131313127,-1.1919191919191918,6.398397358393709,6.547440471571944,6.249354245215473
-0.11111111111111105,-1.1919191919191918,6.423609138761052,6.572812391416583,6.274405886105522
-0.09090909090909083,-1.1919191919191918,6.449102590423164,6.598446326574886,6.299758854271441
-0.07070707070707061,-1.1919191919191918,6.474867628103286,6.62432816146474,6.325407094741833
-0.050505050505050386,-1.1919191919191918,6.500893933656451,6.650444389064115,6.351343478248787
-0.030303030303030276,-1.1919191919191918,6.527170962932622,6.676782096556597,6.377559829308646
-0.010101010101010055,-1.1919191919191918,6.553687952880424,6.703328956016107,6.404046949744742
0.010101010101010166,-1.1919191919191918,6.580433928884784,6.73007322055297,6.430794637216599
0.030303030303030498,-1.1919191919191918,6.607397712331414,6.7570037261746805,6.457791698488148
0.05050505050505061,-1.1919191919191918,6.634567928390929,6.784109899539867,6.485025957241991
0.07070707070707072,-1.1919191919191918,6.661933014014894,6.8113817715611145,6.512484256468673
0.09090909090909105,-1.1919191919191918,6.689481226136175,6.838809996704461,6.54015245556789
0.11111111111111116,-1.1919191919191918,6.717200650065056,6.866385877719678,6.568015422410435
0.1313131313131315,-1.1919191919191918,6.745079208073168,6.894101395309836,6.596057020836501
0.1515151515151516,-1.1919191919191918,6.773104668156243,6.921949242132494,6.624260094179992
0.1717171717171717,-1.1919191919191918,6.80126465296695,6.949922860239711,6.652606445694188
0.19191919191919204,-1.1919191919191918,6.8295466489086625,6.978016480903424,6.681076816913901
0.21212121212121215,-1.1919191919191918,6.857938015380815,7.006225165443264,6.709650865318365
0.2323232323232325,-1.1919191919191918,6.886425994166307,7.034544845360305,6.7383071429723085
0.2525252525252526,-1.1919191919191918,6.914997718951257,7.062972359790152,6.767023078112363
0.27272727272727293,-1.1919191919191918,6.9436402249670675,7.0915054878903305,6.795774962043804
0.29292929292929304,-1.1919191919191918,6.972340458744965,7.120142973402538,6.824537944087392
0.31313131313131315,-1.1919191919191918,7.001085287972495,7.148884538398347,6.853286037546644
0.3333333333333335,-1.1919191919191918,7.029861511441836,7.177730882847294,6.8819921400363775
0.3535353535353536,-1.1919191919191918,7.058655869079355,7.206683666563183,6.910628071595527
0.3737373737373739,-1.1919191919191918,7.087455052045757,7.235745470133688,6.939164633957827
0.39393939393939403,-1.1919191919191918,7.116245712896193,7.264919731639862,6.967571694152523
0.41414141414141437,-1.1919191919191918,7.1450144757896465,7.294210656612259,6.995818294967034
0.4343434343434345,-1.1919191919191918,7.17374794673642,7.323623099492831,7.023872793980008
0.4545454545454546,-1.1919191919191918,7.202432723873282,7.353162416208258,7.051703031538306
0.4747474747474749,-1.1919191919191918,7.231055407754983,7.382834288972072,7.079276526537894
0.49494949494949503,-1.1919191919191918,7.259602611651353,7.412644526376791,7.106560696925914
0.5151515151515154,-1.1919191919191918,7.288060971838977,7.442598843748322,7.133523099929632
0.5353535353535355,-1.1919191919191918,7.316417157876472,7.472702630727022,7.160131685025923
0.5555555555555556,-1.1919191919191918,7.344657882852528,7.502960714655632,7.186355051049423
0.5757575757575759,-1.1919191919191918,7.372769913595679,7.533377129488933,7.212162697702425
0.595959595959596,-1.1919191919191918,7.400740080835062,7.56395490042323,7.237525261246894
0.6161616161616164,-1.1919191919191918,7.428555289301379,7.594695853910859,7.262414724691898
0.6363636363636365,-1.1919191919191918,7.456202527757291,7.6256004616287125,7.28680459388587
0.6565656565656568,-1.1919191919191918,7.483668878946786,7.656667724743564,7.310670033150008
0.6767676767676769,-1.1919191919191918,7.5109415294528645,7.68789510238487,7.333987956520859
0.696969696969697,-1.1919191919191918,7.538007779453316,7.719278485371985,7.356737073534646
0.7171717171717173,-1.1919191919191918,7.564855052364264,7.750812213374195,7.378897891354333
0.7373737373737375,-1.1919191919191918,7.591470904361451,7.7824891314019045,7.400452677320997
0.7575757575757578,-1.1919191919191918,7.617843033769408,7.81430067955946,7.421385387979357
0.7777777777777779,-1.1919191919191918,7.643959290308581,7.846237008860584,7.441681571756579
0.7979797979797982,-1.1919191919191918,7.669807684191095,7.878287115475467,7.461328252906724
0.8181818181818183,-1.1919191919191918,7.695376395055705,7.9104389858934665,7.480313804217944
0.8383838383838385,-1.1919191919191918,7.720653780732814,7.942679746223246,7.498627815242382
0.8585858585858588,-1.1919191919191918,7.745628385830601,7.974995809815552,7.51626096184565
0.8787878787878789,-1.1919191919191918,7.7702889501337955,8.007373018633823,7.533204881633768
0.8989898989898992,-1.1919191919191918,7.794624416806438,8.039796774993164,7.549452058619712
0.9191919191919193,-1.1919191919191918,7.818623940390641,8.072252161440842,7.564995719340439
0.9393939393939394,-1.1919191919191918,7.842276894593422,8.104724047589425,7.579829741597417
0.9595959595959598,-1.1919191919191918,7.865572879853995,8.137197183528706,7.593948576179286
0.9797979797979799,-1.1919191919191918,7.888501730684199,8.169656280063036,7.607347181305363
1.0,-1.1919191919191918,7.911053522775112,8.202086076512083,7.62002096903814
-1.0,-1.1717171717171717,5.684556576835103,5.974822767036032,5.394290386634174
-0.9797979797979798,-1.1717171717171717,5.692155767754334,5.972423412034502,5.411888123474167
-0.9595959595959596,-1.1717171717171717,5.70019661095256,5.970809052994433,5.4295841689106865
-0.9393939393939394,-1.1717171717171717,5.70868152919222,5.969987480753883,5.447375577630558
-0.9191919191919192,-1.1717171717171717,5.717612683168195,5.969966055289078,5.465259311047312
-0.898989898989899,-1.1717171717171717,5.726991966694997,5.970751647706312,5.483232285683682
-0.8787878787878788,-1.1717171717171717,5.736821002094821,5.972350570439982,5.50129143374966
-0.8585858585858586,-1.1717171717171717,5.747101135793756,5.974768494609552,5.51943377697796
-0.8383838383838383,-1.1717171717171717,5.757833434132855,5.978010353857511,5.537656514408199
-0.8181818181818181,-1.1717171717171717,5.7690186794010545,5.982080234511,5.555957124291109
-0.797979797979798,-1.1717171717171717,5.780657366096352,5.986981252671124,5.57433347952158
-0.7777777777777778,-1.1717171717171717,5.792749697421572,5.992715419737761,5.592783975105383
-0.7575757575757576,-1.1717171717171717,5.8052955820208405,5.999283499064965,5.611307664976716
-0.7373737373737373,-1.1717171717171717,5.818294630962537,6.00668485767369,5.629904404251384
-0.7171717171717171,-1.1717171717171717,5.831746154974469,6.014917318299195,5.648574991649743
-0.696969696969697,-1.1717171717171717,5.845649161936409,6.02397701830932,5.667321305563498
-0.6767676767676767,-1.1717171717171717,5.860002354635196,6.033858282997682,5.6861464262727095
-0.6565656565656566,-1.1717171717171717,5.874804128787111,6.044553521360949,5.705054736213273
-0.6363636363636364,-1.1717171717171717,5.890052571332,6.056053152437611,5.724051990226389
-0.6161616161616161,-1.1717171717171717,5.90574545900343,6.068345569469725,5.743145348537136
-0.5959595959595959,-1.1717171717171717,5.921880257178629,6.081417147720374,5.762343366636885
-0.5757575757575757,-1.1717171717171717,5.938454119011892,6.095252299410915,5.781655938612869
-0.5555555555555556,-1.1717171717171717,5.955463884854545,6.109833576488421,5.80109419322067
-0.5353535353535352,-1.1717171717171717,5.972906081964677,6.125141818897164,5.82067034503219
-0.5151515151515151,-1.1717171717171717,5.9907769245088325,6.1411563429888725,5.8403975060287925
-0.4949494949494949,-1.1717171717171717,6.009072313858221,6.157855162185113,5.860289465531329
-0.4747474747474747,-1.1717171717171717,6.027787839181249,6.175215230156853,5.880360448205645
-0.4545454545454545,-1.1717171717171717,6.046918778333769,6.193212695802777,5.9006248608647605
-0.43434343434343425,-1.1717171717171717,6.066460099048517,6.211823159338785,5.9210970387582496
-0.41414141414141414,-1.1717171717171717,6.086406460424317,6.2310219196444105,5.941791001204223
-0.3939393939393939,-1.1717171717171717,6.106752214715621,6.250784204566522,5.962720224864719
-0.3737373737373737,-1.1717171717171717,6.127491409422509,6.271085377807954,5.9838974410370644
-0.3535353535353535,-1.1717171717171717,6.1486177896808325,6.291901118241669,6.005334461119996
-0.33333333333333326,-1.1717171717171717,6.170124800951871,6.313207569482982,6.027042032420761
-0.31313131313131304,-1.1717171717171717,6.192005592010482,6.334981459559595,6.04902972446137
-0.2929292929292928,-1.1717171717171717,6.214253018230459,6.357200191817392,6.071305844643526
-0.2727272727272727,-1.1717171717171717,6.236859645165103,6.379841909599083,6.093877380731122
-0.2525252525252525,-1.1717171717171717,6.259817752421194,6.402885537736734,6.116749967105654
-0.23232323232323226,-1.1717171717171717,6.283119337823609,6.426310804461824,6.139927871185394
-0.21212121212121204,-1.1717171717171717,6.306756121867823,6.450098247406509,6.163413996329138
-0.19191919191919182,-1.1717171717171717,6.330719552457087,6.474229207221873,6.187209897692302
-0.1717171717171716,-1.1717171717171717,6.355000809920564,6.498685812228945,6.211315807612183
-0.1515151515151515,-1.1717171717171717,6.379590812308608,6.523450957037593,6.235730667579624
-0.13131313131313127,-1.1717171717171717,6.404480220960752,6.5485082778081445,6.26045216411336
-0.11111111111111105,-1.1717171717171717,6.4296594463417485,6.573842126350876,6.2854767663326205
-0.09090909090909083,-1.1717171717171717,6.455118654140704,6.599437545002491,6.310799763278917
-0.07070707070707061,-1.1717171717171717,6.480847771627852,6.625280243708528,6.336415299547176
-0.050505050505050386,-1.1717171717171717,6.506836494263342,6.651356580626025,6.362316407900659
-0.030303030303030276,-1.1717171717171717,6.533074292551907,6.677653547089462,6.388495038014352
-0.010101010101010055,-1.1717171717171717,6.559550419137174,6.7041587577365975,6.41494208053775
0.010101010101010166,-1.1717171717171717,6.5862539161288565,6.73086044622502,6.441647386032693
0.030303030303030498,-1.1717171717171717,6.613173622655833,6.757747466889366,6.468599778422301
0.05050505050505061,-1.1717171717171717,6.64029818263793,6.784809302478056,6.495787062797804
0.07070707070707072,-1.1717171717171717,6.667616052768728,6.812036077952687,6.523196027584769
0.09090909090909105,-1.1717171717171717,6.695115510701571,6.839418580203477,6.550812441199666
0.11111111111111116,-1.1717171717171717,6.722784663430678,6.866948283317846,6.57862104354351
0.1313131313131315,-1.1717171717171717,6.750611455858965,6.894617378905382,6.606605532812548
0.1515151515151516,-1.1717171717171717,6.778583679543893,6.922418810749714,6.634748548338073
0.1717171717171717,-1.1717171717171717,6.806688981612541,6.950346312815489,6.663031650409593
0.19191919191919204,-1.1717171717171717,6.834914873836695,6.978394449384279,6.691435298289111
0.21212121212121215,-1.1717171717171717,6.863248741858812,7.006558655771567,6.7199388279460575
0.2323232323232325,-1.1717171717171717,6.891677854559118,7.034835277756874,6.748520431361363
0.2525252525252526,-1.1717171717171717,6.920189373554277,7.063221607408881,6.777157139699673
0.27272727272727293,-1.1717171717171717,6.948770362817745,7.0917159127440605,6.80582481289143
0.29292929292929304,-1.1717171717171717,6.977407798411658,7.120317458124467,6.834498138698849
0.31313131313131315,-1.1717171717171717,7.006088578320113,7.149026512079315,6.8631506445609105
0.3333333333333335,-1.1717171717171717,7.034799532373549,7.17784433895747,6.891754725789628
0.3535353535353536,-1.1717171717171717,7.063527432253611,7.20677317074943,6.920281693757793
0.3737373737373739,-1.1717171717171717,7.092259001568124,7.235816155503583,6.948701847632664
0.39393939393939403,-1.1717171717171717,7.120980925985348,7.264977279227462,6.976984572743235
0.41414141414141437,-1.1717171717171717,7.149679863416813,7.294261258890129,7.005098467943496
0.4343434343434345,-1.1717171717171717,7.1783424542379795,7.323673405271692,7.033011503204267
0.4545454545454546,-1.1717171717171717,7.20695533153575,7.353219455976452,7.060691207095047
0.4747474747474749,-1.1717171717171717,7.235505131372043,7.382905380706313,7.088104882037773
0.49494949494949503,-1.1717171717171717,7.263978503052402,7.4127371630671455,7.115219843037659
0.5151515151515154,-1.1717171717171717,7.29236211938882,7.44272056526467,7.142003673512971
0.5353535353535355,-1.1717171717171717,7.320642686945717,7.47286088400018,7.168424489891254
0.5555555555555556,-1.1717171717171717,7.348806956258308,7.503162707412971,7.194451205103644
0.5757575757575759,-1.1717171717171717,7.376841732012424,7.533629683752747,7.2200537802721
0.595959595959596,-1.1717171717171717,7.40473388317497,7.564264312384249,7.245203453965691
0.6161616161616164,-1.1717171717171717,7.4324703530643745,7.595067766853497,7.269872939275252
0.6363636363636365,-1.1717171717171717,7.46003816935018,7.62603975776931,7.29403658093105
0.6565656565656568,-1.1717171717171717,7.487424453971436,7.657178440782856,7.317670467160017
0.6767676767676769,-1.1717171717171717,7.514616432963233,7.688480371917603,7.340752494008862
0.696969696969697,-1.1717171717171717,7.54160144618124,7.719940509453511,7.36326238290897
0.7171717171717173,-1.1717171717171717,7.568366956913843,7.751552258828781,7.385181654998906
0.7373737373737375,-1.1717171717171717,7.594900561372053,7.783307554723087,7.406493568021019
0.7575757575757578,-1.1717171717171717,7.621189998047099,7.815196973042237,7.4271830230519615
0.7777777777777779,-1.1717171717171717,7.6472231569262314,7.847209864710511,7.447236449141952
0.7979797979797982,-1.1717171717171717,7.672988088556972,7.87933450323397,7.466641673879973
0.8181818181818183,-1.1717171717171717,7.698473012950747,7.91155823851525,7.485387787386244
0.8383838383838385,-1.1717171717171717,7.723666328316604,7.9438676504637185,7.503465006169489
0.8585858585858588,-1.1717171717171717,7.748556619616328,7.9762486971462145,7.520864542086441
0.8787878787878789,-1.1717171717171717,7.773132666932188,8.008686853582045,7.53757848028233
0.8989898989898992,-1.1717171717171717,7.797383453638982,8.041167238537945,7.553599668740021
0.9191919191919193,-1.1717171717171717,7.8212981743722985,8.073674727817203,7.5689216209273935
0.9393939393939394,-1.1717171717171717,7.8448662427851,8.106194053475319,7.583538432094881
0.9595959595959598,-1.1717171717171717,7.868077299085041,8.138709889113825,7.597444709056257
0.9797979797979799,-1.1717171717171717,7.89092121734533,8.171206921961597,7.610635512729063
1.0,-1.1717171717171717,7.913388112582016,8.203669912763356,7.623106312400676
-1.0,-1.1515151515151514,5.690505236641815,5.9802132394280445,5.400797233855586
-0.9797979797979798,-1.1515151515151514,5.698140272367801,5.977734829474135,5.418545715261467
-0.9595959595959596,-1.1515151515151514,5.706215640257479,5.97603527912516,5.436396001389799
-0.9393939393939394,-1.1515151515151514,5.714733735422454,5.975122337001399,5.45434513384351
-0.9191919191919192,-1.1515151515151514,5.723696691502765,5.9750033618466025,5.472390021158927
-0.898989898989899,-1.1515151515151514,5.7331063758801815,5.975685272434897,5.490527479325466
-0.8787878787878788,-1.1515151515151514,5.742964385092202,5.9771744861733875,5.508754284011017
-0.8585858585858586,-1.1515151515151514,5.753272040453593,5.979476845080226,5.52706723582696
-0.8383838383838383,-1.1515151515151514,5.76403038389257,5.982597528114852,5.545463239670289
-0.8181818181818181,-1.1515151515151514,5.775240174008246,5.986540949193971,5.563939398822521
-0.797979797979798,-1.1515151515151514,5.786901882355892,5.9913106409134755,5.582493123798308
-0.7777777777777778,-1.1515151515151514,5.799015689966293,5.996909124750091,5.601122255182495
-0.7575757575757576,-1.1515151515151514,5.811581484105218,6.003337769685112,5.619825198525323
-0.7373737373737373,-1.1515151515151514,5.82459885527892,6.010596642368302,5.638601068189537
-0.7171717171717171,-1.1515151515151514,5.838067094491084,6.018684353391617,5.657449835590551
-0.696969696969697,-1.1515151515151514,5.851985190756655,6.027597905653223,5.676372475860087
-0.6767676767676767,-1.1515151515151514,5.866351828877519,6.03733255208191,5.695371105673129
-0.6565656565656566,-1.1515151515151514,5.881165387484776,6.047881670946804,5.714449104022748
-0.6363636363636364,-1.1515151515151514,5.8964239373521,6.059236667421587,5.733611207282614
-0.6161616161616161,-1.1515151515151514,5.912125239984315,6.071386909817247,5.752863570151383
-0.5959595959595959,-1.1515151515151514,5.928266746485105,6.084319707769576,5.772213785200633
-0.5757575757575757,-1.1515151515151514,5.944845596707291,6.098020337756536,5.791670855658046
-0.5555555555555556,-1.1515151515151514,5.9618586186890585,6.112472118627713,5.811245118750404
-0.5353535353535352,-1.1515151515151514,5.979302328378828,6.127656536722493,5.8309481200351625
-0.5151515151515151,-1.1515151515151514,5.997172929651582,6.143553416778337,5.850792442524828
-0.4949494949494949,-1.1515151515151514,6.0154663146185925,6.160141131808612,5.870791497428573
-0.4747474747474747,-1.1515151515151514,6.0341780642326555,6.17739684264442,5.890959285820891
-0.4545454545454545,-1.1515151515151514,6.053303449190258,6.195296756238793,5.911310142141723
-0.43434343434343425,-1.1515151515151514,6.072837431131796,6.213816391256309,5.931858471007283
-0.41414141414141414,-1.1515151515151514,6.092774664140803,6.232930839915896,5.952618488365711
-0.3939393939393939,-1.1515151515151514,6.113109496542534,6.252615016325192,5.973603976759875
-0.3737373737373737,-1.1515151515151514,6.133835973001942,6.272843883440915,5.994828062562968
-0.3535353535353535,-1.1515151515151514,6.154947836920935,6.293592653108528,6.016303020733343
-0.33333333333333326,-1.1515151515151514,6.1764385331340845,6.314836955802079,6.03804011046609
-0.31313131313131304,-1.1515151515151514,6.1983012109019,6.3365529789902215,6.060049442813579
-0.2929292929292928,-1.1515151515151514,6.2205287272001994,6.358717574697494,6.0823398797029045
-0.2727272727272727,-1.1515151515151514,6.24311365030378,6.381308338381495,6.104918962226065
-0.2525252525252525,-1.1515151515151514,6.266048263662387,6.40430366214336,6.127792865181413
-0.23232323232323226,-1.1515151515151514,6.2893245700663165,6.427682765902893,6.15096637422974
-0.21212121212121204,-1.1515151515151514,6.312934296098939,6.451425710402849,6.17444288179503
-0.19191919191919182,-1.1515151515151514,6.336868896872696,6.475513395927223,6.198224397818169
-0.1717171717171716,-1.1515151515151514,6.361119561045214,6.499927550345896,6.222311571744532
-0.1515151515151515,-1.1515151515151514,6.385677216111368,6.524650709865925,6.246703722356811
-0.13131313131313127,-1.1515151515151514,6.41053253396707,6.549666195348017,6.271398872586122
-0.11111111111111105,-1.1515151515151514,6.435675936740084,6.574958086768255,6.2963937867119135
-0.09090909090909083,-1.1515151515151514,6.461097602882872,6.600511197897728,6.321684007868016
-0.07070707070707061,-1.1515151515151514,6.486787473522039,6.626311052933971,6.347263894110107
-0.050505050505050386,-1.1515151515151514,6.512735259058812,6.652343866439194,6.3731266516784295
-0.030303030303030276,-1.1515151515151514,6.5389304460143265,6.678596527707121,6.399264364321532
-0.010101010101010055,-1.1515151515151514,6.56536230411358,6.705056590285957,6.425668017941203
0.010101010101010166,-1.1515151515151514,6.592019893601243,6.731712267298201,6.452327519904285
0.030303030303030498,-1.1515151515151514,6.618892072782378,6.758552432868599,6.479231712696158
0.05050505050505061,-1.1515151515151514,6.645967505780878,6.785566629858378,6.506368381703378
0.07070707070707072,-1.1515151515151514,6.673234670507944,6.812745083870396,6.533724257145493
0.09090909090909105,-1.1515151515151514,6.700681866832863,6.840078723352162,6.561285010313563
0.11111111111111116,-1.1515151515151514,6.728297224947875,6.867559205422598,6.589035244473152
0.1313131313131315,-1.1515151515151514,6.756068713918917,6.8951789468205655,6.616958481017268
0.1515151515151516,-1.1515151515151514,6.783984150413402,6.922931159146563,6.645037141680241
0.1717171717171717,-1.1515151515151514,6.812031207596392,6.9508098873401485,6.673252527852635
0.19191919191919204,-1.1515151515151514,6.840197424185938,6.978810049936328,6.701584798435547
0.21212121212121215,-1.1515151515151514,6.868470213658372,7.006927479431629,6.730012947885116
0.2323232323232325,-1.1515151515151514,6.896836873594004,7.035158960558598,6.7585147866294095
0.2525252525252526,-1.1515151515151514,6.925284595153551,7.063502263988581,6.787066926318521
0.27272727272727293,-1.1515151515151514,6.953800472675422,7.091956172478278,6.815644772872566
0.29292929292929304,-1.1515151515151514,6.982371513383919,7.1205204961519195,6.844222530615919
0.31313131313131315,-1.1515151515151514,7.010984647197948,7.1491960732051565,6.87277322119074
0.3333333333333335,-1.1515151515151514,7.039626736630269,7.177984752231448,6.90126872102909
0.3535353535353536,-1.1515151515151514,7.068284586766489,7.206889352234282,6.929679821298696
0.3737373737373739,-1.1515151515151514,7.096944955313478,7.235913596750165,6.957976313876791
0.39393939393939403,-1.1515151515151514,7.125594562706617,7.265062019029635,6.986127106383599
0.41414141414141437,-1.1515151515151514,7.154220102264814,7.294339836255998,7.01410036827363
0.4343434343434345,-1.1515151515151514,7.1828082503830135,7.323752792180419,7.041863708585608
0.4545454545454546,-1.1515151515151514,7.211345676750878,7.353306969370306,7.0693843841314505
0.4747474747474749,-1.1515151515151514,7.239819054587127,7.383008574423103,7.09662953475115
0.49494949494949503,-1.1515151515151514,7.268215070878405,7.412863701759956,7.123566439996854
0.5151515151515154,-1.1515151515151514,7.296520436611978,7.442878083886914,7.150162789337042
0.5353535353535355,-1.1515151515151514,7.324721896991136,7.473056837903696,7.176386956078575
0.5555555555555556,-1.1515151515151514,7.35280624162271,7.503404219221795,7.202208264023624
0.5757575757575759,-1.1515151515151514,7.380760314665642,7.533923393991273,7.227597235340012
0.595959595959596,-1.1515151515151514,7.408571024929955,7.5646162410297695,7.252525808830141
0.6161616161616164,-1.1515151515151514,7.436225355915383,7.59548319248972,7.276967519341046
0.6363636363636365,-1.1515151515151514,7.463710375779003,7.62652311996925,7.300897631588756
0.6565656565656568,-1.1515151515151514,7.491013247221449,7.657733269779245,7.324293224663654
0.6767676767676769,-1.1515151515151514,7.518121237281148,7.68910924769573,7.347133226866567
0.696969696969697,-1.1515151515151514,7.54502172702629,7.720645050427414,7.3693984036251665
0.7171717171717173,-1.1515151515151514,7.571702221134605,7.752333138404615,7.391071303864595
0.7373737373737375,-1.1515151515151514,7.598150357350543,7.784164542547995,7.412136172153092
0.7575757575757578,-1.1515151515151514,7.6243539158103975,7.816128996608071,7.432578835012724
0.7777777777777779,-1.1515151515151514,7.650300828225436,7.848215086442655,7.452386570008217
0.7979797979797982,-1.1515151515151514,7.675979186913731,7.880410408029459,7.471547965798003
0.8181818181818183,-1.1515151515151514,7.701377253671328,7.9127017269780096,7.490052780364647
0.8383838383838385,-1.1515151515151514,7.726483468473696,7.945075133610856,7.507891803336537
0.8585858585858588,-1.1515151515151514,7.751286457998699,7.977516189101826,7.5250567268955715
0.8787878787878789,-1.1515151515151514,7.775775043962405,8.010010059549948,7.541540028374861
0.8989898989898992,-1.1515151515151514,7.79993825125944,8.04254163611975,7.557334866399128
0.9191919191919193,-1.1515151515151514,7.823765315899796,8.075095640459287,7.572434991340305
0.9393939393939394,-1.1515151515151514,7.847245692734227,8.107656715425339,7.586834670043117
0.9595959595959598,-1.1515151515151514,7.870369062960794,8.140209501756432,7.600528624165155
0.9797979797979799,-1.1515151515151514,7.89312534140519,8.172738701755959,7.613511981054421
1.0,-1.1515151515151514,7.915504683567974,8.205229131272802,7.625780235863147
-1.0,-1.1313131313131313,5.696519682088141,5.985900659613111,5.407138704563171
-0.9797979797979798,-1.1313131313131313,5.7041893441328675,5.983346894754975,5.42503179351076
-0.9595959595959596,-1.1313131313131313,5.712297964652461,5.981565860044179,5.443030069260744
-0.9393939393939394,-1.1313131313131313,5.720847910917218,5.980565232189724,5.461130589644712
-0.9191919191919192,-1.1313131313131313,5.7298412893545585,5.980352333243233,5.479330245465884
-0.898989898989899,-1.1313131313131313,5.739279940789064,5.980934088116687,5.497625793461442
-0.8787878787878788,-1.1313131313131313,5.7491654358827775,5.982316971473428,5.516013900292127
-0.8585858585858586,-1.1313131313131313,5.759499070782683,5.984506942468773,5.534491199096593
-0.8383838383838383,-1.1313131313131313,5.770281862982333,5.987509366035137,5.55305435992953
-0.8181818181818181,-1.1313131313131313,5.781514547404303,5.991328919640943,5.5717001751676625
-0.797979797979798,-1.1313131313131313,5.793197572709902,5.995969484964439,5.590425660455365
-0.7777777777777778,-1.1313131313131313,5.805331097842471,6.001434024667504,5.609228171017437
-0.7575757575757576,-1.1313131313131313,5.817914988810237,6.007724445342933,5.628105532277542
-0.7373737373737373,-1.1313131313131313,5.830948815714527,6.014841448980602,5.647056182448453
-0.7171717171717171,-1.1313131313131313,5.844431850028907,6.022784376672838,5.6660793233849756
-0.696969696969697,-1.1313131313131313,5.858363062134438,6.031551049804655,5.685175074464221
-0.6767676767676767,-1.1313131313131313,5.872741119116171,6.0411376154806335,5.704344622751708
-0.6565656565656566,-1.1313131313131313,5.887564382825511,6.051538404269983,5.7235903613810395
-0.6363636363636364,-1.1313131313131313,5.902830908212851,6.062745809189084,5.7429160072366185
-0.6161616161616161,-1.1313131313131313,5.918538441934815,6.074750195149101,5.7623266887205284
-0.5959595959595959,-1.1313131313131313,5.934684421239678,6.087539847469365,5.78182899500999
-0.5757575757575757,-1.1313131313131313,5.951265973134656,6.101100966567018,5.801430979702293
-0.5555555555555556,-1.1313131313131313,5.968279913838252,6.115417713608121,5.821142114068383
-0.5353535353535352,-1.1313131313131313,5.985722748520409,6.130472308738168,5.840973188302651
-0.5151515151515151,-1.1313131313131313,6.003590671333229,6.1462451800366855,5.8609361626297725
-0.4949494949494949,-1.1313131313131313,6.021879565734186,6.162715157877994,5.881043973590378
-0.4747474747474747,-1.1313131313131313,6.040585005103973,6.179859706224283,5.901310303983664
-0.4545454545454545,-1.1313131313131313,6.059702253660258,6.197655180184181,5.921749327136335
-0.43434343434343425,-1.1313131313131313,6.079226267668622,6.216077097868927,5.942375437468317
-0.41414141414141414,-1.1313131313131313,6.099151696951496,6.235100414450831,5.96320297945216
-0.3939393939393939,-1.1313131313131313,6.119472886695403,6.254699787306168,5.984245986084638
-0.3737373737373737,-1.1313131313131313,6.140183879556754,6.274849822760079,6.005517936353429
-0.3535353535353535,-1.1313131313131313,6.161278418065741,6.295525297350905,6.0270315387805775
-0.33333333333333326,-1.1313131313131313,6.182749947327765,6.316701348847305,6.048798545808225
-0.31313131313131304,-1.1313131313131313,6.20459161802135,6.33835363477885,6.070829601263851
-0.2929292929292928,-1.1313131313131313,6.226796289691066,6.360458458340931,6.093134121041201
-0.2727272727272727,-1.1313131313131313,6.249356534333829,6.382992863183516,6.115720205484142
-0.2525252525252525,-1.1313131313131313,6.27226464027629,6.405934699960055,6.138594580592525
-0.23232323232323226,-1.1313131313131313,6.295512616340898,6.42926266824552,6.161762564436276
-0.21212121212121204,-1.1313131313131313,6.319092196297736,6.452956337834027,6.185228054761445
-0.19191919191919182,-1.1313131313131313,6.342994843598864,6.476996153593585,6.208993533604143
-0.1717171717171716,-1.1313131313131313,6.367211756391567,6.50136342778599,6.2330600849971445
-0.1515151515151515,-1.1313131313131313,6.391733872806591,6.52604032357292,6.257427422040262
-0.13131313131313127,-1.1313131313131313,6.416551876516966,6.55100983293176,6.282093920102172
-0.11111111111111105,-1.1313131313131313,6.441656202562836,6.576255751816244,6.307056653309428
-0.09090909090909083,-1.1313131313131313,6.467037043437198,6.601762654904251,6.332311431970146
-0.07070707070707061,-1.1313131313131313,6.492684355427236,6.627515871927258,6.357852838927213
-0.050505050505050386,-1.1313131313131313,6.51858786520556,6.653501467111886,6.383674263299233
-0.030303030303030276,-1.1313131313131313,6.544737076665264,6.679706222950096,6.409767930380432
-0.010101010101010055,-1.1313131313131313,6.571121277992637,6.706117629204615,6.436124926780658
0.010101010101010166,-1.1313131313131313,6.597729548970563,6.732723877837259,6.462735220103868
0.030303030303030498,-1.1313131313131313,6.624550768506006,6.759513864224255,6.489587672787756
0.05050505050505061,-1.1313131313131313,6.6515736223740545,6.7864771948687235,6.5166700498793855
0.07070707070707072,-1.1313131313131313,6.678786611171081,6.813604201615448,6.543969020726715
0.09090909090909105,-1.1313131313131313,6.706178058469221,6.840885962130045,6.571470154808397
0.11111111111111116,-1.1313131313131313,6.733736119163974,6.868314326237476,6.599157912090472
0.1313131313131315,-1.1313131313131313,6.761448788006738,6.895881947392613,6.627015628620862
0.1515151515151516,-1.1313131313131313,6.789303908313451,6.923582318469447,6.655025498157456
0.1717171717171717,-1.1313131313131313,6.817289180840757,6.951409810444867,6.683168551236648
0.19191919191919204,-1.1313131313131313,6.845392172820411,6.9793597126090905,6.711424633031731
0.21212121212121215,-1.1313131313131313,6.873600327142788,7.007428272131541,6.739772382154035
0.2323232323232325,-1.1313131313131313,6.9019009716799955,7.035612730739037,6.768189212620954
0.2525252525252526,-1.1313131313131313,6.930281328738855,7.063911355582895,6.796651301894815
0.27272727272727293,-1.1313131313131313,6.958728524633989,7.092323461054254,6.825133588213725
0.29292929292929304,-1.1313131313131313,6.9872295993710045,7.120849417836564,6.853609780905445
0.31313131313131315,-1.1313131313131313,7.015771516429597,7.149490645249498,6.882052387609695
0.3333333333333335,-1.1313131313131313,7.044341172636259,7.178249582739941,6.910432762532578
0.3535353535353536,-1.1313131313131313,7.072925408116246,7.207129636455213,6.938721179777279
0.3737373737373739,-1.1313131313131313,7.101511016314292,7.236135097344029,6.966886935284554
0.39393939393939403,-1.1313131313131313,7.130084754073357,7.2652710279411545,6.994898480205559
0.41414141414141437,-1.1313131313131313,7.158633351760909,7.29454311630893,7.022723587212889
0.4343434343434345,-1.1313131313131313,7.1871435234316925,7.323957497362928,7.050329549500457
0.4545454545454546,-1.1313131313131313,7.215601977016587,7.353520543864844,7.07768341016833
0.4747474747474749,-1.1313131313131313,7.2439954245263,7.383238631849934,7.104752217202667
0.49494949494949503,-1.1313131313131313,7.272310592259321,7.413117887669411,7.131503296849231
0.5151515151515154,-1.1313131313131313,7.300534231003204,7.443163926118831,7.157904535887577
0.5353535353535355,-1.1313131313131313,7.328653126218229,7.473381590763046,7.183924661673411
0.5555555555555556,-1.1313131313131313,7.356654108192711,7.503774708572412,7.209533507813009
0.5757575757575759,-1.1313131313131313,7.384524062159164,7.5343458707028965,7.234702253615431
0.595959595959596,-1.1313131313131313,7.412249938360545,7.56509625008204,7.25940362663905
0.6161616161616164,-1.1313131313131313,7.439818762055836,7.5960254641354625,7.2836120599762095
0.6363636363636365,-1.1313131313131313,7.467217643454587,7.6271314878404155,7.307303799068759
0.6565656565656568,-1.1313131313131313,7.494433787569653,7.658410618927479,7.330456956211827
0.6767676767676769,-1.1313131313131313,7.521454503977965,7.6898574934188755,7.353051514537054
0.696969696969697,-1.1313131313131313,7.548267216478944,7.721465146743683,7.375069286214205
0.7171717171717173,-1.1313131313131313,7.574859472640493,7.753225113225583,7.396493832055403
0.7373737373737375,-1.1313131313131313,7.601218953222556,7.78512755532414,7.417310351120973
0.7575757575757578,-1.1313131313131313,7.6273334814685105,7.817161413452585,7.437505549484436
0.7777777777777779,-1.1313131313131313,7.653191032254641,7.849314567437441,7.457067497071842
0.7979797979797982,-1.1313131313131313,7.678779741088401,7.881574001611214,7.475985480565588
0.8181818181818183,-1.1313131313131313,7.704087912946067,7.913925966810204,7.494249859081929
0.8383838383838385,-1.1313131313131313,7.729104030940962,7.946356134098064,7.5118519277838605
0.8585858585858588,-1.1313131313131313,7.753816764813211,7.978849736514051,7.52878379311237
0.8787878787878789,-1.1313131313131313,7.778214979232657,8.011391696555176,7.545038261910138
0.8989898989898992,-1.1313131313131313,7.802287741906586,8.043966738341737,7.560608745471434
0.9191919191919193,-1.1313131313131313,7.8260243314841,8.076559484282212,7.575489178685989
0.9393939393939394,-1.1313131313131313,7.849414245249515,8.109154536841794,7.589673953657237
0.9595959595959598,-1.1313131313131313,7.872447206597166,8.141736546457446,7.603157866736885
0.9797979797979799,-1.1313131313131313,7.895113172280408,8.174290266940911,7.615936077619905
1.0,-1.1313131313131313,7.917402339427952,8.206800599858752,7.62800407899715
-1.0,-1.1111111111111112,5.702597542390893,5.991921628176636,5.41327345660515
-0.9797979797979798,-1.1111111111111112,5.710300598255699,5.98929810989951,5.431303086611889
-0.9595959595959596,-1.1111111111111112,5.718441185865781,5.987441312421324,5.449441059310238
-0.9393939393939394,-1.1111111111111112,5.727021644470657,5.986358816308514,5.4676844726328
-0.9191919191919192,-1.1111111111111112,5.736044053138109,5.986057876367021,5.486030229909196
-0.898989898989899,-1.1111111111111112,5.745510226021574,5.986545386180978,5.50447506586217
-0.8787878787878788,-1.1111111111111112,5.7554217078271535,5.987827832809786,5.523015582844521
-0.8585858585858586,-1.1111111111111112,5.765779769487522,5.9899112400096195,5.541648298965424
-0.8383838383838383,-1.1111111111111112,5.776585404049466,5.992801098463396,5.560369709635536
-0.8181818181818181,-1.1111111111111112,5.787839322781677,5.996502281628917,5.579176363934437
-0.797979797979798,-1.1111111111111112,5.799541951509368,6.00101894620638,5.5980649568123555
-0.7777777777777778,-1.1111111111111112,5.8116934271818455,6.006354416801804,5.617032437561887
-0.7575757575757576,-1.1111111111111112,5.82429359467899,6.012511055165216,5.6360761341927645
-0.7373737373737373,-1.1111111111111112,5.837342003862614,6.019490115528372,5.655193892196856
-0.7171717171717171,-1.1111111111111112,5.850837906877916,6.027291588845539,5.674384224910293
-0.696969696969697,-1.1111111111111112,5.864780255710471,6.035914040389752,5.69364647103119
-0.6767676767676767,-1.1111111111111112,5.8791677000037215,6.045354446693057,5.712980953314386
-0.6565656565656566,-1.1111111111111112,5.893998585141507,6.055608039477971,5.732389130805042
-0.6363636363636364,-1.1111111111111112,5.90927095060029,6.066668165461479,5.751873735739101
-0.6161616161616161,-1.1111111111111112,5.924982528574961,6.07852617163518,5.771438885514741
-0.5959595959595959,-1.1111111111111112,5.941130742882127,6.091171325685122,5.791090160079132
-0.5757575757575757,-1.1111111111111112,5.957712708144439,6.104590780126959,5.8108346361619185
-0.5555555555555556,-1.1111111111111112,5.974725229259011,6.118769586899444,5.830680871618578
-0.5353535353535352,-1.1111111111111112,5.992164801152861,6.133690766194013,5.85063883611171
-0.5151515151515151,-1.1111111111111112,6.010027608827875,6.149335429827412,5.870719787828339
-0.4949494949494949,-1.1111111111111112,6.028309527697504,6.165682955644465,5.890936099750542
-0.4747474747474747,-1.1111111111111112,6.047006124216907,6.182711205840787,5.911301042593026
-0.4545454545454545,-1.1111111111111112,6.0661126568082775,6.20039677912582,5.931828534490735
-0.43434343434343425,-1.1111111111111112,6.085624077082175,6.218715284716988,5.952532869447361
-0.41414141414141414,-1.1111111111111112,6.1055350313559105,6.237641625297222,5.973428437414599
-0.3939393939393939,-1.1111111111111112,6.125839862469267,6.257150276576553,5.99452944836198
-0.3737373737373737,-1.1111111111111112,6.1465326118976344,6.277215552440812,6.015849671354457
-0.3535353535353535,-1.1111111111111112,6.167607022162278,6.297811846925048,6.037402197399508
-0.33333333333333326,-1.1111111111111112,6.189056539537042,6.318913846763787,6.059199232310296
-0.31313131313131304,-1.1111111111111112,6.210874317050452,6.340496710929355,6.081251923171549
-0.2929292929292928,-1.1111111111111112,6.233053217781799,6.362536216019501,6.103570219544096
-0.2727272727272727,-1.1111111111111112,6.255585818449468,6.385008868369127,6.1261627685298095
-0.2525252525252525,-1.1111111111111112,6.27846441328927,6.407891985368767,6.149036841209773
-0.23232323232323226,-1.1111111111111112,6.301681018220363,6.431163749487348,6.172198286953378
-0.21212121212121204,-1.1111111111111112,6.325227375295828,6.454803239136748,6.1956515114549084
-0.19191919191919182,-1.1111111111111112,6.349094957434641,6.478790440748603,6.219399474120679
-0.1717171717171716,-1.1111111111111112,6.373274973431461,6.503106246309162,6.24344370055376
-0.1515151515151515,-1.1111111111111112,6.397758373240309,6.527732440382347,6.267784306098272
-0.13131313131313127,-1.1111111111111112,6.42253585352769,6.552651680205058,6.292420026850323
-0.11111111111111105,-1.1111111111111112,6.447597863490653,6.577847472020779,6.317348254960527
-0.09090909090909083,-1.1111111111111112,6.472934610934637,6.603304146265401,6.342565075603872
-0.07070707070707061,-1.1111111111111112,6.4985360686058575,6.629006833862049,6.368065303349666
-0.050505050505050386,-1.1111111111111112,6.524391980772481,6.6549414453095395,6.393842516235422
-0.030303030303030276,-1.1111111111111112,6.550491870048572,6.681094654015634,6.419889086081509
-0.010101010101010055,-1.1111111111111112,6.576825044454533,6.707453884886801,6.4461962040222645
0.010101010101010166,-1.1111111111111112,6.603380604707373,6.734007308887156,6.472753900527589
0.030303030303030498,-1.1111111111111112,6.630147451733793,6.760743844070268,6.499551059397318
0.05050505050505061,-1.1111111111111112,6.657114294398932,6.787653163293745,6.526575425504118
0.07070707070707072,-1.1111111111111112,6.68426965744323,6.81472570859293,6.55381360629353
0.09090909090909105,-1.1111111111111112,6.7116018896195095,6.841952711999051,6.581251067239968
0.11111111111111116,-1.1111111111111112,6.739099172022305,6.869326222281649,6.608872121762961
0.1313131313131315,-1.1111111111111112,6.766749526601071,6.896839136855144,6.636659916346998
0.1515151515151516,-1.1111111111111112,6.794540824848662,6.9244852378468496,6.664596411850474
0.1717171717171717,-1.1111111111111112,6.822460796656257,6.952259230837651,6.692662362474863
0.19191919191919204,-1.1111111111111112,6.850497039325825,6.980156784544758,6.720837294106892
0.21212121212121215,-1.1111111111111112,6.8786370267306465,7.008174569220808,6.749099484240485
0.2323232323232325,-1.1111111111111112,6.906868118614665,7.036310291072006,6.777425946157324
0.2525252525252526,-1.1111111111111112,6.935177570020878,7.064562719544764,6.805792420496992
0.27272727272727293,-1.1111111111111112,6.96355254083904,7.092931703860396,6.8341733778176845
0.29292929292929304,-1.1111111111111112,6.9919801054626385,7.121418174764444,6.862542036160833
0.31313131313131315,-1.1111111111111112,7.020447262545092,7.1500241272133005,6.890870397876884
0.3333333333333335,-1.1111111111111112,7.048940944844837,7.178752579649097,6.919129310040577
0.3535353535353536,-1.1111111111111112,7.077448029148997,7.207607505699599,6.947288552598396
0.3737373737373739,-1.1111111111111112,7.105955346265063,7.236593734879422,6.975316957650703
0.39393939393939403,-1.1111111111111112,7.134449691070136,7.265716819761753,7.0031825623785195
0.41414141414141437,-1.1111111111111112,7.162917832606897,7.294982868865511,7.030852796348284
0.4343434343434345,-1.1111111111111112,7.191346524215801,7.324398346376783,7.058294702054819
0.4545454545454546,-1.1111111111111112,7.219722513692508,7.3539698424282784,7.085475184956738
0.4747474747474749,-1.1111111111111112,7.248032553459918,7.383703820131609,7.112361286788227
0.49494949494949503,-1.1111111111111112,7.276263410743908,7.413606348270768,7.138920473217048
0.5151515151515154,-1.1111111111111112,7.304401877741921,7.443682830611462,7.16512092487238
0.5353535353535355,-1.1111111111111112,7.332434781773678,7.47393774423931,7.190931819308046
0.5555555555555556,-1.1111111111111112,7.360348995403113,7.504374399696716,7.21632359110951
0.5757575757575759,-1.1111111111111112,7.38813144652086,7.534994734911132,7.2412681581305876
0.595959595959596,-1.1111111111111112,7.415769128376509,7.565799152836644,7.265739103916373
0.6161616161616164,-1.1111111111111112,7.443249109550106,7.5967864098705045,7.289711809229707
0.6363636363636365,-1.1111111111111112,7.470558543852183,7.627953558365069,7.313163529339298
0.6565656565656568,-1.1111111111111112,7.4976846801420605,7.65929594288758,7.336073417396541
0.6767676767676769,-1.1111111111111112,7.524614872053887,7.690807246289686,7.358422497818087
0.696969696969697,-1.1111111111111112,7.55133658762029,7.722479578855019,7.380193596385562
0.7171717171717173,-1.1111111111111112,7.577837418783593,7.754303601846946,7.401371235720241
0.7373737373737375,-1.1111111111111112,7.604105090784529,7.7862686758392226,7.421941505729835
0.7575757575757578,-1.1111111111111112,7.630127471418845,7.8183630242286375,7.441891918609053
0.7777777777777779,-1.1111111111111112,7.655892580151999,7.850573903076216,7.461211257227782
0.7979797979797982,-1.1111111111111112,7.681388597082844,7.882887769708626,7.4798894244570615
0.8181818181818183,-1.1111111111111112,7.706603871746745,7.915290444101854,7.497917299391637
0.8383838383838385,-1.1111111111111112,7.731526931749466,7.94776725867096,7.515286604827971
0.8585858585858588,-1.1111111111111112,7.756146491222792,7.980303193691201,7.531989788754384
0.8787878787878789,-1.1111111111111112,7.78045145909363,8.012882996866127,7.548019921321133
0.8989898989898992,-1.1111111111111112,7.804430947158004,8.04549128666945,7.563370607646558
0.9191919191919193,-1.1111111111111112,7.8280742779522585,8.078112639930463,7.578035915974055
0.9393939393939394,-1.1111111111111112,7.851370992413464,8.110731664650919,7.5920103201760085
0.9595959595959598,-1.1111111111111112,7.8743108573216185,8.143333059444808,7.60528865519843
0.9797979797979799,-1.1111111111111112,7.896883872516571,8.17590166114482,7.617866083888321
1.0,-1.1111111111111112,7.919080277882599,8.208422482174136,7.629738073591061
-1.0,-1.0909090909090908,5.708736433445846,5.998313500947964,5.419159365943729
-0.9797979797979798,-1.0909090909090908,5.71647163720313,5.995627794614475,5.437315479791784
-0.9595959595959596,-1.0909090909090908,5.7246428934870295,5.993703044024301,5.455582742949758
-0.9393939393939394,-1.0909090909090908,5.7332525133577725,5.992546716984487,5.473958309731058
-0.9191919191919192,-1.0909090909090908,5.742302548387341,5.992165977939867,5.492439118834816
-0.898989898989899,-1.0909090909090908,5.751794785954493,5.99256765866911,5.511021913239876
-0.8787878787878788,-1.0909090909090908,5.761730744739151,5.993758219960772,5.5297032695175306
-0.8585858585858586,-1.0909090909090908,5.772111670423119,5.995743702615803,5.548479638230434
-0.8383838383838383,-1.0909090909090908,5.782938531603885,5.998529666107468,5.567347397100302
-0.8181818181818181,-1.0909090909090908,5.794212015928309,6.002121113292603,5.586302918564016
-0.797979797979798,-1.0909090909090908,5.80593252645237,6.006522399837281,5.605342653067459
-0.7777777777777778,-1.0909090909090908,5.818100178233404,6.011737127446575,5.624463229020233
-0.7575757575757576,-1.0909090909090908,5.830714795160579,6.017768020688317,5.64366156963284
-0.7373737373737373,-1.0909090909090908,5.843775907029573,6.024616788142981,5.662935025916165
-0.7171717171717171,-1.0909090909090908,5.857282746866638,6.032283969897618,5.682281523835659
-0.696969696969697,-1.0909090909090908,5.871234248507589,6.040768774886207,5.701699722128971
-0.6767676767676767,-1.0909090909090908,5.885629044436366,6.0500689132832175,5.721189175589515
-0.6565656565656566,-1.0909090909090908,5.90046546388804,6.060180430901262,5.740750496874817
-0.6363636363636364,-1.0909090909090908,5.915741531220567,6.071097554108513,5.760385508332621
-0.6161616161616161,-1.0909090909090908,5.931454964559379,6.082812554976925,5.780097374141832
-0.5959595959595959,-1.0909090909090908,5.947603174718562,6.0953156468426375,5.799890702594487
-0.5757575757575757,-1.0909090909090908,5.964183264402219,6.10859492009631,5.819771608708127
-0.5555555555555556,-1.0909090909090908,5.981192027688945,6.12263632654364,5.839747728834251
-0.5353535353535352,-1.0909090909090908,5.998625949802513,6.137423718183415,5.85982818142161
-0.5151515151515151,-1.0909090909090908,6.0164812071710525,6.152938942899733,5.880023471442372
-0.4949494949494949,-1.0909090909090908,6.034753667776954,6.169161995578028,5.90034533997588
-0.4747474747474747,-1.0909090909090908,6.053438891799379,6.186071219250901,5.920806564347857
-0.4545454545454545,-1.0909090909090908,6.072532132550771,6.203643547251589,5.941420717849953
-0.43434343434343425,-1.0909090909090908,6.092028337708431,6.221854774702798,5.962201900714064
-0.41414141414141414,-1.0909090909090908,6.111922150842139,6.2406798461613,5.983164455522977
-0.3939393939393939,-1.0909090909090908,6.132207913237962,6.260093146056015,6.004322680419909
-0.3737373737373737,-1.0909090909090908,6.152879666018443,6.280068779554637,6.025690552482248
-0.3535353535353535,-1.0909090909090908,6.1739311525589,6.300580833478239,6.047281471639561
-0.33333333333333326,-1.0909090909090908,6.19535582119894,6.321603609418043,6.0691080329798375
-0.31313131313131304,-1.0909090909090908,6.217146828248385,6.343111824059659,6.091181832437111
-0.2929292929292928,-1.0909090909090908,6.239297041286009,6.3650807743799955,6.113513308192022
-0.2727272727272727,-1.0909090909090908,6.261799042749349,6.38748646779289,6.136111617705808
-0.2525252525252525,-1.0909090909090908,6.284645133813527,6.410305719163126,6.158984548463928
-0.23232323232323226,-1.0909090909090908,6.307827338556384,6.433516218016322,6.182138459096446
-0.21212121212121204,-1.0909090909090908,6.331337408407222,6.457096570008285,6.2055782468061595
-0.19191919191919182,-1.0909090909090908,6.355166826875759,6.481026317260762,6.229307336490756
-0.1717171717171716,-1.0909090909090908,6.379306814557789,6.505285941991981,6.253327687123597
-0.1515151515151515,-1.0909090909090908,6.403748334413598,6.529856857881792,6.277639810945405
-0.13131313131313127,-1.0909090909090908,6.428482097314633,6.554721393030529,6.302242801598736
-0.11111111111111105,-1.0909090909090908,6.453498567854039,6.579862768015834,6.327134367692244
-0.09090909090909083,-1.0909090909090908,6.478787970415852,6.605265071975305,6.352310868856399
-0.07070707070707061,-1.0909090909090908,6.504340295497572,6.630913239212773,6.377767351782372
-0.050505050505050386,-1.0909090909090908,6.530145306280408,6.656793028241603,6.403497584319213
-0.030303030303030276,-1.0909090909090908,6.556192545441264,6.6828910048888215,6.429494085993706
-0.010101010101010055,-1.0909090909090908,6.582471342200027,6.709194530582089,6.455748153817966
0.010101010101010166,-1.0909090909090908,6.608970819595691,6.735691756664391,6.482249882526991
0.030303030303030498,-1.0909090909090908,6.635679901984166,6.762371625277485,6.5089881786908474
0.05050505050505061,-1.0909090909090908,6.662587322750734,6.789223877073652,6.535950768427816
0.07070707070707072,-1.0909090909090908,6.689681632229529,6.816239065716206,6.563124198742853
0.09090909090909105,-1.0909090909090908,6.716951205822309,6.843408578921319,6.5904938327233
0.11111111111111116,-1.0909090909090908,6.744384252308377,6.870724665470798,6.618043839145956
0.1313131313131315,-1.0909090909090908,6.7719688223374455,6.898180467342327,6.645757177332564
0.1515151515151516,-1.0909090909090908,6.799692817096815,6.925770055792056,6.6736155784015745
0.1717171717171717,-1.0909090909090908,6.827543997144079,6.953488469737936,6.701599524550222
0.19191919191919204,-1.0909090909090908,6.855509991396335,6.981331754517423,6.729688228275248
0.21212121212121215,-1.0909090909090908,6.88357830626675,7.009296998516536,6.757859614016963
0.2323232323232325,-1.0909090909090908,6.911736334938908,7.037382364659219,6.786090305218597
0.2525252525252526,-1.0909090909090908,6.939971366769492,7.065587113289597,6.814355620249387
0.27272727272727293,-1.0909090909090908,6.968270596809354,7.093911612538604,6.8426295810801046
0.29292929292929304,-1.0909090909090908,6.996621135433202,7.1223573317121325,6.870884939154271
0.31313131313131315,-1.0909090909090908,7.025010018067628,7.150926813288692,6.899093222846565
0.3333333333333335,-1.0909090909090908,7.0534242150073885,7.1796236188882725,6.9272248111265045
0.3535353535353536,-1.0909090909090908,7.081850641309504,7.2084522451865425,6.955249037432466
0.3737373737373739,-1.0909090909090908,7.110276166754808,7.237418006452758,6.983134327056858
0.39393939393939403,-1.0909090909090908,7.138687625866314,7.2665268818388995,7.010848369893729
0.41414141414141437,-1.0909090909090908,7.167071827973816,7.295785327397039,7.038358328550593
0.4343434343434345,-1.0909090909090908,7.195415567314085,7.325200055198367,7.065631079429803
0.4545454545454546,-1.0909090909090908,7.223705633155842,7.354777784639383,7.092633481672301
0.4747474747474749,-1.0909090909090908,7.2519288199387475,7.384524973820832,7.119332666056663
0.49494949494949503,-1.0909090909090908,7.280071937415762,7.414447541415247,7.145696333416278
0.5151515151515154,-1.0909090909090908,7.308121820787871,7.444550591399389,7.171693050176354
0.5353535353535355,-1.0909090909090908,7.336065340820504,7.474838154039619,7.197292527601388
0.5555555555555556,-1.0909090909090908,7.363889413931015,7.505312956165708,7.222465871696322
0.5757575757575759,-1.0909090909090908,7.39158101223616,7.535976232430767,7.247185792041553
0.595959595959596,-1.0909090909090908,7.419127173549314,7.566827586337132,7.271426760761496
0.6161616161616164,-1.0909090909090908,7.446515011316526,7.597864906414327,7.295165116218725
0.6363636363636365,-1.0909090909090908,7.4737317244810475,7.6290843388260425,7.3183791101360525
0.6565656565656568,-1.0909090909090908,7.500764607265897,7.660480313840867,7.341048900690928
0.6767676767676769,-1.0909090909090908,7.52760105886405,7.692045620216828,7.363156497511272
0.696969696969697,-1.0909090909090908,7.5542285930262665,7.723771519109183,7.38468566694335
0.7171717171717173,-1.0909090909090908,7.580634847536292,7.75564788765741,7.405621807415173
0.7373737373737375,-1.0909090909090908,7.606807593563724,7.7876633820977785,7.42595180502967
0.7575757575757578,-1.0909090909090908,7.632734744884633,7.819805610695166,7.4456638790741
0.7777777777777779,-1.0909090909090908,7.658404366960608,7.852061308039608,7.464747425881607
0.7979797979797982,-1.0909090909090908,7.68380468586659,7.884416503815347,7.483192867917833
0.8181818181818183,-1.0909090909090908,7.708924097058569,7.916856680869113,7.5009915132480245
0.8383838383838385,-1.0909090909090908,7.733751173972092,7.949366919135566,7.518135428808617
0.8585858585858588,-1.0909090909090908,7.7582746764428165,7.981932023436995,7.534617329448638
0.8787878787878789,-1.0909090909090908,7.782483558940704,8.014536634464491,7.550430483416918
0.8989898989898992,-1.0909090909090908,7.806366978609589,8.047165323152825,7.565568634066351
0.9191919191919193,-1.0909090909090908,7.8299143031041005,8.079802669398227,7.5800259368099745
0.9393939393939394,-1.0909090909090908,7.85311511821625,8.11243332644491,7.593796909987591
0.9595959595959598,-1.0909090909090908,7.875959235284286,8.14504207255787,7.606876398010702
0.9797979797979799,-1.0909090909090908,7.898436698376593,8.177613851648015,7.619259545105172
1.0,-1.0909090909090908,7.920537791243779,8.210133804503013,7.630941777984545
-1.0,-1.0707070707070705,5.714933959380949,6.005113887615678,5.42475403114622
-0.9797979797979798,-1.0707070707070705,5.722700052264843,6.002375534997759,5.443024569531927
-0.9595959595959596,-1.0707070707070705,5.730900666537876,6.000392746769345,5.461408586306407
-0.9393939393939394,-1.0707070707070705,5.739538084913561,5.999172870562774,5.479903299264349
-0.9191919191919192,-1.0707070707070705,5.748614331342573,5.998722966723984,5.498505695961161
-0.898989898989899,-1.0707070707070705,5.758131166336019,5.999049784079108,5.517212548592931
-0.8787878787878788,-1.0707070707070705,5.768090082487575,6.000159727498045,5.536020437477105
-0.8585858585858586,-1.0707070707070705,5.778492300201443,6.0020588155882155,5.554925784814671
-0.8383838383838383,-1.0707070707070705,5.789338763632984,6.004752626789939,5.57392490047603
-0.8181818181818181,-1.0707070707070705,5.800630136848451,6.008246232154483,5.5930140415424185
-0.797979797979798,-1.0707070707070705,5.812366800210443,6.012544113202963,5.612189487217923
-0.7777777777777778,-1.0707070707070705,5.824548846994988,6.017650063642077,5.631447630347899
-0.7575757575757576,-1.0707070707070705,5.837176080246414,6.023567074219406,5.650785086273423
-0.7373737373737373,-1.0707070707070705,5.850248009875533,6.030297200834432,5.670198818916634
-0.7171717171717171,-1.0707070707070705,5.863763850006663,6.037841417203993,5.689686282809332
-0.696969696969697,-1.0707070707070705,5.8777225165786735,6.046199454710329,5.709245578447018
-0.6767676767676767,-1.0707070707070705,5.892122625204956,6.055369633835225,5.728875616574687
-0.6565656565656566,-1.0707070707070705,5.9069624892969435,6.065348693324171,5.748576285269716
-0.6363636363636364,-1.0707070707070705,5.92224011845556,6.076131625024577,5.768348611886544
-0.6161616161616161,-1.0707070707070705,5.937953217134626,6.0877115238621435,5.788194910407109
-0.5959595959595959,-1.0707070707070705,5.954099183580036,6.100079463339524,5.808118903820548
-0.5757575757575757,-1.0707070707070705,5.970675109048076,6.113224407072154,5.828125811023998
-0.5555555555555556,-1.0707070707070705,5.987677777306093,6.127133165989988,5.848222388622198
-0.5353535353535352,-1.0707070707070705,6.005103664418171,6.141790408749942,5.868416920086401
-0.5151515151515151,-1.0707070707070705,6.022948938818562,6.157178729841532,5.888719147795592
-0.4949494949494949,-1.0707070707070705,6.041209461674695,6.173278776016213,5.9091401473331775
-0.4747474747474747,-1.0707070707070705,6.05988078754177,6.1900694274476145,5.929692147635926
-0.4545454545454545,-1.0707070707070705,6.078958165310344,6.20752802599903,5.950388304621658
-0.43434343434343425,-1.0707070707070705,6.098436539447962,6.225630639751258,5.971242439144667
-0.41414141414141414,-1.0707070707070705,6.118310551535608,6.2443523506537835,5.992268752417433
-0.3939393939393939,-1.0707070707070705,6.138574542099432,6.263667551379525,6.013481532819339
-0.3737373737373737,-1.0707070707070705,6.159222552737628,6.2835502379687425,6.034894867506513
-0.3535353535353535,-1.0707070707070705,6.180248328542328,6.303974286459719,6.056522370624937
-0.33333333333333326,-1.0707070707070705,6.201645320815621,6.324913704147496,6.078376937483746
-0.31313131313131304,-1.0707070707070705,6.2234066900787886,6.346342849049691,6.100470531107886
-0.2929292929292928,-1.0707070707070705,6.245525309373222,6.368236613983825,6.122814004762619
-0.2727272727272727,-1.0707070707070705,6.267993767851311,6.390570574394253,6.145416961308369
-0.2525252525252525,-1.0707070707070705,6.2908043746550675,6.413321101176311,6.168287648133824
-0.23232323232323226,-1.0707070707070705,6.313949163079997,6.436465441468076,6.191432884691917
-0.21212121212121204,-1.0707070707070705,6.337419895021374,6.459981771391571,6.214858018651177
-0.19191919191919182,-1.0707070707070705,6.361208065699534,6.483849225309904,6.238566906089164
-0.1717171717171716,-1.0707070707070705,6.385304908660788,6.5080479063810905,6.2625619109404855
-0.1515151515151515,-1.0707070707070705,6.4097014010497295,6.5325588829632,6.286843919136259
-0.13131313131313127,-1.0707070707070705,6.434388269148918,6.557364175160617,6.311412363137218
-0.11111111111111105,-1.0707070707070705,6.459355994180991,6.582446735212795,6.336265253149188
-0.09090909090909083,-1.0707070707070705,6.484594818368463,6.607790425032641,6.361399211704286
-0.07070707070707061,-1.0707070707070705,6.510094751245594,6.633379993590373,6.386809508900815
-0.050505050505050386,-1.0707070707070705,6.535845576217011,6.659201056268817,6.412490096165206
-0.030303030303030276,-1.0707070707070705,6.561836857356701,6.685240078052771,6.438433636660631
-0.010101010101010055,-1.0707070707070705,6.588057946441334,6.711484361710803,6.464631531171865
0.010101010101010166,-1.0707070707070705,6.614497990211283,6.7379220420352235,6.491073938387342
0.030303030303030498,-1.0707070707070705,6.641145937852197,6.764542086637519,6.517749789066874
0.05050505050505061,-1.0707070707070705,6.667990548690206,6.791334303648877,6.544646793731535
0.07070707070707072,-1.0707070707070705,6.695020400093064,6.818289356280317,6.571751443905811
0.09090909090909105,-1.0707070707070705,6.722223895569483,6.845398783936873,6.599049007202093
0.11111111111111116,-1.0707070707070705,6.749589273058703,6.8726550293012165,6.62652351681619
0.1313131313131315,-1.0707070707070705,6.777104613401949,6.90005147037111,6.654157756432788
0.1515151515151516,-1.0707070707070705,6.804757848987146,6.927582456163369,6.681933241810922
0.1717171717171717,-1.0707070707070705,6.8325367725583614,6.955243344319049,6.709830200797674
0.19191919191919204,-1.0707070707070705,6.860429046180707,6.983030538352663,6.737827554008751
0.21212121212121215,-1.0707070707070705,6.888422210351708,7.010941521882202,6.7659028988212135
0.2323232323232325,-1.0707070707070705,6.916503693249582,7.038974886502246,6.794032499996917
0.2525252525252526,-1.0707070707070705,6.944660820109014,7.067130349525183,6.822191290692846
0.27272727272727293,-1.0707070707070705,6.97288082271451,7.095408757376402,6.850352888052617
0.29292929292929304,-1.0707070707070705,7.001150849001481,7.123812069941259,6.878489628061702
0.31313131313131315,-1.0707070707070705,7.029457972755006,7.1523433211918,6.906572624318212
0.3333333333333335,-1.0707070707070705,7.057789203396086,7.181006551489352,6.934571855302821
0.3535353535353536,-1.0707070707070705,7.08613149584504,7.2098067075545424,6.962456284135537
0.3737373737373739,-1.0707070707070705,7.114471760451582,7.238749507243734,6.99019401365943
0.39393939393939403,-1.0707070707070705,7.142796872981208,7.2678412678546,7.017752478107816
0.41414141414141437,-1.0707070707070705,7.171093684647192,7.2970886989354415,7.045098670358943
0.4343434343434345,-1.0707070707070705,7.199349032177539,7.326498663241664,7.072199401113413
0.4545454545454546,-1.0707070707070705,7.227549747906279,7.356077912303778,7.0990215835087795
0.4747474747474749,-1.0707070707070705,7.255682669878276,7.385832806099979,7.125532533656572
0.49494949494949503,-1.0707070707070705,7.283734651956899,7.415769028555746,7.151700275358052
0.5151515151515154,-1.0707070707070705,7.311692573923701,7.445891312402335,7.177493835445068
0.5353535353535355,-1.0707070707070705,7.339543351559435,7.47620318724273,7.20288351587614
0.5555555555555556,-1.0707070707070705,7.367273946695675,7.506706763839537,7.227841129551813
0.5757575757575759,-1.0707070707070705,7.39487137722634,7.5374025654772,7.25234018897548
0.595959595959596,-1.0707070707070705,7.422322727068466,7.568289413783696,7.276356040353236
0.6161616161616164,-1.0707070707070705,7.449615156061848,7.599364372527474,7.299865939596223
0.6363636363636365,-1.0707070707070705,7.476735909796716,7.63062274861219,7.322849070981242
0.6565656565656568,-1.0707070707070705,7.503672329359498,7.662058145676883,7.3452865130421126
0.6767676767676769,-1.0707070707070705,7.530411860986078,7.693662562665321,7.367161159306835
0.696969696969697,-1.0707070707070705,7.55694206561256,7.725426527709143,7.3884576035159775
0.7171717171717173,-1.0707070707070705,7.583250628313457,7.757339256796725,7.4091619998301885
0.7373737373737375,-1.0707070707070705,7.609325367617511,7.789388826847367,7.429261908387654
0.7575757575757578,-1.0707070707070705,7.635154244691423,7.821562353786226,7.448746135596619
0.7777777777777779,-1.0707070707070705,7.660725372381952,7.853846167718988,7.467604577044916
0.7979797979797982,-1.0707070707070705,7.6860270241071245,7.886225979105346,7.485828069108903
0.8181818181818183,-1.0707070707070705,7.71104764258733,7.918687031624972,7.503408253549687
0.8383838383838385,-1.0707070707070705,7.7357758484075365,7.951214239077036,7.520337457738037
0.8585858585858588,-1.0707070707070705,7.760200448401742,7.983792305143926,7.536608591659557
0.8787878787878789,-1.0707070707070705,7.784310443851448,8.016405825857547,7.552215061845349
0.8989898989898992,-1.0707070707070705,7.808095038489712,8.049039375538095,7.567150701441329
0.9191919191919193,-1.0707070707070705,7.831543646303033,8.081677577443866,7.5814097151622
0.9393939393939394,-1.0707070707070705,7.854645899123268,8.114305160727344,7.594986637519192
0.9595959595959598,-1.0707070707070705,7.87739165400219,8.146907005416498,7.607876302587883
0.9797979797979799,-1.0707070707070705,7.89977100036164,8.179468177165926,7.620073823557354
1.0,-1.0707070707070705,7.921774266912353,8.211973953417372,7.631574580407333
-1.0,-1.0505050505050504,5.721187714108576,6.012360089634994,5.430015338582159
-0.9797979797979798,-1.0505050505050504,5.728983425114188,6.009580562150528,5.448386288077848
-0.9595959595959596,-1.0505050505050504,5.737212075041121,6.007551708583223,5.46687244149902
-0.9393939393939394,-1.0505050505050504,5.745875918109759,6.006280758814634,5.485471077404884
-0.9191919191919192,-1.0505050505050504,5.754976950534757,6.005774665650887,5.5041792354186265
-0.898989898989899,-1.0505050505050504,5.764516905877007,6.006040084442849,5.522993727311165
-0.8787878787878788,-1.0505050505050504,5.774497250594023,6.0070833452118,5.541911155976246
-0.8585858585858586,-1.0505050505050504,5.784919179795614,6.008910415657376,5.560927943933852
-0.8383838383838383,-1.0505050505050504,5.795783613211572,6.011526853313479,5.580040373109665
-0.8181818181818181,-1.0505050505050504,5.807091191378081,6.014937745057171,5.599244637698991
-0.797979797979798,-1.0505050505050504,5.818842272048993,6.019147632275389,5.618536911822598
-0.7777777777777778,-1.0505050505050504,5.831036926838255,6.024160420206019,5.637913433470492
-0.7575757575757576,-1.0505050505050504,5.84367493809933,6.029979270417938,5.657370605780722
-0.7373737373737373,-1.0505050505050504,5.856755796047252,6.0366064761035645,5.676905115990939
-0.7171717171717171,-1.0505050505050504,5.870278696128764,6.044043320856295,5.696514071401234
-0.696969696969697,-1.0505050505050504,5.884242536645684,6.052289922913222,5.716195150378145
-0.6767676767676767,-1.0505050505050504,5.89864591663641,6.0613450684600165,5.735946764812803
-0.6565656565656566,-1.0505050505050504,5.913487134020065,6.071206039409794,5.755768228630337
-0.6363636363636364,-1.0505050505050504,5.92876418400782,6.081868442914733,5.775659925100906
-0.6161616161616161,-1.0505050505050504,5.944474757785148,6.093326051600238,5.795623463970058
-0.5959595959595959,-1.0505050505050504,5.9606162414690225,6.105570664783746,5.8156618181542985
-0.5757575757575757,-1.0505050505050504,5.977185715343248,6.118592001489156,5.83577942919734
-0.5555555555555556,-1.0505050505050504,5.994179953375167,6.132377635635019,5.855982271115315
-0.5353535353535352,-1.0505050505050504,6.011595423016501,6.146912982222289,5.876277863810713
-0.5151515151515151,-1.0505050505050504,6.029428285290695,6.162181340591817,5.896675229989573
-0.4949494949494949,-1.0505050505050504,6.047674395169011,6.178163997231467,5.917184793106555
-0.4747474747474747,-1.0505050505050504,6.066329302237072,6.194840386270128,5.937818218204017
-0.4545454545454545,-1.0505050505050504,6.0853882516532405,6.21218830166952,5.958588201636961
-0.43434343434343425,-1.0505050505050504,6.1048461854001195,6.230184151214394,5.979508219585845
-0.41414141414141414,-1.0505050505050504,6.124697743829603,6.248803239749901,6.000592247909304
-0.3939393939393939,-1.0505050505050504,6.144937267502106,6.268020067578305,6.021854467425908
-0.3737373737373737,-1.0505050505050504,6.165558799319924,6.287808629989055,6.043308968650793
-0.3535353535353535,-1.0505050505050504,6.186556086954243,6.3081427049881675,6.064969468920319
-0.33333333333333326,-1.0505050505050504,6.207922585565323,6.328996118749589,6.086849052381058
-0.31313131313131304,-1.0505050505050504,6.229651460814564,6.35034298092739,6.108959940701737
-0.2929292929292928,-1.0505050505050504,6.251735592167196,6.3721578851298295,6.131313299204563
-0.2727272727272727,-1.0505050505050504,6.274167576483629,6.394416072665186,6.153919080302072
-0.2525252525252525,-1.0505050505050504,6.2969397318974325,6.417093560085394,6.176785903709471
-0.23232323232323226,-1.0505050505050504,6.3200441019773415,6.440167233030166,6.199920970924517
-0.21212121212121204,-1.0505050505050504,6.343472460170441,6.46361491008177,6.223330010259112
-0.19191919191919182,-1.0505050505050504,6.367216314523197,6.487415381222172,6.247017247824221
-0.1717171717171716,-1.0505050505050504,6.391266912676875,6.511548425666243,6.270985399687508
-0.1515151515151515,-1.0505050505050504,6.415615247133197,6.5359948139044075,6.295235680361987
-0.13131313131313127,-1.0505050505050504,6.440252060786104,6.560736298397071,6.3197678231751375
-0.11111111111111105,-1.0505050505050504,6.4651678527148775,6.585755596969552,6.344580108460203
-0.09090909090909083,-1.0505050505050504,6.490352884233568,6.611036372365653,6.369669396101482
-0.07070707070707061,-1.0505050505050504,6.515797185191594,6.636563210943735,6.395031159439452
-0.050505050505050386,-1.0505050505050504,6.5414905605195885,6.662321602849144,6.420659518190033
-0.030303030303030276,-1.0505050505050504,6.567422597014775,6.688297925605582,6.446547268423968
-0.010101010101010055,-1.0505050505050504,6.593582670359332,6.714479432562475,6.47268590815619
0.010101010101010166,-1.0505050505050504,6.6199599523653605,6.740854247181149,6.499065657549572
0.030303030303030498,-1.0505050505050504,6.646543418439363,6.76741136388141,6.525675472997315
0.05050505050505061,-1.0505050505050504,6.673321855259143,6.7941406557103825,6.552503054807904
0.07070707070707072,-1.0505050505050504,6.700283868655634,6.821032888869368,6.5795348484419005
0.09090909090909105,-1.0505050505050504,6.727417891691859,6.8480797437292305,6.6067560396544875
0.11111111111111116,-1.0505050505050504,6.754712192931034,6.87527384163249,6.634150544229579
0.1313131313131315,-1.0505050505050504,6.7821548848855455,6.902608776492365,6.661700993278726
0.1515151515151516,-1.0505050505050504,6.809733932638278,6.9300791496559615,6.689388715620595
0.1717171717171717,-1.0505050505050504,6.837437162627527,6.957680606162917,6.717193719092137
0.19191919191919204,-1.0505050505050504,6.865252271586592,6.985409869922734,6.745094673250451
0.21212121212121215,-1.0505050505050504,6.893166835628797,7.013264774887289,6.773068896370305
0.2323232323232325,-1.0505050505050504,6.921168319468626,7.041244288724688,6.801092350212564
0.2525252525252526,-1.0505050505050504,6.949244085769351,7.069348524851746,6.829139646686956
0.27272727272727293,-1.0505050505050504,6.977381404607545,7.097578738449907,6.857184070765183
0.29292929292929304,-1.0505050505050504,7.005567463044466,7.125937301544319,6.885197624544613
0.31313131313131315,-1.0505050505050504,7.0337893747943125,7.154427652421046,6.913151097167579
0.3333333333333335,-1.0505050505050504,7.06203418997929,7.1830542147586405,6.941014165199939
0.3535353535353536,-1.0505050505050504,7.090288904961048,7.211822282791836,6.968755527130259
0.3737373737373739,-1.0505050505050504,7.118540472238214,7.240737870076179,6.996343074400249
0.39393939393939403,-1.0505050505050504,7.146775810399523,7.2698075213149895,7.023744099484057
0.41414141414141437,-1.0505050505050504,7.17498181412199,7.299038089264744,7.050925538979236
0.4343434343434345,-1.0505050505050504,7.203145364203481,7.328436481494683,7.0778542469122785
0.4545454545454546,-1.0505050505050504,7.231253337619083,7.358009384846482,7.104497290391683
0.4747474747474749,-1.0505050505050504,7.25929261759053,7.387762978255529,7.130822256925531
0.49494949494949503,-1.0505050505050504,7.28725010365797,7.417702646815592,7.156797560500348
0.5151515151515154,-1.0505050505050504,7.3151127217434855,7.447832711131553,7.182392732355418
0.5353535353535355,-1.0505050505050504,7.3428674341953855,7.478156186014383,7.207578682376388
0.5555555555555556,-1.0505050505050504,7.370501249802917,7.508674580995537,7.232327918610297
0.5757575757575759,-1.0505050505050504,7.398001233770514,7.5393877523904855,7.256614715150542
0.595959595959596,-1.0505050505050504,7.425354517641144,7.570293812829241,7.280415222453047
0.6161616161616164,-1.0505050505050504,7.452548309158101,7.601389099923677,7.3037075183925255
0.6363636363636365,-1.0505050505050504,7.479569902054983,7.632668201466365,7.326471602643601
0.6565656565656568,-1.0505050505050504,7.5064066857633565,7.664124030996019,7.348689340530694
0.6767676767676769,-1.0505050505050504,7.5330461550279475,7.695747944829037,7.370344365226858
0.696969696969697,-1.0505050505050504,7.559475919419267,7.727529890130889,7.391421948707645
0.7171717171717173,-1.0505050505050504,7.585683712733736,7.759458573231271,7.411908852236202
0.7373737373737375,-1.0505050505050504,7.611657402271337,7.791521637933842,7.431793166608832
0.7575757575757578,-1.0505050505050504,7.637384997981374,7.823705844908876,7.451064151053872
0.7777777777777779,-1.0505050505050504,7.662854661466673,7.855997244907732,7.469712078025614
0.7979797979797982,-1.0505050505050504,7.688054714837036,7.888381340515229,7.487728089158843
0.8181818181818183,-1.0505050505050504,7.712973649402845,7.92084323282658,7.50510406597911
0.8383838383838385,-1.0505050505050504,7.737600134199919,7.953367751175873,7.521832517223966
0.8585858585858588,-1.0505050505050504,7.761923024337027,7.985939565228692,7.5379064834453615
0.8787878787878789,-1.0505050505050504,7.785931369157572,8.018543279823461,7.553319458491681
0.8989898989898992,-1.0505050505050504,7.80961442020736,8.051163513603768,7.5680653268109515
0.9191919191919193,-1.0505050505050504,7.832961639000493,8.083784962924893,7.582138315076091
0.9393939393939394,-1.0505050505050504,7.8559627045757425,8.116392452760431,7.595532956391054
0.9595959595959598,-1.0505050505050504,7.878607520836095,8.148970976372732,7.608244065299457
0.9797979797979799,-1.0505050505050504,7.900886223664276,8.181505725503488,7.6202667218250655
1.0,-1.0505050505050504,7.922789187807564,8.21398211268713,7.631596262927998
-1.0,-1.0303030303030303,5.727495282875492,6.020088491633034,5.43490207411795
-0.9797979797979798,-1.0303030303030303,5.73531932936617,6.017281077380073,5.453357581352268
-0.9595959595959596,-1.0303030303030303,5.743574681586356,6.015220063636252,5.47192929953646
-0.9393939393939394,-1.0303030303030303,5.752263565127884,6.013912574227657,5.490614556028111
-0.9191919191919192,-1.0303030303030303,5.76138794836537,6.013365460845887,5.5094104358848535
-0.898989898989899,-1.0303030303030303,5.77094953783741,6.013585285226309,5.528313790448511
-0.8787878787878788,-1.0303030303030303,5.780949773825556,6.014578294398006,5.547321253253107
-0.8585858585858586,-1.0303030303030303,5.79138982613814,6.016350387426155,5.566429264850124
-0.8383838383838383,-1.0303030303030303,5.802270590105519,6.018907071950618,5.58563410826042
-0.8181818181818181,-1.0303030303030303,5.81359268279337,6.022253408732769,5.604931956853972
-0.797979797979798,-1.0303030303030303,5.825356439440263,6.026393942475042,5.624318936405484
-0.7777777777777778,-1.0303030303030303,5.837561910125665,6.0313326173021915,5.643791202949138
-0.7575757575757576,-1.0303030303030303,5.850208856674193,6.037072675706594,5.663345037641792
-0.7373737373737373,-1.0303030303030303,5.863296749801828,6.043616540322169,5.682976959281486
-0.7171717171717171,-1.0303030303030303,5.876824766509381,6.050965678825751,5.702683854193012
-0.696969696969697,-1.0303030303030303,5.890791787728366,6.059120453409538,5.722463122047194
-0.6767676767676767,-1.0303030303030303,5.9051963962241585,6.0680799578859075,5.7423128345624095
-0.6565656565656566,-1.0303030303030303,5.920036874761013,6.077841847100762,5.762231902421263
-0.6363636363636364,-1.0303030303030303,5.9353112045332015,6.088402165369946,5.782220243696457
-0.6161616161616161,-1.0303030303030303,5.951017063866311,6.099755182298038,5.802278945434583
-0.5959595959595959,-1.0303030303030303,5.967151827192425,6.111893245945723,5.8224104084391275
-0.5757575757575757,-1.0303030303030303,5.9837125643024685,6.124806664024811,5.842618464580126
-0.5555555555555556,-1.0303030303030303,6.000696039879002,6.138483623880927,5.8629084558770765
-0.5353535353535352,-1.0303030303030303,6.018098713311979,6.152910160701463,5.883287265922496
-0.5151515151515151,-1.0303030303030303,6.035916738800116,6.168070181174365,5.903763296425867
-0.4949494949494949,-1.0303030303030303,6.054145965739796,6.1839455463694915,5.9243463851101
-0.4747474747474747,-1.0303030303030303,6.072781939403384,6.2005162135037,5.945047665303068
-0.4545454545454545,-1.0303030303030303,6.091819901908364,6.217760431966104,5.965879371850624
-0.43434343434343425,-1.0303030303030303,6.111254793478234,6.2356549849194725,5.9868546020369955
-0.41414141414141414,-1.0303030303030303,6.131081253996035,6.254175464634161,6.007987043357908
-0.3939393939393939,-1.0303030303030303,6.151293624850783,6.273296567821417,6.029290681880148
-0.3737373737373737,-1.0303030303030303,6.171885951076851,6.292992396665327,6.050779505488374
-0.3535353535353535,-1.0303030303030303,6.192851983785882,6.313236752209877,6.072467215361887
-0.33333333333333326,-1.0303030303030303,6.214185182890601,6.33400340855975,6.094366957221452
-0.31313131313131304,-1.0303030303030303,6.235878720119348,6.35526635924954,6.116491080989156
-0.2929292929292928,-1.0303030303030303,6.25792548231998,6.377000029960434,6.1388509346795255
-0.2727272727272727,-1.0303030303030303,6.280318075051282,6.399179454845397,6.161456695257167
-0.2525252525252525,-1.0303030303030303,6.303048826459689,6.421780416303404,6.184317236615973
-0.23232323232323226,-1.0303030303030303,6.326109791438881,6.444779550094085,6.207440032783677
-0.21212121212121204,-1.0303030303030303,6.349492756069256,6.468154419251958,6.230831092886554
-0.19191919191919182,-1.0303030303030303,6.373189242334096,6.491883561164736,6.254494923503456
-0.1717171717171716,-1.0303030303030303,6.397190513108772,6.515946512596272,6.278434513621272
-0.1515151515151515,-1.0303030303030303,6.421487577419102,6.540323817531559,6.302651337306645
-0.13131313131313127,-1.0303030303030303,6.446071195964465,6.564997022443134,6.3271453694857955
-0.11111111111111105,-1.0303030303030303,6.470931886901085,6.589948663175364,6.351915110626806
-0.09090909090909083,-1.0303030303030303,6.4960599318805174,6.615162247106458,6.376957616654577
-0.07070707070707061,-1.0303030303030303,6.521445382337857,6.64062223369821,6.402268530977505
-0.050505050505050386,-1.0303030303030303,6.547078066024292,6.666314015996372,6.4278421160522115
-0.030303030303030276,-1.0303030303030303,6.572947593777757,6.692223905111968,6.453671282443546
-0.010101010101010055,-1.0303030303030303,6.599043366525569,6.718339119214575,6.479747613836563
0.010101010101010166,-1.0303030303030303,6.625354582512404,6.7446477781471845,6.506061386877624
0.030303030303030498,-1.0303030303030303,6.65187024474671,6.771138904421153,6.532601585072267
0.05050505050505061,-1.0303030303030303,6.678579168658392,6.797802430885157,6.559355906431628
0.07070707070707072,-1.0303030303030303,6.7054699899603225,6.824629215036474,6.586310764884171
0.09090909090909105,-1.0303030303030303,6.732531172705878,6.851611059732526,6.61345128567923
0.11111111111111116,-1.0303030303030303,6.759751017534614,6.878740739377717,6.640761295691512
0.1313131313131315,-1.0303030303030303,6.787117670097725,6.9060120306003805,6.66822330959507
0.1515151515151516,-1.0303030303030303,6.814619129654815,6.933419745779358,6.695818513530273
0.1717171717171717,-1.0303030303030303,6.842243257833372,6.9609597673749946,6.72352674829175
0.19191919191919204,-1.0303030303030303,6.869977787541807,6.988629080468966,6.7513264946146485
0.21212121212121215,-1.0303030303030303,6.897810332027106,7.01642580040566,6.779194863648552
0.2323232323232325,-1.0303030303030303,6.9257283940676295,7.044349191798986,6.807107596336273
0.2525252525252526,-1.0303030303030303,6.9537193752915725,7.072399674734288,6.835039075848857
0.27272727272727293,-1.0303030303030303,6.981770585611384,7.100578813494026,6.862962357728742
0.29292929292929304,-1.0303030303030303,7.009869252764326,7.1288892829439785,6.890849222584674
0.31313131313131315,-1.0303030303030303,7.0380025319490915,7.157334807810285,6.918670256087898
0.3333333333333335,-1.0303030303030303,7.066157515548452,7.185920070439834,6.946394960657071
0.3535353535353536,-1.0303030303030303,7.094321242927629,7.214650583674005,6.973991902181253
0.3737373737373739,-1.0303030303030303,7.1224807102980545,7.243532526931209,7.0014288936649
0.39393939393939403,-1.0303030303030303,7.150622880636063,7.2725725457501555,7.02867321552197
0.41414141414141437,-1.0303030303030303,7.178734693646059,7.3017775176131146,7.055691869679004
0.4343434343434345,-1.0303030303030303,7.206803075757511,7.3311542898936946,7.082451861621328
0.4545454545454546,-1.0303030303030303,7.234814950145231,7.36070939872378,7.108920501566682
0.4747474747474749,-1.0303030303030303,7.262757246762156,7.390448780329441,7.135065713194871
0.49494949494949503,-1.0303030303030303,7.2906169123742055,7.42037748820011,7.160856336548301
0.5151515151515154,-1.0303030303030303,7.318380920586159,7.450499430435252,7.186262410737066
0.5353535353535355,-1.0303030303030303,7.34603628184835,7.480817140896712,7.211255422799987
0.5555555555555556,-1.0303030303030303,7.3735700534331166,7.5113315959372855,7.235808510928948
0.5757575757575759,-1.0303030303030303,7.400969349370696,7.5420420852474175,7.259896613493974
0.595959595959596,-1.0303030303030303,7.428221350333867,7.572946141325954,7.283496559341781
0.6161616161616164,-1.0303030303030303,7.455313313461009,7.604039527736136,7.306587099185881
0.6363636363636365,-1.0303030303030303,7.482232582106914,7.63531628223814,7.329148881975689
0.6565656565656568,-1.0303030303030303,7.5089665955114775,7.6667688075313025,7.3511643834916525
0.6767676767676769,-1.0303030303030303,7.535502898375607,7.698388000002069,7.372617796749145
0.696969696969697,-1.0303030303030303,7.561829150334692,7.730163405798264,7.393494894871119
0.7171717171717173,-1.0303030303030303,7.587933135319443,7.762083393460613,7.4137828771782734
0.7373737373737375,-1.0303030303030303,7.613802770794489,7.794135333277695,7.433470208311284
0.7575757575757578,-1.0303030303030303,7.639426116865012,7.826305774941645,7.45254645878838
0.7777777777777779,-1.0303030303030303,7.664791385242058,7.858580616956911,7.471002153527205
0.7979797979797982,-1.0303030303030303,7.689886948057257,7.89094526309346,7.488828633021054
0.8181818181818183,-1.0303030303030303,7.714701346517893,7.92338476294113,7.506017930094656
0.8383838383838385,-1.0303030303030303,7.739223299393522,7.955883935124891,7.522562663662153
0.8585858585858588,-1.0303030303030303,7.763441711325509,7.988427472932797,7.538455949718221
0.8787878787878789,-1.0303030303030303,7.787345680951114,8.021000033000183,7.553691328902045
0.8989898989898992,-1.0303030303030303,7.810924508834025,8.053586308294074,7.568262709373975
0.9191919191919193,-1.0303030303030303,7.8341677051934155,8.086171086988395,7.582164323398436
0.9393939393939394,-1.0303030303030303,7.857064997423967,8.118739298976449,7.595390695871485
0.9595959595959598,-1.0303030303030303,7.879606337399515,8.151276051811692,7.607936622987339
0.9797979797979799,-1.0303030303030303,7.901781908553248,8.183766657781538,7.61979715932496
1.0,-1.0303030303030303,7.923582132727757,8.216196653660683,7.630967611794832
-1.0,-1.01010101010101,5.733854243809054,6.0283339262781,5.439374561340007
-0.9797979797979798,-1.01010101010101,5.7417053321312945,6.025513547650052,5.457897116612537
-0.9595959595959596,-1.01010101010101,5.749986042891011,6.02343600908238,5.476536076699641
-0.9393939393939394,-1.01010101010101,5.758698572927054,6.022108347367873,5.495288798486235
-0.9191919191919192,-1.01010101010101,5.767844862680738,6.021537327398272,5.514152397963203
-0.898989898989899,-1.01010101010101,5.777426591606593,6.0217294255843274,5.533123757628859
-0.8787878787878788,-1.01010101010101,5.787445173780503,6.022690806718874,5.552199540842132
-0.8585858585858586,-1.01010101010101,5.797901753712022,6.024427292780665,5.571376214643379
-0.8383838383838383,-1.01010101010101,5.808797202367536,6.026944322032462,5.59065008270261
-0.8181818181818181,-1.01010101010101,5.820132113410859,6.030246896668358,5.610017330153359
-0.797979797979798,-1.01010101010101,5.831906799667391,6.034339517293581,5.629474082041201
-0.7777777777777778,-1.01010101010101,5.844121289817977,6.039226102651744,5.64901647698421
-0.7575757575757576,-1.01010101010101,5.856775325328382,6.044909893295668,5.6686407573610955
-0.7373737373737373,-1.01010101010101,5.869868357619763,6.051393338502447,5.6883433767370795
-0.7171717171717171,-1.01010101010101,5.883399545485747,6.058677966479564,5.70812112449193
-0.696969696969697,-1.01010101010101,5.897367752760981,6.066764239090803,5.727971266431158
-0.6767676767676767,-1.01010101010101,5.9117715462461335,6.075651393701876,5.747891698790391
-0.6565656565656566,-1.01010101010101,5.926609193893821,6.085337276459565,5.7678811113280775
-0.6363636363636364,-1.01010101010101,5.941878663259764,6.095818173115411,5.787939153404118
-0.6161616161616161,-1.01010101010101,5.957577620223075,6.107088645303691,5.808066595142459
-0.5959595959595959,-1.01010101010101,5.973703427979503,6.119141381730518,5.828265474228488
-0.5757575757575757,-1.01010101010101,5.990253146310832,6.131967074677066,5.848539217944598
-0.5555555555555556,-1.01010101010101,6.0072235311335795,6.145554332384556,5.868892729882603
-0.5353535353535352,-1.01010101010101,6.024611034329782,6.159889637027557,5.889332431632007
-0.5151515151515151,-1.01010101010101,6.042411803862113,6.1749573558541035,5.909866251870123
-0.4949494949494949,-1.01010101010101,6.060621684175579,6.190739810103377,5.93050355824778
-0.4747474747474747,-1.01010101010101,6.079236216887402,6.207217402270381,5.951255031504423
-0.4545454545454545,-1.01010101010101,6.098250641766617,6.224368798192187,5.972132485341047
-0.43434343434343425,-1.01010101010101,6.117659898004251,6.242171156281061,5.993148639727441
-0.41414141414141414,-1.01010101010101,6.137458625774991,6.260600392938967,6.014316858611014
-0.3939393939393939,-1.01010101010101,6.157641168090515,6.279631471043354,6.035650865137676
-0.3737373737373737,-1.01010101010101,6.178201572944542,6.299238697390025,6.057164448499059
-0.3535353535353535,-1.01010101010101,6.199133595749299,6.319396015790663,6.078871175707934
-0.33333333333333326,-1.01010101010101,6.220430702062524,6.340077283895278,6.10078412022977
-0.31313131313131304,-1.01010101010101,6.242086070604041,6.36125652454569,6.122915616662393
-0.2929292929292928,-1.01010101010101,6.264092596560432,6.382908145253891,6.145277047866973
-0.2727272727272727,-1.01010101010101,6.286442895175907,6.405007122361665,6.1678786679901485
-0.2525252525252525,-1.01010101010101,6.309129305627336,6.42752914913831,6.190729462116362
-0.23232323232323226,-1.01010101010101,6.332143895180785,6.450450749194468,6.213837041167102
-0.21212121212121204,-1.01010101010101,6.3554784636267145,6.473749358302896,6.237207568950533
-0.19191919191919182,-1.01010101010101,6.379124547990611,6.497403378675167,6.260845717306055
-0.1717171717171716,-1.01010101010101,6.403073427515401,6.52139221039896,6.284754644631842
-0.1515151515151515,-1.01010101010101,6.427316128911672,6.545696264778199,6.308935993045145
-0.13131313131313127,-1.01010101010101,6.451843431871547,6.570296964224227,6.333389899518867
-0.11111111111111105,-1.01010101010101,6.476645874841342,6.595176732923203,6.358115016759481
-0.09090909090909083,-1.01010101010101,6.501713761048232,6.620318982028175,6.383108540068289
-0.07070707070707061,-1.01010101010101,6.527037164775458,6.645708092615925,6.408366236934992
-0.050505050505050386,-1.01010101010101,6.552605937880555,6.671329398966764,6.433882476794347
-0.030303030303030276,-1.01010101010101,6.5784097165505555,6.697169174397504,6.459650258703607
-0.010101010101010055,-1.01010101010101,6.604437928287939,6.7232146211769335,6.485661235398944
0.010101010101010166,-1.01010101010101,6.630679799120759,6.749453865734859,6.5119057325066585
0.030303030303030498,-1.01010101010101,6.657124361030022,6.775875959917133,6.538372762142911
0.05050505050505061,-1.01010101010101,6.683760459587208,6.802470888631474,6.565050030542942
0.07070707070707072,-1.01010101010101,6.7105767617944965,6.829229583885605,6.5919239397033875
0.09090909090909105,-1.01010101010101,6.737561764119921,6.856143944831775,6.618979583408066
0.11111111111111116,-1.01010101010101,6.7647038007195,6.883206863027753,6.646200738411248
0.1313131313131315,-1.01010101010101,6.791991051838235,6.9104122517232724,6.673569851953198
0.1515151515151516,-1.01010101010101,6.819411552381265,6.937755077537003,6.701068027225527
0.1717171717171717,-1.01010101010101,6.8469532006467615,6.965231392363422,6.728675008930101
0.19191919191919204,-1.01010101010101,6.874603767211413,6.9928383628270065,6.75636917159582
0.21212121212121215,-1.01010101010101,6.9023509039595865,7.020574294089049,6.784127513830124
0.2323232323232325,-1.01010101010101,6.930182153246648,7.048438644172762,6.811925662320533
0.2525252525252526,-1.01010101010101,6.958084957187168,7.076432024608847,6.839737889765489
0.27272727272727293,-1.01010101010101,6.986046667058093,7.104556182692174,6.867537151424012
0.29292929292929304,-1.01010101010101,7.014054552807343,7.132813960597559,6.895295145017126
0.31313131313131315,-1.01010101010101,7.042095812657633,7.161209226679525,6.9229823986357415
0.3333333333333335,-1.01010101010101,7.070157582795596,7.189746774887762,6.950568390703429
0.3535353535353536,-1.01010101010101,7.098226947135833,7.2184321892320735,6.978021705039593
0.3737373737373739,-1.01010101010101,7.126290947149789,7.247271672014823,7.005310222284755
0.39393939393939403,-1.01010101010101,7.154336591748816,7.276271836554157,7.032401346943475
0.41414141414141437,-1.01010101010101,7.182350867211183,7.30543946800334,7.059262266419027
0.4343434343434345,-1.01010101010101,7.21032074714232,7.334781258659802,7.085860235624838
0.4545454545454546,-1.01010101010101,7.238233202457737,7.364303527167098,7.112162877748376
0.4747474747474749,-1.01010101010101,7.266075211378175,7.394011933393783,7.138138489362568
0.49494949494949503,-1.01010101010101,7.293833769426106,7.423911202531086,7.163756336321127
0.5151515151515154,-1.01010101010101,7.321495899413139,7.454004872358154,7.188986926468124
0.5353535353535355,-1.01010101010101,7.349048661407649,7.484295076772355,7.213802246042944
0.5555555555555556,-1.01010101010101,7.3764791626719886,7.514782376476921,7.238175948867056
0.5757575757575759,-1.01010101010101,7.403774567558799,7.5454656443084405,7.262083490809158
0.595959595959596,-1.01010101010101,7.430922107355904,7.57634200864406,7.285502206067749
0.6161616161616164,-1.01010101010101,7.457909090069325,7.607406854126132,7.308411326012519
0.6363636363636365,-1.01010101010101,7.4847229101340265,7.638653875001781,7.330791945266272
0.6565656565656568,-1.01010101010101,7.511351058042346,7.670075173363873,7.3526269427208195
0.6767676767676769,-1.01010101010101,7.537781129879654,7.701661392570684,7.373900867188625
0.696969696969697,-1.01010101010101,7.564000836757483,7.733401875210202,7.394599798304764
0.7171717171717173,-1.01010101010101,7.589998014134153,7.765284835260778,7.414711193007528
0.7373737373737375,-1.01010101010101,7.615760631013112,7.7972975349739855,7.434223727052238
0.7575757575757578,-1.01010101010101,7.64127679900955,7.829426458680815,7.453127139338284
0.7777777777777779,-1.01010101010101,7.666534781275714,7.861657477401158,7.47141208515027
0.7979797979797982,-1.01010101010101,7.691523001275983,7.8939760000553285,7.4890700024966375
0.8181818181818183,-1.01010101010101,7.716230051402378,7.926367108694816,7.50609299410994
0.8383838383838385,-1.01010101010101,7.740644701422039,7.9588156765717075,7.522473726272371
0.8585858585858588,-1.01010101010101,7.764755906747858,7.991306469034517,7.5382053444612
0.8787878787878789,-1.01010101010101,7.788552816524023,8.023824227979581,7.553281405068464
0.8989898989898992,-1.01010101010101,7.8120247815184936,8.056353741165516,7.56769582187147
0.9191919191919193,-1.01010101010101,7.835161361814351,8.088879897983563,7.581442825645139
0.9393939393939394,-1.01010101010101,7.85795233429266,8.121387733415927,7.594516935169393
0.9595959595959598,-1.01010101010101,7.880387699899417,8.15386246191983,7.606912937879005
0.9797979797979799,-1.01010101010101,7.902457690689667,8.186289502866636,7.618625878512699
1.0,-1.01010101010101,7.924152776641992,8.218654499069366,7.6296510542146185
-1.0,-0.9898989898989898,5.740262169458365,6.037129037547604,5.443395301369126
-0.9797979797979798,-0.9898989898989898,5.748138995563821,6.034312000989571,5.46196599013807
-0.9595959595959596,-0.9898989898989898,5.756443711355307,6.032235023728088,5.480652398982526
-0.9393939393939394,-0.9898989898989898,5.765178484805303,6.030905078674606,5.499451890936
-0.9191919191919192,-0.9898989898989898,5.774345228339163,6.03032886268955,5.518361593988776
-0.898989898989899,-0.9898989898989898,5.783945594275994,6.0305127799409,5.5373784086110875
-0.8787878787878788,-0.9898989898989898,5.793980970466281,6.031462918883691,5.556499022048871
-0.8585858585858586,-0.9898989898989898,5.8044524761331555,6.033185021438418,5.575719930827893
-0.8383838383838383,-0.9898989898989898,5.815360957923829,6.035684442772076,5.595037473075583
-0.8181818181818181,-0.9898989898989898,5.8267069861778324,6.038966100032408,5.6144478723232565
-0.797979797979798,-0.9898989898989898,5.838490851418067,6.043034408402993,5.633947294433141
-0.7777777777777778,-0.9898989898989898,5.850712561070859,6.047893202953127,5.65353191918859
-0.7575757575757576,-0.9898989898989898,5.863371836420818,6.0535456450731715,5.673198027768464
-0.7373737373737373,-0.9898989898989898,5.876468109805925,6.059994112810006,5.692942106801844
-0.7171717171717171,-0.9898989898989898,5.8900005220583385,6.067240075163057,5.71276096895362
-0.696969696969697,-0.9898989898989898,5.90396792019584,6.07528395149125,5.73265188890043
-0.6767676767676767,-0.9898989898989898,5.918368855368797,6.084124958503692,5.752612752233903
-0.6565656565656566,-0.9898989898989898,5.933201581067124,6.09376094889144,5.772642213242808
-0.6363636363636364,-0.9898989898989898,5.94846405159152,6.104188247394914,5.792739855788126
-0.6161616161616161,-0.9898989898989898,5.964153920792839,6.115401491787892,5.812906349797786
-0.5959595959595959,-0.9898989898989898,5.980268541083384,6.127393487756706,5.833143594410062
-0.5757575757575757,-0.9898989898989898,5.996804962723318,6.140155087575177,5.853454837871459
-0.5555555555555556,-0.9898989898989898,6.013759933385316,6.1536751027113645,5.8738447640592675
-0.5353535353535352,-0.9898989898989898,6.031129898000182,6.167940259731551,5.894319536268813
-0.5151515151515151,-0.9898989898989898,6.04891099888568,6.182935206978384,5.914886790792976
-0.4949494949494949,-0.9898989898989898,6.06709907616085,6.198642576693106,5.935555575628594
-0.4747474747474747,-0.9898989898989898,6.0856896684472845,6.215043103562417,5.956336233332152
-0.4545454545454545,-0.9898989898989898,6.104678013858965,6.232115796724571,5.97724023099336
-0.43434343434343425,-0.9898989898989898,6.124059051281518,6.24983815829446,5.9982799442685755
-0.41414141414141414,-0.9898989898989898,6.1438274219416895,6.268186438282915,6.019468405600464
-0.3939393939393939,-0.9898989898989898,6.163977471267265,6.287135913514428,6.040819029020103
-0.3737373737373737,-0.9898989898989898,6.1845032510375315,6.306661177139444,6.062345324935619
-0.3535353535353535,-0.9898989898989898,6.205398521823798,6.326736425777357,6.084060617870239
-0.33333333333333326,-0.9898989898989898,6.226656755719262,6.347335732633386,6.105977778805137
-0.31313131313131304,-0.9898989898989898,6.24827113935717,6.368433297338176,6.128108981376164
-0.2929292929292928,-0.9898989898989898,6.270234577215721,6.39000366593532,6.150465488496121
-0.2727272727272727,-0.9898989898989898,6.292539695208006,6.412021917210146,6.1730574732058665
-0.2525252525252525,-0.9898989898989898,6.315178844554709,6.434463814272464,6.195893874836955
-0.23232323232323226,-0.9898989898989898,6.338144105937039,6.457305922311085,6.218982289562994
-0.21212121212121204,-0.9898989898989898,6.361427293927098,6.480525695274287,6.242328892579908
-0.19191919191919182,-0.9898989898989898,6.385019961692282,6.504101535183751,6.265938388200813
-0.1717171717171716,-0.9898989898989898,6.408913405970266,6.528012828514185,6.289813983426348
-0.1515151515151515,-0.9898989898989898,6.433098672310438,6.552239964213024,6.313957380407851
-0.13131313131313127,-0.9898989898989898,6.457566560577749,6.576764337835625,6.338368783319872
-0.11111111111111105,-0.9898989898989898,6.482307630714034,6.601568346004863,6.363046915423205
-0.09090909090909083,-0.9898989898989898,6.507312208752086,6.626635374867131,6.38798904263704
-0.07070707070707061,-0.9898989898989898,6.532570393077012,6.651949785764254,6.413191000389769
-0.050505050505050386,-0.9898989898989898,6.558072060929384,6.677496900753583,6.438647221105185
-0.030303030303030276,-0.9898989898989898,6.5838068751440755,6.703262990159913,6.464350760128238
-0.010101010101010055,-0.9898989898989898,6.6097642911186805,6.729235263748789,6.490293318488572
0.010101010101010166,-0.9898989898989898,6.635933564004848,6.755401866768876,6.516465261240819
0.030303030303030498,-0.9898989898989898,6.662303756115765,6.781751881589901,6.542855630641629
0.05050505050505061,-0.9898989898989898,6.688863744542521,6.808275335339275,6.569452153745768
0.07070707070707072,-0.9898989898989898,6.715602228972092,6.834963213491465,6.5962412444527185
0.09090909090909105,-0.9898989898989898,6.742507739699098,6.861807479046961,6.6232080003512355
0.11111111111111116,-0.9898989898989898,6.769568645823464,6.888801096506565,6.650336195140362
0.1313131313131315,-0.9898989898989898,6.796773163625823,6.915938059360636,6.67760826789101
0.1515151515151516,-0.9898989898989898,6.824109365112105,6.9432134195187585,6.7050053107054515
0.1717171717171717,-0.9898989898989898,6.851565186718734,6.970623316419512,6.732507057017956
0.19191919191919204,-0.9898989898989898,6.879128438169518,6.998165003199268,6.760091873139769
0.21212121212121215,-0.9898989898989898,6.9067868114752065,7.025836866642037,6.787736756308376
0.2323232323232325,-0.9898989898989898,6.93452789006628,7.053638437235717,6.815417342896843
0.2525252525252526,-0.9898989898989898,6.9623391580497,7.081570385052478,6.843107931046921
0.27272727272727293,-0.9898989898989898,6.9902080095798205,7.109634497045152,6.870781522114489
0.29292929292929304,-0.9898989898989898,7.018121758333825,7.137833631077447,6.898409885590203
0.31313131313131315,-0.9898989898989898,7.046067647081637,7.166171642323744,6.92596365183953
0.3333333333333335,-0.9898989898989898,7.074032857340311,7.194653278296523,6.953412436384098
0.3535353535353536,-0.9898989898989898,7.10200451910273,7.2232840398280365,6.980724998377423
0.3737373737373739,-0.9898989898989898,7.129969720630326,7.252070007071581,7.007869434189071
0.39393939393939403,-0.9898989898989898,7.157915518299437,7.2810176317411806,7.034813404857694
0.41414141414141437,-0.9898989898989898,7.18582894649094,7.310133499408112,7.061524393573768
0.4343434343434345,-0.9898989898989898,7.213697027512563,7.339424068527813,7.0879699864973125
0.4545454545454546,-0.9898989898989898,7.241506781543426,7.368895395573697,7.114118167513155
0.4747474747474749,-0.9898989898989898,7.269245236590179,7.398552857852001,7.139937615328358
0.49494949494949503,-0.9898989898989898,7.296899438444208,7.428400887128085,7.165397989760331
0.5151515151515154,-0.9898989898989898,7.324456460629251,7.458442727371084,7.190470193887418
0.5353535353535355,-0.9898989898989898,7.351903414328903,7.488680228930732,7.215126599727074
0.5555555555555556,-0.9898989898989898,7.3792274582834025,7.519113689246729,7.239341227320076
0.5757575757575759,-0.9898989898989898,7.406415808645273,7.549741746843788,7.263089870446759
0.595959595959596,-0.9898989898989898,7.43345574878327,7.580561331435705,7.286350166130836
0.6161616161616164,-0.9898989898989898,7.460334639024316,7.611567669057735,7.309101608990896
0.6363636363636365,-0.9898989898989898,7.48703992632305,7.64275433739771,7.331325515248389
0.6565656565656568,-0.9898989898989898,7.513559153848863,7.674113363762902,7.353004943934825
0.6767676767676769,-0.9898989898989898,7.539879970480276,7.705635356277413,7.3741245846831385
0.696969696969697,-0.9898989898989898,7.565990140196673,7.737309658136401,7.394670622256945
0.7171717171717173,-0.9898989898989898,7.591877551357628,7.76912451503102,7.414630587684236
0.7373737373737375,-0.9898989898989898,7.617530225859982,7.80106724678499,7.433993204934973
0.7575757575757578,-0.9898989898989898,7.6429363281634135,7.833124415803256,7.452748240523571
0.7777777777777779,-0.9898989898989898,7.668084174174803,7.865281986553685,7.4708863617959205
0.7979797979797982,-0.9898989898989898,7.692962239982615,7.897525472091902,7.488399007873327
0.8181818181818183,-0.9898989898989898,7.717559170431974,7.929840065217674,7.5052782756462735
0.8383838383838385,-0.9898989898989898,7.741863787532006,7.962210753129895,7.521516821934117
0.8585858585858588,-0.9898989898989898,7.765865098686691,7.994622415570184,7.537107781803197
0.8787878787878789,-0.9898989898989898,7.78955230474101,8.027059907142172,7.552044702339847
0.8989898989898992,-0.9898989898989898,7.812914807834447,8.059508125062091,7.566321490606803
0.9191919191919193,-0.9898989898989898,7.835942219053839,8.091952063840647,7.579932374267032
0.9393939393939394,-0.9898989898989898,7.858624365878231,8.124376858548416,7.592871873208044
0.9595959595959598,-0.9898989898989898,7.880951299408407,8.156767818327545,7.605134780489268
0.9797979797979799,-0.9898989898989898,7.902913301374107,8.189110451708402,7.616716151039813
1.0,-0.9898989898989898,7.924500890912293,8.221390485189017,7.6276112966355685
-1.0,-0.9696969696969695,5.746716628328934,6.046503670746505,5.446929585911363
-0.9797979797979798,-0.9696969696969695,5.754617878403024,6.04370735554378,5.465528401262268
-0.9595959595959596,-0.9696969696969695,5.762945236609796,6.041649128814191,5.484241344405401
-0.9393939393939394,-0.9696969696969695,5.77170084195288,6.040335922691873,5.503065761213887
-0.9191919191919192,-0.9696969696969695,5.780886578769692,6.039774384707544,5.521998772831841
-0.898989898989899,-0.9696969696969695,5.79050407220282,6.039970859811752,5.541037284593888
-0.8787878787878788,-0.9696969696969695,5.800554683867595,6.040931366030622,5.5601780017045686
-0.8585858585858586,-0.9696969696969695,5.811039507722656,6.042661562371802,5.57941745307351
-0.8383838383838383,-0.9696969696969695,5.8219593661500815,6.04516670750337,5.598752024796793
-0.8181818181818181,-0.9696969696969695,5.8333148062515345,6.0484516076356885,5.618178004867381
-0.797979797979798,-0.9696969696969695,5.845106096366561,6.052520552135352,5.637691640597771
-0.7777777777777778,-0.9696969696969695,5.857333222819122,6.0573772354811775,5.657289210157066
-0.7575757575757576,-0.9696969696969695,5.869995886898052,6.0630246645463375,5.676967109249767
-0.7373737373737373,-0.9696969696969695,5.883093502077036,6.069465050686982,5.696721953467089
-0.7171717171717171,-0.9696969696969695,5.89662519147929,6.0766996868897145,5.716550696068866
-0.696969696969697,-0.9696969696969695,5.910589785592109,6.0847288112275075,5.73645075995671
-0.6767676767676767,-0.9696969696969695,5.924985820235893,6.093551459211963,5.756420181259823
-0.6565656565656566,-0.9696969696969695,5.939811534792296,6.103165309020192,5.7764577605644005
-0.6363636363636364,-0.9696969696969695,5.955064870695559,6.113566525275171,5.796563216115947
-0.6161616161616161,-0.9696969696969695,5.97074347019106,6.124749608523265,5.816737331858855
-0.5959595959595959,-0.9696969696969695,5.986844675364616,6.136707258916256,5.836982091812977
-0.5757575757575757,-0.9696969696969695,6.003365527445929,6.149430263375093,5.857300791516765
-0.5555555555555556,-0.9696969696969695,6.020302766389134,6.162907415701924,5.877698117076345
-0.5353535353535352,-0.9696969696969695,6.037652830733134,6.177125478197121,5.898180183269147
-0.5151515151515151,-0.9696969696969695,6.055411857744062,6.192069191692728,5.918754523795395
-0.4949494949494949,-0.9696969696969695,6.073575683842046,6.207721338109983,5.939430029574109
-0.4747474747474747,-0.9696969696969695,6.092139845313685,6.224062856370221,5.9602168342571495
-0.4545454545454545,-0.9696969696969695,6.111099579311952,6.241073008742016,5.981126149881887
-0.43434343434343425,-0.9696969696969695,6.130449825144241,6.2587295911327,6.002170059155783
-0.41414141414141414,-0.9696969696969695,6.150185225849356,6.277009177831124,6.023361273867588
-0.3939393939393939,-0.9696969696969695,6.170300130063776,6.29588738914671,6.044712870980842
-0.3737373737373737,-0.9696969696969695,6.1907885941770795,6.315339169484144,6.066238018870015
-0.3535353535353535,-0.9696969696969695,6.211644384776231,6.3353390636367,6.087949705915762
-0.33333333333333326,-0.9696969696969695,6.232860981377862,6.355861480420724,6.109860482335001
-0.31313131313131304,-0.9696969696969695,6.254431579447521,6.376880934787001,6.131982224108042
-0.2929292929292928,-0.9696969696969695,6.276349093704479,6.398372262133106,6.1543259252758515
-0.2727272727272727,-0.9696969696969695,6.298606161710059,6.420310801039358,6.17690152238076
-0.2525252525252525,-0.9696969696969695,6.321195147737552,6.4426725431726855,6.199717752302419
-0.23232323232323226,-0.9696969696969695,6.344108146921021,6.465434251063851,6.222782042778192
-0.21212121212121204,-0.9696969696969695,6.367336989680152,6.488573546137933,6.246100433222371
-0.19191919191919182,-0.9696969696969695,6.39087324641784,6.512068970432977,6.269677522402703
-0.1717171717171716,-0.9696969696969695,6.414708232487061,6.535900025963571,6.293516439010551
-0.1515151515151515,-0.9696969696969695,6.438833013422896,6.560047196194994,6.317618830650798
-0.13131313131313127,-0.9696969696969695,6.463238410435543,6.584491953698226,6.34198486717286
-0.11111111111111105,-0.9696969696969695,6.487915006159615,6.609216758046798,6.3666132542724325
-0.09090909090909083,-0.9696969696969695,6.512853150654879,6.634205047500981,6.3915012538087765
-0.07070707070707061,-0.9696969696969695,6.538042967652908,6.659441227552771,6.416644707753045
-0.050505050505050386,-0.9696969696969695,6.563474361044337,6.684910658908651,6.442038063180023
-0.030303030303030276,-0.9696969696969695,6.589137021600517,6.710599647039479,6.467674396161555
-0.010101010101010055,-0.9696969696969695,6.615020433923508,6.7364954348742225,6.493545432972794
0.010101010101010166,-0.9696969696969695,6.641113883617765,6.762586199835977,6.519641567399552
0.030303030303030498,-0.9696969696969695,6.667406464676743,6.788861055972573,6.545951873380913
0.05050505050505061,-0.9696969696969695,6.693887087077207,6.815310061580347,6.572464112574067
0.07070707070707072,-0.9696969696969695,6.720544484574016,6.841924232225295,6.599164736922737
0.09090909090909105,-0.9696969696969695,6.747367222687495,6.868695558903641,6.626038886471348
0.11111111111111116,-0.9696969696969695,6.774343706875632,6.895617030415116,6.653070383336147
0.1313131313131315,-0.9696969696969695,6.801462190882877,6.922682658835799,6.6802417229299556
0.1515151515151516,-0.9696969696969695,6.828710785257088,6.949887506405219,6.707534064108957
0.1717171717171717,-0.9696969696969695,6.856077466026053,6.977227711736371,6.734927220315735
0.19191919191919204,-0.9696969696969695,6.883550083524709,7.004700512702348,6.762399654347071
0.21212121212121215,-0.9696969696969695,6.9111163713639465,7.032304262914315,6.789928479813578
0.2323232323232325,-0.9696969696969695,6.938763955531864,7.060038438182457,6.817489472881271
0.2525252525252526,-0.9696969696969695,6.966480363617932,7.08790362897211,6.845057098263754
0.27272727272727293,-0.9696969696969695,6.994253034150537,7.115901514636967,6.872604553664107
0.29292929292929304,-0.9696969696969695,7.022069326038137,7.144034815027994,6.90010383704828
0.31313131313131315,-0.9696969696969695,7.0499165281041165,7.1723072155612035,6.9275258406470295
0.3333333333333335,-0.9696969696969695,7.077781868705373,7.2007232621839465,6.9548404752268
0.3535353535353536,-0.9696969696969695,7.105652525424448,7.2292882240651375,6.982016826783759
0.3737373737373739,-0.9696969696969695,7.133515634825002,7.258007923173034,7.009023346476971
0.39393939393939403,-0.9696969696969695,7.1613583022602825,7.286888532215508,7.035828072305057
0.41414141414141437,-0.9696969696969695,7.189167611724279,7.3159363446465004,7.062398878802057
0.4343434343434345,-0.9696969696969695,7.21693063573492,7.345157523200802,7.0887037482690385
0.4545454545454546,-0.9696969696969695,7.244634445239075,7.374557835795164,7.114711054682987
0.4747474747474749,-0.9696969696969695,7.272266119528588,7.40414238980451,7.140389849252666
0.49494949494949503,-0.9696969696969695,7.299812756157011,7.433915376851784,7.165710135462238
0.5151515151515154,-0.9696969696969695,7.327261480846266,7.463879840640033,7.190643121052499
0.5353535353535355,-0.9696969696969695,7.354599457372943,7.494037479274351,7.215161435471535
0.5555555555555556,-0.9696969696969695,7.38181389742354,7.524388491499507,7.239239303347573
0.5757575757575759,-0.9696969696969695,7.408892070408249,7.5549314732001225,7.262852667616375
0.595959595959596,-0.9696969696969695,7.4358213132229105,7.585663366963002,7.285979259482819
0.6161616161616164,-0.9696969696969695,7.462589039948758,7.616579463746341,7.308598616151176
0.6363636363636365,-0.9696969696969695,7.489182751479619,7.64767345241203,7.330692050547209
0.6565656565656568,-0.9696969696969695,7.515590045066617,7.678937510153928,7.352242579979305
0.6767676767676769,-0.9696969696969695,7.541798623770071,7.7103624251564105,7.373234822383732
0.696969696969697,-0.9696969696969695,7.567796305808864,7.74193774204257,7.393654869575158
0.7171717171717173,-0.9696969696969695,7.593571033797369,7.773651920811086,7.413490146783652
0.7373737373737375,-0.9696969696969695,7.619110883860369,7.805492500799132,7.432729266921606
0.7575757575757578,-0.9696969696969695,7.644404074616428,7.837446262544027,7.451361886688829
0.7777777777777779,-0.9696969696969695,7.669438976020477,7.8694993819438945,7.46937857009706
0.7979797979797982,-0.9696969696969695,7.694204118056431,7.9016375727671875,7.486770663345675
0.8181818181818183,-0.9696969696969695,7.718688199270986,7.933846214969801,7.50353018357217
0.8383838383838385,-0.9696969696969695,7.742880095139839,7.966110467634462,7.519649722645215
0.8585858585858588,-0.9696969696969695,7.766768866257895,7.998415366269903,7.535122366245886
0.8787878787878789,-0.9696969696969695,7.7903437663451705,8.030745905035143,7.549941627655197
0.8989898989898992,-0.9696969696969695,7.813594250060421,8.063087104936974,7.564101395183868
0.9191919191919193,-0.9696969696969695,7.836509980614729,8.095424069358106,7.5775958918713515
0.9393939393939394,-0.9696969696969695,7.859080837177556,8.127742028430282,7.590419645924831
0.9595959595959598,-0.9696969696969695,7.881296922068026,8.1600263737992,7.602567470336853
0.9797979797979799,-0.9696969696969695,7.903148567724589,8.192262685267197,7.614034450181982
1.0,-0.9696969696969695,7.924626343446309,8.224436750693846,7.624815936198771
-1.0,-0.9494949494949494,5.753215186409537,6.056484318787015,5.449946054032059
-0.9797979797979798,-0.9494949494949494,5.7611395375062004,6.053726817115766,5.468552257896635
-0.9595959595959596,-0.9494949494949494,5.769488167054039,6.05170623210407,5.4872701020040076
-0.9393939393939394,-0.9494949494949494,5.778263184996283,6.0504294735701585,5.506096896422408
-0.9191919191919192,-0.9494949494949494,5.787466447521,6.049903153377477,5.525029741664523
-0.898989898989899,-0.9494949494949494,5.797099552563385,6.05013356490664,5.544065540220129
-0.8787878787878788,-0.9494949494949494,5.80716383550376,6.051126656024116,5.563201014983403
-0.8585858585858586,-0.9494949494949494,5.817660365067744,6.052887994226455,5.582432735909033
-0.8383838383838383,-0.9494949494949494,5.828589939435434,6.055422722581063,5.601757156289806
-0.8181818181818181,-0.9494949494949494,5.839953082565796,6.0587355050739085,5.621170660057684
-0.797979797979798,-0.9494949494949494,5.851750040742523,6.062830460031002,5.640669621454045
-0.7777777777777778,-0.9494949494949494,5.863980779347282,6.067711080513215,5.660250478181348
-0.7575757575757576,-0.9494949494949494,5.876644979866071,6.073380140912651,5.679909818819491
-0.7373737373737373,-0.9494949494949494,5.889742037134217,6.0798395895427335,5.6996444847257
-0.7171717171717171,-0.9494949494949494,5.903271056825211,6.087090427793273,5.71945168585715
-0.696969696969697,-0.9494949494949494,5.917230853188417,6.095132577410718,5.739329128966116
-0.6767676767676767,-0.9494949494949494,5.931619947040416,6.103964738684494,5.759275155396338
-0.6565656565656566,-0.9494949494949494,5.946436564014282,6.113584243718689,5.779288884309874
-0.6363636363636364,-0.9494949494949494,5.9616786330712275,6.123986910325474,5.799370355816981
-0.6161616161616161,-0.9494949494949494,5.977343785278237,6.135166903529847,5.8195206670266275
-0.5959595959595959,-0.9494949494949494,5.993429352855504,6.147116612623594,5.8397420930874135
-0.5757575757575757,-0.9494949494949494,6.00993236849682,6.159826552385997,5.860038184607642
-0.5555555555555556,-0.9494949494949494,6.026849564965926,6.173285296896745,5.880413833035107
-0.5353535353535352,-0.9494949494949494,6.0441773749715555,6.1874794535375,5.900875296405611
-0.5151515151515151,-0.9494949494949494,6.061911931323367,6.2023936829375215,5.921430179709213
-0.4949494949494949,-0.9494949494949494,6.080049067370945,6.218010768110711,5.9420873666311795
-0.4747474747474747,-0.9494949494949494,6.098584317727449,6.234311732867653,5.962856902587244
-0.4545454545454545,-0.9494949494949494,6.117512919279164,6.2512760063685935,5.983749832189735
-0.43434343434343425,-0.9494949494949494,6.136829812482216,6.268881627396383,6.004777997568049
-0.41414141414141414,-0.9494949494949494,6.156529642946791,6.287105479448274,6.025953806445307
-0.3939393939393939,-0.9494949494949494,6.176606763309333,6.305923545925,6.047289980693665
-0.3737373737373737,-0.9494949494949494,6.197055235392723,6.325311174065095,6.068799296720351
-0.3535353535353535,-0.9494949494949494,6.217868832653796,6.345243336484688,6.090494328822904
-0.33333333333333326,-0.9494949494949494,6.239041042917738,6.365694880547592,6.1123872052878845
-0.31313131313131304,-0.9494949494949494,6.26056507139797,6.386640757549326,6.134489385246614
-0.2929292929292928,-0.9494949494949494,6.282433844000291,6.408056226006292,6.15681146199429
-0.2727272727272727,-0.9494949494949494,6.304640010909214,6.429917025690128,6.1793629961283
-0.2525252525252525,-0.9494949494949494,6.327175950454494,6.452199521197525,6.202152379711463
-0.23232323232323226,-0.9494949494949494,6.350033773255214,6.474880815678825,6.225186730831604
-0.21212121212121204,-0.9494949494949494,6.373205326638551,6.497938836852554,6.248471816424549
-0.19191919191919182,-0.9494949494949494,6.396682199329961,6.521352398377715,6.272012000282206
-0.1717171717171716,-0.9494949494949494,6.420455726411228,6.54510124026322,6.2958102125592355
-0.1515151515151515,-0.9494949494949494,6.444516994542362,6.569166052237574,6.31986793684715
-0.13131313131313127,-0.9494949494949494,6.468856847443153,6.593528483997313,6.344185210888992
-0.11111111111111105,-0.9494949494949494,6.4934658916296835,6.618171145958158,6.368760637301209
-0.09090909090909083,-0.9494949494949494,6.5183345024008625,6.6430776038691,6.393591400932625
-0.07070707070707061,-0.9494949494949494,6.5434528300697385,6.668232370149062,6.418673289990415
-0.050505050505050386,-0.9494949494949494,6.568810806433939,6.693620894391491,6.444000718476388
-0.030303030303030276,-0.9494949494949494,6.5943981514793535,6.719229555010083,6.469566747948624
-0.010101010101010055,-0.9494949494949494,6.620204380310773,6.745045653586558,6.495363107034988
0.010101010101010166,-0.9494949494949494,6.646218810303115,6.771057413002393,6.521380207603836
0.030303030303030498,-0.9494949494949494,6.672430568466182,6.79725398012659,6.547607156805774
0.05050505050505061,-0.9494949494949494,6.698828599016042,6.823625433383271,6.5740317646488124
0.07070707070707072,-0.9494949494949494,6.725401671145601,6.850162795215923,6.600640547075279
0.09090909090909105,-0.9494949494949494,6.7521383869866725,6.876858049039163,6.627418724934182
0.11111111111111116,-0.9494949494949494,6.779027189755678,6.903704159930589,6.654350219580767
0.1313131313131315,-0.9494949494949494,6.806056372074867,6.9306950979463,6.681417646203434
0.1515151515151516,-0.9494949494949494,6.833214084460608,6.957825862438593,6.708602306482623
0.1717171717171717,-0.9494949494949494,6.86048834397017,6.985092505422606,6.735884182517734
0.19191919191919204,-0.9494949494949494,6.887867042998185,7.012492151492757,6.763241934503614
0.21212121212121215,-0.9494949494949494,6.915337958213759,7.040023011381479,6.79065290504604
0.2323232323232325,-0.9494949494949494,6.942888759628988,7.067684385854401,6.8180931334035755
0.2525252525252526,-0.9494949494949494,6.970507019789514,7.095476656183057,6.84553738339597
0.27272727272727293,-0.9494949494949494,6.998180223077576,7.123401257363658,6.872959188791493
0.29292929292929304,-0.9494949494949494,7.0258957751177835,7.1514606300705905,6.9003309201649765
0.31313131313131315,-0.9494949494949494,7.053641012275835,7.179658147742941,6.927623876808729
0.3333333333333335,-0.9494949494949494,7.081403211240141,7.20799801561717,6.954808406863112
0.3535353535353536,-0.9494949494949494,7.1091695986762815,7.236485139773094,6.981854057579469
0.3737373737373739,-0.9494949494949494,7.136927360944105,7.265124965476855,7.008729756411355
0.39393939393939403,-0.9494949494949494,7.164663653867177,7.293923286111977,7.035404021622377
0.41414141414141437,-0.9494949494949494,7.192365612544308,7.322886026170697,7.061845198917919
0.4343434343434345,-0.9494949494949494,7.220020361192549,7.3520190040093745,7.088021718375723
0.4545454545454546,-0.9494949494949494,7.247615023011462,7.381327682485767,7.113902363537156
0.4747474747474749,-0.9494949494949494,7.275136730057982,7.410816917276562,7.139456542839402
0.49494949494949503,-0.9494949494949494,7.302572633121433,7.440490714014737,7.1646545522281295
0.5151515151515154,-0.9494949494949494,7.329909911588307,7.47035200565329,7.189467817523323
0.5353535353535355,-0.9494949494949494,7.357135783286058,7.500402460612463,7.2138691059596525
0.5555555555555556,-0.9494949494949494,7.384237514295754,7.530642330661737,7.237832697929771
0.5757575757575759,-0.9494949494949494,7.411202428722927,7.561070344728624,7.261334512717229
0.595959595959596,-0.9494949494949494,7.438017918416433,7.591683651739209,7.284352185093657
0.6161616161616164,-0.9494949494949494,7.46467145262484,7.622477812249757,7.306865092999923
0.6363636363636365,-0.9494949494949494,7.4911505875803766,7.653446835492749,7.328854339668004
0.6565656565656568,-0.9494949494949494,7.517442976000057,7.684583256040681,7.350302695959432
0.6767676767676769,-0.9494949494949494,7.543536376494182,7.71587824240391,7.371194510584454
0.696969696969697,-0.9494949494949494,7.569418662872249,7.747321729100218,7.391515596644281
0.7171717171717173,-0.9494949494949494,7.595077833336521,7.778902563612746,7.411253103060297
0.7373737373737375,-0.9494949494949494,7.620502019553696,7.810608660256946,7.430395378850445
0.7575757575757578,-0.9494949494949494,7.645679495595235,7.8424271540810295,7.448931837109441
0.7777777777777779,-0.9494949494949494,7.670598686737039,7.874344549226385,7.466852824247693
0.7979797979797982,-0.9494949494949494,7.695248178109518,7.906346857672776,7.48414949854626
0.8181818181818183,-0.9494949494949494,7.719616723189069,7.938419725590106,7.500813720788032
0.8383838383838385,-0.9494949494949494,7.7436932521223465,7.9705485457973335,7.5168379584473595
0.8585858585858588,-0.9494949494949494,7.767466879874936,8.00271855578052,7.532215203969353
0.8787878787878789,-0.9494949494949494,7.790926914196115,8.034914921504786,7.546938906887443
0.8989898989898992,-0.9494949494949494,7.81406286339185,8.067122807784909,7.561002918998792
0.9191919191919193,-0.9494949494949494,7.83686444389826,8.09932743636956,7.574401451426961
0.9393939393939394,-0.9494949494949494,7.859321587648085,8.131514133040172,7.587129042255998
0.9595959595959598,-0.9494949494949494,7.881424449223044,8.163668365127231,7.599180533318856
0.9797979797979799,-0.9494949494949494,7.903163412785141,8.195775770840369,7.610551054729915
1.0,-0.9494949494949494,7.92452909878028,8.227822181697974,7.621236015862585
-1.0,-0.9292929292929293,5.759755408689938,6.067093652639723,5.452417164740154
-0.9797979797979798,-0.9292929292929293,5.767701529372039,6.064393377678425,5.471009681065653
-0.9595959595959596,-0.9292929292929293,5.77607005138521,6.06242959311839,5.48971050965203
-0.9393939393939394,-0.9292929292929293,5.784863055531605,6.06120919594013,5.50851691512308
-0.9191919191919192,-0.9292929292929293,5.794082369799039,6.060738766321665,5.527425973276412
-0.898989898989899,-0.9292929292929293,5.803729564894705,6.0610245434631675,5.546434586326242
-0.8787878787878788,-0.9292929292929293,5.813805949973806,6.062072394648879,5.565539505298733
-0.8585858585858586,-0.9292929292929293,5.824312568569834,6.063887776341995,5.584737360797672
-0.8383838383838383,-0.9292929292929293,5.835250194733121,6.066475686077222,5.604024703389019
-0.8181818181818181,-0.9292929292929293,5.84661932938375,6.069840603931825,5.6233980548356755
-0.797979797979798,-0.9292929292929293,5.858420196885303,6.073986422526285,5.642853971244322
-0.7777777777777778,-0.9292929292929293,5.870652741845041,6.078916364730709,5.662389118959373
-0.7575757575757576,-0.9292929292929293,5.883316626146412,6.0846328887051015,5.682000363587722
-0.7373737373737373,-0.9292929292929293,5.89641122621931,6.091137580447988,5.701684871990631
-0.7171717171717171,-0.9292929292929293,5.909935630553181,6.098431034872246,5.721440226234116
-0.696969696969697,-0.9292929292929293,5.923888637458115,6.106512727370321,5.741264547545908
-0.6767676767676767,-0.9292929292929293,5.938268753078498,6.115380878979976,5.76115662717702
-0.6565656565656566,-0.9292929292929293,5.953074189663687,6.125032319501545,5.7811160598258295
-0.6363636363636364,-0.9292929292929293,5.968302864099855,6.135462354162373,5.801143374037338
-0.6161616161616161,-0.9292929292929293,5.983952396706878,6.146664640458576,5.8212401529551805
-0.5959595959595959,-0.9292929292929293,6.000020110303792,6.15863108262566,5.841409137981924
-0.5757575757575757,-0.9292929292929293,6.016503029546135,6.171351751385431,5.861654307706838
-0.5555555555555556,-0.9292929292929293,6.033397880538086,6.184814836354344,5.8819809247218275
-0.5353535353535352,-0.9292929292929293,6.050701090722017,6.19900663727859,5.902395544165444
-0.5151515151515151,-0.9292929292929293,6.068408789047857,6.213911598580848,5.922905979514866
-0.4949494949494949,-0.9292929292929293,6.086516806424185,6.229512389201639,5.943521223646731
-0.4747474747474747,-0.9292929292929293,6.105020676452685,6.245790026911141,5.964251325994228
-0.4545454545454545,-0.9292929292929293,6.123915636447408,6.262724043435432,5.985107229459384
-0.43434343434343425,-0.9292929292929293,6.143196628739643,6.2802926839866515,6.006100573492635
-0.41414141414141414,-0.9292929292929293,6.162858302269193,6.298473132784067,6.027243471754319
-0.3939393939393939,-0.9292929292929293,6.182895014462229,6.317241754768405,6.048548274156053
-0.3737373737373737,-0.9292929292929293,6.203300833395716,6.336574343296586,6.070027323494845
-0.3535353535353535,-0.9292929292929293,6.224069540248006,6.3564463641073345,6.091692716388678
-0.33333333333333326,-0.9292929292929293,6.245194632034713,6.37683318689259,6.1135560771768365
-0.31313131313131304,-0.9292929292929293,6.266669324628957,6.397710297738784,6.13562835151913
-0.2929292929292928,-0.9292929292929293,6.288486556064255,6.419053487437635,6.157919624690875
-0.2727272727272727,-0.9292929292929293,6.310638990118417,6.440839012973107,6.1804389672637265
-0.2525252525252525,-0.9292929292929293,6.333119020176136,6.463043731116564,6.203194309235709
-0.23232323232323226,-0.9292929292929293,6.355918773367794,6.485645204916378,6.2261923418192096
-0.21212121212121204,-0.9292929292929293,6.379030114981555,6.508621784902251,6.249438445060859
-0.19191919191919182,-0.9292929292929293,6.402444653145481,6.531952667822868,6.272936638468094
-0.1717171717171716,-0.9292929292929293,6.426153743776153,6.55561793622403,6.296689551328276
-0.1515151515151515,-0.9292929292929293,6.450148495789778,6.579598582369243,6.320698409210312
-0.13131313131313127,-0.9292929292929293,6.474419776571529,6.603876520013724,6.344963033129334
-0.11111111111111105,-0.9292929292929293,6.498958217698515,6.628434587319349,6.369481848077681
-0.09090909090909083,-0.9292929292929293,6.523754220911484,6.653256543941903,6.394251897881065
-0.07070707070707061,-0.9292929292929293,6.548797964329825,6.678327064907821,6.41926886375183
-0.050505050505050386,-0.9292929292929293,6.574079408904536,6.703631733479089,6.444527084329984
-0.030303030303030276,-0.9292929292929293,6.599588305103007,6.7291570348891625,6.470019575316851
-0.010101010101010055,-0.9292929292929293,6.625314199819523,6.754890352312783,6.495738047326263
0.010101010101010166,-0.9292929292929293,6.651246443505048,6.780819966114999,6.521672920895098
0.030303030303030498,-0.9292929292929293,6.677374197509349,6.8069350571136855,6.547813337905012
0.05050505050505061,-0.9292929292929293,6.703686441628439,6.833225714106334,6.574147169150544
0.07070707070707072,-0.9292929292929293,6.730171981850069,6.859682945706951,6.600661017993187
0.09090909090909105,-0.9292929292929293,6.756819458289447,6.886298696120001,6.627340220458894
0.11111111111111116,-0.9292929292929293,6.783617353307531,6.913065864141416,6.654168842473647
0.1313131313131315,-0.9292929292929293,6.810553999803685,6.939978324326067,6.681129675281302
0.1515151515151516,-0.9292929292929293,6.837617589674224,6.967030948904944,6.708204230443504
0.1717171717171717,-0.9292929292929293,6.864796182428519,6.994219628541443,6.735372736315594
0.19191919191919204,-0.9292929292929293,6.892077713953619,7.021541289742733,6.762614138164506
0.21212121212121215,-0.9292929292929293,6.919450005418618,7.048993906239733,6.789906104597502
0.2323232323232325,-0.9292929292929293,6.946900772309351,7.076576501298263,6.817225043320439
0.2525252525252526,-0.9292929292929293,6.974417633584324,7.104289137656934,6.8445461295117145
0.27272727272727293,-0.9292929292929293,7.001988120942146,7.13213289158119,6.871843350303102
0.29292929292929304,-0.9292929292929293,7.029599688190841,7.160109807461359,6.899089568920323
0.31313131313131315,-0.9292929292929293,7.057239720709307,7.188222829696965,6.92625661172165
0.3333333333333335,-0.9292929292929293,7.084895544990897,7.216475709094133,6.953315380887662
0.3535353535353536,-0.9292929292929293,7.112554438259098,7.244872881850925,6.980235994667271
0.3737373737373739,-0.9292929292929293,7.140203638145107,7.2734193205277355,7.006987955762479
0.39393939393939403,-0.9292929292929293,7.167830352417192,7.3021203579755865,7.033540346858797
0.41414141414141437,-0.9292929292929293,7.19542176875142,7.330981487093781,7.05986205040906
0.4343434343434345,-0.9292929292929293,7.222965064533367,7.360008141353644,7.085921987713091
0.4545454545454546,-0.9292929292929293,7.250447416680537,7.3892054629663155,7.111689370394758
0.4747474747474749,-0.9292929292929293,7.2778560114749125,7.418578067336471,7.137133955613354
0.49494949494949503,-0.9292929292929293,7.305178054395238,7.448129813562446,7.162226295228031
0.5151515151515154,-0.9292929292929293,7.332400779938617,7.4778635911614115,7.186937968715822
0.5353535353535355,-0.9292929292929293,7.359511461420901,7.507781132792299,7.2112417900495025
0.5555555555555556,-0.9292929292929293,7.386497420745551,7.537882861332652,7.235111980158449
0.5757575757575759,-0.9292929292929293,7.413346038130502,7.568167777590998,7.2585242986700065
0.595959595959596,-0.9292929292929293,7.440044761782775,7.59863339225867,7.2814561313068795
0.6161616161616164,-0.9292929292929293,7.466581117510633,7.62927570278303,7.303886532238236
0.6363636363636365,-0.9292929292929293,7.4929427182629595,7.660089213066051,7.325796223459868
0.6565656565656568,-0.9292929292929293,7.519117273585982,7.691066991481518,7.347167555690445
0.6767676767676769,-0.9292929292929293,7.5450925989872175,7.722200760897543,7.367984437076892
0.696969696969697,-0.9292929292929293,7.5708566251969796,7.753481013376533,7.3882322370174265
0.7171717171717173,-0.9292929292929293,7.596397407317542,7.784897141798265,7.407897672836819
0.7373737373737375,-0.9292929292929293,7.62170313385062,7.8164375810641875,7.426968686637052
0.7575757575757578,-0.9292929292929293,7.646762135593636,7.8480899521813505,7.445434319005921
0.7777777777777779,-0.9292929292929293,7.671562894395607,7.879841203738705,7.463284585052509
0.7979797979797982,-0.9292929292929293,7.696094051763694,7.911677746420206,7.480510357107183
0.8181818181818183,-0.9292929292929293,7.7203444173114555,7.943585577503485,7.497103257119426
0.8383838383838385,-0.9292929292929293,7.744302977040331,7.975550393398868,7.513055560681793
0.8585858585858588,-0.9292929292929293,7.767958901445854,8.00755768926484,7.528360113626869
0.8787878787878789,-0.9292929292929293,7.791301553440482,8.03959284551679,7.543010261364174
0.8989898989898992,-0.9292929292929293,7.814320496085115,8.071641201650383,7.556999790519846
0.9191919191919193,-0.9292929292929293,7.837005500121666,8.103688118191553,7.570322882051779
0.9393939393939394,-0.9292929292929293,7.859346551299217,8.135719027849447,7.5829740747489875
0.9595959595959598,-0.9292929292929293,7.8813338574866325,8.167719477072492,7.594948237900773
0.9797979797979799,-0.9292929292929293,7.902957855564843,8.199675159270868,7.606240551858818
1.0,-0.9292929292929293,7.924209218092173,8.231571940888053,7.616846495296293
-1.0,-0.909090909090909,5.766334860668171,6.078350159494087,5.454319561842255
-0.9797979797979798,-0.909090909090909,5.774301411653007,6.0757254415162425,5.472877381789772
-0.9595959595959596,-0.909090909090909,5.782688440115174,6.073837439654406,5.4915394405759415
-0.9393939393939394,-0.909090909090909,5.791497997645882,6.07269303509201,5.510302960199754
-0.9191919191919192,-0.909090909090909,5.800731883992317,6.072298767119371,5.529165000865264
-0.898989898989899,-0.909090909090909,5.810391642623072,6.072660804335883,5.548122480910261
-0.8787878787878788,-0.909090909090909,5.820478556487903,6.073784908840871,5.567172204134936
-0.8585858585858586,-0.909090909090909,5.830993643978454,6.075676392310441,5.586310895646467
-0.8383838383838383,-0.909090909090909,5.841937655096378,6.078340062931919,5.605535247260836
-0.8181818181818181,-0.909090909090909,5.8533110678352775,6.081780162214896,5.624841973455659
-0.797979797979798,-0.909090909090909,5.865114084782421,6.0860002909425885,5.644227878622254
-0.7777777777777778,-0.909090909090909,5.877346629946276,6.091003323839709,5.663689936052842
-0.7575757575757576,-0.909090909090909,5.890008345815268,6.096791312997549,5.6832253786329865
-0.7373737373737373,-0.909090909090909,5.9030985906535465,6.103365380745284,5.702831800561809
-0.7171717171717171,-0.909090909090909,5.916616436038533,6.1107256034591195,5.722507268617946
-0.696969696969697,-0.909090909090909,5.930560664645543,6.118870888707586,5.7422504405835
-0.6767676767676767,-0.909090909090909,5.944929768283839,6.127798849220729,5.76206068734695
-0.6565656565656566,-0.909090909090909,5.959721946188764,6.137505678183326,5.781938214194201
-0.6363636363636364,-0.909090909090909,5.974935103573907,6.147986031371438,5.801884175776376
-0.6161616161616161,-0.909090909090909,5.9905668504471725,6.159232922429222,5.821900778465123
-0.5959595959595959,-0.909090909090909,6.006614500694344,6.171237637959611,5.841991363429076
-0.5757575757575757,-0.909090909090909,6.023075071433275,6.183989679114478,5.862160463752072
-0.5555555555555556,-0.909090909090909,6.039945282641744,6.197476735674311,5.8824138296091775
-0.5353535353535352,-0.909090909090909,6.057221557061473,6.211684697367381,5.902758416755565
-0.5151515151515151,-0.909090909090909,6.074900020380743,6.226597705407717,5.923202335353769
-0.4949494949494949,-0.909090909090909,6.092976501697374,6.2421982448535465,5.943754758541201
-0.4747474747474747,-0.909090909090909,6.11144653426393,6.258467276083742,5.964425792444118
-0.4545454545454545,-0.909090909090909,6.130305356516288,6.2753844011006965,5.98522631193188
-0.43434343434343425,-0.909090909090909,6.149547913386552,6.292928058338524,6.0061677684345804
-0.41414141414141414,-0.909090909090909,6.169168857901021,6.311075738046956,6.027261977755087
-0.3939393939393939,-0.909090909090909,6.1891625530633885,6.329804209432717,6.04852089669406
-0.3737373737373737,-0.909090909090909,6.209523074023114,6.3490897506252795,6.069956397420948
-0.3535353535353535,-0.909090909090909,6.2302442105286024,6.368908373123299,6.091580047933906
-0.33333333333333326,-0.909090909090909,6.251319469664269,6.38923603349924,6.113402905829298
-0.31313131313131304,-0.909090909090909,6.272742078870583,6.410048826703093,6.135435331038073
-0.2929292929292928,-0.909090909090909,6.294504989245359,6.431323157071734,6.157686821418984
-0.2727272727272727,-0.909090909090909,6.316600879124562,6.453035884825737,6.180165873423387
-0.2525252525252525,-0.909090909090909,6.339022157940562,6.475164447490986,6.202879868390138
-0.23232323232323226,-0.909090909090909,6.361760970354986,6.497686956982791,6.225834983727181
-0.21212121212121204,-0.909090909090909,6.3848092006636215,6.520582274113154,6.249036127214089
-0.19191919191919182,-0.909090909090909,6.408158477469827,6.543830063091508,6.272486891848145
-0.1717171717171716,-0.909090909090909,6.4318001786230425,6.567410828824251,6.296189528421834
-0.1515151515151515,-0.909090909090909,6.455725436418451,6.591305940271324,6.320144932565578
-0.13131313131313127,-0.909090909090909,6.479925143053411,6.61549764282911,6.344352643277711
-0.11111111111111105,-0.909090909090909,6.50438995633617,6.639969062719909,6.368810849952431
-0.09090909090909083,-0.909090909090909,6.52911030564189,6.664704206022382,6.393516405261398
-0.07070707070707061,-0.909090909090909,6.554076398110725,6.689687954713407,6.418464841508043
-0.050505050505050386,-0.909090909090909,6.5792782250823265,6.714906061674522,6.443650388490131
-0.030303030303030276,-0.909090909090909,6.60470556876103,6.740345146301262,6.469065991220798
-0.010101010101010055,-0.909090909090909,6.6303480091053375,6.765992692024473,6.494703326186202
0.010101010101010166,-0.909090909090909,6.656194930935375,6.791837046618534,6.520552815252216
0.030303030303030498,-0.909090909090909,6.682235531251492,6.817867425993157,6.546603636509827
0.05050505050505061,-0.909090909090909,6.708458826756879,6.844073921685056,6.572843731828702
0.07070707070707072,-0.909090909090909,6.734853661576967,6.870447512105483,6.599259811048451
0.09090909090909105,-0.909090909090909,6.761408715167974,6.896980077172679,6.625837353163269
0.11111111111111116,-0.909090909090909,6.78811251040676,6.923664415723939,6.652560605089581
0.1313131313131315,-0.909090909090909,6.8149534218538514,6.950494264731028,6.679412578976675
0.1515151515151516,-0.909090909090909,6.841919684181399,6.977464319011704,6.706375049351095
0.1717171717171717,-0.909090909090909,6.868999400757466,7.004570249814503,6.733428551700429
0.19191919191919204,-0.909090909090909,6.89618055237786,7.0318087201980966,6.760552384557624
0.21212121212121215,-0.909090909090909,6.923451006136629,7.059177394945266,6.787724617327992
0.2323232323232325,-0.909090909090909,6.950798524426027,7.086674942213407,6.8149221066386465
0.2525252525252526,-0.909090909090909,6.9782107740566115,7.114301024072726,6.842120524040497
0.27272727272727293,-0.909090909090909,7.005675335488038,7.142056272803088,6.869294398172989
0.29292929292929304,-0.909090909090909,7.033179712160867,7.1699422497739995,6.896417174547734
0.31313131313131315,-0.909090909090909,7.06071133991966,7.1979613840960015,6.923461295743318
0.3333333333333335,-0.909090909090909,7.088257596517407,7.22611688839295,6.950398304641864
0.3535353535353536,-0.909090909090909,7.11580581119131,7.254412650091081,6.977198972291538
0.3737373737373739,-0.909090909090909,7.143343274299832,7.282853097358276,7.0038334512413885
0.39393939393939403,-0.909090909090909,7.170857247010756,7.311443040429697,7.030271453591815
0.41414141414141437,-0.909090909090909,7.198334971030074,7.34018749046949,7.056482451590658
0.4343434343434345,-0.909090909090909,7.225763678361314,7.36909145997137,7.082435896751258
0.4545454545454546,-0.909090909090909,7.2531306010849885,7.398159750373389,7.108101451796588
0.4747474747474749,-0.909090909090909,7.280422981147699,7.427396734153221,7.133449228142177
0.49494949494949503,-0.909090909090909,7.307628080150656,7.456806139737125,7.158450020564187
0.5151515151515154,-0.909090909090909,7.334733189126988,7.486390848180717,7.183075530073259
0.5353535353535355,-0.909090909090909,7.361725638297598,7.516152710411577,7.207298566183619
0.5555555555555556,-0.909090909090909,7.388592806795193,7.546092392872988,7.231093220717399
0.5757575757575759,-0.909090909090909,7.415322132346083,7.576209257884646,7.254435006807521
0.595959595959596,-0.909090909090909,7.44190112089953,7.606501282818002,7.277300958981058
0.6161616161616164,-0.909090909090909,7.468317356194477,7.6369650198391605,7.299669692549794
0.6363636363636365,-0.909090909090909,7.4945585092535385,7.667595595387171,7.321521423119906
0.6565656565656568,-0.909090909090909,7.520612347794077,7.698386746429241,7.342837949158913
0.6767676767676769,-0.909090909090909,7.546466745546764,7.729330888622601,7.363602602470928
0.696969696969697,-0.909090909090909,7.5721096914715345,7.760419210380561,7.383800172562508
0.7171717171717173,-0.909090909090909,7.5975292988614775,7.791641786124866,7.403416811598089
0.7373737373737375,-0.909090909090909,7.622713814325079,7.822987702063684,7.422439926586475
0.7575757575757578,-0.909090909090909,7.647651626637533,7.854445188188326,7.440858065086739
0.7777777777777779,-0.909090909090909,7.672331275451903,7.886001751027405,7.458660799876401
0.7979797979797982,-0.909090909090909,7.696741459861211,7.917644302650234,7.4758386170721876
0.8181818181818183,-0.909090909090909,7.720871046802612,7.949359282511623,7.492382811093601
0.8383838383838385,-0.909090909090909,7.744709079295184,7.9811327697193155,7.508285388871053
0.8585858585858588,-0.909090909090909,7.768244784502874,8.012950584306626,7.523538984699123
0.8787878787878789,-0.909090909090909,7.7914675816145635,8.044798376817877,7.538136786411251
0.8989898989898992,-0.909090909090909,7.8143670895333255,8.076661706198603,7.552072472868048
0.9191919191919193,-0.909090909090909,7.836933134367296,8.108526106414478,7.565340162320114
0.9393939393939394,-0.909090909090909,7.8591557567147365,8.140377142565054,7.577934370864418
0.9595959595959598,-0.909090909090909,7.881025218736292,8.172200457451417,7.589849980021167
0.9797979797979799,-0.909090909090909,7.902532011007485,8.203981809664457,7.601082212350512
1.0,-0.909090909090909,7.923666859145039,8.235707104262454,7.6116266140276245
-1.0,-0.8888888888888888,5.772951109846019,6.09026790531141,5.455634314380629
-0.9797979797979798,-0.8888888888888888,5.7809367446555004,6.08773659686668,5.474136892444321
-0.9595959595959596,-0.8888888888888888,5.789340887074817,6.085942754427398,5.4927390197222365
-0.9393939393939394,-0.8888888888888888,5.798165559425195,6.084893226000208,5.511437892850182
-0.9191919191919192,-0.8888888888888888,5.807412533183165,6.0845944857556304,5.5302305806107
-0.898989898989899,-0.8888888888888888,5.8170833245782205,6.085052599907499,5.549114049248942
-0.8787878787878788,-0.8888888888888888,5.827179190383985,6.086273185365404,5.568085195402566
-0.8585858585858586,-0.8888888888888888,5.837701123909697,6.08826136027133,5.587140887548063
-0.8383838383838383,-0.8888888888888888,5.848649851198361,6.0910216855966395,5.606278016800082
-0.8181818181818181,-0.8888888888888888,5.8600258274378225,6.09455809714114,5.625493557734505
-0.797979797979798,-0.8888888888888888,5.871829233590912,6.098873827564286,5.644784639617538
-0.7777777777777778,-0.8888888888888888,5.884059973250359,6.103971318470658,5.66414862803006
-0.7575757575757576,-0.8888888888888888,5.896717669724252,6.1098521230700715,5.683583216378432
-0.7373737373737373,-0.8888888888888888,5.90980166335729,6.11651680062781,5.70308652608677
-0.7171717171717171,-0.8888888888888888,5.923311009093087,6.123964804660063,5.722657213526111
-0.696969696969697,-0.8888888888888888,5.93724447428231,6.132194367710069,5.742294580854551
-0.6767676767676767,-0.8888888888888888,5.951600536741395,6.141202386450055,5.761998687032736
-0.6565656565656566,-0.8888888888888888,5.966377383066081,6.150984311690162,5.781770454441999
-0.6363636363636364,-0.8888888888888888,5.981572907204005,6.16153404858785,5.8016117658201605
-0.6161616161616161,-0.8888888888888888,5.9971847092899795,6.172843872802356,5.821525545777603
-0.5959595959595959,-0.8888888888888888,6.01321009474756,6.184904368444247,5.841515821050873
-0.5757575757575757,-0.8888888888888888,6.029646073660159,6.197704393263991,5.861587754056328
-0.5555555555555556,-0.8888888888888888,6.046489360414453,6.2112310756782145,5.881747645150692
-0.5353535353535352,-0.8888888888888888,6.063736373618814,6.225469846870298,5.9020029003673296
-0.5151515151515151,-0.8888888888888888,6.081383236298962,6.240404509430313,5.922361963167612
-0.4949494949494949,-0.8888888888888888,6.0994257763728035,6.2560173419594545,5.9428342107861525
-0.4747474747474747,-0.8888888888888888,6.117859527406034,6.2722892369669765,5.963429817845091
-0.4545454545454545,-0.8888888888888888,6.136679729649866,6.289199867434465,5.984159591865267
-0.43434343434343425,-0.8888888888888888,6.155881331361726,6.30672787584365,6.005034786879803
-0.41414141414141414,-0.8888888888888888,6.175458990409607,6.324851078337,6.0260669024822135
-0.3939393939393939,-0.8888888888888888,6.1954070761602695,6.343546676258621,6.0472674760619185
-0.3737373737373737,-0.8888888888888888,6.215719671651252,6.362791467393088,6.068647875909416
-0.3535353535353535,-0.8888888888888888,6.2363905760462055,6.382562049967495,6.090219102124916
-0.33333333333333326,-0.8888888888888888,6.25741330737279,6.402835013545364,6.111991601200216
-0.31313131313131304,-0.8888888888888888,6.278781105542025,6.423587112324838,6.133975098759213
-0.2929292929292928,-0.8888888888888888,6.30048693564749,6.444795417862957,6.156178453432024
-0.2727272727272727,-0.8888888888888888,6.322523491542639,6.466437449663486,6.178609533421792
-0.2525252525252525,-0.8888888888888888,6.344883199694042,6.488491283399546,6.201275115988538
-0.23232323232323226,-0.8888888888888888,6.3675582233078725,6.510935637628587,6.224180808987158
-0.21212121212121204,-0.8888888888888888,6.390540466726896,6.5337499406301065,6.247330992823685
-0.19191919191919182,-0.8888888888888888,6.413821580094633,6.556914379679623,6.270728780509644
-0.1717171717171716,-0.8888888888888888,6.4373929642831245,6.580409935282696,6.294375993283553
-0.1515151515151515,-0.8888888888888888,6.461245776080427,6.604218403116598,6.3182731490442565
-0.13131313131313127,-0.8888888888888888,6.485370933633452,6.628322406349913,6.342419460916991
-0.11111111111111105,-0.8888888888888888,6.509759122141739,6.65270540091826,6.366812843365219
-0.09090909090909083,-0.8888888888888888,6.534400799797035,6.677351676006495,6.391449923587574
-0.07070707070707061,-0.8888888888888888,6.559286203963602,6.7022463518587525,6.416326056068451
-0.050505050505050386,-0.8888888888888888,6.5844053575936154,6.727375376589249,6.441435338597982
-0.030303030303030276,-0.8888888888888888,6.609748075871791,6.752725523465192,6.4667706282783906
-0.010101010101010055,-0.8888888888888888,6.63530397308305,6.778284389783202,6.492323556382898
0.010101010101010166,-0.8888888888888888,6.6610624696968594,6.804040398145454,6.518084541248265
0.030303030303030498,-0.8888888888888888,6.687012799661302,6.829982800722397,6.5440427986002065
0.05050505050505061,-0.8888888888888888,6.713144017900023,6.856101686713434,6.570186349086611
0.07070707070707072,-0.8888888888888888,6.739445008004679,6.882387993052688,6.5965020229566695
0.09090909090909105,-0.8888888888888888,6.7659044901152585,6.908833518003666,6.622975462226851
0.11111111111111116,-0.8888888888888888,6.792511028980572,6.935430937158337,6.649591120802807
0.1313131313131315,-0.8888888888888888,6.8192530421907644,6.9621738209182915,6.676332263463237
0.1515151515151516,-0.8888888888888888,6.846118808573576,6.989056652342003,6.703180964805148
0.1717171717171717,-0.8888888888888888,6.873096476745863,7.016074843922777,6.730118109568949
0.19191919191919204,-0.8888888888888888,6.900174073811627,7.043224751465912,6.757123396157342
0.21212121212121215,-0.8888888888888888,6.92733951419764,7.070503683094381,6.784175345300899
0.2323232323232325,-0.8888888888888888,6.954580608617549,7.097909900957566,6.8112513162775326
0.2525252525252526,-0.8888888888888888,6.981885073155205,7.125442613163933,6.838327533146477
0.27272727272727293,-0.8888888888888888,7.009240538457703,7.1531019531520945,6.865379123763311
0.29292929292929304,-0.8888888888888888,7.036634559028626,7.180888943848757,6.892380174208496
0.31313131313131315,-0.8888888888888888,7.064054622611697,7.2088054439855584,6.919303801237835
0.3333333333333335,-0.8888888888888888,7.091488159654991,7.236854074326271,6.946122244983711
0.3535353535353536,-0.8888888888888888,7.118922552845786,7.265038122169802,6.972806983521769
0.3737373737373739,-0.8888888888888888,7.14634514670588,7.2933614232714925,6.999328870140267
0.39393939393939403,-0.8888888888888888,7.173743257237414,7.321828221467353,7.025658293007474
0.41414141414141437,-0.8888888888888888,7.201104181608722,7.350443007565581,7.051765355651862
0.4343434343434345,-0.8888888888888888,7.228415207870232,7.379210340535184,7.077620075205281
0.4545454545454546,-0.8888888888888888,7.2556636246898245,7.4081346555177365,7.1031925938619125
0.4747474747474749,-0.8888888888888888,7.282836731097505,7.437220064534008,7.128453397661001
0.49494949494949503,-0.8888888888888888,7.30992184622895,7.4664701568581435,7.153373535599757
0.5151515151515154,-0.8888888888888888,7.3369063190575385,7.495887806741308,7.177924831373769
0.5353535353535355,-0.8888888888888888,7.363777538104594,7.5254749962139345,7.202080079995253
0.5555555555555556,-0.8888888888888888,7.390522941117504,7.555232660231333,7.225813222003675
0.5757575757575759,-0.8888888888888888,7.417130024705407,7.585160560380285,7.249099489030528
0.595959595959596,-0.8888888888888888,7.443586353922239,7.615257191600479,7.271915516243999
0.6161616161616164,-0.8888888888888888,7.469879571787042,7.645519724621559,7.294239418952525
0.6363636363636365,-0.8888888888888888,7.495997408731405,7.675943984525402,7.3160508329374085
0.6565656565656568,-0.8888888888888888,7.521927691964093,7.706524463936625,7.337330919991561
0.6767676767676769,-0.8888888888888888,7.547658354743031,7.737254367550051,7.3580623419360105
0.696969696969697,-0.8888888888888888,7.57317744554485,7.768125683322596,7.378229207767104
0.7171717171717173,-0.8888888888888888,7.598473137122495,7.79912927488354,7.39781699936145
0.7373737373737375,-0.8888888888888888,7.623533735441282,7.830254989291334,7.41681248159123
0.7575757575757578,-0.8888888888888888,7.648347688484352,7.861491774393123,7.435203602575582
0.7777777777777779,-0.8888888888888888,7.672903594918115,7.892827800530837,7.452979389305392
0.7979797979797982,-0.8888888888888888,7.697190212609068,7.924250581997941,7.470129843220195
0.8181818181818183,-0.8888888888888888,7.721196466983002,7.9557470945630255,7.486645839402979
0.8383838383838385,-0.8888888888888888,7.744911459218234,7.987303886242195,7.502519032194273
0.8585858585858588,-0.8888888888888888,7.768324474264434,8.018907179378909,7.517741769149958
0.8787878787878789,-0.8888888888888888,7.791424988679154,8.050542962859044,7.532307014499264
0.8989898989898992,-0.8888888888888888,7.814202678274012,8.08219707394342,7.546208282604605
0.9191919191919193,-0.8888888888888888,7.836647425563132,8.113855269720203,7.559439581406061
0.9393939393939394,-0.8888888888888888,7.858749327006441,8.145503288558684,7.571995365454198
0.9595959595959598,-0.8888888888888888,7.880498700040683,8.177126902227604,7.583870497853762
0.9797979797979799,-0.8888888888888888,7.901886089891624,8.208711959500334,7.595060220282913
1.0,-0.8888888888888888,7.922902276160663,8.240244422157572,7.605560130163754
-1.0,-0.8686868686868685,5.779601727211583,6.102856429933971,5.456347024489195
-0.9797979797979798,-0.8686868686868685,5.787605092826456,6.100435540278181,5.474774645374731
-0.9595959595959596,-0.8686868686868685,5.79602495090436,6.098753237427703,5.493296664381017
-0.9393939393939394,-0.8686868686868685,5.804863294448143,6.097816304142352,5.5119102847539345
-0.9191919191919192,-0.8686868686868685,5.814121866644069,6.097631110374843,5.530612622913294
-0.898989898989899,-0.8686868686868685,5.823802156491924,6.098203573434709,5.549400739549139
-0.8787878787878788,-0.8686868686868685,5.833905394628066,6.099539110893481,5.568271678362651
-0.8585858585858586,-0.8686868686868685,5.8444325493479745,6.1016425855502225,5.5872225131457265
-0.8383838383838383,-0.8686868686868685,5.855384322834692,6.104518241924007,5.606250403745378
-0.8181818181818181,-0.8686868686868685,5.866761147599391,6.108169633974761,5.625352661224021
-0.797979797979798,-0.8686868686868685,5.878563183140098,6.112599544107005,5.644526822173192
-0.7777777777777778,-0.8686868686868685,5.8907903128243815,6.117809893920864,5.663770731727899
-0.7575757575757576,-0.8686868686868685,5.903442141001511,6.123801647753485,5.683082634249537
-0.7373737373737373,-0.8686868686868685,5.916517990349568,6.130574710680432,5.702461270018705
-0.7171717171717171,-0.8686868686868685,5.930016899462499,6.138127823375571,5.7219059755494275
-0.696969696969697,-0.8686868686868685,5.943937620682018,6.146458456975711,5.741416784388325
-0.6767676767676767,-0.8686868686868685,5.958278618178981,6.1555627118063745,5.760994524551587
-0.6565656565656566,-0.8686868686868685,5.973038066288471,6.16543522447407,5.780640908102871
-0.6363636363636364,-0.8686868686868685,5.988213848102772,6.176069088173379,5.800358608032165
-0.6161616161616161,-0.8686868686868685,6.003803554325911,6.187455791300682,5.82015131735114
-0.5959595959595959,-0.8686868686868685,6.019804482393246,6.19958517914875,5.840023785637742
-0.5757575757575757,-0.8686868686868685,6.03621363585936,6.212445442889633,5.859981828829087
-0.5555555555555556,-0.8686868686868685,6.053027724057028,6.226023139015056,5.880032309099
-0.5353535353535352,-0.8686868686868685,6.070243162029858,6.240303241006671,5.900183083053044
-0.5151515151515151,-0.8686868686868685,6.087856070740949,6.255269223402461,5.920442918079436
-0.4949494949494949,-0.8686868686868685,6.1058622775592815,6.270903176605541,5.9408213785130215
-0.4747474747474747,-0.8686868686868685,6.124257317025651,6.287185949138698,5.961328684912604
-0.4545454545454545,-0.8686868686868685,6.143036431899236,6.304097312520998,5.981975551277474
-0.43434343434343425,-0.8686868686868685,6.162194574485836,6.3216161428630535,6.002773006108619
-0.41414141414141414,-0.8686868686868685,6.181726408248321,6.3397206125700105,6.023732203926631
-0.3939393939393939,-0.8686868686868685,6.201626309699495,6.358388385467899,6.04486423393109
-0.3737373737373737,-0.8686868686868685,6.2218883705774015,6.377596808910468,6.066179932244335
-0.3535353535353535,-0.8686868686868685,6.242506400302456,6.397323097273634,6.087689703331278
-0.33333333333333326,-0.8686868686868685,6.263473928715696,6.417544502148205,6.109403355283186
-0.31313131313131304,-0.8686868686868685,6.284784209097043,6.438238465863498,6.131329952330588
-0.2929292929292928,-0.8686868686868685,6.306430221461925,6.459382756175649,6.153477686748201
-0.2727272727272727,-0.8686868686868685,6.328404676134631,6.480955581095759,6.175853771173503
-0.2525252525252525,-0.8686868686868685,6.350700017595926,6.50293568397138,6.198464351220473
-0.23232323232323226,-0.8686868686868685,6.373308428602692,6.52530241974468,6.221314437460704
-0.21212121212121204,-0.8686868686868685,6.396221834576396,6.548035813918252,6.24440785523454
-0.19191919191919182,-0.8686868686868685,6.419431908257389,6.571116606301386,6.2677472102133915
-0.1717171717171716,-0.8686868686868685,6.442930074621273,6.594526281749196,6.291333867493351
-0.1515151515151515,-0.8686868686868685,6.46670751605356,6.618247090288962,6.315167941818158
-0.13131313131313127,-0.8686868686868685,6.490755177778291,6.642262058923211,6.339248296633371
-0.11111111111111105,-0.8686868686868685,6.515063773536032,6.666554997315044,6.36357254975702
-0.09090909090909083,-0.8686868686868685,6.539623791506357,6.691110499341225,6.388137083671489
-0.07070707070707061,-0.8686868686868685,6.564425500469611,6.715913942270268,6.412937058668954
-0.050505050505050386,-0.8686868686868685,6.589458956202385,6.740951485094391,6.437966427310379
-0.030303030303030276,-0.8686868686868685,6.614714008100741,6.76621006720829,6.463217948993192
-0.010101010101010055,-0.8686868686868685,6.640180306025347,6.791677408446953,6.488683203603742
0.010101010101010166,-0.8686868686868685,6.665847307361671,6.817342011214136,6.514352603509205
0.030303030303030498,-0.8686868686868685,6.6917042842888,6.84319316513774,6.54021540343986
0.05050505050505061,-0.8686868686868685,6.717740331249775,6.869220954513347,6.5662597079862035
0.07070707070707072,-0.8686868686868685,6.743944372616111,6.895416268506449,6.592472476725773
0.09090909090909105,-0.8686868686868685,6.770305170539061,6.921770813875117,6.618839527203004
0.11111111111111116,-0.8686868686868685,6.796811332979733,6.948277129726767,6.645345536232698
0.1313131313131315,-0.8686868686868685,6.823451321910138,6.974928603519636,6.67197404030064
0.1515151515151516,-0.8686868686868685,6.850213461676794,7.001719487386395,6.698707435967193
0.1717171717171717,-0.8686868686868685,6.87708594751849,7.028644913437507,6.725526981599472
0.19191919191919204,-0.8686868686868685,6.904056854229504,7.055700906589807,6.752412801869201
0.21212121212121215,-0.8686868686868685,6.931114144959309,7.082884393076847,6.779343896841772
0.2323232323232325,-0.8686868686868685,6.958245680139876,7.110193202697547,6.806298157582204
0.2525252525252526,-0.8686868686868685,6.985439226531094,7.137626062531122,6.833252390531066
0.27272727272727293,-0.8686868686868685,7.012682466375098,7.16518257983542,6.8601823529147765
0.29292929292929304,-0.8686868686868685,7.03996300664987,7.192863211733047,6.887062801566693
0.31313131313131315,-0.8686868686868685,7.067268388412371,7.22066921942978,6.913867557394962
0.3333333333333335,-0.8686868686868685,7.094586096221529,7.24860260495769,6.940569587485368
0.3535353535353536,-0.8686868686868685,7.1219035676310085,7.276666028841193,6.967141106420824
0.3737373737373739,-0.8686868686868685,7.149208202741845,7.304862707821044,6.993553697662646
0.39393939393939403,-0.8686868686868685,7.1764873738048,7.333196292551664,7.019778455057937
0.41414141414141437,-0.8686868686868685,7.2037284348623105,7.361670726268025,7.045786143456596
0.4343434343434345,-0.8686868686868685,7.2309187314196635,7.390290086664011,7.071547376175316
0.4545454545454546,-0.8686868686868685,7.258045610135405,7.419058414354639,7.097032805916172
0.4747474747474749,-0.8686868686868685,7.285096428520366,7.44797953262465,7.122213324416082
0.49494949494949503,-0.8686868686868685,7.312058564635229,7.47705686409522,7.147060265175237
0.5151515151515154,-0.8686868686868685,7.338919426776235,7.506293250718631,7.17154560283384
0.5353535353535355,-0.8686868686868685,7.3656664631387585,7.535690783809896,7.195642142467621
0.5555555555555556,-0.8686868686868685,7.392287171448448,7.565250650682104,7.219323692214792
0.5757575757575759,-0.8686868686868685,7.418769108549754,7.594973003729497,7.242565213370011
0.595959595959596,-0.8686868686868685,7.445099899941715,7.6248568567549935,7.265342943128436
0.6161616161616164,-0.8686868686868685,7.471267249250728,7.654900011767055,7.2876344867344
0.6363636363636365,-0.8686868686868685,7.49725894763057,7.685099017819429,7.309418877441711
0.6565656565656568,-0.8686868686868685,7.523062883079425,7.715449161665074,7.330676604493776
0.6767676767676769,-0.8686868686868685,7.548667049664466,7.74594448841315,7.351389610915783
0.696969696969697,-0.8686868686868685,7.574059556643931,7.776577848951981,7.371541264335881
0.7171717171717173,-0.8686868686868685,7.599228637477521,7.80734096991634,7.391116305038701
0.7373737373737375,-0.8686868686868685,7.624162658715376,7.838224541372074,7.410100776058678
0.7575757575757578,-0.8686868686868685,7.648850128756669,7.869218317174455,7.428481940338883
0.7777777777777779,-0.8686868686868685,7.673279706468573,7.900311223112972,7.446248189824175
0.7979797979797982,-0.8686868686868685,7.6974402096568255,7.931491468367393,7.463388950946258
0.8181818181818183,-0.8686868686868685,7.7213206233791265,7.962746656451092,7.479894590307161
0.8383838383838385,-0.8686868686868685,7.744910108092992,7.994063892492364,7.49575632369362
0.8585858585858588,-0.8686868686868685,7.768198007629689,8.025429884504565,7.510966130754814
0.8787878787878789,-0.8686868686868685,7.791173856986361,8.05683103697157,7.525516677001152
0.8989898989898992,-0.8686868686868685,7.813827389928444,8.088253535759309,7.539401244097579
0.9191919191919193,-0.8686868686868685,7.836148546394895,8.119683423860275,7.552613668929515
0.9393939393939394,-0.8686868686868685,7.858127479698931,8.151106667968486,7.5651482914293755
0.9595959595959598,-0.8686868686868685,7.879754563517339,8.182509216175454,7.576999910859223
0.9797979797979799,-0.8686868686868685,7.9010203986614505,8.213877047323361,7.588163749999539
1.0,-0.8686868686868685,7.921915819623571,8.245196212713815,7.598635426533328
-1.0,-0.8484848484848484,5.786284288707483,6.1161207737690635,5.4564478036459025
-0.9797979797979798,-0.8484848484848484,5.7943040262251975,6.1138261497635265,5.4747819026868685
-0.9595959595959596,-0.8484848484848484,5.802738196528297,6.112271436047221,5.4932049570093735
-0.9393939393939394,-0.8484848484848484,5.811588763263542,6.1114633048343014,5.511714221692782
-0.9191919191919192,-0.8484848484848484,5.820857441317514,6.111407969918147,5.530306912716881
-0.898989898989899,-0.8484848484848484,5.83054569247959,6.1121111411567055,5.5489802438024745
-0.8787878787878788,-0.8484848484848484,5.840654721297189,6.113577971890255,5.567731470704123
-0.8585858585858586,-0.8484848484848484,5.8511854711297,6.115812998855738,5.586557943403662
-0.8383838383838383,-0.8484848484848484,5.862138620407508,6.118820074426476,5.605457166388541
-0.8181818181818181,-0.8484848484848484,5.873514579102329,6.1226022912466584,5.624426866957999
-0.797979797979798,-0.8484848484848484,5.8853134854148115,6.127161899742833,5.64346507108679
-0.7777777777777778,-0.8484848484848484,5.897535202685097,6.132500219444085,5.662570185926108
-0.7575757575757576,-0.8484848484848484,5.910179316532005,6.1386175455839105,5.6817410874801
-0.7373737373737373,-0.8484848484848484,5.923245132226107,6.1455130530816335,5.7009772113705806
-0.7171717171717171,-0.8484848484848484,5.936731672301648,6.153184700564231,5.720278644039065
-0.696969696969697,-0.8484848484848484,5.9506376744123886,6.161629137776964,5.7396462110478135
-0.6767676767676767,-0.8484848484848484,5.964961589435663,6.1708416201452225,5.759081558726103
-0.6565656565656566,-0.8484848484848484,5.979701579829098,6.180815934712282,5.778587224945914
-0.6363636363636364,-0.8484848484848484,5.994855518244047,6.191544341722399,5.798166694765695
-0.6161616161616161,-0.8484848484848484,6.010420986399294,6.203017536062561,5.817824436736027
-0.5959595959595959,-0.8484848484848484,6.026395274218711,6.21522463225952,5.837565916177901
-0.5757575757575757,-0.8484848484848484,6.042775379235847,6.2281531759538895,5.857397582517804
-0.5555555555555556,-0.8484848484848484,6.059558006268342,6.241789183702535,5.87732682883415
-0.5353535353535352,-0.8484848484848484,6.076739567364757,6.256117211604451,5.897361923125063
-0.5151515151515151,-0.8484848484848484,6.0943161820259615,6.271120451818997,5.917511912232926
-0.4949494949494949,-0.8484848484848484,6.112283677703001,6.286780854590788,5.937786500815214
-0.4747474747474747,-0.8484848484848484,6.130637590573082,6.30307927205912,5.958195909087044
-0.4545454545454545,-0.8484848484848484,6.1493731665948035,6.319995619115942,5.978750714073665
-0.43434343434343425,-0.8484848484848484,6.168485362843626,6.3375090458181615,5.99946167986909
-0.41414141414141414,-0.8484848484848484,6.187968849128124,6.3555981155982035,6.020339582658044
-0.3939393939393939,-0.8484848484848484,6.207818009887272,6.374240983569051,6.041395036205493
-0.3737373737373737,-0.8484848484848484,6.2280269463685505,6.393415569709133,6.062638323027968
-0.3535353535353535,-0.8484848484848484,6.248589479086574,6.413099722456745,6.084079235716403
-0.33333333333333326,-0.8484848484848484,6.269499150561288,6.433271369149788,6.105726931972788
-0.31313131313131304,-0.8484848484848484,6.290749228334634,6.4539086508256895,6.127589805843578
-0.2929292929292928,-0.8484848484848484,6.312332708264245,6.474990039904149,6.149675376624341
-0.2727272727272727,-0.8484848484848484,6.334242318092149,6.496494440211682,6.171990195972615
-0.2525252525252525,-0.8484848484848484,6.356470521286467,6.518401269681547,6.194539772891387
-0.23232323232323226,-0.8484848484848484,6.379009521153429,6.540690526696591,6.217328515610267
-0.21212121212121204,-0.8484848484848484,6.401851265216896,6.563342841523697,6.240359688910095
-0.19191919191919182,-0.8484848484848484,6.424987449862069,6.586339514672691,6.2636353850514475
-0.1717171717171716,-0.8484848484848484,6.448409525239917,6.6096625441164285,6.287156506363406
-0.1515151515151515,-0.8484848484848484,6.472108700428287,6.633294643443782,6.310922757412793
-0.13131313131313127,-0.8484848484848484,6.496075948845618,6.65721925289188,6.334932644799356
-0.11111111111111105,-0.8484848484848484,6.520302013912468,6.681420545156874,6.359183482668062
-0.09090909090909083,-0.8484848484848484,6.544777414956149,6.705883427699493,6.383671402212806
-0.07070707070707061,-0.8484848484848484,6.5694924533531855,6.7305935429831,6.408391363723271
-0.050505050505050386,-0.8484848484848484,6.594437218904043,6.755537268020695,6.433337169787392
-0.030303030303030276,-0.8484848484848484,6.619601596434317,6.780701714221097,6.458501478647538
-0.010101010101010055,-0.8484848484848484,6.644975272616242,6.80607472841533,6.483875816817155
0.010101010101010166,-0.8484848484848484,6.6705477430041356,6.831644895664224,6.509450590344047
0.030303030303030498,-0.8484848484848484,6.696308319276988,6.857401544282177,6.535215094271799
0.05050505050505061,-0.8484848484848484,6.722246136681281,6.883334753229626,6.5611575201329355
0.07070707070707072,-0.8484848484848484,6.748350161666754,6.909435361917803,6.5872649614157055
0.09090909090909105,-0.8484848484848484,6.7746091997076405,6.935694982160382,6.613523417254899
0.11111111111111116,-0.8484848484848484,6.801011903301501,6.9621060118713896,6.639917794731613
0.1313131313131315,-0.8484848484848484,6.827546780137841,6.988661649875644,6.666431910400038
0.1515151515151516,-0.8484848484848484,6.854202201428109,7.015355910934784,6.6930484919214335
0.1717171717171717,-0.8484848484848484,6.8809664103887105,7.042183639955775,6.719749180821646
0.19191919191919204,-0.8484848484848484,6.907827530868417,7.069140524008484,6.74651453772835
0.21212121212121215,-0.8484848484848484,6.934773576111225,7.096223100712333,6.773324051510118
0.2323232323232325,-0.8484848484848484,6.961792457645715,7.12342876120908,6.80015615408235
0.2525252525252526,-0.8484848484848484,6.988871994291669,7.15075574584846,6.8269882427348785
0.27272727272727293,-0.8484848484848484,7.0159999212746005,7.178203130609159,6.853796711940042
0.29292929292929304,-0.8484848484848484,7.0431638994386585,7.205770802175013,6.880556996702304
0.31313131313131315,-0.8484848484848484,7.070351524548261,7.233459419723398,6.9072436293731245
0.3333333333333335,-0.8484848484848484,7.097550336668745,7.261270361596909,6.933830311740581
0.3535353535353536,-0.8484848484848484,7.124747829616066,7.289205655386108,6.960290003846024
0.3737373737373739,-0.8484848484848484,7.1519314604656214,7.31726789049006,6.986595030441183
0.39393939393939403,-0.8484848484848484,7.179088659110207,7.345460112836519,7.012717205383896
0.41414141414141437,-0.8484848484848484,7.2062068378568105,7.373785702281858,7.038627973431763
0.4343434343434345,-0.8484848484848484,7.233273401052279,7.40224823421966,7.064298567884898
0.4545454545454546,-0.8484848484848484,7.260275754727454,7.430851327903633,7.089700181551275
0.4747474747474749,-0.8484848484848484,7.287201316249684,7.459598485038287,7.114804147461081
0.49494949494949503,-0.8484848484848484,7.314037523973299,7.488492923131463,7.139582124815136
0.5151515151515154,-0.8484848484848484,7.340771846877978,7.5175374088543,7.164006284901656
0.5353535353535355,-0.8484848484848484,7.367391794184548,7.546734097064563,7.1880494913045325
0.5555555555555556,-0.8484848484848484,7.393884924938213,7.576084381244426,7.211685468632
0.5757575757575759,-0.8484848484848484,7.4202388575489096,7.605588760831651,7.234888954266168
0.595959595959596,-0.8484848484848484,7.446441279278696,7.6352467301121685,7.257635828445224
0.6161616161616164,-0.8484848484848484,7.472479955666158,7.6650566923676875,7.279903218964628
0.6363636363636365,-0.8484848484848484,7.498342739877845,7.695015901591082,7.301669578164608
0.6565656565656568,-0.8484848484848484,7.524017581976922,7.72512043265276,7.3229147313010845
0.6767676767676769,-0.8484848484848484,7.549492538099191,7.755365179366529,7.343619896831853
0.696969696969697,-0.8484848484848484,7.574755779526891,7.785743878558621,7.363767680495161
0.7171717171717173,-0.8484848484848484,7.599795601650871,7.816249157196899,7.3833420461048425
0.7373737373737375,-0.8484848484848484,7.624600432811623,7.846872598821252,7.402328266801994
0.7575757575757578,-0.8484848484848484,7.649158843010115,7.877604825104535,7.420712860915695
0.7777777777777779,-0.8484848484848484,7.673459552479363,7.908435588215468,7.438483516743258
0.7979797979797982,-0.8484848484848484,7.697491440107907,7.939353869817701,7.455629010398113
0.8181818181818183,-0.8484848484848484,7.721243551706586,7.970347982907249,7.472139120505922
0.8383838383838385,-0.8484848484848484,7.744705108110139,8.001405673198079,7.4880045430222
0.8585858585858588,-0.8484848484848484,7.767865513105518,8.032514217390693,7.503216808820342
0.8787878787878789,-0.8484848484848484,7.790714361178784,8.063660516250748,7.517768206106822
0.8989898989898992,-0.8484848484848484,7.813241445073014,8.094831181041963,7.5316517091040645
0.9191919191919193,-0.8484848484848484,7.835436763149612,8.126012612398183,7.54486091390104
0.9393939393939394,-0.8484848484848484,7.857290526545807,8.157191071176069,7.557389981915544
0.9595959595959598,-0.8484848484848484,7.87879316612147,8.18835274120149,7.569233591041451
0.9797979797979799,-0.8484848484848484,7.899935339188383,8.21948378412632,7.580386894250447
1.0,-0.8484848484848484,7.920707936015733,8.250570386812061,7.590845485219405
-1.0,-0.8282828282828283,5.792996376683623,6.130061626422714,5.455931126944533
-0.9797979797979798,-0.8282828282828283,5.801031121979281,6.127907692688698,5.474154551269864
-0.9595959595959596,-0.8282828282828283,5.8094781966138935,6.126495023235622,5.492461369992165
-0.9393939393939394,-0.8282828282828283,5.818339534851009,6.1258301240916815,5.510848945610336
-0.9191919191919192,-0.8282828282828283,5.8276168232782934,6.125918991643201,5.529314654913386
-0.898989898989899,-0.8282828282828283,5.837311496503797,6.126767061918132,5.547855931089462
-0.8787878787878788,-0.8282828282828283,5.847424733043649,6.12837915324337,5.566470312843928
-0.8585858585858586,-0.8282828282828283,5.85795745140774,6.130759402179639,5.5851555006358415
-0.8383838383838383,-0.8282828282828283,5.868910306389611,6.133911192883113,5.603909419896109
-0.8181818181818181,-0.8282828282828283,5.880283685566802,6.137837080358538,5.622730290775066
-0.797979797979798,-0.8282828282828283,5.892077706017497,6.142538708501924,5.641616703533071
-0.7777777777777778,-0.8282828282828283,5.904292211259331,6.14801672425306,5.660567698265601
-0.7575757575757576,-0.8282828282828283,5.916926768415639,6.154270689698826,5.679582847132451
-0.7373737373737373,-0.8282828282828283,5.929980665614673,6.161298994484276,5.698662336745071
-0.7171717171717171,-0.8282828282828283,5.943452909626638,6.1690987713657925,5.717807047887483
-0.696969696969697,-0.8282828282828283,5.957342223743424,6.177665818199422,5.737018629287427
-0.6767676767676767,-0.8282828282828283,5.971647045905522,6.186994529907338,5.756299561903706
-0.6565656565656566,-0.8282828282828283,5.986365527080426,6.197077844142768,5.775653210018083
-0.6363636363636364,-0.8282828282828283,6.001495529896455,6.207907204235557,5.795083855557353
-0.6161616161616161,-0.8282828282828283,6.0170346275357485,6.21947254265728,5.814596712414217
-0.5959595959595959,-0.8282828282828283,6.032980102889855,6.231762287631778,5.834197918147932
-0.5757575757575757,-0.8282828282828283,6.049328947981014,6.244763394625466,5.853894501336561
-0.5555555555555556,-0.8282828282828283,6.066077863651889,6.258461403405146,5.873694323898631
-0.5353535353535352,-0.8282828282828283,6.0832232595264575,6.272840520135357,5.8936059989175575
-0.5151515151515151,-0.8282828282828283,6.100761254244003,6.287883722804179,5.913638785683827
-0.4949494949494949,-0.8282828282828283,6.118687675968274,6.303572887086831,5.933802464849717
-0.4747474747474747,-0.8282828282828283,6.1369980631733165,6.319888928840325,5.954107197506308
-0.4545454545454545,-0.8282828282828283,6.155687665707085,6.336811958709482,5.974563372704688
-0.43434343434343425,-0.8282828282828283,6.174751446133945,6.354321443923091,5.9951814483448
-0.41414141414141414,-0.8282828282828283,6.194184081356411,6.372396372358177,6.015971790354645
-0.3939393939393939,-0.8282828282828283,6.213979964516419,6.391015414141343,6.036944514891495
-0.3737373737373737,-0.8282828282828283,6.234133207176054,6.4101570766265485,6.0581093377255595
-0.3535353535353535,-0.8282828282828283,6.254637641777174,6.429799849268131,6.079475434286217
-0.33333333333333326,-0.8282828282828283,6.275486824379158,6.44992233576523,6.101051312993086
-0.31313131313131304,-0.8282828282828283,6.296674037673587,6.470503371703698,6.1228447036434765
-0.2929292929292928,-0.8282828282828283,6.3181922942744295,6.491522126753494,6.144862461795365
-0.2727272727272727,-0.8282828282828283,6.340034340281718,6.512958191285643,6.167110489277793
-0.2525252525252525,-0.8282828282828283,6.362192659116712,6.534791647843401,6.189593670390022
-0.23232323232323226,-0.8282828282828283,6.384659475625803,6.5570031284962855,6.21231582275532
-0.21212121212121204,-0.8282828282828283,6.407426760450446,6.579573859402188,6.235279661498703
-0.19191919191919182,-0.8282828282828283,6.430486234659769,6.602485694191693,6.258486775127845
-0.1717171717171716,-0.8282828282828283,6.453829374642299,6.625721137882035,6.281937611402563
-0.1515151515151515,-0.8282828282828283,6.4774474172529946,6.6492633630874,6.3056314714185895
-0.13131313131313127,-0.8282828282828283,6.5013313652112625,6.673096220203339,6.329566510219186
-0.11111111111111105,-0.8282828282828283,6.525471992745395,6.6972042431760626,6.353739742314727
-0.09090909090909083,-0.8282828282828283,6.54985985147858,6.721572652292219,6.378147050664941
-0.07070707070707061,-0.8282828282828283,6.574485276551336,6.74618735527906,6.402783197823611
-0.050505050505050386,-0.8282828282828283,6.59933839297471,6.771034947806433,6.427641838142987
-0.030303030303030276,-0.8282828282828283,6.624409122208565,6.796102714285124,6.452715530132006
-0.010101010101010055,-0.8282828282828283,6.649687188958787,6.821378629708546,6.477995748209029
0.010101010101010166,-0.8282828282828283,6.675162128187026,6.846851363040134,6.503472893333917
0.030303030303030498,-0.8282828282828283,6.700823292326231,6.872510282516866,6.529136302135597
0.05050505050505061,-0.8282828282828283,6.726659858695106,6.898345463014028,6.554974254376184
0.07070707070707072,-0.8282828282828283,6.75266083710425,6.924347695493222,6.580973978715277
0.09090909090909105,-0.8282828282828283,6.7788150776463345,6.950508498314245,6.607121656978424
0.11111111111111116,-0.8282828282828283,6.805111278662898,6.976820130069355,6.633402427256441
0.1313131313131315,-0.8282828282828283,6.831537994879478,7.003275603370918,6.659800386388039
0.1515151515151516,-0.8282828282828283,6.858083645701083,7.029868698855905,6.686298592546262
0.1717171717171717,-0.8282828282828283,6.884736523659538,7.056593978510905,6.712879068808172
0.19191919191919204,-0.8282828282828283,6.911484803004028,7.083446797150103,6.739522808857954
0.21212121212121215,-0.8282828282828283,6.938316548426182,7.110423310809685,6.76620978604268
0.2323232323232325,-0.8282828282828283,6.965219723910487,7.137520480543857,6.792918967277118
0.2525252525252526,-0.8282828282828283,6.992182201701066,7.164736070034139,6.8196283333679935
0.27272727272727293,-0.8282828282828283,7.019191771375422,7.192068635321352,6.846314907429493
0.29292929292929304,-0.8282828282828283,7.046236149015618,7.219517504844222,6.872954793187014
0.31313131313131315,-0.8282828282828283,7.073302986467377,7.247082748123224,6.899523224811531
0.3333333333333335,-0.8282828282828283,7.100379880677391,7.2747651314274595,6.925994629927322
0.3535353535353536,-0.8282828282828283,7.127454383098868,7.302566059114954,6.952342707082782
0.3737373737373739,-0.8282828282828283,7.154514009155587,7.330487499621109,6.978540518690066
0.39393939393939403,-0.8282828282828283,7.181546247754314,7.3585318956612875,7.00456059984734
0.41414141414141437,-0.8282828282828283,7.20853857083552,7.386702058802927,7.0303750828681135
0.4343434343434345,-0.8282828282828283,7.235478442952388,7.415001049349272,7.055955836555504
0.4545454545454546,-0.8282828282828283,7.2623533308677395,7.443432043338,7.081274618397479
0.4747474747474749,-0.8282828282828283,7.289150713158911,7.471998189265313,7.106303237052509
0.49494949494949503,-0.8282828282828283,7.315858089820203,7.500702458054906,7.1310137215855
0.5151515151515154,-0.8282828282828283,7.342462991852768,7.529547490420856,7.1553784932846805
0.5353535353535355,-0.8282828282828283,7.36895299083177,7.558535446346706,7.179370535316833
0.5555555555555556,-0.8282828282828283,7.39531570844057,7.587667861599664,7.202963555281476
0.5757575757575759,-0.8282828282828283,7.421538825961918,7.616945516182825,7.226132135741012
0.595959595959596,-0.8282828282828283,7.447610093716021,7.6463683191877,7.2488518682443415
0.6161616161616164,-0.8282828282828283,7.473517340435546,7.675935213851182,7.271099467019909
0.6363636363636365,-0.8282828282828283,7.499248482567573,7.705644105624262,7.292852859510885
0.6565656565656568,-0.8282828282828283,7.524791533492786,7.735491814948327,7.314091252037246
0.6767676767676769,-0.8282828282828283,7.550134612652098,7.765474055191862,7.334795170112334
0.696969696969697,-0.8282828282828283,7.575265954571239,7.79558543504131,7.354946474101168
0.7171717171717173,-0.8282828282828283,7.600173917773761,7.8258194835645085,7.374528351983013
0.7373737373737375,-0.8282828282828283,7.624846993573231,7.856168695282827,7.393525291863634
0.7575757575757578,-0.8282828282828283,7.649273814735437,7.8866245920220415,7.411923037448833
0.7777777777777779,-0.8282828282828283,7.673443164001694,7.917177797924756,7.429708530078631
0.7979797979797982,-0.8282828282828283,7.697343982464412,7.947818123922563,7.4468698410062615
0.8181818181818183,-0.8282828282828283,7.720965377786402,7.978534658114518,7.463396097458285
0.8383838383838385,-0.8282828282828283,7.744296632255432,8.009315858789599,7.479277405721265
0.8585858585858588,-0.8282828282828283,7.767327210666114,8.040149647250841,7.494504774081386
0.8787878787878789,-0.8282828282828283,7.7900467680208765,8.071023498123123,7.5090700379186295
0.8989898989898992,-0.8282828282828283,7.8124451570425695,8.101924525302687,7.522965788782452
0.9191919191919193,-0.8282828282828283,7.834512435491157,8.132839562245477,7.536185308736837
0.9393939393939394,-0.8282828282828283,7.856238873277336,8.163755235724254,7.548722510830419
0.9595959595959598,-0.8282828282828283,7.877614959366132,8.194658032581367,7.560571886150896
0.9797979797979799,-0.8282828282828283,7.898631408463862,8.225534359348806,7.571728457578917
1.0,-0.8282828282828283,7.919279167482097,8.256370594841435,7.582187740122759
-1.0,-0.808080808080808,5.799735581333275,6.14467558048761,5.45479558217894
-0.9797979797979798,-0.808080808080808,5.807783965723102,6.142675146331157,5.4728927851150475
-0.9595959595959596,-0.808080808080808,5.816242533011903,6.141417195143174,5.491067870880632
-0.9393939393939394,-0.808080808080808,5.8251131880633364,6.140908004646103,5.50931837148057
-0.9191919191919192,-0.808080808080808,5.83439758917703,6.141153287690787,5.527641890663273
-0.898989898989899,-0.808080808080808,5.844097143818426,6.14215813721834,5.546036150418512
-0.8787878787878788,-0.808080808080808,5.854213004539301,6.143926965346525,5.564499043732077
-0.8585858585858586,-0.808080808080808,5.864746065095449,6.146463436794112,5.583028693396787
-0.8383838383838383,-0.808080808080808,5.875696956767719,6.149770397125259,5.601623516410179
-0.8181818181818181,-0.808080808080808,5.8870660448926095,6.153849796668295,5.620282293116924
-0.797979797979798,-0.808080808080808,5.898853425608287,6.158702611310857,5.639004239905717
-0.7777777777777778,-0.808080808080808,5.911058922821665,6.164328761835966,5.657789083807364
-0.7575757575757576,-0.808080808080808,5.9236820854020245,6.170727033857408,5.676637136946641
-0.7373737373737373,-0.808080808080808,5.936722184606509,6.177895000848535,5.6955493683644836
-0.7171717171717171,-0.808080808080808,5.950178211742325,6.185828953072035,5.714527470412615
-0.696969696969697,-0.808080808080808,5.964048876070526,6.194523835489796,5.733573916651257
-0.6767676767676767,-0.808080808080808,5.978332602955855,6.203973197830471,5.752692008081239
-0.6565656565656566,-0.808080808080808,5.993027532266821,6.214169159872824,5.771885904660818
-0.6363636363636364,-0.808080808080808,6.008131517030003,6.225102394780757,5.79116063927925
-0.6161616161616161,-0.808080808080808,6.023642122342241,6.236762132771124,5.810522111913358
-0.5959595959595959,-0.808080808080808,6.0395566245441765,6.249136186713109,5.829977062375244
-0.5757575757575757,-0.808080808080808,6.0558720106580886,6.262211000393682,5.849533020922495
-0.5555555555555556,-0.808080808080808,6.072584978092954,6.27597171918179,5.8691982370041185
-0.5353535353535352,-0.808080808080808,6.08969193461915,6.29040228183529,5.888981587403011
-0.5151515151515151,-0.808080808080808,6.107188998614992,6.305485531209031,5.908892466020953
-0.4949494949494949,-0.808080808080808,6.125071999586971,6.321203340771686,5.928940658402255
-0.4747474747474747,-0.808080808080808,6.143336478965143,6.337536753228758,5.949136204701528
-0.4545454545454545,-0.808080808080808,6.161977691175038,6.354466127076446,5.969489255273631
-0.43434343434343425,-0.808080808080808,6.180990604986747,6.371971286851131,5.990009923122364
-0.41414141414141414,-0.808080808080808,6.200369905141948,6.390031672888023,6.0107081373958735
-0.3939393939393939,-0.808080808080808,6.220109994258877,6.408626486785566,6.031593501732188
-0.3737373737373737,-0.808080808080808,6.240204995015212,6.427734829309232,6.052675160721192
-0.3535353535353535,-0.808080808080808,6.26064875260835,6.447335828084415,6.073961677132284
-0.33333333333333326,-0.808080808080808,6.281434837492317,6.467408753187313,6.095460921797321
-0.31313131313131304,-0.808080808080808,6.302556548390013,6.487933119432583,6.117179977347442
-0.2929292929292928,-0.808080808080808,6.32400691557939,6.508888774852175,6.139125056306605
-0.2727272727272727,-0.808080808080808,6.345778704451659,6.530255975445161,6.161301433458157
-0.2525252525252525,-0.808080808080808,6.36786441933933,6.552015446783629,6.183713391895032
-0.23232323232323226,-0.808080808080808,6.390256307611519,6.5741484334394915,6.206364181783547
-0.21212121212121204,-0.808080808080808,6.412946364033669,6.596636737476922,6.229255990590415
-0.19191919191919182,-0.808080808080808,6.435926335388443,6.619462747420742,6.2523899233561435
-0.1717171717171716,-0.808080808080808,6.459187725354198,6.6426094592047775,6.275765991503619
-0.1515151515151515,-0.808080808080808,6.482721799637231,6.666060490592551,6.29938310868191
-0.13131313131313127,-0.808080808080808,6.506519591353407,6.6898000905196815,6.323239092187133
-0.11111111111111105,-0.808080808080808,6.530571906654851,6.713813144738263,6.347330668571439
-0.09090909090909083,-0.808080808080808,6.554869330596624,6.738085178954462,6.371653482238786
-0.07070707070707061,-0.808080808080808,6.579402233238299,6.762602360576056,6.396202105900541
-0.050505050505050386,-0.808080808080808,6.604160775974961,6.787351499993804,6.420970051956118
-0.030303030303030276,-0.808080808080808,6.629134918091772,6.812320052162313,6.445949784021231
-0.010101010101010055,-0.808080808080808,6.654314423536039,6.837496119098237,6.471132727973842
0.010101010101010166,-0.808080808080808,6.679688867900468,6.862868453750813,6.4965092820501225
0.030303030303030498,-0.808080808080808,6.7052476456107835,6.888426465522327,6.52206882569924
0.05050505050505061,-0.808080808080808,6.730979977310987,6.914160227624691,6.547799726997283
0.07070707070707072,-0.808080808080808,6.756874917438858,6.94006048620909,6.573689348668626
0.09090909090909105,-0.808080808080808,6.782921361984441,6.966118671152692,6.599724052816189
0.11111111111111116,-0.808080808080808,6.8091080564236,6.992326908157599,6.625889204689601
0.1313131313131315,-0.808080808080808,6.835423603818931,7.01867803171006,6.652169175927803
0.1515151515151516,-0.808080808080808,6.861856473079709,7.045165598253934,6.678547347905484
0.1717171717171717,-0.808080808080808,6.888395007372574,7.071783898811424,6.705006115933723
0.19191919191919204,-0.808080808080808,6.915027432674355,7.098527970068889,6.7315268952798215
0.21212121212121215,-0.808080808080808,6.941741866458262,7.125393602861654,6.75809013005487
0.2323232323232325,-0.808080808080808,6.968526326504484,7.152377346783058,6.7846753062259095
0.2525252525252526,-0.808080808080808,6.99536873982614,7.179476509561027,6.8112609700912525
0.27272727272727293,-0.808080808080808,7.022256951701125,7.206689149738336,6.837824753663913
0.29292929292929304,-0.808080808080808,7.049178734800684,7.234014061126042,6.864343408475325
0.31313131313131315,-0.808080808080808,7.076121798404928,7.261450747553553,6.890792849256302
0.3333333333333335,-0.808080808080808,7.103073797695738,7.2889993864675,6.917148208923976
0.3535353535353536,-0.808080808080808,7.130022343117244,7.316660780142788,6.9433839060917
0.3737373737373739,-0.808080808080808,7.156955009793996,7.34443629355237,6.969473726035622
0.39393939393939403,-0.808080808080808,7.183859346996837,7.372327778293841,6.995390915699832
0.41414141414141437,-0.808080808080808,7.210722887646618,7.400337482498689,7.021108292794547
0.4343434343434345,-0.808080808080808,7.237533157845362,7.428467947259775,7.046598368430948
0.4545454545454546,-0.808080808080808,7.264277686425106,7.456721890761,7.071833482089212
0.4747474747474749,-0.808080808080808,7.290944014504078,7.485102082020028,7.096785946988128
0.49494949494949503,-0.808080808080808,7.317519705040067,7.513611206914087,7.121428203166047
0.5151515151515154,-0.808080808080808,7.343992352370931,7.542251729714343,7.145732975027518
0.5353535353535355,-0.808080808080808,7.370349591731989,7.571025754002328,7.16967342946165
0.5555555555555556,-0.808080808080808,7.396579108740254,7.599934887054059,7.1932233304264495
0.5757575757575759,-0.808080808080808,7.422668648835492,7.628980112000683,7.216357185670301
0.595959595959596,-0.808080808080808,7.448606026667953,7.658161671859616,7.23905038147629
0.6161616161616164,-0.808080808080808,7.474379135423003,7.687478969115813,7.261279301730194
0.6363636363636365,-0.808080808080808,7.499975956072684,7.716930483933903,7.283021428211465
0.6565656565656568,-0.808080808080808,7.525384566544453,7.746513713172568,7.304255419916338
0.6767676767676769,-0.808080808080808,7.550593150797579,7.77622513143172,7.324961170163438
0.696969696969697,-0.808080808080808,7.575590007797488,7.80606017437592,7.345119841219056
0.7171717171717173,-0.808080808080808,7.600363560378796,7.836013243529484,7.364713877228107
0.7373737373737375,-0.808080808080808,7.624902363987712,7.866077730945209,7.383726997030214
0.7575757575757578,-0.808080808080808,7.6491951152948445,7.8962460614274494,7.40214416916224
0.7777777777777779,-0.808080808080808,7.67323066066932,7.9265097494811325,7.419951571857508
0.7979797979797982,-0.808080808080808,7.696998004505647,7.956859467896924,7.43713654111437
0.8181818181818183,-0.808080808080808,7.720486317394721,7.987285124809471,7.4536875099799715
0.8383838383838385,-0.808080808080808,7.743684944130677,8.017775946155485,7.469593942105869
0.8585858585858588,-0.808080808080808,7.766583411545389,8.048320560729676,7.484846262361102
0.8787878787878789,-0.808080808080808,7.789171436162922,8.07890708536241,7.499435786963435
0.8989898989898992,-0.808080808080808,7.8114389316660695,8.109523208158317,7.5133546551738215
0.9191919191919193,-0.808080808080808,7.833376016167751,8.14015626817362,7.526595764161882
0.9393939393939394,-0.808080808080808,7.8549730192800435,8.170793330309682,7.5391527082504055
0.9595959595959598,-0.808080808080808,7.876220488973974,8.201421254611331,7.551019723336617
0.9797979797979799,-0.808080808080808,7.897109198223515,8.232026759468555,7.562191636978476
1.0,-0.808080808080808,7.917630151427401,8.262596478541921,7.572663824312882
-1.0,-0.7878787878787878,5.806499502111253,6.159955468764384,5.4530435354581215
-0.9797979797979798,-0.7878787878787878,5.814560153018187,6.158119604001042,5.471000702035331
-0.9595959595959596,-0.7878787878787878,5.823028798178381,6.157027154815775,5.489030441540987
-0.9393939393939394,-0.7878787878787878,5.83190731304939,6.156684106283581,5.507130519815199
-0.9191919191919192,-0.7878787878787878,5.841197327663648,6.15709582136963,5.525298833957667
-0.898989898989899,-0.7878787878787878,5.850900222392306,6.15826698279813,5.543533461986481
-0.8787878787878788,-0.7878787878787878,5.8610171238988436,6.160201530062074,5.561832717735613
-0.8585858585858586,-0.7878787878787878,5.871548901289027,6.162902592083165,5.58019521049489
-0.8383838383838383,-0.7878787878787878,5.882496162463396,6.166372416313773,5.59861990861302
-0.8181818181818181,-0.7878787878787878,5.893859250678358,6.170612295422357,5.617106205934359
-0.797979797979798,-0.7878787878787878,5.905638241321698,6.175622493042549,5.635653989600848
-0.7777777777777778,-0.7878787878787878,5.917832938908226,6.181402170428183,5.654263707388268
-0.7575757575757576,-0.7878787878787878,5.930442874300915,6.187949316189901,5.67293643241193
-0.7373737373737373,-0.7878787878787878,5.943467302162728,6.19526068156385,5.6916739227616056
-0.7171717171717171,-0.7878787878787878,5.9569051986442005,6.203331723862421,5.71047867342598
-0.696969696969697,-0.7878787878787878,5.970755259311349,6.212156560840622,5.729353957782076
-0.6767676767676767,-0.7878787878787878,5.9850158973184415,6.221727938614055,5.748303856022828
-0.6565656565656566,-0.7878787878787878,5.999685241829815,6.232037215555157,5.7673332681044736
-0.6363636363636364,-0.7878787878787878,6.014761136694689,6.243074364189028,5.7864479092003505
-0.6161616161616161,-0.7878787878787878,6.030241139378535,6.254827992482814,5.8056542862742555
-0.5959595959595959,-0.7878787878787878,6.046122520154447,6.267285385282118,5.824959655026776
-0.5757575757575757,-0.7878787878787878,6.062402261557575,6.280432565768647,5.844371957346503
-0.5555555555555556,-0.7878787878787878,6.079077058105291,6.294254376014882,5.8638997401957
-0.5353535353535352,-0.7878787878787878,6.096143316285665,6.308734574871355,5.8835520576999745
-0.5151515151515151,-0.7878787878787878,6.113597154816339,6.323855950684708,5.90333835894797
-0.4949494949494949,-0.7878787878787878,6.131434405175628,6.339600445752912,5.923268364598344
-0.4747474747474747,-0.7878787878787878,6.1496506124073544,6.35594928905156,5.943351935763149
-0.4545454545454545,-0.7878787878787878,6.168241036200685,6.372883133551152,5.963598938850218
-0.43434343434343425,-0.7878787878787878,6.187200652245636,6.390382194477268,5.984019110014004
-0.41414141414141414,-0.7878787878787878,6.206524153865025,6.408426385076546,6.004621922653503
-0.3939393939393939,-0.7878787878787878,6.226205953922769,6.426995446897621,6.025416460947918
-0.3737373737373737,-0.7878787878787878,6.246240187008674,6.4460690719895215,6.046411302027826
-0.3535353535353535,-0.7878787878787878,6.2666207118989385,6.465627015143477,6.0676144086544
-0.33333333333333326,-0.7878787878787878,6.287341114291776,6.485649194778346,6.089033033805205
-0.31313131313131304,-0.7878787878787878,6.308394709816796,6.506115781754655,6.1106736378789375
-0.2929292929292928,-0.7878787878787878,6.329774547316749,6.527007275882782,6.132541818750716
-0.2727272727272727,-0.7878787878787878,6.351473412399722,6.548304570404445,6.154642254394998
-0.2525252525252525,-0.7878787878787878,6.373483831259567,6.569989005063307,6.176978657455828
-0.23232323232323226,-0.7878787878787878,6.395798074762023,6.592042408707958,6.199553740816088
-0.21212121212121204,-0.7878787878787878,6.41840816279373,6.614447132541959,6.222369193045501
-0.19191919191919182,-0.7878787878787878,6.441305868870727,6.637186075280448,6.245425662461006
-0.1717171717171716,-0.7878787878787878,6.46448272500311,6.660242701502634,6.268722748503587
-0.1515151515151515,-0.7878787878787878,6.487930026811761,6.683601054499974,6.292258999123549
-0.13131313131313127,-0.7878787878787878,6.511638838893072,6.707245764865051,6.316031912921093
-0.11111111111111105,-0.7878787878787878,6.535600000427051,6.731162055943633,6.340037944910469
-0.09090909090909083,-0.7878787878787878,6.559804131023981,6.755335747251404,6.364272514796557
-0.07070707070707061,-0.7878787878787878,6.5842416368044905,6.779753256728041,6.38873001688094
-0.050505050505050386,-0.7878787878787878,6.608902716707467,6.8044016026452105,6.413403830769724
-0.030303030303030276,-0.7878787878787878,6.633777369020217,6.829268405825551,6.438286332214884
-0.010101010101010055,-0.7878787878787878,6.658855398124594,6.85434189268458,6.463368903564607
0.010101010101010166,-0.7878787878787878,6.6841264214528575,6.879610899481426,6.488641943424289
0.030303030303030498,-0.7878787878787878,6.709579876646657,6.905064878048578,6.514094875244736
0.05050505050505061,-0.7878787878787878,6.7352050289121514,6.930693903093468,6.539716154730835
0.07070707070707072,-0.7878787878787878,6.760990978564111,6.956488681089061,6.565493276039161
0.09090909090909105,-0.7878787878787878,6.786926668751656,6.982440560606286,6.591412776897026
0.11111111111111116,-0.7878787878787878,6.813000893357874,7.008541543804288,6.617460242911459
0.1313131313131315,-0.7878787878787878,6.8392023050654505,7.034784298702991,6.6436203114279095
0.1515151515151516,-0.7878787878787878,6.865519423580235,7.061162171668074,6.669876675492396
0.1717171717171717,-0.7878787878787878,6.891940644004325,7.087669199466219,6.696212088542432
0.19191919191919204,-0.7878787878787878,6.91845424535017,7.114300120053991,6.722608370646349
0.21212121212121215,-0.7878787878787878,6.945048399187021,7.141050381175564,6.749046417198478
0.2323232323232325,-0.7878787878787878,6.971711178410638,7.167916145722739,6.775506211098538
0.2525252525252526,-0.7878787878787878,6.998430566127434,7.194894292640311,6.801966839614557
0.27272727272727293,-0.7878787878787878,7.025194464643588,7.221982412179083,6.828406517108093
0.29292929292929304,-0.7878787878787878,7.051990704549853,7.249178794154355,6.854802614945351
0.31313131313131315,-0.7878787878787878,7.078807053892561,7.276482407923876,6.881131699861246
0.3333333333333335,-0.7878787878787878,7.105631227421165,7.303892872801334,6.907369582040997
0.3535353535353536,-0.7878787878787878,7.132450895902566,7.331410417810389,6.933491373994743
0.3737373737373739,-0.7878787878787878,7.159253695492461,7.359035829814553,6.959471561170369
0.39393939393939403,-0.7878787878787878,7.186027237153685,7.386770389401156,6.9852840849062146
0.41414141414141437,-0.7878787878787878,7.212759116111795,7.41461579426542,7.01090243795817
0.4343434343434345,-0.7878787878787878,7.239436921337564,7.442574070305891,7.036299772369237
0.4545454545454546,-0.7878787878787878,7.266048245046638,7.470647471185096,7.0614490189081796
0.4747474747474749,-0.7878787878787878,7.292580692205988,7.498838367706319,7.086323016705657
0.49494949494949503,-0.7878787878787878,7.319021890037307,7.52714912895266,7.110894651121955
0.5151515151515154,-0.7878787878787878,7.34535949750705,7.555581997724507,7.135136997289593
0.5353535353535355,-0.7878787878787878,7.371581214793144,7.584138963305058,7.15902346628123
0.5555555555555556,-0.7878787878787878,7.39767479271831,7.612821634976624,7.182527950459996
0.5757575757575759,-0.7878787878787878,7.423628042139946,7.641631119904547,7.205624964375344
0.595959595959596,-0.7878787878787878,7.449428843286645,7.670567909077182,7.228289777496109
0.6161616161616164,-0.7878787878787878,7.475065155031466,7.699631774711786,7.250498535351145
0.6363636363636365,-0.7878787878787878,7.5005250240921555,7.728821682243105,7.272228365941206
0.6565656565656568,-0.7878787878787878,7.525796594148618,7.758135719300989,7.293457468996247
0.6767676767676769,-0.7878787878787878,7.550868114868033,7.78757104344882,7.314165186287245
0.696969696969697,-0.7878787878787878,7.575727950828153,7.817123849566376,7.3343320520899296
0.7171717171717173,-0.7878787878787878,7.600364590329462,7.846789356949737,7.353939823709187
0.7373737373737375,-0.7878787878787878,7.624766654086992,7.876561815391426,7.372971492782558
0.7575757575757578,-0.7878787878787878,7.648922903792755,7.906434528766412,7.391411278819098
0.7777777777777779,-0.7878787878787878,7.672822250539954,7.936399894131742,7.409244606948167
0.7979797979797982,-0.7878787878787878,7.696453763100324,7.9664494538817685,7.42645807231888
0.8181818181818183,-0.7878787878787878,7.719806676046042,7.996573958325929,7.443039393766155
0.8383838383838385,-0.7878787878787878,7.742870397708008,8.026763435949825,7.458977359466191
0.8585858585858588,-0.7878787878787878,7.7656345179624235,8.057007268720291,7.474261767204556
0.8787878787878789,-0.7878787878787878,7.7880888158377966,8.0872942699913,7.488883361684294
0.8989898989898992,-0.7878787878787878,7.810223266934846,8.11761276284412,7.502833771025573
0.9191919191919193,-0.7878787878787878,7.8320280506518385,8.147950657029432,7.5161054442742445
0.9393939393939394,-0.7878787878787878,7.853493557208436,8.178295523048766,7.528691591368107
0.9595959595959598,-0.7878787878787878,7.8746103944610315,8.20863466223476,7.5405861266873035
0.9797979797979799,-0.7878787878787878,7.895369394503166,8.23895517206521,7.551783616941121
1.0,-0.7878787878787878,7.915761620044661,8.269244006186083,7.562279233903239
-1.0,-0.7676767676767675,5.813285749133184,6.175890760666964,5.450680737599405
-0.9797979797979798,-0.7676767676767675,5.821357290753857,6.174228737644859,5.468485843862855
-0.9595959595959596,-0.7676767676767675,5.829834596576456,6.1733106474116495,5.486358545741262
-0.9393939393939394,-0.7676767676767675,5.838719512656434,6.173142119965594,5.504296905347274
-0.9191919191919192,-0.7676767676767675,5.848013640789819,6.173728106124171,5.522299175455467
-0.898989898989899,-0.7676767676767675,5.857718334311214,6.175072817767967,5.54036385085446
-0.8787878787878788,-0.7676767676767675,5.867834694080859,6.177179664442519,5.558489723719198
-0.8585858585858586,-0.7676767676767675,5.878363564667144,6.18005118709509,5.5766759422391985
-0.8383838383838383,-0.7676767676767675,5.889305530730788,6.183688989986732,5.594922071474845
-0.8181818181818181,-0.7676767676767675,5.9006609136166235,6.188093672137356,5.613228155095891
-0.797979797979798,-0.7676767676767675,5.912429768158865,6.193264759940161,5.631594776377569
-0.7777777777777778,-0.7676767676767675,5.924611879705447,6.19920064286769,5.6500231165432035
-0.7575757575757576,-0.7676767676767675,5.937206761366853,6.20589851440706,5.668515008326645
-0.7373737373737373,-0.7676767676767675,5.950213651494457,6.213354320522593,5.687072982466321
-0.7171717171717171,-0.7676767676767675,5.963631511393522,6.221562718005455,5.705700304781589
-0.696969696969697,-0.7676767676767675,5.977459023275302,6.23051704497847,5.724401001572135
-0.6767676767676767,-0.7676767676767675,5.991694588452896,6.240209305668779,5.743179871237013
-0.6565656565656566,-0.7676767676767675,6.006336325784735,6.250630171164189,5.762042480405282
-0.6363636363636364,-0.7676767676767675,6.0213820703699374,6.261768997445021,5.780995143294854
-0.6161616161616161,-0.7676767676767675,6.036829372498831,6.273613861338501,5.800044883659161
-0.5959595959595959,-0.7676767676767675,6.052675496862119,6.286151614436728,5.81919937928751
-0.5757575757575757,-0.7676767676767675,6.068917422021767,6.299367954227861,5.838466889815672
-0.5555555555555556,-0.7676767676767675,6.085551840146258,6.313247511079061,5.857856169213455
-0.5353535353535352,-0.7676767676767675,6.102575157012632,6.3277739489978,5.877376365027464
-0.5151515151515151,-0.7676767676767675,6.119983492277558,6.342930077643175,5.89703690691194
-0.4949494949494949,-0.7676767676767675,6.137772680019102,6.358697972616793,5.916847387421412
-0.4747474747474747,-0.7676767676767675,6.155938269550829,6.375059100916461,5.936817438185196
-0.4545454545454545,-0.7676767676767675,6.174475526509192,6.391994448343146,5.956956604675238
-0.43434343434343425,-0.7676767676767675,6.1933794342153705,6.409484645826913,5.977274222603828
-0.41414141414141414,-0.7676767676767675,6.212644695311653,6.427510091897704,5.997779298725601
-0.3939393939393939,-0.7676767676767675,6.232265733672922,6.4460510689046115,6.018480398441233
-0.3737373737373737,-0.7676767676767675,6.252236696592805,6.465087851100472,6.039385542085137
-0.3535353535353535,-0.7676767676767675,6.272551457244158,6.484600803128211,6.060502111360105
-0.33333333333333326,-0.7676767676767675,6.293203617412891,6.504570468058704,6.081836766767077
-0.31313131313131304,-0.7676767676767675,6.314186510504141,6.524977644508089,6.103395376500192
-0.2929292929292928,-0.7676767676767675,6.3354932048190475,6.545803452866693,6.125182956771402
-0.2727272727272727,-0.7676767676767675,6.357116507100473,6.567029390987422,6.1472036232135245
-0.2525252525252525,-0.7676767676767675,6.379048966345272,6.588637379983156,6.169460552707388
-0.23232323232323226,-0.7676767676767675,6.401282877880767,6.610609801030823,6.1919559547307115
-0.21212121212121204,-0.7676767676767675,6.42381028770235,6.632929524176255,6.214691051228446
-0.19191919191919182,-0.7676767676767675,6.446622997069157,6.655579930242951,6.237666063895363
-0.1717171717171716,-0.7676767676767675,6.469712567354144,6.678544926985637,6.26088020772265
-0.1515151515151515,-0.7676767676767675,6.493070325144784,6.7018089605875,6.284331689702069
-0.13131313131313127,-0.7676767676767675,6.516687367590111,6.725357023567504,6.3080177116127185
-0.11111111111111105,-0.7676767676767675,6.540554567989647,6.749174660095329,6.331934475883965
-0.09090909090909083,-0.7676767676767675,6.564662581619298,6.773247969585817,6.356077193652778
-0.07070707070707061,-0.7676767676767675,6.58900185178914,6.797563609371687,6.380440094206594
-0.050505050505050386,-0.7676767676767675,6.613562616127644,6.822108797133738,6.40501643512155
-0.030303030303030276,-0.7676767676767675,6.638334913086495,6.846871313632941,6.4297985125400485
-0.010101010101010055,-0.7676767676767675,6.663308588660054,6.871839506199558,6.454777671120549
0.010101010101010166,-0.7676767676767675,6.688473303313107,6.897002293311546,6.479944313314668
0.030303030303030498,-0.7676767676767675,6.713818539110228,6.9223491704693645,6.505287907751092
0.05050505050505061,-0.7676767676767675,6.739333607040035,6.947870217466867,6.530796996613204
0.07070707070707072,-0.7676767676767675,6.765007654526999,6.973556107070788,6.556459201983209
0.09090909090909105,-0.7676767676767675,6.790829673123564,6.999398114962971,6.582261231284156
0.11111111111111116,-0.7676767676767675,6.816788506374936,7.025388130728855,6.608188882021016
0.1313131313131315,-0.7676767676767675,6.842872857848553,7.051518669547182,6.634227046149924
0.1515151515151516,-0.7676767676767675,6.86907129932032,7.077782884102048,6.6603597145385915
0.1717171717171717,-0.7676767676767675,6.895372279109206,7.104174576173514,6.686569982044898
0.19191919191919204,-0.7676767676767675,6.921764130551697,7.130688207179307,6.712840053924087
0.21212121212121215,-0.7676767676767675,6.9482350806074775,7.157318906893115,6.73915125432184
0.2323232323232325,-0.7676767676767675,6.97477325858744,7.184062479425455,6.765484037749426
0.2525252525252526,-0.7676767676767675,7.0013667049949575,7.210915405454999,6.791818004534916
0.27272727272727293,-0.7676767676767675,7.028003380471264,7.237874839652711,6.818131921289818
0.29292929292929304,-0.7676767676767675,7.054671174835638,7.264938602158972,6.844403747512304
0.31313131313131315,-0.7676767676767675,7.0813579162108615,7.292105162991106,6.870610669430617
0.3333333333333335,-0.7676767676767675,7.108051380224372,7.319373618248295,6.896729142200448
0.3535353535353536,-0.7676767676767675,7.13473929927556,7.346743657115881,6.922734941435238
0.3737373737373739,-0.7676767676767675,7.161409371859181,7.37421551877731,6.948603224941051
0.39393939393939403,-0.7676767676767675,7.188049271935313,7.401789938572396,6.97430860529823
0.41414141414141437,-0.7676767676767675,7.214646658335716,7.42946808304459,6.999825233626842
0.4343434343434345,-0.7676767676767675,7.241189184196739,7.457251473880283,7.025126894513195
0.4545454545454546,-0.7676767676767675,7.267664506408739,7.4851419011554245,7.050187111662053
0.4747474747474749,-0.7676767676767675,7.294060295071955,7.5131413268072835,7.074979263336627
0.49494949494949503,-0.7676767676767675,7.320364242948801,7.541251779741949,7.099476706155653
0.5151515151515154,-0.7676767676767675,7.346564074902601,7.569475244500296,7.1236529053049065
0.5353535353535355,-0.7676767676767675,7.37264755731259,7.597813545850404,7.147481568774775
0.5555555555555556,-0.7676767676767675,7.398602507455372,7.626268232086723,7.170936782824022
0.5757575757575759,-0.7676767676767675,7.424416802842693,7.6548404600708775,7.193993145614508
0.595959595959596,-0.7676767676767675,7.450078390505808,7.683530885181448,7.216625895830167
0.6161616161616164,-0.7676767676767675,7.4755752962165,7.712339559301513,7.238811033131488
0.6363636363636365,-0.7676767676767675,7.500895633634992,7.7412658397641145,7.26052542750587
0.6565656565656568,-0.7676767676767675,7.526027613375268,7.770308311792032,7.281746914958504
0.6767676767676769,-0.7676767676767675,7.550959551978041,7.799464726427995,7.302454377528087
0.696969696969697,-0.7676767676767675,7.57567988078211,7.828731955339322,7.322627806224899
0.7171717171717173,-0.7676767676767675,7.600177154684818,7.8581059631812655,7.342248346188371
0.7373737373737375,-0.7676767676767675,7.6244400607823675,7.887581797466508,7.361298324098227
0.7575757575757578,-0.7676767676767675,7.648457426881133,7.917153595267412,7.379761258494853
0.7777777777777779,-0.7676767676767675,7.672218229871145,7.946814605451143,7.397621854291147
0.7979797979797982,-0.7676767676767675,7.695711603953052,7.976557224697041,7.414865983209063
0.8181818181818183,-0.7676767676767675,7.718926848710218,8.006373045196838,7.431480652223598
0.8383838383838385,-0.7676767676767675,7.7418534370177445,8.036252911758504,7.4474539622769855
0.8585858585858588,-0.7676767676767675,7.764481022780263,8.066186985947821,7.462775059612704
0.8787878787878789,-0.7676767676767675,7.786799448490907,8.096164814989354,7.477434081992459
0.8989898989898992,-0.7676767676767675,7.808798752603794,8.126175403278616,7.491422101928972
0.9191919191919193,-0.7676767676767675,7.8304691767127785,8.156207284613865,7.504731068811692
0.9393939393939394,-0.7676767676767675,7.851801172529326,8.186248593492493,7.5173537515661595
0.9595959595959598,-0.7676767676767675,7.872785408652903,8.216287134155335,7.52928368315047
0.9797979797979799,-0.7676767676767675,7.89341277712715,8.24631044632692,7.54051510792738
1.0,-0.7676767676767675,7.913674399775804,8.2763058668863,7.551042932665307
-1.0,-0.7474747474747474,5.820091944554553,6.192467993492655,5.447715895616452
-0.9797979797979798,-0.7474747474747474,5.828172998527419,6.190987288772479,5.46535870828236
-0.9595959595959596,-0.7474747474747474,5.836657546056941,6.190250514725395,5.483064577388487
-0.9393939393939394,-0.7474747474747474,5.845547403810792,6.190262889323305,5.500831918298278
-0.9191919191919192,-0.7474747474747474,5.854844145389094,6.191028896602544,5.518659394175643
-0.898989898989899,-0.7474747474747474,5.864549097157023,6.192552226837147,5.536545967476899
-0.8787878787878788,-0.7474747474747474,5.874663334265525,6.194835714425748,5.554490954105301
-0.8585858585858586,-0.7474747474747474,5.885187676866707,6.197881274470146,5.572494079263268
-0.8383838383838383,-0.7474747474747474,5.896122686529862,6.201689839273884,5.590555533785841
-0.8181818181818181,-0.7474747474747474,5.90746866286425,6.206261296223307,5.608676029505194
-0.797979797979798,-0.7474747474747474,5.919225640354272,6.211594428767696,5.626856851940848
-0.7777777777777778,-0.7474747474747474,5.931393385412708,6.217686862349772,5.645099908475644
-0.7575757575757576,-0.7474747474747474,5.943971393657302,6.224535017321697,5.663407769992906
-0.7373737373737373,-0.7474747474747474,5.9569588874158335,6.232134070850801,5.681783703980866
-0.7171717171717171,-0.7474747474747474,5.970354813464551,6.24047792981484,5.700231697114263
-0.696969696969697,-0.7474747474747474,5.984157841004644,6.249559216489327,5.718756465519961
-0.6767676767676767,-0.7474747474747474,5.998366359881036,6.259369268531006,5.737363451231066
-0.6565656565656566,-0.7474747474747474,6.0129784790477965,6.269898154391978,5.756058803703615
-0.6363636363636364,-0.7474747474747474,6.027992025283847,6.281134704777096,5.7748493457905985
-0.6161616161616161,-0.7474747474747474,6.043404542162676,6.293066560217791,5.793742524107562
-0.5959595959595959,-0.7474747474747474,6.059213289279254,6.305680234215483,5.812746344343024
-0.5757575757575757,-0.7474747474747474,6.075415241737283,6.318961190850644,5.831869292623923
-0.5555555555555556,-0.7474747474747474,6.092007089899354,6.332893935165809,5.8511202446329
-0.5353535353535352,-0.7474747474747474,6.108985239402502,6.347462114201833,5.870508364603171
-0.5151515151515151,-0.7474747474747474,6.126345811441257,6.362648626188367,5.890042996694147
-0.4949494949494949,-0.7474747474747474,6.144084643319937,6.3784357352092504,5.909733551430624
-0.4747474747474747,-0.7474747474747474,6.162197289275658,6.394805188547541,5.929589390003774
-0.4545454545454545,-0.7474747474747474,6.18067902157328,6.4117383340234735,5.949619709123086
-0.43434343434343425,-0.7474747474747474,6.199524831872978,6.429216234798943,5.9698334289470125
-0.41414141414141414,-0.7474747474747474,6.2187294328710365,6.447219779454877,5.990239086287196
-0.3939393939393939,-0.7474747474747474,6.238287260213999,6.46572978546916,6.010844734958838
-0.3737373737373737,-0.7474747474747474,6.258192474685931,6.484727094700938,6.031657854670923
-0.3535353535353535,-0.7474747474747474,6.278438964668442,6.50419265984849,6.052685269488395
-0.33333333333333326,-0.7474747474747474,6.299020348872362,6.524107621322906,6.073933076421818
-0.31313131313131304,-0.7474747474747474,6.319929979340183,6.544453374345162,6.095406584335205
-0.2929292929292928,-0.7474747474747474,6.341160944717482,6.565211626386681,6.117110263048284
-0.2727272727272727,-0.7474747474747474,6.362706073791599,6.586364445411331,6.139047702171867
-0.2525252525252525,-0.7474747474747474,6.3845579392953535,6.607894299545363,6.161221579045344
-0.23232323232323226,-0.7474747474747474,6.406708861973174,6.629784088982765,6.1836336349635825
-0.21212121212121204,-0.7474747474747474,6.429150914906892,6.652017171063807,6.206284658749977
-0.19191919191919182,-0.7474747474747474,6.451875928097847,6.674577379459472,6.229174476736222
-0.1717171717171716,-0.7474747474747474,6.474875493301913,6.697449038474885,6.252301948128941
-0.1515151515151515,-0.7474747474747474,6.4981409691134155,6.720616973416667,6.275664964810164
-0.13131313131313127,-0.7474747474747474,6.521663486293924,6.744066517936735,6.299260454651112
-0.11111111111111105,-0.7474747474747474,6.54543395334124,6.767783519209496,6.323084387472983
-0.09090909090909083,-0.7474747474747474,6.569443062293903,6.791754341679441,6.347131782908365
-0.07070707070707061,-0.7474747474747474,6.593681294765982,6.81596587008874,6.371396719443225
-0.050505050505050386,-0.7474747474747474,6.618138928206757,6.840405512325855,6.395872344087659
-0.030303030303030276,-0.7474747474747474,6.642806042379565,6.865061202589538,6.420550882169592
-0.010101010101010055,-0.7474747474747474,6.667672526053768,6.889921405257837,6.445423646849699
0.010101010101010166,-0.7474747474747474,6.692728083903555,6.9149751197214435,6.4704810480856665
0.030303030303030498,-0.7474747474747474,6.717962243606979,6.940211886383264,6.495712600830694
0.05050505050505061,-0.7474747474747474,6.743364363138411,6.965621793895646,6.5211069323811754
0.07070707070707072,-0.7474747474747474,6.768923638247241,6.991195487658942,6.54665178883554
0.09090909090909105,-0.7474747474747474,6.7946291101155945,7.016924179431857,6.572334040799332
0.11111111111111116,-0.7474747474747474,6.820469673187286,7.042799657891334,6.598139688483237
0.1313131313131315,-0.7474747474747474,6.846434083160356,7.068814299824562,6.62405386649615
0.1515151515151516,-0.7474747474747474,6.872510965135055,7.094961081563778,6.650060848706332
0.1717171717171717,-0.7474747474747474,6.898688821908992,7.121233590174465,6.67614405364352
0.19191919191919204,-0.7474747474747474,6.924956042411041,7.147626033782907,6.702286051039175
0.21212121212121215,-0.7474747474747474,6.9513009102654095,7.174133250391582,6.7284685701392375
0.2323232323232325,-0.7474747474747474,6.977711612476834,7.200750714376714,6.754672510576953
0.2525252525252526,-0.7474747474747474,7.004176248228215,7.227474539810713,6.780877956645717
0.27272727272727293,-0.7474747474747474,7.030682837781219,7.254301479703294,6.8070641958591445
0.29292929292929304,-0.7474747474747474,7.0572193314709155,7.2812289201730165,6.8332097427688145
0.31313131313131315,-0.7474747474747474,7.083773618784679,7.30825486855508,6.859292369014279
0.3333333333333335,-0.7474747474747474,7.110333537516099,7.335377934476277,6.885289140555921
0.3535353535353536,-0.7474747474747474,7.136886882984101,7.362597302971927,6.911176462996274
0.3737373737373739,-0.7474747474747474,7.163421417307687,7.389912698822681,6.936930135792692
0.39393939393939403,-0.7474747474747474,7.189924878726285,7.417324341474483,6.962525415978087
0.41414141414141437,-0.7474747474747474,7.216384990956144,7.44483289009616,6.9879370918161285
0.4343434343434345,-0.7474747474747474,7.242789472572545,7.472439378630835,7.013139566514255
0.4545454545454546,-0.7474747474747474,7.269126046408079,7.5001451410509015,7.038106951765257
0.4747474747474749,-0.7474747474747474,7.29538244895693,7.527951727372572,7.062813170541289
0.49494949494949503,-0.7474747474747474,7.321546439775217,7.555860811441188,7.0872320681092456
0.5151515151515154,-0.7474747474747474,7.347605810867314,7.583874091925661,7.111337529808968
0.5353535353535355,-0.7474747474747474,7.373548396048369,7.611993188330233,7.135103603766504
0.5555555555555556,-0.7474747474747474,7.399362080272822,7.640219534273502,7.158504626272142
0.5757575757575759,-0.7474747474747474,7.425034808919252,7.668554270507095,7.181515347331408
0.595959595959596,-0.7474747474747474,7.4505545970215925,7.696998140384153,7.204111053659032
0.6161616161616164,-0.7474747474747474,7.475909538437017,7.725551390521551,7.226267686352483
0.6363636363636365,-0.7474747474747474,7.5010878149407185,7.754213679359054,7.247961950522383
0.6565656565656568,-0.7474747474747474,7.526077705238048,7.782983996056938,7.269171414419159
0.6767676767676769,-0.7474747474747474,7.5508675938846075,7.811860591846856,7.289874595922359
0.696969696969697,-0.7474747474747474,7.575445980104773,7.840840925494077,7.310051034715468
0.7171717171717173,-0.7474747474747474,7.599801486499536,7.869921623967752,7.32968134903132
0.7373737373737375,-0.7474747474747474,7.623922867634605,7.899098458809938,7.348747276459273
0.7575757575757578,-0.7474747474747474,7.6477990184997235,7.928366338140604,7.367231698858843
0.7777777777777779,-0.7474747474747474,7.671418982830651,7.957719313645422,7.38511865201588
0.7979797979797982,-0.7474747474747474,7.694771961284989,7.987150601405397,7.40239332116458
0.8181818181818183,-0.7474747474747474,7.717847319463734,8.016652615064606,7.41904202386286
0.8383838383838385,-0.7474747474747474,7.740634595770227,8.046217009494146,7.435052182046307
0.8585858585858588,-0.7474747474747474,7.76312350909853,8.07583473299554,7.450412285201518
0.8787878787878789,-0.7474747474747474,7.785303966343665,8.105496085999066,7.465111846688265
0.8989898989898992,-0.7474747474747474,7.807166069726017,8.135190784257581,7.479141355194451
0.9191919191919193,-0.7474747474747474,7.828700123922752,8.164908024665145,7.492492223180359
0.9393939393939394,-0.7474747474747474,7.849896642999278,8.194636552014504,7.505156733984052
0.9595959595959598,-0.7474747474747474,7.870746357133929,8.224364725224378,7.51712798904348
0.9797979797979799,-0.7474747474747474,7.89124021912943,8.254080581821778,7.5283998564370815
1.0,-0.7474747474747474,7.91136941070498,8.283771899709208,7.5389669217007516
-1.0,-0.7272727272727271,5.826915723928624,6.209671216077755,5.4441602317794935
-0.9797979797979798,-0.7272727272727271,5.835004910002435,6.20837756263446,5.461632257370409
-0.9595959595959596,-0.7272727272727271,5.843495279216699,6.207827241445284,5.479163316988115
-0.9393939393939394,-0.7272727272727271,5.852388618875658,6.2080250097363905,5.496752228014925
-0.9191919191919192,-0.7272727272727271,5.861686474433779,6.208974840265681,5.514398108601878
-0.898989898989899,-0.7272727272727271,5.8713901453630815,6.210679862952804,5.532100427773359
-0.8787878787878788,-0.7272727272727271,5.881500681207976,6.213142305623762,5.54985905679219
-0.8585858585858586,-0.7272727272727271,5.892018877833612,6.216363434985904,5.567674320681321
-0.8383838383838383,-0.7272727272727271,5.902945273874119,6.220343499169702,5.585547048578536
-0.8181818181818181,-0.7272727272727271,5.914280147386463,6.225081673322532,5.603478621450393
-0.797979797979798,-0.7272727272727271,5.92602351271582,6.230576009928978,5.621471015502662
-0.7777777777777778,-0.7272727272727271,5.93817511757777,6.236823395598997,5.6395268395565425
-0.7575757575757576,-0.7272727272727271,5.950734440362893,6.243819516102704,5.657649364623081
-0.7373737373737373,-0.7272727272727271,5.96370068766856,6.2515588313594215,5.675842543977698
-0.7171717171717171,-0.7272727272727271,5.977072792062987,6.2600345619667355,5.694111022159239
-0.696969696969697,-0.7272727272727271,5.9908494100860405,6.269238688574818,5.712460131597263
-0.6767676767676767,-0.7272727272727271,6.005028920491162,6.279161965106166,5.730895875876158
-0.6565656565656566,-0.7272727272727271,6.019609422732524,6.289793946387097,5.74942489907795
-0.6363636363636364,-0.7272727272727271,6.034588735701217,6.3011230302975045,5.768054441104929
-0.6161616161616161,-0.7272727272727271,6.049964396714063,6.313136514031702,5.7867922793964235
-0.5959595959595959,-0.7272727272727271,6.065733660758202,6.325820663572224,5.8056466579441794
-0.5757575757575757,-0.7272727272727271,6.08189349999465,6.339160794986007,5.824626205003293
-0.5555555555555556,-0.7272727272727271,6.098440603523206,6.353141365766023,5.843739841280389
-0.5353535353535352,-0.7272727272727271,6.115371377411391,6.367746074115084,5.862996680707697
-0.5151515151515151,-0.7272727272727271,6.132681944989318,6.382957963834215,5.88240592614442
-0.4949494949494949,-0.7272727272727271,6.150368147412259,6.3987595324229645,5.901976762401553
-0.4747474747474747,-0.7272727272727271,6.1684255444924325,6.415132839981771,5.921718249003094
-0.4545454545454545,-0.7272727272727271,6.186849415801134,6.432059616665283,5.941639214936984
-0.43434343434343425,-0.7272727272727271,6.2056347620418775,6.44952136664798,5.961748157435775
-0.41414141414141414,-0.7272727272727271,6.224776306695228,6.467499466830929,5.982053146559527
-0.3939393939393939,-0.7272727272727271,6.2442684979352645,6.4859752589210276,6.0025617369495015
-0.3737373737373737,-0.7272727272727271,6.264105510817705,6.504930133798033,6.023280887837378
-0.3535353535353535,-0.7272727272727271,6.2842812497389176,6.524345607515477,6.044216891962358
-0.33333333333333326,-0.7272727272727271,6.304789351165206,6.544203388567561,6.065375313762851
-0.31313131313131304,-0.7272727272727271,6.325623186630965,6.564485436422124,6.086760936839807
-0.2929292929292928,-0.7272727272727271,6.3467758660043385,6.585174011528314,6.108377720480363
-0.2727272727272727,-0.7272727272727271,6.368240241018386,6.606251717272206,6.130228764764565
-0.2525252525252525,-0.7272727272727271,6.390008909065677,6.627701534491546,6.1523162836398075
-0.23232323232323226,-0.7272727272727271,6.412074217253615,6.649506849306853,6.174641585200376
-0.21212121212121204,-0.7272727272727271,6.434428266717786,6.6716514750682805,6.197205058367292
-0.19191919191919182,-0.7272727272727271,6.457062917189996,6.6941196692921325,6.220006165087859
-0.1717171717171716,-0.7272727272727271,6.479969791817546,6.71689614641928,6.243043437215813
-0.1515151515151515,-0.7272727272727271,6.503140282229841,6.739966087251613,6.26631447720807
-0.13131313131313127,-0.7272727272727271,6.526565553848195,6.76331514583253,6.28981596186386
-0.11111111111111105,-0.7272727272727271,6.550236551434312,6.786929454512423,6.313543648356202
-0.09090909090909083,-0.7272727272727271,6.574144004872569,6.810795627844829,6.337492381900308
-0.07070707070707061,-0.7272727272727271,6.598278435181235,6.834900765890911,6.3616561044715585
-0.050505050505050386,-0.7272727272727271,6.622630160746804,6.8592324574418875,6.386027864051721
-0.030303030303030276,-0.7272727272727271,6.647189303776145,6.8837787835346536,6.410599824017636
-0.010101010101010055,-0.7272727272727271,6.671945796960199,6.908528321638768,6.435363272281631
0.010101010101010166,-0.7272727272727271,6.69688939034307,6.933470150699025,6.460308629987116
0.030303030303030498,-0.7272727272727271,6.722009658389879,6.958593857237398,6.485425459542361
0.05050505050505061,-0.7272727272727271,6.747296007246652,6.983889542566992,6.510702471926312
0.07070707070707072,-0.7272727272727271,6.7727376821851015,7.009347831112119,6.536127533258084
0.09090909090909105,-0.7272727272727271,6.798323775224991,7.034959879746949,6.561687670703033
0.11111111111111116,-0.7272727272727271,6.824043232926515,7.060717387981119,6.587369077871911
0.1313131313131315,-0.7272727272727271,6.849884864344952,7.086612608727963,6.613157119961942
0.1515151515151516,-0.7272727272727271,6.87583734913952,7.11263835931897,6.63903633896007
0.1717171717171717,-0.7272727272727271,6.90188924582822,7.138788032345844,6.664990459310595
0.19191919191919204,-0.7272727272727271,6.928029000180282,7.165055605798338,6.691002394562226
0.21212121212121215,-0.7272727272727271,6.954244953737644,7.19143565193181,6.717054255543477
0.2323232323232325,-0.7272727272727271,6.980525352456514,7.217923344182355,6.743127360730672
0.2525252525252526,-0.7272727272727271,7.006858355460339,7.2445144613806844,6.769202249539993
0.27272727272727293,-0.7272727272727271,7.033232043894804,7.2712053884905155,6.795258699299093
0.29292929292929304,-0.7272727272727271,7.059634429875858,7.297993112998522,6.821275746753195
0.31313131313131315,-0.7272727272727271,7.086053465521221,7.3248752161167205,6.847231714925722
0.3333333333333335,-0.7272727272727271,7.112477052056021,7.351849857903672,6.87310424620837
0.3535353535353536,-0.7272727272727271,7.1388930489829,7.378915755512261,6.898870342453539
0.3737373737373739,-0.7272727272727271,7.16528928330696,7.406072153773637,6.924506412840282
0.39393939393939403,-0.7272727272727271,7.191653558805781,7.4333187875323405,6.949988330079221
0.41414141414141437,-0.7272727272727271,7.217973665334676,7.460655835234856,6.975291495434496
0.4343434343434345,-0.7272727272727271,7.244237388157399,7.488083863552455,7.0003909127623425
0.4545454545454546,-0.7272727272727271,7.270432517292317,7.515603763057169,7.025261271527465
0.4747474747474749,-0.7272727272727271,7.29654685686413,7.543216675295758,7.049877038432502
0.49494949494949503,-0.7272727272727271,7.322568234451303,7.570923911934075,7.074212556968531
0.5151515151515154,-0.7272727272727271,7.34848451041916,7.598726867031524,7.098242153806797
0.5353535353535355,-0.7272727272727271,7.37428358722881,7.62662692382666,7.121940250630959
0.5555555555555556,-0.7272727272727271,7.399953418711991,7.654625357809682,7.145281479614301
0.5757575757575759,-0.7272727272727271,7.425482019301982,7.682723238077744,7.1682408005262195
0.595959595959596,-0.7272727272727271,7.450857473210784,7.710921329256535,7.190793617165034
0.6161616161616164,-0.7272727272727271,7.476067943543019,7.739219996359297,7.212915890726742
0.6363636363636365,-0.7272727272727271,7.501101681336608,7.767619114971911,7.234584247701305
0.6565656565656568,-0.7272727272727271,7.525947034521035,7.796117989080482,7.2557760799615885
0.6767676767676769,-0.7272727272727271,7.550592456783555,7.824715278620178,7.276469634946932
0.696969696969697,-0.7272727272727271,7.575026516334069,7.853408938515494,7.2966440941526445
0.7171717171717173,-0.7272727272727271,7.599237904559647,7.88219617056631,7.3162796385529845
0.7373737373737375,-0.7272727272727271,7.6232154445594675,7.911073389054763,7.335357500064172
0.7575757575757578,-0.7272727272727271,7.646948099551447,7.940036200478962,7.353859998623932
0.7777777777777779,-0.7272727272727271,7.6704249811418865,7.969079397259897,7.371770565023876
0.7979797979797982,-0.7272727272727271,7.693635357449463,7.998196964870272,7.389073750028655
0.8181818181818183,-0.7272727272727271,7.716568661075478,8.027382101349897,7.405755220801058
0.8383838383838385,-0.7272727272727271,7.739214496911995,8.056627247901437,7.4218017459225525
0.8585858585858588,-0.7272727272727271,7.761562649780196,8.085924128983018,7.437201170577374
0.8787878787878789,-0.7272727272727271,7.783603091891105,8.115263800176807,7.451942383605403
0.8989898989898992,-0.7272727272727271,7.805325990121301,8.144636702071889,7.466015278170714
0.9191919191919193,-0.7272727272727271,7.82672171309646,8.174032718396845,7.479410707796075
0.9393939393939394,-0.7272727272727271,7.847780838075655,8.2034412367684,7.49212043938291
0.9595959595959598,-0.7272727272727271,7.868494157629871,8.232851210551676,7.504137104708067
0.9797979797979799,-0.7272727272727271,7.88885268610812,8.262251220507668,7.515454151708572
1.0,-0.7272727272727271,7.9088476658852604,8.291629535137728,7.526065796632793
-1.0,-0.707070707070707,5.833754737542055,6.227482425659899,5.440027049424211
-0.9797979797979798,-0.707070707070707,5.8418506742443785,6.226379905124902,5.457321443363855
-0.9595959595959596,-0.707070707070707,5.850345444733683,6.226019471622568,5.474671417844798
-0.9393939393939394,-0.707070707070707,5.859240806985176,6.226405382950959,5.492076231019394
-0.9191919191919192,-0.707070707070707,5.868538278367375,6.227541067670021,5.50953548906473
-0.898989898989899,-0.707070707070707,5.878239131544645,6.2294290695682415,5.527049193521049
-0.8787878787878788,-0.707070707070707,5.888344390566139,6.232070992617628,5.544617788514649
-0.8585858585858586,-0.707070707070707,5.8988548271475985,6.235467447601666,5.562242206693531
-0.8383838383838383,-0.707070707070707,5.909770957151837,6.2396180017612695,5.579923912542404
-0.8181818181818181,-0.707070707070707,5.921093037274016,6.244521132921995,5.597664941626037
-0.797979797979798,-0.707070707070707,5.932821061937256,6.250174189640011,5.615467934234501
-0.7777777777777778,-0.707070707070707,5.9449547604040704,6.2565733589162305,5.63333616189191
-0.7575757575757576,-0.707070707070707,5.957493594108977,6.2637136429872715,5.651273545230682
-0.7373737373737373,-0.707070707070707,5.970436754217201,6.2715888465451695,5.6692846618892325
-0.7171717171717171,-0.707070707070707,5.983783159414383,6.2801915755626245,5.687374743266141
-0.696969696969697,-0.707070707070707,5.997531453931772,6.289513248588024,5.705549659275519
-0.6767676767676767,-0.707070707070707,6.011680005811313,6.299544121041276,5.723815890581351
-0.6565656565656566,-0.707070707070707,6.026226905414585,6.3102733226351875,5.742180488193983
-0.6363636363636364,-0.707070707070707,6.041169964179421,6.321688907617233,5.760651020741609
-0.6161616161616161,-0.707070707070707,6.056506713627733,6.333777917109638,5.779235510145828
-0.5959595959595959,-0.707070707070707,6.072234404627814,6.346526452396754,5.797942356858874
-0.5757575757575757,-0.707070707070707,6.088350006913923,6.359919757660833,5.8167802561670126
-0.5555555555555556,-0.707070707070707,6.104850208866029,6.373942310383565,5.835758107348494
-0.5353535353535352,-0.707070707070707,6.121731417551856,6.388577917403241,5.8548849177004705
-0.5151515151515151,-0.707070707070707,6.138989759033359,6.403809814536876,5.874169703529843
-0.4949494949494949,-0.707070707070707,6.156621078939511,6.419620767647373,5.893621390231649
-0.4747474747474747,-0.707070707070707,6.17462094330652,6.435993173116216,5.913248713496824
-0.4545454545454545,-0.707070707070707,6.192984639686888,6.452909155860665,5.933060123513112
-0.43434343434343425,-0.707070707070707,6.211707178527934,6.47035066325729,5.953063693798579
-0.41414141414141414,-0.707070707070707,6.230783294820246,6.488299553602093,5.9732670360384
-0.3939393939393939,-0.707070707070707,6.2502074500162665,6.506737678050432,5.993677221982101
-0.3737373737373737,-0.707070707070707,6.269973834218718,6.525646955264041,6.014300713173395
-0.3535353535353535,-0.707070707070707,6.290076368638468,6.5450094383694255,6.035143298907511
-0.33333333333333326,-0.707070707070707,6.310508708320763,6.564807373996615,6.056210042644912
-0.31313131313131304,-0.707070707070707,6.3312642451388665,6.5850232535283135,6.07750523674942
-0.2929292929292928,-0.707070707070707,6.352336111053383,6.605639856827079,6.099032365279687
-0.2727272727272727,-0.707070707070707,6.373717181635486,6.626640288904877,6.120794074366096
-0.2525252525252525,-0.707070707070707,6.39540007985182,6.64800801013762,6.142792149566019
-0.23232323232323226,-0.707070707070707,6.417377180108543,6.669726860680917,6.16502749953617
-0.21212121212121204,-0.707070707070707,6.43964061255167,6.691781079834046,6.1875001452692935
-0.19191919191919182,-0.707070707070707,6.462182267620441,6.71415532110396,6.210209214136921
-0.1717171717171716,-0.707070707070707,6.4849938008502725,6.736834663696671,6.233152938003874
-0.1515151515151515,-0.707070707070707,6.5080666379214085,6.759804621196112,6.256328654646705
-0.13131313131313127,-0.707070707070707,6.531391979949143,6.783051148065388,6.279732811832899
-0.11111111111111105,-0.707070707070707,6.554960809011043,6.806560644642405,6.303360973379681
-0.09090909090909083,-0.707070707070707,6.578763893906487,6.830319961157001,6.327207826655973
-0.07070707070707061,-0.707070707070707,6.60279179614338,6.854316401293066,6.351267190993695
-0.050505050505050386,-0.707070707070707,6.6270348761466344,6.878537725712304,6.375532026580965
-0.030303030303030276,-0.707070707070707,6.6514832996827575,6.902972155883712,6.399994443481803
-0.010101010101010055,-0.707070707070707,6.676127044494558,6.92760837851913,6.424645710469987
0.010101010101010166,-0.707070707070707,6.7009559071397495,6.952435550809085,6.449476263470414
0.030303030303030498,-0.707070707070707,6.725959510026828,6.977443306602921,6.474475713450736
0.05050505050505061,-0.707070707070707,6.751127308641623,7.002621763582717,6.499632853700529
0.07070707070707072,-0.707070707070707,6.776448598957261,7.027961531445109,6.524935666469413
0.09090909090909105,-0.707070707070707,6.801912525020411,7.053453720989303,6.550371329051519
0.11111111111111116,-0.707070707070707,6.827508086706251,7.079089953984641,6.575926219427861
0.1313131313131315,-0.707070707070707,6.853224147634336,7.1048623735630585,6.601585921705613
0.1515151515151516,-0.707070707070707,6.879049443237449,7.130763654872044,6.627335231602854
0.1717171717171717,-0.707070707070707,6.9049725889752995,7.156787015600341,6.653158162350258
0.19191919191919204,-0.707070707070707,6.9309820886846225,7.182926225938413,6.679037951430832
0.21212121212121215,-0.707070707070707,6.957066343057125,7.2091756174625345,6.704957068651716
0.2323232323232325,-0.707070707070707,6.9832136582365605,7.235530090375257,6.730897226097864
0.2525252525252526,-0.707070707070707,7.0094122545260795,7.261985118436072,6.756839390616087
0.27272727272727293,-0.707070707070707,7.03565027519672,7.2885367509156005,6.78276379947784
0.29292929292929304,-0.707070707070707,7.061915795387898,7.315181610817126,6.80864997995867
0.31313131313131315,-0.707070707070707,7.088196831090613,7.341916888628504,6.834476773552723
0.3333333333333335,-0.707070707070707,7.114481348203865,7.368740330813406,6.860222365594325
0.3535353535353536,-0.707070707070707,7.140757271654789,7.395650222328777,6.885864320980802
0.3737373737373739,-0.707070707070707,7.1670124945729565,7.422645362466535,6.911379626679378
0.39393939393939403,-0.707070707070707,7.193234887509005,7.449725033429673,6.936744741588337
0.41414141414141437,-0.707070707070707,7.219412307687961,7.4768889611713245,6.961935654204597
0.4343434343434345,-0.707070707070707,7.245532608287418,7.5041372682007985,6.986927948374037
0.4545454545454546,-0.707070707070707,7.271583647730669,7.531470418275454,7.011696877185884
0.4747474747474749,-0.707070707070707,7.297553298985029,7.558889153134063,7.036217444835995
0.49494949494949503,-0.707070707070707,7.3234294588553865,7.5863944217259585,7.060464495984815
0.5151515151515154,-0.707070707070707,7.349200057263125,7.613987302671565,7.084412811854684
0.5353535353535355,-0.707070707070707,7.3748530665006395,7.641668921024965,7.108037211976314
0.5555555555555556,-0.707070707070707,7.400376510451521,7.6694403606847645,7.131312660218277
0.5757575757575759,-0.707070707070707,7.425758473766675,7.697302574100183,7.154214373433167
0.595959595959596,-0.707070707070707,7.450987110986658,7.725256291122812,7.176717930850503
0.6161616161616164,-0.707070707070707,7.476050655600595,7.753301929036582,7.198799382164608
0.6363636363636365,-0.707070707070707,7.500937429032028,7.781439505849368,7.220435352214688
0.6565656565656568,-0.707070707070707,7.525635849542356,7.809668558965464,7.241603140119247
0.6767676767676769,-0.707070707070707,7.5501344410423865,7.837988071191723,7.26228081089305
0.696969696969697,-0.707070707070707,7.574421841802776,7.8663964058558395,7.2824472777497125
0.7171717171717173,-0.707070707070707,7.59848681305432,7.89489125253807,7.30208237357057
0.7373737373737375,-0.707070707070707,7.622318247469058,7.923469584504671,7.321166910433444
0.7575757575757578,-0.707070707070707,7.645905177513412,7.952127628587234,7.33968272643959
0.7777777777777779,-0.707070707070707,7.669236783664713,7.98086084777203,7.357612719557396
0.7979797979797982,-0.707070707070707,7.692302402482683,8.009663936369293,7.374940868596073
0.8181818181818183,-0.707070707070707,7.715091534527572,8.03853082721543,7.391652241839712
0.8383838383838385,-0.707070707070707,7.737593852116933,8.067454710033047,7.407732994200819
0.8585858585858588,-0.707070707070707,7.759799206913125,8.096428059769522,7.423170354056728
0.8787878787878789,-0.707070707070707,7.7816976373339575,8.125442673557165,7.43795260111075
0.8989898989898992,-0.707070707070707,7.803279375779127,8.154489714781676,7.452069036776578
0.9191919191919193,-0.707070707070707,7.824534855665123,8.183559762717014,7.4655099486132315
0.9393939393939394,-0.707070707070707,7.8454547182619425,8.212642866187636,7.478266570336249
0.9595959595959598,-0.707070707070707,7.866029819324728,8.241728599804942,7.490331038844514
0.9797979797979799,-0.707070707070707,7.8862512355141465,8.270806121432878,7.501696349595414
1.0,-0.707070707070707,7.90611027059927,8.299864229712757,7.512356311485783
-1.0,-0.6868686868686869,5.840606651727315,6.245881982802443,5.435331320652187
-0.9797979797979798,-0.6868686868686869,5.848707957032439,6.24497314700762,5.452442767057258
-0.9595959595959596,-0.6868686868686869,5.857205708677707,6.2448044801802425,5.469606937175172
-0.9393939393939394,-0.6868686868686869,5.866101635353555,6.245379712936156,5.486823557770954
-0.9191919191919192,-0.6868686868686869,5.8753972264117715,6.246701708731308,5.504092744092235
-0.898989898989899,-0.6868686868686869,5.885093727803403,6.248772412342557,5.521415043264248
-0.8787878787878788,-0.6868686868686869,5.895192138202222,6.25159280009204,5.5387914763124035
-0.8585858585858586,-0.6868686868686869,5.9056932053200315,6.255162833026023,5.55622357761404
-0.8383838383838383,-0.6868686868686869,5.916597422419738,6.2594814143377695,5.573713430501706
-0.8181818181818181,-0.6868686868686869,5.927905025032138,6.264546352393086,5.59126369767119
-0.797979797979798,-0.6868686868686869,5.939615987881983,6.270354330728693,5.608877645035274
-0.7777777777777778,-0.6868686868686869,5.951730022028762,6.276900886325702,5.626559157731823
-0.7575757575757576,-0.6868686868686869,5.964246572227432,6.28418039737708,5.644312747077784
-0.7373737373737373,-0.6868686868686869,5.97716481451418,6.292186081545931,5.662143547482429
-0.7171717171717171,-0.6868686868686869,5.990483654021802,6.300910005525845,5.68005730251776
-0.696969696969697,-0.6868686868686869,6.004201723029382,6.310343106352562,5.698060339706203
-0.6767676767676767,-0.6868686868686869,6.0183173792505364,6.320475224639249,5.716159533861824
-0.6565656565656566,-0.6868686868686869,6.032828704364079,6.331295149493217,5.734362259234942
-0.6363636363636364,-0.6868686868686869,6.047733502791116,6.342790674533077,5.752676331049155
-0.6161616161616161,-0.6868686868686869,6.063029300721859,6.354948664056174,5.7711099373875445
-0.5959595959595959,-0.6868686868686869,6.0787133453954105,6.367755128098028,5.789671562692793
-0.5757575757575757,-0.6868686868686869,6.094782604635508,6.381195304842367,5.808369904428649
-0.5555555555555556,-0.6868686868686869,6.111233766644743,6.395253748684884,5.827213784604601
-0.5353535353535352,-0.6868686868686869,6.128063240059659,6.409914422089043,5.846212058030275
-0.5151515151515151,-0.6868686868686869,6.145267154268756,6.425160789385218,5.8653735191522935
-0.4949494949494949,-0.6868686868686869,6.162841359995082,6.440975910674078,5.884706809316086
-0.4747474747474747,-0.6868686868686869,6.180781430144778,6.457342534145198,5.904220326144358
-0.4545454545454545,-0.6868686868686869,6.19908266092286,6.474243185265166,5.923922136580554
-0.43434343434343425,-0.6868686868686869,6.217740073216676,6.491660251540559,5.943819894892794
-0.41414141414141414,-0.6868686868686869,6.236748414247838,6.509576061795985,5.963920766699691
-0.3939393939393939,-0.6868686868686869,6.256102159492452,6.527972959178638,5.984231359806267
-0.3737373737373737,-0.6868686868686869,6.275795514869639,6.546833367371539,6.004757662367739
-0.3535353535353535,-0.6868686868686869,6.295822419197707,6.566139849728014,6.0255049886674
-0.33333333333333326,-0.6868686868686869,6.31617654691709,6.5858751612980475,6.046477932536132
-0.31313131313131304,-0.6868686868686869,6.336851311078896,6.606022293895679,6.067680328262114
-0.2929292929292928,-0.6868686868686869,6.357839866597515,6.6265645145211565,6.089115218673873
-0.2727272727272727,-0.6868686868686869,6.379135113765427,6.647485397608857,6.110784829921998
-0.2525252525252525,-0.6868686868686869,6.400729702027902,6.668768851628951,6.132690552426852
-0.23232323232323226,-0.6868686868686869,6.422616034015235,6.69039914067503,6.154832927355439
-0.21212121212121204,-0.6868686868686869,6.444786269829493,6.712360901691527,6.177211637967458
-0.19191919191919182,-0.6868686868686869,6.467232331582716,6.734639157976018,6.199825505189414
-0.1717171717171716,-0.6868686868686869,6.48994590818291,6.757219329656028,6.222672486709792
-0.1515151515151515,-0.6868686868686869,6.512918460364143,6.780087241732181,6.245749678996106
-0.13131313131313127,-0.6868686868686869,6.536141225956507,6.803229130299781,6.2690533216132325
-0.11111111111111105,-0.6868686868686869,6.559605225391501,6.826631647490288,6.292578803292715
-0.09090909090909083,-0.6868686868686869,6.583301267438066,6.850281865610669,6.316320669265463
-0.07070707070707061,-0.6868686868686869,6.607219955164212,6.87416728092592,6.340272629402505
-0.050505050505050386,-0.6868686868686869,6.631351692118824,6.898275817446669,6.364427566790979
-0.030303030303030276,-0.6868686868686869,6.655686688728008,6.92259583102366,6.388777546432356
-0.010101010101010055,-0.6868686868686869,6.680214968900083,6.9471161140034585,6.413313823796708
0.010101010101010166,-0.6868686868686869,6.704926376832877,6.971825900618377,6.438026853047377
0.030303030303030498,-0.6868686868686869,6.729810584016922,6.996714873220757,6.462906294813086
0.05050505050505061,-0.6868686868686869,6.754857096427781,7.02177316943716,6.487941023418402
0.07070707070707072,-0.6868686868686869,6.780055261900491,7.046991390212953,6.513119133588028
0.09090909090909105,-0.6868686868686869,6.805394277678814,7.072360608682406,6.538427946675222
0.11111111111111116,-0.6868686868686869,6.830863198131931,7.097872379749739,6.5638540165141235
0.1313131313131315,-0.6868686868686869,6.856450942630697,7.123518750162763,6.589383135098631
0.1515151515151516,-0.6868686868686869,6.882146303575726,7.149292268827579,6.615000338323873
0.1717171717171717,-0.6868686868686869,6.9079379545689585,7.17518599706216,6.640689912075757
0.19191919191919204,-0.6868686868686869,6.933814458720557,7.201193518367586,6.666435399073527
0.21212121212121215,-0.6868686868686869,6.959764277082492,7.2273089473181145,6.692219606846869
0.2323232323232325,-0.6868686868686869,6.985775777200196,7.253526937021621,6.718024617378771
0.2525252525252526,-0.6868686868686869,7.011837241773438,7.279842684633179,6.743831798913696
0.27272727272727293,-0.6868686868686869,7.037936877417336,7.306251934286063,6.769621820548609
0.29292929292929304,-0.6868686868686869,7.064062823514521,7.332750976812538,6.795374670216504
0.31313131313131315,-0.6868686868686869,7.090203161148995,7.359336645598318,6.821069676699673
0.3333333333333335,-0.6868686868686869,7.11634592211251,7.386006307862061,6.846685536362958
0.3535353535353536,-0.6868686868686869,7.142479097973823,7.4127578507377,6.872200345209945
0.3737373737373739,-0.6868686868686869,7.168590649201356,7.439589661505716,6.897591636896996
0.39393939393939403,-0.6868686868686869,7.19466851432962,7.466500601434291,6.922836427224949
0.41414141414141437,-0.6868686868686869,7.2207006191596115,7.493489972753392,6.947911265565831
0.4343434343434345,-0.6868686868686869,7.246674885983603,7.520557478447274,6.972792293519933
0.4545454545454546,-0.6868686868686869,7.272579242824353,7.547703174705027,6.997455310943679
0.4747474747474749,-0.6868686868686869,7.298401632679038,7.574927416057278,7.021875849300798
0.49494949494949503,-0.6868686868686869,7.324130022758073,7.6022307934793245,7.0460292520368215
0.5151515151515154,-0.6868686868686869,7.349752413709018,7.629614065974813,7.069890761443222
0.5353535353535355,-0.6868686868686869,7.375256848815732,7.657078086427584,7.09343561120388
0.5555555555555556,-0.6868686868686869,7.400631423163045,7.68462372276641,7.11663912355968
0.5757575757575759,-0.6868686868686869,7.425864292757216,7.712251775753515,7.139476809760916
0.595959595959596,-0.6868686868686869,7.450943683592561,7.739962894902798,7.161924472282323
0.6161616161616164,-0.6868686868686869,7.475857900654541,7.767757494235402,7.183958307073679
0.6363636363636365,-0.6868686868686869,7.500595336849971,7.7956356696884646,7.205555004011477
0.6565656565656568,-0.6868686868686869,7.5251444818547775,7.823597120017807,7.226691843691748
0.6767676767676769,-0.6868686868686869,7.549493930870074,7.8516410730328845,7.247346788707264
0.696969696969697,-0.6868686868686869,7.573632393277415,7.879766218861737,7.267498567693093
0.7171717171717173,-0.6868686868686869,7.597548701184046,7.907970651754919,7.287126750613172
0.7373737373737375,-0.6868686868686869,7.621231817849412,7.936251821678382,7.306211814020442
0.7575757575757578,-0.6868686868686869,7.644670845984032,7.9646064966249215,7.324735195343142
0.7777777777777779,-0.6868686868686869,7.667855035912207,7.993030736216981,7.342679335607433
0.7979797979797982,-0.6868686868686869,7.6907737935902505,8.02151987680803,7.360027710372471
0.8181818181818183,-0.6868686868686869,7.713416688471864,8.050068527935952,7.376764849007776
0.8383838383838385,-0.6868686868686869,7.735773461212798,8.078670579612647,7.392876342812948
0.8585858585858588,-0.6868686868686869,7.75783403120691,8.107319219694523,7.408348842719296
0.8787878787878789,-0.6868686868686869,7.779588503946107,8.13600696027698,7.423170047615233
0.8989898989898992,-0.6868686868686869,7.801027178196759,8.164725671928293,7.437328684465226
0.9191919191919193,-0.6868686868686869,7.822140552985576,8.193466624440168,7.450814481530983
0.9393939393939394,-0.6868686868686869,7.842919334387982,8.222220532732274,7.4636181360436895
0.9595959595959598,-0.6868686868686869,7.863354442112485,8.250977606565067,7.475731277659901
0.9797979797979799,-0.6868686868686869,7.8834370158746605,8.279727602754559,7.4871464289947625
1.0,-0.6868686868686869,7.903158421554692,8.308459878711929,7.497856964397456
-1.0,-0.6666666666666665,5.847469150150753,6.264848993499788,5.430089306801719
-0.9797979797979798,-0.6666666666666665,5.855574442146506,6.2641350052082725,5.447013879084739
-0.9595959595959596,-0.6666666666666665,5.86407375579586,6.264158590348799,5.463988921242921
-0.9393939393939394,-0.6666666666666665,5.872968790558479,6.264922935591164,5.481014645525795
-0.9191919191919192,-0.6666666666666665,5.88226100784791,6.266430330027788,5.498091685668031
-0.898989898989899,-0.6666666666666665,5.891951627005114,6.268682118558443,5.515221135451785
-0.8787878787878788,-0.6666666666666665,5.902041621456665,6.271678658143359,5.532404584769972
-0.8585858585858586,-0.6666666666666665,5.912531715063766,6.275419278070343,5.549644152057189
-0.8383838383838383,-0.6666666666666665,5.923422378668164,6.279902245439101,5.566942511897227
-0.8181818181818181,-0.6666666666666665,5.934713826840563,6.285124737073665,5.58430291660746
-0.797979797979798,-0.6666666666666665,5.946406014837302,6.291082819012086,5.601729210662517
-0.7777777777777778,-0.6666666666666665,5.95849863577063,6.2977714346383555,5.619225836902905
-0.7575757575757576,-0.6666666666666665,5.970991117997725,6.305184402366875,5.636797833628576
-0.7373737373737373,-0.6666666666666665,5.983882622733468,6.3133144235676575,5.654450821899278
-0.7171717171717171,-0.6666666666666665,5.997172041891645,6.3221531011874585,5.672190982595831
-0.696969696969697,-0.6666666666666665,6.010857996159139,6.331690969210383,5.690025023107895
-0.6767676767676767,-0.6666666666666665,6.024938833307277,6.341917532817283,5.707960133797271
-0.6565656565656566,-0.6666666666666665,6.039412626744343,6.352821318748328,5.726003934740358
-0.6363636363636364,-0.6666666666666665,6.054277174313004,6.364389935099524,5.744164413526484
-0.6161616161616161,-0.6666666666666665,6.069529997336071,6.376610139471835,5.762449855200306
-0.5959595959595959,-0.6666666666666665,6.085168339913741,6.389467914189295,5.780868765638187
-0.5757575757575757,-0.6666666666666665,6.101189168475298,6.402948547076698,5.799429789873899
-0.5555555555555556,-0.6666666666666665,6.117589171587739,6.41703671620563,5.818141626969848
-0.5353535353535352,-0.6666666666666665,6.134364760023812,6.431716576968065,5.837012943079558
-0.5151515151515151,-0.6666666666666665,6.151512067091213,6.4469718498111295,5.856052284371296
-0.4949494949494949,-0.6666666666666665,6.16902694922491,6.46278590711399,5.875267991335829
-0.4747474747474747,-0.6666666666666665,6.186904986843791,6.479141857770878,5.894668115916704
-0.4545454545454545,-0.6666666666666665,6.205141485472742,6.496022628240221,5.914260342705264
-0.43434343434343425,-0.6666666666666665,6.223731477130984,6.513411039038428,5.934051915223541
-0.41414141414141414,-0.6666666666666665,6.2426697219869975,6.531289875856485,5.95404956811751
-0.3939393939393939,-0.6666666666666665,6.261950710280164,6.549641954740748,5.97425946581958
-0.3737373737373737,-0.6666666666666665,6.281568664508993,6.568450180965495,5.99468714805249
-0.3535353535353535,-0.6666666666666665,6.301517541885192,6.587697601462988,6.015337482307396
-0.33333333333333326,-0.6666666666666665,6.321791037052951,6.607367450858557,6.0362146232473455
-0.31313131313131304,-0.6666666666666665,6.342382585071962,6.627443191289614,6.0573219788543105
-0.2929292929292928,-0.6666666666666665,6.363285364662864,6.647908546364825,6.078662182960903
-0.2727272727272727,-0.6666666666666665,6.384492301713075,6.668747529693942,6.100237073732208
-0.2525252525252525,-0.6666666666666665,6.405996073040911,6.689944468476265,6.122047677605558
-0.23232323232323226,-0.6666666666666665,6.427789110415425,6.71148402273722,6.14409419809363
-0.21212121212121204,-0.6666666666666665,6.449863604829037,6.733351200771502,6.166376008886572
-0.19191919191919182,-0.6666666666666665,6.47221151101997,6.755531371385595,6.188891650654345
-0.1717171717171716,-0.6666666666666665,6.494824552240737,6.778010273521839,6.211638830959635
-0.1515151515151515,-0.6666666666666665,6.517694225269043,6.800774023815338,6.234614426722748
-0.13131313131313127,-0.6666666666666665,6.54081180565691,6.823809122578535,6.257814488735285
-0.11111111111111105,-0.6666666666666665,6.564168353213504,6.847102458729492,6.281234247697516
-0.09090909090909083,-0.6666666666666665,6.587754717717051,6.870641314040621,6.30486812139348
-0.07070707070707061,-0.6666666666666665,6.611561544850678,6.894413367121564,6.328709722579792
-0.050505050505050386,-0.6666666666666665,6.635579282356823,6.918406697434414,6.352751867279232
-0.030303030303030276,-0.6666666666666665,6.659798186404694,6.942609789621747,6.376986583187641
-0.010101010101010055,-0.6666666666666665,6.6842083281646785,6.967011538344129,6.401405117985228
0.010101010101010166,-0.6666666666666665,6.708799600583723,6.991601253802727,6.42599794736472
0.030303030303030498,-0.6666666666666665,6.733561725354974,7.016368668018069,6.450754782691879
0.05050505050505061,-0.6666666666666665,6.758484260075186,7.041303941958296,6.4756645781920765
0.07070707070707072,-0.6666666666666665,6.783556605582754,7.0663976734559375,6.50071553770957
0.09090909090909105,-0.6666666666666665,6.808768013469255,7.091640905895259,6.52589512104325
0.11111111111111116,-0.6666666666666665,6.834107593756966,7.117025137527594,6.551190049986338
0.1313131313131315,-0.6666666666666665,6.859564322734817,7.142542331261074,6.57658631420856
0.1515151515151516,-0.6666666666666665,6.885127050944648,7.16818492467513,6.602069177214166
0.1717171717171717,-0.6666666666666665,6.910784511310006,7.193945840017247,6.627623182602766
0.19191919191919204,-0.6666666666666665,6.936525327398864,7.219818493791862,6.6532321610058665
0.21212121212121215,-0.6666666666666665,6.9623380218120285,7.245796805621,6.6788792380030575
0.2323232323232325,-0.6666666666666665,6.988211024688467,7.271875205872942,6.704546843503992
0.2525252525252526,-0.6666666666666665,7.014132682318841,7.298048641610378,6.730216723027303
0.27272727272727293,-0.6666666666666665,7.040091265858195,7.32431258032008,6.755869951396311
0.29292929292929304,-0.6666666666666665,7.066074980128814,7.350663010851858,6.78148694940577
0.31313131313131315,-0.6666666666666665,7.092071972503949,7.377096440994759,6.8070475040131395
0.3333333333333335,-0.6666666666666665,7.118070341863204,7.403609891074525,6.832530792651883
0.3535353535353536,-0.6666666666666665,7.144058147609983,7.430200882994621,6.857915412225346
0.3737373737373739,-0.6666666666666665,7.1700234187417236,7.456867424146483,6.883179413336964
0.39393939393939403,-0.6666666666666665,7.195954162963096,7.483607985673719,6.908300340252473
0.41414141414141437,-0.6666666666666665,7.221838375832703,7.510421474641681,6.933255277023725
0.4343434343434345,-0.6666666666666665,7.247664049933471,7.537307199788135,6.958020900078807
0.4545454545454546,-0.6666666666666665,7.273419184057124,7.564264830624538,6.98257353748971
0.4747474747474749,-0.6666666666666665,7.299091792392827,7.591294349864315,7.0068892349213385
0.49494949494949503,-0.6666666666666665,7.3246699137104265,7.618395999296059,7.030943828124794
0.5151515151515154,-0.6666666666666665,7.350141620528382,7.64557021947005,7.054713021586714
0.5353535353535355,-0.6666666666666665,7.375495028256771,7.672817583758915,7.078172472754627
0.5555555555555556,-0.6666666666666665,7.400718304305576,7.700138727587835,7.101297881023316
0.5757575757575759,-0.6666666666666665,7.425799677148646,7.727534273881701,7.124065080415591
0.595959595959596,-0.6666666666666665,7.450727445333695,7.755004755935891,7.146450134731499
0.6161616161616164,-0.6666666666666665,7.4754899864288795,7.782550539142249,7.16842943371551
0.6363636363636365,-0.6666666666666665,7.500075765896403,7.810171743098922,7.189979788693884
0.6565656565656568,-0.6666666666666665,7.524473345883865,7.837868165733469,7.211078526034261
0.6767676767676769,-0.6666666666666665,7.548671393924089,7.865639211086439,7.231703576761738
0.696969696969697,-0.6666666666666665,7.572658691534331,7.893483822327019,7.251833560741643
0.7171717171717173,-0.6666666666666665,7.596424142705828,7.921400421494782,7.271447863916874
0.7373737373737375,-0.6666666666666665,7.619956782274856,7.949386857236491,7.29052670731322
0.7575757575757578,-0.6666666666666665,7.64324578416669,7.977440361604871,7.309051206728509
0.7777777777777779,-0.6666666666666665,7.666280469503782,8.00555751667771,7.327003422329853
0.7979797979797982,-0.6666666666666665,7.689050314569981,8.033734231472263,7.3443663976677
0.8181818181818183,-0.6666666666666665,7.711544958622515,8.061965729288172,7.361124187956857
0.8383838383838385,-0.6666666666666665,7.733754211543876,8.090246545319268,7.377261877768484
0.8585858585858588,-0.6666666666666665,7.755668061325781,8.11857053408606,7.392765588565501
0.8787878787878789,-0.6666666666666665,7.777276681377794,8.146930885973381,7.407622476782206
0.8989898989898992,-0.6666666666666665,7.798570437653172,8.17532015196574,7.421820723340605
0.9191919191919193,-0.6666666666666665,7.819539895585034,8.203730275530095,7.435349515639974
0.9393939393939394,-0.6666666666666665,7.840175826825957,8.23215263047351,7.448199023178404
0.9595959595959598,-0.6666666666666665,7.860469215784451,8.260578063576045,7.460360367992856
0.9797979797979799,-0.6666666666666665,7.880411265952091,8.288996940810549,7.471825591093633
1.0,-0.6666666666666665,7.899993406015245,8.317399195986507,7.482587616043982
-1.0,-0.6464646464646464,5.854339935075491,6.284361651596348,5.424318218554634
-0.9797979797979798,-0.6464646464646464,5.862447832628509,6.283842435506064,5.4410532297509535
-0.9595959595959596,-0.6464646464646464,5.870947290771699,6.284057533007826,5.4578370485355725
-0.9393939393939394,-0.6464646464646464,5.879839979797638,6.285009580504994,5.474670379090282
-0.9191919191919192,-0.6464646464646464,5.8891273332693075,6.286700294118645,5.49155437241997
-0.898989898989899,-0.6464646464646464,5.898810544029462,6.2891304286112675,5.508490659447656
-0.8787878787878788,-0.6464646464646464,5.908890560393844,6.292299740103506,5.525481380684181
-0.8585858585858586,-0.6464646464646464,5.919368082534153,6.296206953647316,5.54252921142099
-0.8383838383838383,-0.6464646464646464,5.930243559056845,6.300849736728411,5.559637381385279
-0.8181818181818181,-0.6464646464646464,5.94151718378347,6.306224679724344,5.576809687842597
-0.797979797979798,-0.6464646464646464,5.953188892738075,6.31232728425696,5.594050501219191
-0.7777777777777778,-0.6464646464646464,5.965258361347037,6.319151960250615,5.6113647624434595
-0.7575757575757576,-0.6464646464646464,5.97772500185651,6.326692032320861,5.628757971392159
-0.7373737373737373,-0.6464646464646464,5.990587960972267,6.334939755909706,5.646236166034828
-0.7171717171717171,-0.6464646464646464,6.003846117726824,6.3438863433312305,5.663805892122418
-0.696969696969697,-0.6464646464646464,6.017498081578111,6.353521999622646,5.681474163533577
-0.6767676767676767,-0.6464646464646464,6.031542190743959,6.363835967818075,5.699248413669843
-0.6565656565656566,-0.6464646464646464,6.045976510776463,6.374816582990723,5.717136438562203
-0.6363636363636364,-0.6464646464646464,6.060798833379659,6.38645133417554,5.735146332583778
-0.6161616161616161,-0.6464646464646464,6.076006675474167,6.398726933039889,5.753286417908445
-0.5959595959595959,-0.6464646464646464,6.0915972785118395,6.411629388031603,5.771565168992076
-0.5757575757575757,-0.6464646464646464,6.107567608043274,6.4251440825920145,5.789991133494533
-0.5555555555555556,-0.6464646464646464,6.1239143535407505,6.439255855983254,5.808572851098247
-0.5353535353535352,-0.6464646464646464,6.140633928478929,6.453949085255378,5.82731877170248
-0.5151515151515151,-0.6464646464646464,6.157722470675229,6.469207766946651,5.846237174403807
-0.4949494949494949,-0.6464646464646464,6.175175842891549,6.4850155972068775,5.86533608857622
-0.4747474747474747,-0.6464646464646464,6.192989633698771,6.501356049176925,5.884623218220616
-0.4545454545454545,-0.6464646464646464,6.2111591586050094,6.518212446614359,5.90410587059566
-0.43434343434343425,-0.6464646464646464,6.229679461448382,6.535568032971618,5.9237908899251455
-0.41414141414141414,-0.6464646464646464,6.248545316054701,6.553406035306829,5.943684596802572
-0.3939393939393939,-0.6464646464646464,6.267751228160204,6.571709722610914,5.963792733709495
-0.3737373737373737,-0.6464646464646464,6.287291437599072,6.590462458337211,5.984120416860933
-0.3535353535353535,-0.6464646464646464,6.307159920755115,6.609647747070698,6.004672094439533
-0.33333333333333326,-0.6464646464646464,6.3273503932768715,6.629249275439554,6.0254515111141895
-0.31313131313131304,-0.6464646464646464,6.347856313054772,6.649250947498811,6.046461678610732
-0.2929292929292928,-0.6464646464646464,6.368670883458919,6.66963691491591,6.0677048520019286
-0.2727272727272727,-0.6464646464646464,6.389787056835532,6.690391602368295,6.089182511302769
-0.2525252525252525,-0.6464646464646464,6.411197538259905,6.711499728627995,6.110895347891814
-0.23232323232323226,-0.6464646464646464,6.432894789543367,6.732946323829138,6.132843255257596
-0.21212121212121204,-0.6464646464646464,6.454871033491316,6.754716743441002,6.15502532354163
-0.19191919191919182,-0.6464646464646464,6.477118258409234,6.7767966794731676,6.177439837345301
-0.1717171717171716,-0.6464646464646464,6.499628222853166,6.7991721694093314,6.200084276297
-0.1515151515151515,-0.6464646464646464,6.5223924606207895,6.821829603363004,6.222955317878575
-0.13131313131313127,-0.6464646464646464,6.545402285979079,6.844755729905049,6.246048842053108
-0.11111111111111105,-0.6464646464646464,6.56864879912397,6.867937660975479,6.269359937272461
-0.09090909090909083,-0.6464646464646464,6.5921228918674935,6.8913628762539,6.292882907481087
-0.07070707070707061,-0.6464646464646464,6.615815253547098,6.915019227314195,6.316611279780002
-0.050505050505050386,-0.6464646464646464,6.63971637715209,6.938894941851269,6.340537812452911
-0.030303030303030276,-0.6464646464646464,6.663816565661324,6.962978628194955,6.364654503127692
-0.010101010101010055,-0.6464646464646464,6.688105938586533,6.987259280322495,6.388952596850571
0.010101010101010166,-0.6464646464646464,6.712574438714843,7.0117262834708995,6.413422593958787
0.030303030303030498,-0.6464646464646464,6.737211839044215,7.036369420476967,6.438054257611463
0.05050505050505061,-0.6464646464646464,6.762007749905129,7.061178878854131,6.462836620956127
0.07070707070707072,-0.6464646464646464,6.7869516262614615,7.086145258607154,6.4877579939157695
0.09090909090909105,-0.6464646464646464,6.812032775183475,7.11125958074636,6.51280596962059
0.11111111111111116,-0.6464646464646464,6.837240363485434,7.136513296368414,6.537967430602454
0.1313131313131315,-0.6464646464646464,6.8625634255203085,7.161898296183132,6.563228554857485
0.1515151515151516,-0.6464646464646464,6.8879908711235425,7.187406920263709,6.588574821983376
0.1717171717171717,-0.6464646464646464,6.913511493698096,7.21303196778927,6.613991019606923
0.19191919191919204,-0.6464646464646464,6.939113978432243,7.238766706476598,6.639461250387887
0.21212121212121215,-0.6464646464646464,6.964786910641915,7.264604881363119,6.664968939920711
0.2323232323232325,-0.6464646464646464,6.99051878422886,7.290540722556102,6.6904968459016185
0.2525252525252526,-0.6464646464646464,7.0162980102459604,7.316568951518928,6.716027068972993
0.27272727272727293,-0.6464646464646464,7.042112925560706,7.342684785426434,6.741541065694977
0.29292929292929304,-0.6464646464646464,7.067951801607929,7.368883939098586,6.767019664117273
0.31313131313131315,-0.6464646464646464,7.093802853222518,7.3951626239903625,6.792443082454673
0.3333333333333335,-0.6464646464646464,7.119654247542863,7.421517543704123,6.817790951381603
0.3535353535353536,-0.6464646464646464,7.1454941129757366,7.44794588549543,6.843042340456043
0.3737373737373739,-0.6464646464646464,7.171310548213104,7.47444530726059,6.868175789165619
0.39393939393939403,-0.6464646464646464,7.197091631291325,7.501013919521524,6.8931693430611265
0.41414141414141437,-0.6464646464646464,7.222825428683199,7.52765026200301,6.918000595363389
0.4343434343434345,-0.6464646464646464,7.248500004413157,7.554353274438701,6.942646734387613
0.4545454545454546,-0.6464646464646464,7.274103429186074,7.5811222613933635,6.967084596978785
0.4747474747474749,-0.6464646464646464,7.299623789519798,7.607956850987527,6.9912907280520695
0.49494949494949503,-0.6464646464646464,7.325049196871916,7.634856947560743,7.015241446183089
0.5151515151515154,-0.6464646464646464,7.350367796750923,7.66182267851593,7.038912914985917
0.5353535353535355,-0.6464646464646464,7.375567777802146,7.6888543357230095,7.062281219881282
0.5555555555555556,-0.6464646464646464,7.400637380858891,7.715952312118714,7.085322449599068
0.5757575757575759,-0.6464646464646464,7.425564907948987,7.743117034278691,7.108012781619283
0.595959595959596,-0.6464646464646464,7.4503387312474825,7.770348891964787,7.130328570530178
0.6161616161616164,-0.6464646464646464,7.47494730196572,7.797648165815939,7.152246438115501
0.6363636363636365,-0.6464646464646464,7.499379159167682,7.825014954473431,7.173743363861933
0.6565656565656568,-0.6464646464646464,7.523622938504095,7.85244910254446,7.194796774463731
0.6767676767676769,-0.6464646464646464,7.547667380855243,7.879950130865754,7.215384630844732
0.696969696969697,-0.6464646464646464,7.571501340873354,7.907517170507124,7.235485511239584
0.7171717171717173,-0.6464646464646464,7.595113795415735,7.935148901907492,7.255078688923978
0.7373737373737375,-0.6464646464646464,7.6184938518596566,7.962843500420551,7.274144203298762
0.7575757575757578,-0.6464646464646464,7.641630756290661,7.990598589362065,7.2926629232192575
0.7777777777777779,-0.6464646464646464,7.664513901555497,8.018411201455732,7.310616601655262
0.7979797979797982,-0.6464646464646464,7.687132835171715,8.046277749304677,7.327987921038752
0.8181818181818183,-0.6464646464646464,7.70947726708555,8.074194005273837,7.344760528897262
0.8383838383838385,-0.6464646464646464,7.731537077270399,8.102155090863622,7.360919063677177
0.8585858585858588,-0.6464646464646464,7.753302323158104,8.130155475407767,7.376449170908442
0.8787878787878789,-0.6464646464646464,7.774763246895565,8.158188983676297,7.391337510114834
0.8989898989898992,-0.6464646464646464,7.795910282419532,8.186248811753753,7.405571753085312
0.9191919191919193,-0.6464646464646464,7.816734062342468,8.214327550365594,7.419140574319343
0.9393939393939394,-0.6464646464646464,7.837225424642805,8.242417214734006,7.432033634551603
0.9595959595959598,-0.6464646464646464,7.857375419153085,8.27050927991729,7.44424155838888
0.9797979797979799,-0.6464646464646464,7.877175313839671,8.29859472057851,7.455755907100831
1.0,-0.6464646464646464,7.896616600868207,8.326664054111207,7.466569147625206
-1.0,-0.6262626262626261,5.8612167285982215,6.304397538178036,5.418035919018407
-0.9797979797979798,-0.6262626262626261,5.869325852017031,6.30407193476685,5.434579769267212
-0.9595959595959596,-0.6262626262626261,5.877824039457318,6.304476748012003,5.451171330902633
-0.9393939393939394,-0.6262626262626261,5.886712932117712,6.305614067146637,5.467811797088787
-0.9191919191919192,-0.6262626262626261,5.895993935807294,6.307485046001455,5.4845028256131325
-0.898989898989899,-0.6262626262626261,5.905668216991107,6.3100898678226045,5.50124656615961
-0.8787878787878788,-0.6262626262626261,5.915736699018481,6.313427714613878,5.518045683423084
-0.8585858585858586,-0.6262626262626261,5.926200058540184,6.317496741955739,5.534903375124629
-0.8383838383838383,-0.6262626262626261,5.937058722120324,6.322294060210522,5.551823384030126
-0.8181818181818181,-0.6262626262626261,5.948312863048719,6.327815722963504,5.568810003133934
-0.797979797979798,-0.6262626262626261,5.959962398359145,6.334056723412578,5.585868073305711
-0.7777777777777778,-0.6262626262626261,5.972006986058905,6.341010999290399,5.6030029728274116
-0.7575757575757576,-0.6262626262626261,5.984446022574671,6.348671446693267,5.620220598456076
-0.7373737373737373,-0.6262626262626261,5.997278640419633,6.357029942992583,5.6375273378466835
-0.7171717171717171,-0.6262626262626261,6.01050370608642,6.3660773787675575,5.654930033405283
-0.696969696969697,-0.6262626262626261,6.024119818170335,6.37580369845758,5.6724359378830895
-0.6767676767676767,-0.6262626262626261,6.038125305727073,6.386197949190776,5.69005266226337
-0.6565656565656566,-0.6262626262626261,6.052518226868709,6.397248337033862,5.707788116703555
-0.6363636363636364,-0.6262626262626261,6.067296367601756,6.408942289705789,5.725650445497723
-0.6161616161616161,-0.6262626262626261,6.082457240910567,6.421266524651704,5.743647957169429
-0.5959595959595959,-0.6262626262626261,6.097998086089247,6.43420712123402,5.761789050944475
-0.5757575757575757,-0.6262626262626261,6.1139158683249075,6.447749595765125,5.78008214088469
-0.5555555555555556,-0.6262626262626261,6.130207278534753,6.461878978055593,5.798535579013913
-0.5353535353535352,-0.6262626262626261,6.146868733459307,6.476579888211683,5.817157578706931
-0.5151515151515151,-0.6262626262626261,6.163896376013696,6.491836612459777,5.835956139567615
-0.4949494949494949,-0.6262626262626261,6.181286075898678,6.507633176907439,5.854938974889916
-0.4747474747474747,-0.6262626262626261,6.199033430472661,6.5239534182878405,5.874113442657482
-0.4545454545454545,-0.6262626262626261,6.21713376588589,6.540781050872015,5.893486480899766
-0.43434343434343425,-0.6262626262626261,6.235582138477374,6.558099728935258,5.9130645480194906
-0.41414141414141414,-0.6262626262626261,6.254373336435076,6.575893104311223,5.932853568558929
-0.3939393939393939,-0.6262626262626261,6.273501881719322,6.5941448787535135,5.9528588846851305
-0.3737373737373737,-0.6262626262626261,6.2929620322492825,6.612838850966832,5.973085213531733
-0.3535353535353535,-0.6262626262626261,6.312747784351921,6.63195895832854,5.993536610375302
-0.33333333333333326,-0.6262626262626261,6.332852875472496,6.651489313428849,6.0142164375161435
-0.31313131313131304,-0.6262626262626261,6.353270787145453,6.671414235684069,6.035127338606837
-0.2929292929292928,-0.6262626262626261,6.37399474822403,6.691718278331285,6.056271218116775
-0.2727272727272727,-0.6262626262626261,6.395017738366925,6.712386251200415,6.077649225533436
-0.2525252525252525,-0.6262626262626261,6.416332491779574,6.733403239687943,6.099261743871205
-0.23232323232323226,-0.6262626262626261,6.437931501207725,6.754754620392512,6.121108382022938
-0.21212121212121204,-0.6262626262626261,6.459807022180311,6.776426073870291,6.143187970490332
-0.19191919191919182,-0.6262626262626261,6.481951077498571,6.798403594982452,6.165498560014689
-0.1717171717171716,-0.6262626262626261,6.504355461967846,6.8206735012695106,6.188037422666181
-0.1515151515151515,-0.6262626262626261,6.527011747368289,6.843222439796312,6.210801054940266
-0.13131313131313127,-0.6262626262626261,6.549911287660455,6.8660373928529586,6.233785182467952
-0.11111111111111105,-0.6262626262626261,6.5730452244211826,6.889105682881287,6.256984765961078
-0.09090909090909083,-0.6262626262626261,6.596404492505203,6.912414976953917,6.28039400805649
-0.07070707070707061,-0.6262626262626261,6.619979825927455,6.935953291093231,6.304006360761679
-0.050505050505050386,-0.6262626262626261,6.643761763960674,6.959708994670735,6.327814533250613
-0.030303030303030276,-0.6262626262626261,6.667740657442824,6.983670815104539,6.351810499781109
-0.010101010101010055,-0.6262626262626261,6.691906675288431,7.0078278429981085,6.375985507578753
0.010101010101010166,-0.6262626262626261,6.716249811197644,7.032169537856822,6.400330084538465
0.030303030303030498,-0.6262626262626261,6.74075989055671,7.056685734446339,6.424834046667081
0.05050505050505061,-0.6262626262626261,6.765426577523138,7.081366649843558,6.449486505202719
0.07070707070707072,-0.6262626262626261,6.790239382288712,7.106202891147508,6.474275873429916
0.09090909090909105,-0.6262626262626261,6.815187668513085,7.13118546382888,6.49918987319729
0.11111111111111116,-0.6262626262626261,6.8402606609207535,7.1563057806111425,6.524215541230364
0.1313131313131315,-0.6262626262626261,6.865447453053689,7.181555670745934,6.549339235361445
0.1515151515151516,-0.6262626262626261,6.89073701517183,7.206927389525982,6.574546640817677
0.1717171717171717,-0.6262626262626261,6.916118202293518,7.232413627790175,6.599822776796861
0.19191919191919204,-0.6262626262626261,6.9415797623675894,7.258007521189503,6.625152003545676
0.21212121212121215,-0.6262626262626261,6.967110344568766,7.283702658887957,6.650518030249575
0.2323232323232325,-0.6262626262626261,6.992698507707858,7.30949309137175,6.675903924043966
0.2525252525252526,-0.6262626262626261,7.018332728747985,7.335373336995531,6.7012921205004385
0.27272727272727293,-0.6262626262626261,7.04400141141803,7.361338386829166,6.726664436006894
0.29292929292929304,-0.6262626262626261,7.069692894914371,7.387383707398592,6.75200208243015
0.31313131313131315,-0.6262626262626261,7.095395462681677,7.4135052408326,6.777285684530754
0.3333333333333335,-0.6262626262626261,7.121097351263677,7.439699401957672,6.8024953005696815
0.3535353535353536,-0.6262626262626261,7.146786759214516,7.465963071862695,6.827610446566337
0.3737373737373739,-0.6262626262626261,7.172451856061317,7.492293587454453,6.85261012466818
0.39393939393939403,-0.6262626262626261,7.198080791308527,7.5186887265908116,6.877472856026243
0.41414141414141437,-0.6262626262626261,7.2236617034744395,7.545146688372399,6.90217671857648
0.4343434343434345,-0.6262626262626261,7.249182729150385,7.57166606827537,6.9266993900254
0.4545454545454546,-0.6262626262626261,7.274632012072978,7.5982458278668155,6.95101819627914
0.4747474747474749,-0.6262626262626261,7.299997712199699,7.624885258969328,6.97511016543007
0.49494949494949503,-0.6262626262626261,7.325268014778398,7.651583942248786,6.998952087308011
0.5151515151515154,-0.6262626262626261,7.350431139400756,7.678341700345637,7.022520578455875
0.5353535353535355,-0.6262626262626261,7.375475349030475,7.705158545840868,7.045792152220083
0.5555555555555556,-0.6262626262626261,7.400388958996256,7.7320346244940215,7.068743293498491
0.5757575757575759,-0.6262626262626261,7.425160345940332,7.758970154391844,7.091350537488821
0.595959595959596,-0.6262626262626261,7.449777956712882,7.785965361787675,7.113590551638089
0.6161616161616164,-0.6262626262626261,7.474230317202956,7.813020414585057,7.135440219820855
0.6363636363636365,-0.6262626262626261,7.498506041096699,7.840135354567884,7.156876727625515
0.6565656565656568,-0.6262626262626261,7.522593838553463,7.867310029557777,7.177877647549148
0.6767676767676769,-0.6262626262626261,7.546482524790878,7.894544026782688,7.198421022799069
0.696969696969697,-0.6262626262626261,7.570161028569689,7.9218366087557595,7.218485448383619
0.7171717171717173,-0.6262626262626261,7.593618400569665,7.949186652941403,7.238050148197926
0.7373737373737375,-0.6262626262626261,7.6168438216477385,7.976592596427351,7.257095046868126
0.7575757575757578,-0.6262626262626261,7.639826610969853,8.004052386707835,7.275600835231869
0.7777777777777779,-0.6262626262626261,7.662556234008062,8.031563439506664,7.29354902850946
0.7979797979797982,-0.6262626262626261,7.685022310394773,8.059122604403525,7.31092201638602
0.8181818181818183,-0.6262626262626261,7.707214621625954,8.086726138778834,7.327703104473073
0.8383838383838385,-0.6262626262626261,7.729123118605543,8.1143696903776,7.343876546833485
0.8585858585858588,-0.6262626262626261,7.750737929023446,8.142048288542185,7.359427569504707
0.8787878787878789,-0.6262626262626261,7.77204936455961,8.16975634393349,7.37434238518573
0.8989898989898992,-0.6262626262626261,7.793047927907131,8.197487656358096,7.388608199456167
0.9191919191919193,-0.6262626262626261,7.813724319607323,8.225235430114891,7.402213209099756
0.9393939393939394,-0.6262626262626261,7.834069444690099,8.252992296142645,7.415146593237553
0.9595959595959598,-0.6262626262626261,7.85407441911324,8.280750340129266,7.4273984980972125
0.9797979797979799,-0.6262626262626261,7.873730575994324,8.308501135661311,7.438960016327338
1.0,-0.6262626262626261,7.893029471629331,8.336235781473855,7.449823161784807
-1.0,-0.606060606060606,5.868097273858887,6.324933877382664,5.4112606703351105
-0.9797979797979798,-0.606060606060606,5.876206245554461,6.324799793785581,5.427612697323341
-0.9595959595959596,-0.606060606060606,5.88470175007729,6.325391630443585,5.4440118697109945
-0.9393939393939394,-0.606060606060606,5.893585399614614,6.326710940640382,5.460459858588846
-0.9191919191919192,-0.606060606060606,5.902858572327208,6.328758334308201,5.476958810346215
-0.898989898989899,-0.606060606060606,5.912522408431235,6.331533448857304,5.493511368005166
-0.8787878787878788,-0.606060606060606,5.922577806461935,6.335034925072871,5.510120687850999
-0.8585858585858586,-0.606060606060606,5.933025419725103,6.339260388888473,5.526790450561734
-0.8383838383838383,-0.606060606060606,5.9438656529422955,6.344206439792861,5.5435248660917305
-0.8181818181818181,-0.606060606060606,5.955098659095309,6.349868646529353,5.560328671661266
-0.797979797979798,-0.606060606060606,5.966724336475464,6.35624155059506,5.577207122355867
-0.7777777777777778,-0.606060606060606,5.978742325942946,6.3633186779219795,5.5941659739639125
-0.7575757575757576,-0.606060606060606,5.991152008401216,6.371092558894009,5.611211457908423
-0.7373737373737373,-0.606060606060606,6.003952502491366,6.379554756693879,5.628350248288853
-0.7171717171717171,-0.606060606060606,6.017142662511023,6.388695903728202,5.645589421293844
-0.696969696969697,-0.606060606060606,6.030721076562136,6.398505745702218,5.662936407422054
-0.6767676767676767,-0.606060606060606,6.044686064931809,6.4089731926884115,5.680398937175206
-0.6565656565656566,-0.606060606060606,6.059035678710013,6.420086376387526,5.6979849810325005
-0.6363636363636364,-0.606060606060606,6.073767698647897,6.431832712609197,5.715702684686597
-0.6161616161616161,-0.606060606060606,6.088879634259878,6.444198967902777,5.733560300616979
-0.5959595959595959,-0.606060606060606,6.10436872317274,6.457171329192649,5.751566117152832
-0.5757575757575757,-0.606060606060606,6.120231930724503,6.470735475245005,5.769728386204002
-0.5555555555555556,-0.606060606060606,6.1364659498154825,6.484876648802507,5.788055250828458
-0.5353535353535352,-0.606060606060606,6.153067201013914,6.499579728278587,5.806554673749241
-0.5151515151515151,-0.606060606060606,6.170031832917935,6.514829297986204,5.825234367849666
-0.4949494949494949,-0.606060606060606,6.187355722775655,6.530609715978072,5.844101729573238
-0.4747474747474747,-0.606060606060606,6.205034477364519,6.546905178730611,5.8631637759984265
-0.4545454545454545,-0.606060606060606,6.223063434131166,6.563699782020015,5.882427086242318
-0.43434343434343425,-0.606060606060606,6.241437662592183,6.58097757751593,5.9018977476684364
-0.41414141414141414,-0.606060606060606,6.260151965996482,6.598722624747276,5.921581307245689
-0.3939393939393939,-0.606060606060606,6.279200883249112,6.616919038257234,5.941482728240991
-0.3737373737373737,-0.606060606060606,6.298578691096297,6.635551029883747,5.961606352308847
-0.3535353535353535,-0.606060606060606,6.3182794065713095,6.654602946219957,5.981955866922662
-0.33333333333333326,-0.606060606060606,6.338296789699927,6.674059301426005,6.00253427797385
-0.31313131313131304,-0.606060606060606,6.358624346464629,6.693904805624295,6.023343887304963
-0.2929292929292928,-0.606060606060606,6.3792553320257115,6.714124389196271,6.044386274855152
-0.2727272727272727,-0.606060606060606,6.400182754197522,6.734703223339319,6.065662285055725
-0.2525252525252525,-0.606060606060606,6.421399377177723,6.755626737270611,6.087172017084835
-0.23232323232323226,-0.606060606060606,6.442897725526883,6.776880632501364,6.108914818552402
-0.21212121212121204,-0.606060606060606,6.464670088395721,6.798450894580053,6.130889282211389
-0.19191919191919182,-0.606060606060606,6.486708523996716,6.82032380273002,6.153093245263412
-0.1717171717171716,-0.606060606060606,6.509004864316754,6.8424859377807925,6.175523790852716
-0.1515151515151515,-0.606060606060606,6.531550720066835,6.8649241887581445,6.198177251375525
-0.13131313131313127,-0.606060606060606,6.554337485864972,6.887625758504603,6.22104921322534
-0.11111111111111105,-0.606060606060606,6.577356345647666,6.9105781686261185,6.2441345226692135
-0.09090909090909083,-0.606060606060606,6.600598278305451,6.933769264079654,6.267427292531249
-0.07070707070707061,-0.606060606060606,6.6240540635373915,6.957187217638619,6.2909209094361636
-0.050505050505050386,-0.606060606060606,6.647714287919293,6.980820534452047,6.31460804138654
-0.030303030303030276,-0.606060606060606,6.671569351180082,7.004658056894834,6.338480645465331
-0.010101010101010055,-0.606060606060606,6.695609472680505,7.028688969825032,6.362529975535978
0.010101010101010166,-0.606060606060606,6.7198246980880185,7.052902806380183,6.386746589795854
0.030303030303030498,-0.606060606060606,6.744204906241505,7.077289454356412,6.411120358126597
0.05050505050505061,-0.606060606060606,6.768739816199298,7.101839163218176,6.435640469180421
0.07070707070707072,-0.606060606060606,6.7934189944634165,7.126542551728743,6.46029543719809
0.09090909090909105,-0.606060606060606,6.818231862373155,7.15139061613653,6.48507310860978
0.11111111111111116,-0.606060606060606,6.843167703660538,7.176374738874527,6.509960668446549
0.1313131313131315,-0.606060606060606,6.868215672160133,7.201486697612919,6.5349446467073475
0.1515151515151516,-0.606060606060606,6.89336479966546,7.226718674538896,6.560010924792024
0.1717171717171717,-0.606060606060606,6.918604003924047,7.252063265649748,6.585144742198346
0.19191919191919204,-0.606060606060606,6.943922096762944,7.277513489844082,6.610330703681806
0.21212121212121215,-0.606060606060606,6.969307792336453,7.30306279752987,6.635552787143036
0.2323232323232325,-0.606060606060606,6.9947497154874085,7.328705078463332,6.660794352511485
0.2525252525252526,-0.606060606060606,7.020236410213605,7.354434668466944,6.686038151960266
0.27272727272727293,-0.606060606060606,7.045756348230336,7.380246354679564,6.7112663417811085
0.29292929292929304,-0.606060606060606,7.071297937620286,7.406135378934248,6.736460496306323
0.31313131313131315,-0.606060606060606,7.096849531561597,7.432097438858262,6.761601624264932
0.3333333333333335,-0.606060606060606,7.1223994371251305,7.458128686279589,6.786670187970672
0.3535353535353536,-0.606060606060606,7.147935924131384,7.4842257224967295,6.811646125766039
0.3737373737373739,-0.606060606060606,7.173447234058094,7.5103855900082594,6.836508878107929
0.39393939393939403,-0.606060606060606,7.198921588988787,7.5366057602798655,6.8612374176977085
0.41414141414141437,-0.606060606060606,7.224347200592989,7.562884117202718,6.88581028398326
0.4343434343434345,-0.606060606060606,7.24971227912856,7.589218935900895,6.910205622356225
0.4545454545454546,-0.606060606060606,7.275005042456541,7.615608856661076,6.934401228252005
0.4747474747474749,-0.606060606060606,7.300213725059053,7.64205285378742,6.958374596330686
0.49494949494949503,-0.606060606060606,7.325326587050548,7.668550199342634,6.982102974758463
0.5151515151515154,-0.606060606060606,7.35033192317296,7.695100421810836,7.005563424535084
0.5353535353535355,-0.606060606060606,7.37521807176514,7.721703259872924,7.028732883657356
0.5555555555555556,-0.606060606060606,7.399973423697098,7.748358611627431,7.051588235766765
0.5757575757575759,-0.606060606060606,7.424586431259536,7.77506647972664,7.074106382792433
0.595959595959596,-0.606060606060606,7.449045616999289,7.801826913071465,7.096264320927113
0.6161616161616164,-0.606060606060606,7.473339582491369,7.828639945826971,7.118039219155767
0.6363636363636365,-0.606060606060606,7.497457017038219,7.855505534673087,7.13940849940335
0.6565656565656568,-0.606060606060606,7.521386706287197,7.882423495312535,7.160349917261859
0.6767676767676769,-0.606060606060606,7.54511754075707,7.909393439323724,7.1808416421904155
0.696969696969697,-0.606060606060606,7.568638524264651,7.936414712527675,7.200862336001627
0.7171717171717173,-0.606060606060606,7.591938782242778,7.963486336022436,7.22039122846312
0.7373737373737375,-0.606060606060606,7.615007569940955,7.990606951018249,7.239408188863662
0.7575757575757578,-0.606060606060606,7.637834280500153,8.017774768548392,7.257893792451913
0.7777777777777779,-0.606060606060606,7.6604084528933685,8.044987524989587,7.275829380797149
0.7979797979797982,-0.606060606060606,7.682719779723893,8.07224244421376,7.293197115234027
0.8181818181818183,-0.606060606060606,7.704758114873195,8.09953620699323,7.309980022753161
0.8383838383838385,-0.606060606060606,7.726513480990725,8.126864928092944,7.326162033888505
0.8585858585858588,-0.606060606060606,7.747976076817949,8.154224141283194,7.3417280123527044
0.8787878787878789,-0.606060606060606,7.76913628433941,8.181608792277554,7.356663776401266
0.8989898989898992,-0.606060606060606,7.7899846757535665,8.209013239436388,7.370956112070745
0.9191919191919193,-0.606060606060606,7.810512020256532,8.236431261844547,7.384592778668516
0.9393939393939394,-0.606060606060606,7.830709290632108,8.263856074259477,7.397562507004739
0.9595959595959598,-0.606060606060606,7.85056766964171,8.291280348265056,7.409854991018363
0.9797979797979799,-0.606060606060606,7.8700785562079485,8.318696238875209,7.421460873540689
1.0,-0.606060606060606,7.889233571386141,8.346095415781441,7.432371726990842
-1.0,-0.5858585858585856,5.874979336222641,6.345947750208408,5.404010922236873
-0.9797979797979798,-0.5858585858585856,5.883086781365721,6.346002303853368,5.420171258878074
-0.9595959595959596,-0.5858585858585856,5.891578194403824,6.346777726656437,5.436378662151211
-0.9393939393939394,-0.5858585858585856,5.900455158604554,6.34827505388092,5.4526352633281885
-0.9191919191919192,-0.5858585858585856,5.909719024594702,6.350494376043873,5.468943673145532
-0.898989898989899,-0.5858585858585856,5.919370906478648,6.353434815683618,5.485306997273679
-0.8787878787878788,-0.5858585858585856,5.929411678137594,6.35709450954666,5.501728846728528
-0.8585858585858586,-0.5858585858585856,5.939841969715546,6.361470596871142,5.5182133425599496
-0.8383838383838383,-0.5858585858585856,5.950662164297948,6.366559214357967,5.5347651142379295
-0.8181818181818181,-0.5858585858585856,5.9618723947884416,6.372355498314024,5.5513892912628595
-0.797979797979798,-0.5858585858585856,5.973472540989279,6.3788535943039015,5.568091487674657
-0.7777777777777778,-0.5858585858585856,5.985462226890516,6.386046674491372,5.58487777928966
-0.7575757575757576,-0.5858585858585856,5.997840818173056,6.3939269626775666,5.601754673668545
-0.7373737373737373,-0.5858585858585856,6.010607419930325,6.40248576685431,5.618729073006341
-0.7171717171717171,-0.5858585858585856,6.02376087461308,6.411713518906385,5.635808230319775
-0.696969696969697,-0.5858585858585856,6.037299760201807,6.421599820937622,5.652999699465992
-0.6767676767676767,-0.5858585858585856,6.051222388610663,6.432133497510549,5.670311279710777
-0.6565656565656566,-0.5858585858585856,6.06552680432689,6.443302652964845,5.6877509556889345
-0.6363636363636364,-0.5858585858585856,6.080210783289238,6.455094732892895,5.705326833685581
-0.6161616161616161,-0.5858585858585856,6.095271832008752,6.467496588737702,5.723047075279802
-0.5959595959595959,-0.5858585858585856,6.110707186934895,6.480494544474238,5.740919829395551
-0.5757575757575757,-0.5858585858585856,6.12651381406991,6.494074464324156,5.758953163815664
-0.5555555555555556,-0.5858585858585856,6.142688408833726,6.508221820476618,5.777154997190833
-0.5353535353535352,-0.5858585858585856,6.159227396181777,6.522921759862982,5.795533032500572
-0.5151515151515151,-0.5858585858585856,6.176126930977508,6.538159169120959,5.8140946928340576
-0.4949494949494949,-0.5858585858585856,6.193382898621268,6.553918736983349,5.832847060259186
-0.4747474747474747,-0.5858585858585856,6.210990915936779,6.570185013460526,5.851796818413031
-0.4545454545454545,-0.5858585858585856,6.228946332316336,6.5869424653079305,5.870950199324741
-0.43434343434343425,-0.5858585858585856,6.247244231125213,6.604175527417785,5.890312934832642
-0.41414141414141414,-0.5858585858585856,6.2658794313658515,6.6218686498732655,5.909890212858437
-0.3939393939393939,-0.5858585858585856,6.284846489601697,6.640006340569633,5.929686638633761
-0.3737373737373737,-0.5858585858585856,6.3041397021406,6.658573203373935,5.949706200907265
-0.3535353535353535,-0.5858585858585856,6.323753107477016,6.67755397192214,5.969952243031892
-0.33333333333333326,-0.5858585858585856,6.343680488992245,6.696933539228344,5.990427438756146
-0.31313131313131304,-0.5858585858585856,6.363915377911358,6.7166969833464085,6.011133772476307
-0.2929292929292928,-0.5858585858585856,6.384451056515405,6.736829589369396,6.032072523661414
-0.2727272727272727,-0.5858585858585856,6.405280561606853,6.757316868115458,6.053244255098248
-0.2525252525252525,-0.5858585858585856,6.42639668822622,6.778144571846256,6.074648804606183
-0.23232323232323226,-0.5858585858585856,6.447791993617289,6.799298707393155,6.096285279841424
-0.21212121212121204,-0.5858585858585856,6.469458801438139,6.820765547064587,6.1181520558116915
-0.19191919191919182,-0.5858585858585856,6.491389206214785,6.842531637705431,6.1402467747241385
-0.1717171717171716,-0.5858585858585856,6.5135750780339725,6.864583808259171,6.162566347808774
-0.1515151515151515,-0.5858585858585856,6.5360080674714585,6.886909176166058,6.185106958776859
-0.13131313131313127,-0.5858585858585856,6.5586796107515175,6.909495152926987,6.207864068576048
-0.11111111111111105,-0.5858585858585856,6.581580935133484,6.932329449081665,6.230832421185303
-0.09090909090909083,-0.5858585858585856,6.604703064520544,6.955400078902468,6.254006050138621
-0.07070707070707061,-0.5858585858585856,6.628036825285785,6.978695364988145,6.277378285583426
-0.050505050505050386,-0.5858585858585856,6.651572852310383,7.0022039429770055,6.30094176164376
-0.030303030303030276,-0.5858585858585856,6.675301595228234,7.0259147665153785,6.324688423941089
-0.010101010101010055,-0.5858585858585856,6.699213324871349,7.049817112636133,6.348609537106564
0.010101010101010166,-0.5858585858585856,6.723298139909855,7.073900587601844,6.372695692217866
0.030303030303030498,-0.5858585858585856,6.7475459736802925,7.098155133314758,6.396936814045827
0.05050505050505061,-0.5858585858585856,6.771946601195639,7.122571034285418,6.42132216810586
0.07070707070707072,-0.5858585858585856,6.7964896463301985,7.147138925166368,6.4458403674940286
0.09090909090909105,-0.5858585858585856,6.821164589172296,7.171849798814183,6.47047937953041
0.11111111111111116,-0.5858585858585856,6.845960773537522,7.196695014801798,6.495226532273246
0.1313131313131315,-0.5858585858585856,6.870867414634953,7.221666308273961,6.520068520995944
0.1515151515151516,-0.5858585858585856,6.895873606878694,7.24675579900664,6.544991414750748
0.1717171717171717,-0.5858585858585856,6.920968331836728,7.271956000496514,6.569980663176942
0.19191919191919204,-0.5858585858585856,6.946140466309158,7.297259828887265,6.595021103731051
0.21212121212121215,-0.5858585858585856,6.971378790527323,7.3226606114667865,6.62009696958786
0.2323232323232325,-0.5858585858585856,6.996671996465547,7.348152094501955,6.645191898429138
0.2525252525252526,-0.5858585858585856,7.022008696256789,7.373728450084753,6.670288942428824
0.27272727272727293,-0.5858585858585856,7.047377430703539,7.399384281680829,6.695370579726248
0.29292929292929304,-0.5858585858585856,7.072766677875043,7.425114628027608,6.720418727722477
0.31313131313131315,-0.5858585858585856,7.098164861781857,7.45091496501345,6.745414758550265
0.3333333333333335,-0.5858585858585856,7.1235603611186615,7.476781205165146,6.770339517072177
0.3535353535353536,-0.5858585858585856,7.1489415180661,7.502709694348289,6.795173341783911
0.3737373737373739,-0.5858585858585856,7.1742966471424445,7.528697205309477,6.819896088975412
0.39393939393939403,-0.5858585858585856,7.199614044095604,7.5547409276871536,6.8444871605040545
0.41414141414141437,-0.5858585858585856,7.224881994826237,7.580838454142758,6.8689255355097165
0.4343434343434345,-0.5858585858585856,7.2500887843323385,7.606987762323152,6.893189806341525
0.4545454545454546,-0.5858585858585856,7.275222705665974,7.63318719239097,6.917258218940978
0.4747474747474749,-0.5858585858585856,7.300272068892567,7.6594354199490695,6.941108717836064
0.49494949494949503,-0.5858585858585856,7.32522521004324,7.685731424258963,6.964718995827518
0.5151515151515154,-0.5858585858585856,7.350070500050752,7.7120744517536,6.988066548347903
0.5353535353535355,-0.5858585858585856,7.37479635365948,7.738463974962021,7.01112873235694
0.5555555555555556,-0.5858585858585856,7.399391238300061,7.76489964707364,7.033882829526482
0.5757575757575759,-0.5858585858585856,7.4238436829192285,7.791381252515169,7.056306113323288
0.595959595959596,-0.5858585858585856,7.448142286755533,7.817908654025978,7.0783759194850875
0.6161616161616164,-0.5858585858585856,7.472275728051658,7.84448173688257,7.100069719220746
0.6363636363636365,-0.5858585858585856,7.496232772694114,7.871100350991139,7.1213651943970895
0.6565656565656568,-0.5858585858585856,7.52000228277123,7.897764251741821,7.14224031380064
0.6767676767676769,-0.5858585858585856,7.543573225040442,7.924473040548455,7.162673409532428
0.696969696969697,-0.5858585858585856,7.5669346792960255,7.9512261060932525,7.182643252498798
0.7171717171717173,-0.5858585858585856,7.590075846628451,7.978022567326386,7.202129125930515
0.7373737373737375,-0.5858585858585856,7.612986057566857,8.004861219248106,7.221110895885608
0.7575757575757578,-0.5858585858585856,7.635654780096144,8.031740482485041,7.239569077707246
0.7777777777777779,-0.5858585858585856,7.658071627540369,8.058658357591293,7.257484897489445
0.7979797979797982,-0.5858585858585856,7.6802263663044235,8.085612384895207,7.274840347713639
0.8181818181818183,-0.5858585858585856,7.702108923466012,8.112599610574135,7.2916182363578885
0.8383838383838385,-0.5858585858585856,7.723709394210169,8.139616559502059,7.307802228918279
0.8585858585858588,-0.5858585858585856,7.745018049098921,8.16665921520847,7.323376882989372
0.8787878787878789,-0.5858585858585856,7.766025341168659,8.193723007127545,7.338327675209772
0.8989898989898992,-0.5858585858585856,7.786721912848233,8.22080280512859,7.352641020567875
0.9191919191919193,-0.5858585858585856,7.807098602690858,8.24789292114046,7.366304284241256
0.9393939393939394,-0.5858585858585856,7.827146451913339,8.274987117522933,7.3793057863037435
0.9595959595959598,-0.5858585858585856,7.846856710736095,8.302078621712354,7.391634799759836
0.9797979797979799,-0.5858585858585856,7.8662208445181,8.32916014654014,7.40328154249606
1.0,-0.5858585858585856,7.885230539680747,8.356223915545623,7.414237163815871
-1.0,-0.5656565656565655,5.8818607044330005,6.367416269337574,5.396305139528427
-0.9797979797979798,-0.5656565656565655,5.889965251607863,6.36765592143494,5.412274581780785
-0.9595959595959596,-0.5656565656565655,5.898451168902195,6.368610885986367,5.428291451818023
-0.9393939393939394,-0.5656565656565655,5.907320010764787,6.370281703436642,5.444358318092932
-0.9191919191919192,-0.5656565656565655,5.916573100411369,6.372667973912175,5.4604782269105625
-0.898989898989899,-0.5656565656565655,5.926211525979711,6.375768339692756,5.476654712266666
-0.8787878787878788,-0.5656565656565655,5.936236136864602,6.379580473287089,5.4928918004421154
-0.8585858585858586,-0.5656565656565655,5.946647540238469,6.384101071672031,5.509194008804906
-0.8383838383838383,-0.5656565656565655,5.957446097763603,6.389325857118794,5.525566338408411
-0.8181818181818181,-0.5656565656565655,5.9686319225013245,6.395249584938392,5.542014260064257
-0.797979797979798,-0.5656565656565655,5.980204876023573,6.4018660583322085,5.558543693714938
-0.7777777777777778,-0.5656565656565655,5.992164565732101,6.409168150369488,5.575160981094714
-0.7575757575757576,-0.5656565656565655,6.004510342390164,6.417147832967045,5.591872851813283
-0.7373737373737373,-0.5656565656565655,6.01724129787156,6.4257962125769765,5.608686383166143
-0.7171717171717171,-0.5656565656565655,6.0303562631314005,6.435103572129608,5.625608954133193
-0.696969696969697,-0.5656565656565655,6.043853806403068,6.445059418636767,5.64264819416937
-0.6767676767676767,-0.5656565656565655,6.057732231625269,6.455652535743341,5.659811927507197
-0.6565656565656566,-0.5656565656565655,6.071989577103068,6.466871040388396,5.67710811381774
-0.6363636363636364,-0.5656565656565655,6.086623614406441,6.478702442697937,5.694544786114944
-0.6161616161616161,-0.5656565656565655,6.101631847509545,6.49113370815512,5.712129986863969
-0.5959595959595959,-0.5656565656565655,6.117011512173894,6.504151321110057,5.729871703237731
-0.5757575757575757,-0.5656565656565655,6.132759575577942,6.517741348681364,5.74777780247452
-0.5555555555555556,-0.5656565656565655,6.148872736195805,6.531889504167837,5.765855968223772
-0.5353535353535352,-0.5656565656565655,6.165347423926989,6.546581209156575,5.784113638697403
-0.5151515151515151,-0.5656565656565655,6.182179800479322,6.561801653583976,5.802557947374667
-0.4949494949494949,-0.5656565656565655,6.199365760006339,6.5775358531327806,5.821195666879897
-0.4747474747474747,-0.5656565656565655,6.216900930000722,6.59376870345283,5.840033156548613
-0.4545454545454545,-0.5656565656565655,6.234780672444512,6.610485030791857,5.859076314097168
-0.43434343434343425,-0.5656565656565655,6.253000085216876,6.627669638779364,5.878330531654389
-0.41414141414141414,-0.5656565656565655,6.271554003759823,6.645307351178483,5.897800656341163
-0.3939393939393939,-0.5656565656565655,6.290437003001754,6.663383050538274,5.917490955465235
-0.3737373737373737,-0.5656565656565655,6.309643399538804,6.681881712787403,5.937405086290205
-0.3535353535353535,-0.5656565656565655,6.3291672540730595,6.7007884378716644,5.9575460702744545
-0.33333333333333326,-0.5656565656565655,6.349002374107139,6.720088476611387,5.97791627160289
-0.31313131313131304,-0.5656565656565655,6.369142316893506,6.739767254020554,5.998517379766458
-0.2929292929292928,-0.5656565656565655,6.389580392637246,6.759810389361369,6.019350395913123
-0.2727272727272727,-0.5656565656565655,6.4103096679503135,6.7802037132338455,6.040415622666782
-0.2525252525252525,-0.5656565656565655,6.431322969555033,6.8009332820470725,6.061712657062994
-0.23232323232323226,-0.5656565656565655,6.452612888234453,6.821985390181148,6.083240386287759
-0.21212121212121204,-0.5656565656565655,6.474171783026653,6.843346580196661,6.104996985856646
-0.19191919191919182,-0.5656565656565655,6.495991785659829,6.865003651419032,6.126979919900625
-0.1717171717171716,-0.5656565656565655,6.518064805224812,6.886943667200164,6.14918594324946
-0.1515151515151515,-0.5656565656565655,6.5403825330812015,6.9091539611752655,6.171611104987138
-0.13131313131313127,-0.5656565656565655,6.562936447993008,6.931622142777089,6.194250753208927
-0.11111111111111105,-0.5656565656565655,6.585717821489626,6.954336102273865,6.217099540705388
-0.09090909090909083,-0.5656565656565655,6.60871772344717,6.977284015546053,6.240151431348287
-0.07070707070707061,-0.5656565656565655,6.631927027885609,7.000454348812427,6.26339970695879
-0.050505050505050386,-0.5656565656565655,6.655336418976132,7.023835863460499,6.286836974491766
-0.030303030303030276,-0.5656565656565655,6.678936397253471,7.047417621147526,6.310455173359417
-0.010101010101010055,-0.5656565656565655,6.702717286027253,7.0711889892538204,6.334245582800686
0.010101010101010166,-0.5656565656565655,6.726669237986437,7.095139646795887,6.358198829176987
0.030303030303030498,-0.5656565656565655,6.75078224199049,7.119259590832137,6.382304893148842
0.05050505050505061,-0.5656565656565655,6.77504613004071,7.143539143400697,6.4065531166807235
0.07070707070707072,-0.5656565656565655,6.799450584425028,7.1679689589707625,6.430932209879293
0.09090909090909105,-0.5656565656565655,6.82398514502909,7.192540032372507,6.455430257685673
0.11111111111111116,-0.5656565656565655,6.848639216806537,7.217243707147001,6.480034726466072
0.1313131313131315,-0.5656565656565655,6.873402077400866,7.242071684208708,6.504732470593024
0.1515151515151516,-0.5656565656565655,6.898262884911336,7.267016030707555,6.529509739115118
0.1717171717171717,-0.5656565656565655,6.923210685794911,7.292069188921092,6.55435218266873
0.19191919191919204,-0.5656565656565655,6.94823442289635,7.3172239850109495,6.579244860781751
0.21212121212121215,-0.5656565656565655,6.973322943598033,7.342473637415154,6.6041722497809126
0.2323232323232325,-0.5656565656565655,6.998465008081283,7.367811764641128,6.6291182515214375
0.2525252525252526,-0.5656565656565655,7.023649297690538,7.393232392199188,6.654066203181888
0.27272727272727293,-0.5656565656565655,7.048864423391788,7.418729958380304,6.678998888403273
0.29292929292929304,-0.5656565656565655,7.074098934316298,7.444299318565047,6.703898550067549
0.31313131313131315,-0.5656565656565655,7.099341326380867,7.46993574774068,6.728746905021055
0.3333333333333335,-0.5656565656565655,7.12458005097543,7.495634940882282,6.753525161068578
0.3535353535353536,-0.5656565656565655,7.1498035237089805,7.52139301085176,6.778214036566201
0.3737373737373739,-0.5656565656565655,7.175000133204517,7.547206483464817,6.802793782944216
0.39393939393939403,-0.5656565656565655,7.200158249933718,7.573072289393363,6.827244210474073
0.41414141414141437,-0.5656565656565655,7.225266235082122,7.598987752585563,6.851544717578681
0.4343434343434345,-0.5656565656565655,7.2503124494352225,7.624950574914414,6.875674323956031
0.4545454545454546,-0.5656565656565655,7.275285262276291,7.650958816813416,6.899611707739165
0.4747474747474749,-0.5656565656565655,7.300173060286234,7.677010873716186,6.923335246856282
0.49494949494949503,-0.5656565656565655,7.32496425643633,7.703105448174779,6.946823064697882
0.5151515151515154,-0.5656565656565655,7.349647298864064,7.729241517625313,6.970053080102815
0.5353535353535355,-0.5656565656565655,7.374210679723003,7.755418297861005,6.993003061585001
0.5555555555555556,-0.5656565656565655,7.398642943997016,7.781635202367356,7.015650685626676
0.5757575757575759,-0.5656565656565655,7.422932698269708,7.807891797803115,7.0379735987363015
0.595959595959596,-0.5656565656565655,7.447068619439639,7.834187756006242,7.059949482873036
0.6161616161616164,-0.5656565656565655,7.471039463372231,7.860522803049973,7.081556123694488
0.6363636363636365,-0.5656565656565655,7.494834073479151,7.886896665943993,7.102771481014308
0.6565656565656568,-0.5656565656565655,7.518441389216139,7.913309017729187,7.12357376070309
0.6767676767676769,-0.5656565656565655,7.5418504544904055,7.93975942175726,7.143941487223551
0.696969696969697,-0.5656565656565655,7.565050425968717,7.966247276048831,7.163853575888602
0.7171717171717173,-0.5656565656565655,7.588030581277545,7.992771758651722,7.183289403903368
0.7373737373737375,-0.5656565656565655,7.610780327086689,8.01933177493973,7.20222887923365
0.7575757575757578,-0.5656565656565655,7.633289207068017,8.04592590778758,7.220652506348454
0.7777777777777779,-0.5656565656565655,7.655546909721122,8.072552371504342,7.2385414479379016
0.7979797979797982,-0.5656565656565655,7.677543276057758,8.09920897034245,7.255877581773065
0.8181818181818183,-0.5656565656565655,7.699268307137338,8.12589306229157,7.272643551983105
0.8383838383838385,-0.5656565656565655,7.720712171445689,8.152601528745208,7.288822814146171
0.8585858585858588,-0.5656565656565655,7.741865212109664,8.179330750484057,7.304399673735269
0.8787878787878789,-0.5656565656565655,7.762717953940376,8.20607659025626,7.3193593176244915
0.8989898989898992,-0.5656565656565655,7.783261110298025,8.232834382088093,7.333687838507958
0.9191919191919193,-0.5656565656565655,7.803485589771516,8.259598927289579,7.347372252253453
0.9393939393939394,-0.5656565656565655,7.823382502666297,8.286364496955779,7.360400508376815
0.9595959595959598,-0.5656565656565655,7.842943167294204,8.313124840657945,7.372761493930463
0.9797979797979799,-0.5656565656565655,7.862159116059204,8.339873200865476,7.384445031252932
1.0,-0.5656565656565655,7.881022101333228,8.36660233256475,7.395441870101705
-1.0,-0.5454545454545454,5.888739191735614,6.389316718863835,5.388161664607393
-0.9797979797979798,-0.5454545454545454,5.896839473589729,6.389737396005852,5.403941551173606
-0.9595959595959596,-0.5454545454545454,5.90531849584575,6.390867374362477,5.419769617329022
-0.9393939393939394,-0.5454545454545454,5.914177784243469,6.392706726682077,5.435648841804861
-0.9191919191919192,-0.5454545454545454,5.923418634718895,6.395254594853424,5.451582674584366
-0.898989898989899,-0.5454545454545454,5.933042109596315,6.3985091777232945,5.467575041469335
-0.8787878787878788,-0.5454545454545454,5.9430490339590705,6.402467724585289,5.483630343332852
-0.8585858585858586,-0.5454545454545454,5.953439992205148,6.407126534741295,5.499753449669001
-0.8383838383838383,-0.5454545454545454,5.964215324792961,6.412480963454817,5.515949686131105
-0.8181818181818181,-0.5454545454545454,5.975375125183071,6.418525434466676,5.532224815899466
-0.797979797979798,-0.5454545454545454,5.986919236981103,6.425253459141919,5.548585014820286
-0.7777777777777778,-0.5454545454545454,5.998847251286948,6.432657662139147,5.565036840434749
-0.7575757575757576,-0.5454545454545454,6.011158504255171,6.440729813383312,5.58158719512703
-0.7373737373737373,-0.5454545454545454,6.023852074871456,6.449460865961514,5.5982432837813985
-0.7171717171717171,-0.5454545454545454,6.036926782949305,6.458840999432651,5.615012566465959
-0.696969696969697,-0.5454545454545454,6.050381187351615,6.46885966793523,5.631902706768
-0.6767676767676767,-0.5454545454545454,6.064213584440759,6.479505652371728,5.648921516509791
-0.6565656565656566,-0.5454545454545454,6.078422006761209,6.490767115876146,5.666076897646272
-0.6363636363636364,-0.5454545454545454,6.093004221958111,6.502631661729139,5.683376782187083
-0.6161616161616161,-0.5454545454545454,6.107957731935034,6.515086392858564,5.700829071011505
-0.5959595959595959,-0.5454545454545454,6.123279772253914,6.5281179720717315,5.718441572436097
-0.5757575757575757,-0.5454545454545454,6.13896731177995,6.541712682193981,5.73622194136592
-0.5555555555555556,-0.5454545454545454,6.155017052573744,6.555856485346567,5.754177619800922
-0.5353535353535352,-0.5454545454545454,6.171425430032969,6.570535080664092,5.772315779401847
-0.5151515151515151,-0.5454545454545454,6.188188613285337,6.585733959834553,5.790643266736122
-0.4949494949494949,-0.5454545454545454,6.205302505834432,6.601438459949401,5.809166551719462
-0.4747474747474747,-0.5454545454545454,6.222762746459715,6.6176338132502845,5.827891679669145
-0.4545454545454545,-0.5454545454545454,6.240564710371578,6.634305193455464,5.846824227287691
-0.43434343434343425,-0.5454545454545454,6.258703510622167,6.6514377584653746,5.86596926277896
-0.41414141414141414,-0.5454545454545454,6.277173999772297,6.669016689322033,5.885331310222561
-0.3939393939393939,-0.5454545454545454,6.295970771814424,6.687027225410893,5.904914318217956
-0.3737373737373737,-0.5454545454545454,6.315088164351457,6.705454695951125,5.9247216327517895
-0.3535353535353535,-0.5454545454545454,6.334520261030879,6.724284547892673,5.944755974169085
-0.33333333333333326,-0.5454545454545454,6.354260894232952,6.743502370419687,5.965019418046216
-0.31313131313131304,-0.5454545454545454,6.374303648012254,6.763093916249825,5.985513379774683
-0.2929292929292928,-0.5454545454545454,6.394641861290482,6.783045120031004,6.006238602549959
-0.2727272727272727,-0.5454545454545454,6.415268631299061,6.803342114079312,6.02719514851881
-0.2525252525252525,-0.5454545454545454,6.4361768172690885,6.823971241781077,6.0483823927571
-0.23232323232323226,-0.5454545454545454,6.4573590443663225,6.844919068959843,6.069799019772802
-0.21212121212121204,-0.5454545454545454,6.478807707868193,6.866172393494377,6.091443022242009
-0.19191919191919182,-0.5454545454545454,6.50051497757991,6.887718253510367,6.113311701649454
-0.1717171717171716,-0.5454545454545454,6.522472802486106,6.909543934403938,6.135401670568273
-0.1515151515151515,-0.5454545454545454,6.5446729156342345,6.931636974985184,6.157708856283285
-0.13131313131313127,-0.5454545454545454,6.567106839245869,6.9539851729716995,6.180228505520039
-0.11111111111111105,-0.5454545454545454,6.589765890051361,6.9765765900758785,6.202955190026844
-0.09090909090909083,-0.5454545454545454,6.612641184843332,6.999399556870903,6.225882812815761
-0.07070707070707061,-0.5454545454545454,6.635723646244035,7.022442677630092,6.249004614857977
-0.050505050505050386,-0.5454545454545454,6.659004008681434,7.045694835276291,6.2723131820865765
-0.030303030303030276,-0.5454545454545454,6.682472824568446,7.069145196580945,6.295800452555947
-0.010101010101010055,-0.5454545454545454,6.706120470679678,7.092783217699172,6.319457723660183
0.010101010101010166,-0.5454545454545454,6.729937154719591,7.116598650125373,6.34327565931381
0.030303030303030498,-0.5454545454545454,6.753912922075834,7.140581547107137,6.367244297044531
0.05050505050505061,-0.5454545454545454,6.778037662751224,7.1647222705435745,6.3913530549588735
0.07070707070707072,-0.5454545454545454,6.802301118467697,7.189011498352404,6.41559073858299
0.09090909090909105,-0.5454545454545454,6.826692889935099,7.213440232286256,6.439945547583942
0.11111111111111116,-0.5454545454545454,6.851202444277705,7.23799980612205,6.46440508243336
0.1313131313131315,-0.5454545454545454,6.875819122611103,7.262681894151892,6.488956351070315
0.1515151515151516,-0.5454545454545454,6.900532147761586,7.287478519846745,6.513585775676427
0.1717171717171717,-0.5454545454545454,6.9253306321205255,7.312382064571643,6.538279199669408
0.19191919191919204,-0.5454545454545454,6.950203585625491,7.337385276173749,6.563021895077234
0.21212121212121215,-0.5454545454545454,6.975139923860074,7.362481277252273,6.587798570467875
0.2323232323232325,-0.5454545454545454,7.0001284762639715,7.387663572906565,6.612593379621378
0.2525252525252526,-0.5454545454545454,7.025157994444952,7.412926057711324,6.63738993117858
0.27272727272727293,-0.5454545454545454,7.050217160583989,7.438263021660921,6.662171299507056
0.29292929292929304,-0.5454545454545454,7.075294595924779,7.46366915481332,6.686920037036239
0.31313131313131315,-0.5454545454545454,7.100378869338872,7.489139550319233,6.7116181883585115
0.3333333333333335,-0.5454545454545454,7.125458505957328,7.514669705549121,6.736247306365534
0.3535353535353536,-0.5454545454545454,7.15052199585991,7.540255520985489,6.760788470734332
0.3737373737373739,-0.5454545454545454,7.175557802812495,7.56589329658606,6.7852223090389305
0.39393939393939403,-0.5454545454545454,7.200554373043737,7.591579725284792,6.809529020802682
0.41414141414141437,-0.5454545454545454,7.225500144051447,7.6173118833631825,6.833688404739711
0.4343434343434345,-0.5454545454545454,7.250383553429506,7.643087217402959,6.857679889456053
0.4545454545454546,-0.5454545454545454,7.275193047705899,7.668903527599918,6.881482567811879
0.4747474747474749,-0.5454545454545454,7.299917091182537,7.694758947242608,6.905075235122466
0.49494949494949503,-0.5454545454545454,7.324544174767442,7.72065191823366,6.928436431301224
0.5151515151515154,-0.5454545454545454,7.3490628247899235,7.746581162582445,6.951544486997402
0.5353535353535355,-0.5454545454545454,7.373461611789451,7.772545649891697,6.974377573687205
0.5555555555555556,-0.5454545454545454,7.397729159268806,7.798544560948116,6.996913757589496
0.5757575757575759,-0.5454545454545454,7.421854152402348,7.824577247609372,7.019131057195325
0.595959595959596,-0.5454545454545454,7.4458253466900475,7.850643189298347,7.041007504081748
0.6161616161616164,-0.5454545454545454,7.469631576548252,7.876741946513416,7.062521206583089
0.6363636363636365,-0.5454545454545454,7.493261763828077,7.902873111861763,7.0836504157943905
0.6565656565656568,-0.5454545454545454,7.51670492625239,7.929036259216561,7.104373593288219
0.6767676767676769,-0.5454545454545454,7.539950185762621,7.955230891704929,7.124669479820314
0.696969696969697,-0.5454545454545454,7.562986776766607,7.98145638927177,7.144517164261444
0.7171717171717173,-0.5454545454545454,7.585804054278814,8.007711956646242,7.163896151911386
0.7373737373737375,-0.5454545454545454,7.608391501944535,8.033996572558067,7.182786431331003
0.7575757575757578,-0.5454545454545454,7.63073873993966,8.060308941045909,7.201168538833411
0.7777777777777779,-0.5454545454545454,7.652835532737974,8.08664744569983,7.2190236197761175
0.7979797979797982,-0.5454545454545454,7.6746717967377975,8.113010107615471,7.236333485860125
0.8181818181818183,-0.5454545454545454,7.696237607740446,8.13939454777204,7.253080667708853
0.8383838383838385,-0.5454545454545454,7.717523208272615,8.165797954445946,7.269248462099283
0.8585858585858588,-0.5454545454545454,7.738519014745488,8.192217056165674,7.284820973325301
0.8787878787878789,-0.5454545454545454,7.759215624443311,8.218648100566368,7.2997831483202535
0.8989898989898992,-0.5454545454545454,7.7796038223344395,8.245086839381743,7.314120805287135
0.9191919191919193,-0.5454545454545454,7.799674587698164,8.271528519649824,7.327820655746504
0.9393939393939394,-0.5454545454545454,7.81941910056083,8.297967881087702,7.3408703200339565
0.9595959595959598,-0.5454545454545454,7.838828747934955,8.32439915943621,7.3532583364337
0.9797979797979799,-0.5454545454545454,7.857895129855393,8.350816095475214,7.364974164235574
1.0,-0.5454545454545454,7.876610065206821,8.377211949291517,7.376008181122124
-1.0,-0.5252525252525251,5.8956126369719,6.411626663215545,5.379598610728255
-0.9797979797979798,-0.5252525252525251,5.903707290860904,6.412223866273358,5.39519071544845
-0.9595959595959596,-0.5252525252525251,5.912178024399788,6.413523955975629,5.410832092823947
-0.9393939393939394,-0.5252525252525251,5.921026334737907,6.415526567195103,5.426526102280711
-0.9191919191919192,-0.5252525252525251,5.930253490671168,6.418230417628579,5.442276563713757
-0.898989898989899,-0.5252525252525251,5.93986052887122,6.421633300533488,5.458087757208952
-0.8787878787878788,-0.5252525252525251,5.949848250292268,6.425732083082854,5.473964417501682
-0.8585858585858586,-0.5252525252525251,5.960217216761594,6.430522710615973,5.489911722907214
-0.8383838383838383,-0.5252525252525251,5.970967747759162,6.436000216983446,5.505935278534878
-0.8181818181818181,-0.5252525252525251,5.9820999173919756,6.442158741047031,5.52204109373692
-0.797979797979798,-0.5252525252525251,5.9936135515683135,6.448991549289383,5.538235553847244
-0.7777777777777778,-0.5252525252525251,6.005508225377088,6.456491064336408,5.554525386417769
-0.7575757575757576,-0.5252525252525251,6.017783260676988,6.464648899097939,5.5709176222560375
-0.7373737373737373,-0.5252525252525251,6.030437723900306,6.473455896089632,5.58741955171098
-0.7171717171717171,-0.5252525252525251,6.0434704240756725,6.482902171401379,5.604038676749966
-0.696969696969697,-0.5252525252525251,6.056879911074111,6.49297716268489,5.620782659463331
-0.6767676767676767,-0.5252525252525251,6.070664474082178,6.503669680467595,5.637659267696761
-0.6565656565656566,-0.5252525252525251,6.084822140306122,6.514967962035168,5.654676318577076
-0.6363636363636364,-0.5252525252525251,6.099350673910378,6.526859727112683,5.671841620708074
-0.6161616161616161,-0.5252525252525251,6.114247575193644,6.539332234563117,5.68916291582417
-0.5959595959595959,-0.5252525252525251,6.1295100800056375,6.5523723393403746,5.7066478206709
-0.5757575757575757,-0.5252525252525251,6.14513515940694,6.565966548976716,5.724303769837164
-0.5555555555555556,-0.5252525252525251,6.161119519574575,6.580101078940264,5.742137960208885
-0.5353535353535352,-0.5252525252525251,6.177459601955322,6.59476190626043,5.760157297650213
-0.5151515151515151,-0.5252525252525251,6.194151583668579,6.609934820920632,5.778368346416526
-0.4949494949494949,-0.5252525252525251,6.211191378160373,6.625605474580892,5.796777281739853
-0.4747474747474747,-0.5252525252525251,6.228574636109703,6.641759426304514,5.815389845914892
-0.4545454545454545,-0.5252525252525251,6.246296746588205,6.658382185046353,5.834211308130056
-0.43434343434343425,-0.5252525252525251,6.264352838473663,6.675459248747539,5.853246428199786
-0.41414141414141414,-0.5252525252525251,6.282737782117867,6.692976139969602,5.872499424266133
-0.3939393939393939,-0.5252525252525251,6.301446191268655,6.710918438063968,5.891973944473341
-0.3737373737373737,-0.5252525252525251,6.320472425245959,6.729271807969032,5.911673042522886
-0.3535353535353535,-0.5252525252525251,6.339810591371167,6.748022025735255,5.93159915700708
-0.33333333333333326,-0.5252525252525251,6.3594545476489746,6.767155000982575,5.951754094315374
-0.31313131313131304,-0.5252525252525251,6.379397905700359,6.786656796480663,5.972139014920056
-0.2929292929292928,-0.5252525252525251,6.399634033945228,6.8065136451081285,5.992754422782327
-0.2727272727272727,-0.5252525252525251,6.420156061032827,6.826711964449256,6.013600157616398
-0.2525252525252525,-0.5252525252525251,6.440956879517707,6.847238369288517,6.034675389746896
-0.23232323232323226,-0.5252525252525251,6.462029149778816,6.8680796822959325,6.0559786172617
-0.21212121212121204,-0.5252525252525251,6.4833653041788155,6.8892229431627285,6.0775076651949025
-0.19191919191919182,-0.5252525252525251,6.504957551460586,6.910655416459581,6.099259686461591
-0.1717171717171716,-0.5252525252525251,6.526797881377476,6.932364598474659,6.121231164280293
-0.1515151515151515,-0.5252525252525251,6.548878069553491,6.954338223265226,6.143417915841757
-0.13131313131313127,-0.5252525252525251,6.57118968256959,6.976564268148649,6.1658150969905305
-0.11111111111111105,-0.5252525252525251,6.593724083271532,6.99903095884024,6.188417207702823
-0.09090909090909083,-0.5252525252525251,6.6164724362948055,7.021726774401803,6.211218098187808
-0.07070707070707061,-0.5252525252525251,6.63942571380173,7.04464045218894,6.23421097541452
-0.050505050505050386,-0.5252525252525251,6.662574701425561,7.067760992900573,6.25738840995055
-0.030303030303030276,-0.5252525252525251,6.685910004416029,7.091077665868649,6.280742342963409
-0.010101010101010055,-0.5252525252525251,6.709422053980789,7.114580014665807,6.30426409329577
0.010101010101010166,-0.5252525252525251,6.733101113816674,7.138257863091208,6.32794436454214
0.030303030303030498,-0.5252525252525251,6.756937286824477,7.162101321588985,6.351773252059969
0.05050505050505061,-0.5252525252525251,6.7809205220009705,7.186100794106124,6.375740249895817
0.07070707070707072,-0.5252525252525251,6.8050406215012105,7.210246985384653,6.399834257617768
0.09090909090909105,-0.5252525252525251,6.829287247864407,7.2345309086601475,6.424043587068667
0.11111111111111116,-0.5252525252525251,6.853649931395996,7.2589438937083886,6.448355969083603
0.1313131313131315,-0.5252525252525251,6.878118077698665,7.283477595168138,6.472758560229192
0.1515151515151516,-0.5252525252525251,6.902680975344716,7.308124001027786,6.497237949661646
0.1717171717171717,-0.5252525252525251,6.927327803681965,7.332875441160177,6.521780166203754
0.19191919191919204,-0.5252525252525251,6.952047640765244,7.357724595749044,6.546370685781444
0.21212121212121215,-0.5252525252525251,6.976829471405422,7.382664503438994,6.57099443937185
0.2323232323232325,-0.5252525252525251,7.001662195327565,7.407688569013927,6.595635821641204
0.2525252525252526,-0.5252525252525251,7.026534635429853,7.432790570388062,6.620278700471643
0.27272727272727293,-0.5252525252525251,7.0514355461347,7.4579646646734705,6.644906427595929
0.29292929292929304,-0.5252525252525251,7.07635362182333,7.4832053930802145,6.669501850566445
0.31313131313131315,-0.5252525252525251,7.101277505345002,7.508507684366726,6.694047326323278
0.3333333333333335,-0.5252525252525251,7.126195796591935,7.533866856578058,6.718524736605811
0.3535353535353536,-0.5252525252525251,7.15109706113099,7.559278616781631,6.742915505480349
0.3737373737373739,-0.5252525252525251,7.175969838882912,7.58473905850805,6.767200619257774
0.39393939393939403,-0.5252525252525251,7.200802652840076,7.610244656626255,6.791360649053896
0.41414141414141437,-0.5252525252525251,7.225584017813398,7.635792259372351,6.815375776254446
0.4343434343434345,-0.5252525252525251,7.250302449199273,7.661379077287265,6.839225821111281
0.4545454545454546,-0.5252525252525251,7.274946471757125,7.687002668836144,6.862890274678105
0.4747474747474749,-0.5252525252525251,7.2995046283883855,7.712660922533578,6.886348334243193
0.49494949494949503,-0.5252525252525251,7.323965488907446,7.738352035423179,6.909578942391714
0.5151515151515154,-0.5252525252525251,7.3483176587954055,7.76407448784309,6.932560829747721
0.5353535353535355,-0.5252525252525251,7.372549787927277,7.7898270144647555,6.955272561389799
0.5555555555555556,-0.5252525252525251,7.396650579263298,7.815608571657505,6.97769258686909
0.5757575757575759,-0.5252525252525251,7.42060879749535,7.8414183013362955,6.999799293654405
0.595959595959596,-0.5252525252525251,7.444413277639114,7.867255491521441,7.021571063756787
0.6161616161616164,-0.5252525252525251,7.468052933563026,7.893119533940495,7.042986333185557
0.6363636363636365,-0.5252525252525251,7.491516766444932,7.919009879080937,7.064023653808928
0.6565656565656568,-0.5252525252525251,7.514793873147663,7.944925989217342,7.084661757077983
0.6767676767676769,-0.5252525252525251,7.537873454504575,7.97086728997625,7.104879619032899
0.696969696969697,-0.5252525252525251,7.560744823506472,7.996833121126688,7.124656525886255
0.7171717171717173,-0.5252525252525251,7.5833974133813395,8.022822687284393,7.1439721394782865
0.7373737373737375,-0.5252525252525251,7.605820785558484,8.048835009298484,7.162806561818483
0.7575757575757578,-0.5252525252525251,7.628004637508746,8.074868877093449,7.181140397924042
0.7777777777777779,-0.5252525252525251,7.64993881045283,8.100922804723162,7.198954816182498
0.7979797979797982,-0.5252525252525251,7.6716132969296735,8.126994988392852,7.216231605466496
0.8181818181818183,-0.5252525252525251,7.693018248217208,8.153083268132358,7.2329532283020574
0.8383838383838385,-0.5252525252525251,7.7141439815979576,8.179185093738681,7.249102869457233
0.8585858585858588,-0.5252525252525251,7.734980987462069,8.20529749552379,7.264664479400347
0.8787878787878789,-0.5252525252525251,7.755519936240743,8.231417060284372,7.279622812197114
0.8989898989898992,-0.5252525252525251,7.775751685163053,8.25753991280043,7.293963457525675
0.9191919191919193,-0.5252525252525251,7.795667284829529,8.28366170303624,7.307672866622818
0.9393939393939394,-0.5252525252525251,7.815257985596086,8.30977759910499,7.320738372087184
0.9595959595959598,-0.5252525252525251,7.834515243762034,8.335882285910825,7.333148201613243
0.9797979797979799,-0.5252525252525251,7.853430727556291,8.36196996929598,7.344891485816601
1.0,-0.5252525252525251,7.87199632291609,8.388034385383806,7.355958260448372
-1.0,-0.505050505050505,5.902478905641722,6.434324029659988,5.3706337816234555
-0.9797979797979798,-0.505050505050505,5.910566574269353,6.435092929848408,5.386040218690298
-0.9595959595959596,-0.505050505050505,5.919027631673544,6.436557948727358,5.401497314619731
-0.9393939393939394,-0.505050505050505,5.927863546540388,6.438718314745124,5.417008778335653
-0.9191919191919192,-0.505050505050505,5.937075560673449,6.4415723563072405,5.432578765039658
-0.898989898989899,-0.505050505050505,5.946664685260172,6.4451174989608955,5.448211871559449
-0.8787878787878788,-0.505050505050505,5.956631697314954,6.449350268051013,5.463913126578895
-0.8585858585858586,-0.505050505050505,5.966977136304662,6.4542662970240805,5.479687975585243
-0.8383838383838383,-0.505050505050505,5.9777013009622095,6.459860341467955,5.495542260456464
-0.8181818181818181,-0.505050505050505,5.988804246293588,6.46612629886801,5.511482193719166
-0.797979797979798,-0.505050505050505,6.000285780783573,6.473057233931486,5.52751432763566
-0.7777777777777778,-0.505050505050505,6.012145463805188,6.48064540923126,5.543645518379116
-0.7575757575757576,-0.505050505050505,6.024382603237703,6.488882320810265,5.55988288566514
-0.7373737373737373,-0.505050505050505,6.0369962532978185,6.497758738283277,5.57623376831236
-0.7171717171717171,-0.505050505050505,6.049985212588418,6.50726474889133,5.592705676285506
-0.696969696969697,-0.505050505050505,6.063348022369089,6.5173898048975225,5.609306239840656
-0.6767676767676767,-0.505050505050505,6.077082965052295,6.528122773645472,5.626043156459118
-0.6565656565656566,-0.505050505050505,6.091188062928974,6.53945198959777,5.642924136260178
-0.6363636363636364,-0.505050505050505,6.1056610771268405,6.551365307627559,5.659956846626122
-0.6161616161616161,-0.505050505050505,6.12049950680482,6.563850156873104,5.677148856736536
-0.5959595959595959,-0.505050505050505,6.135700588586288,6.576893594474787,5.694507582697789
-0.5757575757575757,-0.505050505050505,6.151261296233876,6.590482358566583,5.7120402339011696
-0.5555555555555556,-0.505050505050505,6.167178340568274,6.604602919946946,5.729753761189602
-0.5353535353535352,-0.505050505050505,6.183448169632959,6.619241531923993,5.747654807341925
-0.5151515151515151,-0.505050505050505,6.200066969106815,6.634384277907432,5.765749660306198
-0.4949494949494949,-0.505050505050505,6.217030662966049,6.650017116397219,5.784044209534878
-0.4747474747474747,-0.505050505050505,6.234334914396627,6.66612592310555,5.802543905687704
-0.4545454545454545,-0.505050505050505,6.251975126958287,6.6826965300177426,5.821253723898832
-0.43434343434343425,-0.505050505050505,6.2699464460004775,6.69971476129673,5.840178130704225
-0.41414141414141414,-0.505050505050505,6.288243760330805,6.717166465979487,5.859321054682123
-0.3939393939393939,-0.505050505050505,6.306861704135853,6.7350375475036115,5.878685860768095
-0.3737373737373737,-0.505050505050505,6.325794659154042,6.753313990137609,5.898275328170475
-0.3535353535353535,-0.505050505050505,6.345036757100045,6.7719818824556866,5.918091631744404
-0.33333333333333326,-0.505050505050505,6.364581882339646,6.7910274380192055,5.938136326660087
-0.31313131313131304,-0.505050505050505,6.384423674813961,6.810437013472599,5.958410336155323
-0.2929292929292928,-0.505050505050505,6.404555533211391,6.830197124276094,5.978913942146687
-0.2727272727272727,-0.505050505050505,6.424970618385463,6.850294458313025,5.999646778457901
-0.2525252525252525,-0.505050505050505,6.445661857016282,6.870715887618647,6.020607826413918
-0.23232323232323226,-0.505050505050505,6.466621945513309,6.891448478489978,6.041795412536641
-0.21212121212121204,-0.505050505050505,6.48784335415646,6.912479500208957,6.063207208103964
-0.19191919191919182,-0.505050505050505,6.509318331472516,6.933796432635721,6.08484023030931
-0.1717171717171716,-0.505050505050505,6.531038908843427,6.9553869728854,6.106690844801454
-0.1515151515151515,-0.505050505050505,6.552996905342818,6.977239041319481,6.128754769366155
-0.13131313131313127,-0.505050505050505,6.57518393279661,6.99934078704076,6.15102707855246
-0.11111111111111105,-0.505050505050505,6.5975914010635455,7.02168059307871,6.173502209048381
-0.09090909090909083,-0.505050505050505,6.6202105235310125,7.044247081426676,6.1961739656353485
-0.07070707070707061,-0.505050505050505,6.643032322821229,7.067029118072427,6.219035527570031
-0.050505050505050386,-0.505050505050505,6.66604763670273,7.0900158181518345,6.242079455253626
-0.030303030303030276,-0.505050505050505,6.68924712420166,7.113196551309539,6.26529769709378
-0.010101010101010055,-0.505050505050505,6.712621271907258,7.136560947368655,6.288681596445861
0.010101010101010166,-0.505050505050505,6.736160400465477,7.160098902347511,6.312221898583442
0.030303030303030498,-0.505050505050505,6.759854671254707,7.183800584872638,6.335908757636775
0.05050505050505061,-0.505050505050505,6.783694093237005,7.20765644299644,6.359731743477571
0.07070707070707072,-0.505050505050505,6.807668529978207,7.231657211416507,6.383679848539907
0.09090909090909105,-0.505050505050505,6.831767706830067,7.255793919063894,6.407741494596239
0.11111111111111116,-0.505050505050505,6.855981218267234,7.2800578970148555,6.431904539519613
0.1313131313131315,-0.505050505050505,6.880298535371796,7.304440786653812,6.456156284089779
0.1515151515151516,-0.505050505050505,6.90470901345772,7.328934547992319,6.48048347892312
0.1717171717171717,-0.505050505050505,6.929201899827726,7.3535314680306465,6.504872331624806
0.19191919191919204,-0.505050505050505,6.9537663416543865,7.378224169029363,6.52930851427941
0.21212121212121215,-0.505050505050505,6.978391393977572,7.403005616532738,6.553777171422405
0.2323232323232325,-0.505050505050505,7.0030660278100125,7.427869126966841,6.578262928653184
0.2525252525252526,-0.505050505050505,7.027779138342412,7.452808374626189,6.602749902058635
0.27272727272727293,-0.505050505050505,7.052519553239842,7.477817397819342,6.6272217086603415
0.29292929292929304,-0.505050505050505,7.077276041020579,7.502890603971098,6.651661478070061
0.31313131313131315,-0.505050505050505,7.102037319508707,7.528022773413888,6.676051865603526
0.3333333333333335,-0.505050505050505,7.126792064351593,7.553209061630692,6.700375067072494
0.3535353535353536,-0.505050505050505,7.1515289175933106,7.5784449996943355,6.724612835492286
0.3737373737373739,-0.505050505050505,7.1762364962949645,7.603726492627966,6.748746499961963
0.39393939393939403,-0.505050505050505,7.200903401192759,7.629049815440088,6.7727569869454305
0.41414141414141437,-0.505050505050505,7.225518225384756,7.654411606578291,6.796624844191221
0.4343434343434345,-0.505050505050505,7.250069563037066,7.679808858576621,6.820330267497511
0.4545454545454546,-0.505050505050505,7.274546018100215,7.705238905669562,6.843853130530867
0.4747474747474749,-0.505050505050505,7.2989362130265265,7.730699408210532,6.867173017842521
0.49494949494949503,-0.505050505050505,7.323228797479202,7.756188333744451,6.8902692612139536
0.5151515151515154,-0.505050505050505,7.347412457023857,7.7817039346450585,6.913120979402656
0.5353535353535355,-0.505050505050505,7.371475921793334,7.807244722285756,6.935707121300912
0.5555555555555556,-0.505050505050505,7.395407975116615,7.832809437768152,6.958006512465078
0.5757575757575759,-0.505050505050505,7.419197462102568,7.858397019317433,6.979997904887703
0.595959595959596,-0.505050505050505,7.442833298169627,7.884006566514845,7.001660029824409
0.6161616161616164,-0.505050505050505,7.46630447751225,7.909637301635599,7.022971653388901
0.6363636363636365,-0.505050505050505,7.489600081495236,7.935288528427169,7.043911634563303
0.6565656565656568,-0.505050505050505,7.512709286967171,7.960959588755046,7.064458985179296
0.6767676767676769,-0.505050505050505,7.535621374484091,7.986649817611001,7.0845929313571805
0.696969696969697,-0.505050505050505,7.5583257364349175,8.012358497051308,7.104292975818528
0.7171717171717173,-0.505050505050505,7.580811885060077,8.03808480969262,7.123538960427535
0.7373737373737375,-0.505050505050505,7.603069460354941,8.063827792422387,7.142311128287496
0.7575757575757578,-0.505050505050505,7.625088237850015,8.089586291037168,7.160590184662863
0.7777777777777779,-0.505050505050505,7.646858136259645,8.115358916491418,7.178357356027871
0.7979797979797982,-0.505050505050505,7.668369224991615,8.141144003462566,7.195594446520663
0.8181818181818183,-0.505050505050505,7.689611731509707,8.166939571891906,7.212283891127509
0.8383838383838385,-0.505050505050505,7.710576048541975,8.192743292101836,7.228408804982114
0.8585858585858588,-0.505050505050505,7.731252741127219,8.218552454039289,7.243953028215149
0.8787878787878789,-0.505050505050505,7.751632553492781,8.24436394109246,7.258901165893103
0.8989898989898992,-0.505050505050505,7.7717064157567215,8.270174208841086,7.273238622672356
0.9191919191919193,-0.505050505050505,7.791465450447716,8.295979268981839,7.2869516319135945
0.9393939393939394,-0.505050505050505,7.810900978836333,8.321774678573481,7.300027279099185
0.9595959595959598,-0.505050505050505,7.830004527071605,8.347555534615314,7.312453519527896
0.9797979797979799,-0.505050505050505,7.848767832116877,8.373316473879598,7.324219190354158
1.0,-0.505050505050505,7.8671828474794,8.399051677805485,7.3353140171533155
-1.0,-0.48484848484848464,5.9093358909345985,6.457387168568989,5.361284613300208
-0.9797979797979798,-0.48484848484848464,5.9174152229870405,6.4583226910841205,5.3765077548899605
-0.9595959595959596,-0.48484848484848464,5.925865223739745,6.459947258625631,5.391783188853859
-0.9393939393939394,-0.48484848484848464,5.934687333551172,6.462259725407325,5.407114941695019
-0.9191919191919192,-0.48484848484848464,5.943882767388226,6.465258065459091,5.422507469317361
-0.898989898989899,-0.48484848484848464,5.953452511130038,6.4689393737708,5.437965648489277
-0.8787878787878788,-0.48484848484848464,5.963397318047375,6.473299872687432,5.453494763407318
-0.8585858585858586,-0.48484848484848464,5.973717705463335,6.478334923654056,5.469100487272613
-0.8383838383838383,-0.48484848484848464,5.9844139516009545,6.484039044313383,5.484788858888526
-0.8181818181818181,-0.48484848484848464,5.995486092622976,6.490405930847727,5.500566254398224
-0.797979797979798,-0.48484848484848464,6.006933919869103,6.497428485367744,5.516439354370461
-0.7777777777777778,-0.48484848484848464,6.018756977295647,6.505098848043024,5.53241510654827
-0.7575757575757576,-0.48484848484848464,6.030954559122335,6.513408433585821,5.5485006846588485
-0.7373737373737373,-0.48484848484848464,6.043525707690897,6.5223479716064485,5.564703443775345
-0.7171717171717171,-0.48484848484848464,6.05646921153981,6.531907550308468,5.581030872771153
-0.696969696969697,-0.48484848484848464,6.069783603699294,6.542076662922352,5.597490544476236
-0.6767676767676767,-0.48484848484848464,6.083467160210383,6.552844256252392,5.614090064168375
-0.6565656565656566,-0.48484848484848464,6.097517898871931,6.5641987806933795,5.630837017050483
-0.6363636363636364,-0.48484848484848464,6.111933578218702,6.576128241066191,5.647738915371213
-0.6161616161616161,-0.48484848484848464,6.126711696733887,6.58862024764711,5.664803145820664
-0.5959595959595959,-0.48484848484848464,6.141849492298837,6.601662066799034,5.68203691779864
-0.5757575757575757,-0.48484848484848464,6.157343941882652,6.615240670644074,5.69944721312123
-0.5555555555555556,-0.48484848484848464,6.173191761473975,6.629342785300149,5.7170407376478005
-0.5353535353535352,-0.48484848484848464,6.1893894062570265,6.643954937238353,5.7348238752757
-0.5151515151515151,-0.48484848484848464,6.205933071033698,6.65906349741287,5.752802644654526
-0.4949494949494949,-0.48484848484848464,6.222818690893194,6.674654722869466,5.770982658916923
-0.4747474747474747,-0.48484848484848464,6.240041942130336,6.690714795635242,5.78936908862543
-0.4545454545454545,-0.48484848484848464,6.2575982434135335,6.707229858727772,5.807966628099295
-0.43434343434343425,-0.48484848484848464,6.275482757203004,6.7241860492240715,5.826779465181936
-0.41414141414141414,-0.48484848484848464,6.293690391419444,6.741569528375354,5.845811254463534
-0.3939393939393939,-0.48484848484848464,6.312215801363251,6.759366508799184,5.865065093927319
-0.3737373737373737,-0.48484848484848464,6.331053391883983,6.777563278852504,5.884543504915461
-0.3535353535353535,-0.48484848484848464,6.350197319799259,6.796146224310546,5.904248415287971
-0.33333333333333326,-0.48484848484848464,6.369641496562458,6.815101847514053,5.924181145610864
-0.31313131313131304,-0.48484848484848464,6.389379591177659,6.834416784170344,5.944342398184974
-0.2929292929292928,-0.48484848484848464,6.409405033360523,6.85407781803657,5.964732248684475
-0.2727272727272727,-0.48484848484848464,6.429711016943075,6.874071893672866,5.985350140213283
-0.2525252525252525,-0.48484848484848464,6.450290503520278,6.894386127519912,6.006194879520644
-0.23232323232323226,-0.48484848484848464,6.471136226335973,6.915007817516547,6.027264635155398
-0.21212121212121204,-0.48484848484848464,6.4922406944052575,6.935924451481037,6.048556937329478
-0.19191919191919182,-0.48484848484848464,6.51359619687033,6.957123714472233,6.070068679268428
-0.1717171717171716,-0.48484848484848464,6.53519480758637,6.97859349535461,6.09179611981813
-0.1515151515151515,-0.48484848484848464,6.557028389933664,7.000321892731756,6.113734887135572
-0.13131313131313127,-0.48484848484848464,6.579088601852226,7.022297220456126,6.135879983248326
-0.11111111111111105,-0.48484848484848464,6.601366901094304,7.0445080128650455,6.158225789323562
-0.09090909090909083,-0.48484848484848464,6.623854550690528,7.066943029895713,6.180766071485344
-0.07070707070707061,-0.48484848484848464,6.646542624624597,7.089591262199021,6.203493987050172
-0.050505050505050386,-0.48484848484848464,6.669422013711595,7.112441936374484,6.226402091048707
-0.030303030303030276,-0.48484848484848464,6.692483431674362,7.135484520404956,6.249482342943768
-0.010101010101010055,-0.48484848484848464,6.7157174214123785,7.158708729374797,6.27272611344996
0.010101010101010166,-0.48484848484848464,6.739114361457235,7.182104531507918,6.296124191406551
0.030303030303030498,-0.48484848484848464,6.76266447260847,7.205662154576604,6.319666790640335
0.05050505050505061,-0.48484848484848464,6.786357824743483,7.229372092675674,6.343343556811292
0.07070707070707072,-0.48484848484848464,6.810184343794731,7.253225113370287,6.367143574219175
0.09090909090909105,-0.48484848484848464,6.834133818887501,7.277212265182999,6.391055372592004
0.11111111111111116,-0.48484848484848464,6.858195909631076,7.301324885372541,6.4150669338896105
0.1313131313131315,-0.48484848484848464,6.88236015355608,7.325554607952317,6.439165699159843
0.1515151515151516,-0.48484848484848464,6.906615973690434,7.349893371839109,6.4633385755417585
0.1717171717171717,-0.48484848484848464,6.930952686266312,7.37433342906032,6.487571943472304
0.19191919191919204,-0.48484848484848464,6.955359508550231,7.398867352866862,6.5118516642336
0.21212121212121215,-0.48484848484848464,6.979825566788301,7.423488045629216,6.5361630879473855
0.2323232323232325,-0.48484848484848464,7.004339904258257,7.448188746353025,6.560491062163488
0.2525252525252526,-0.48484848484848464,7.028891489420243,7.472963037631101,6.584819941209385
0.27272727272727293,-0.48484848484848464,7.053469224157683,7.4978048518481355,6.609133596467231
0.29292929292929304,-0.48484848484848464,7.078061952099654,7.52270847642594,6.633415427773368
0.31313131313131315,-0.48484848484848464,7.102658467016172,7.547668557895067,6.657648376137278
0.3333333333333335,-0.48484848484848464,7.127247521277471,7.5726801045550935,6.681814937999848
0.3535353535353536,-0.48484848484848464,7.151817834368486,7.597738487499315,6.705897181237656
0.3737373737373739,-0.48484848484848464,7.176358101449448,7.622839439756052,6.729876763142845
0.39393939393939403,-0.48484848484848464,7.200857001953709,7.6479790533145495,6.753734950592869
0.41414141414141437,-0.48484848484848464,7.225303208213516,7.673153773803705,6.777452642623327
0.4343434343434345,-0.48484848484848464,7.249685394104752,7.698360392605665,6.801010395603838
0.4545454545454546,-0.48484848484848464,7.273992243701514,7.723596036207881,6.824388451195147
0.4747474747474749,-0.48484848484848464,7.298212459931086,7.7488581526149085,6.847566767247263
0.49494949494949503,-0.48484848484848464,7.3223347732204855,7.7741444946883345,6.870525051752637
0.5151515151515154,-0.48484848484848464,7.346347950125109,7.799453100312499,6.893242799937719
0.5353535353535355,-0.48484848484848464,7.370240801930569,7.824782269332741,6.915699334528397
0.5555555555555556,-0.48484848484848464,7.39400219321831,7.8501305372765495,6.937873849160071
0.5757575757575759,-0.48484848484848464,7.417621050386258,7.875496645923556,6.959745454848961
0.595959595959596,-0.48484848484848464,7.441086370115259,7.900879510854844,6.981293229375673
0.6161616161616164,-0.48484848484848464,7.464387227772364,7.926278186192418,7.00249626935231
0.6363636363636365,-0.48484848484848464,7.487512785742277,7.951691826806023,7.023333744678531
0.6565656565656568,-0.48484848484848464,7.510452301677955,7.977119648334904,7.043784955021007
0.6767676767676769,-0.48484848484848464,7.533195136661882,8.002560885452333,7.063829387871431
0.696969696969697,-0.48484848484848464,7.555730763269356,8.028014748853515,7.083446777685197
0.7171717171717173,-0.48484848484848464,7.578048773525388,8.05348038151575,7.102617165535026
0.7373737373737375,-0.48484848484848464,7.600138886746995,8.078956814812761,7.121320958681229
0.7575757575757578,-0.48484848484848464,7.621990957262668,8.104442925114116,7.13953898941122
0.7777777777777779,-0.48484848484848464,7.643594982001061,8.129937391497833,7.15725257250429
0.7979797979797982,-0.48484848484848464,7.664941107941151,8.15543865522446,7.174443560657841
0.8181818181818183,-0.48484848484848464,7.686019639416227,8.180944881590861,7.191094397241593
0.8383838383838385,-0.48484848484848464,7.706821045264226,8.206453924748415,7.207188165780037
0.8585858585858588,-0.48484848484848464,7.727335965817291,8.231963296031495,7.222708635603087
0.8787878787878789,-0.48484848484848464,7.747555219723447,8.257470136247356,7.237640303199538
0.8989898989898992,-0.48484848484848464,7.767469810593639,8.282971192336053,7.251968428851224
0.9191919191919193,-0.48484848484848464,7.787070933467563,8.308462798677471,7.265679068257653
0.9393939393939394,-0.48484848484848464,7.806349981091979,8.333940863262557,7.278759098921401
0.9595959595959598,-0.48484848484848464,7.82529855000532,8.359400858813366,7.291196241197274
0.9797979797979799,-0.48484848484848464,7.843908446422905,8.384837818862412,7.302979073983398
1.0,-0.48484848484848464,7.8621716919170686,8.41024633868388,7.314097045150257
-1.0,-0.46464646464646453,5.9161815147287955,6.480794895343211,5.35156813411438
-0.9797979797979798,-0.46464646464646453,5.924251165502975,6.481891791288158,5.366610539717792
-0.9595959595959596,-0.46464646464646453,5.932688736621071,6.483670397616128,5.381707075626015
-0.9393939393939394,-0.46464646464646453,5.941495640257843,6.4861292265006885,5.396862054014997
-0.9191919191919192,-0.46464646464646453,5.950673064706989,6.489265931868256,5.4120801975457224
-0.898989898989899,-0.46464646464646453,5.960221970722452,6.493077314004095,5.42736662744081
-0.8787878787878788,-0.46464646464646453,5.970143088034284,6.4975593291533755,5.442726846915193
-0.8585858585858586,-0.46464646464646453,5.980436912044596,6.5027071041377456,5.458166719951447
-0.8383838383838383,-0.46464646464646453,5.991103700709276,6.508514955917384,5.473692445501168
-0.8181818181818181,-0.46464646464646453,6.0021434716106175,6.514976415938911,5.489310527282324
-0.797979797979798,-0.46464646464646453,6.013555999226151,6.522084259019051,5.505027739433251
-0.7777777777777778,-0.46464646464646453,6.025340812398437,6.529830536430746,5.520851088366129
-0.7575757575757576,-0.46464646464646453,6.037497192010782,6.538206612778624,5.536787771242939
-0.7373737373737373,-0.46464646464646453,6.050024168873222,6.547203206194845,5.5528451315515985
-0.7171717171717171,-0.46464646464646453,6.062920521823176,6.556810431322926,5.5690306123234254
-0.696969696969697,-0.46464646464646453,6.076184776044892,6.567017844531516,5.585351707558268
-0.6767676767676767,-0.46464646464646453,6.089815201611445,6.577814490765176,5.601815912457713
-0.6565656565656566,-0.46464646464646453,6.103809812252938,6.589188951446899,5.618430673058977
-0.6363636363636364,-0.46464646464646453,6.118166364354366,6.6011293928451575,5.635203335863574
-0.6161616161616161,-0.46464646464646453,6.132882356186092,6.613623614347871,5.6521410980243125
-0.5959595959595959,-0.46464646464646453,6.1479550273699335,6.626659096118884,5.669250958620983
-0.5757575757575757,-0.46464646464646453,6.163381358583338,6.6402230456565885,5.686539671510088
-0.5555555555555556,-0.46464646464646453,6.179158071504056,6.6543024428323205,5.704013700175792
-0.5353535353535352,-0.46464646464646453,6.195281628997246,6.668884083051258,5.721679174943234
-0.5151515151515151,-0.46464646464646453,6.211748235546885,6.683954618225804,5.7395418528679665
-0.4949494949494949,-0.46464646464646453,6.228553837932817,6.699500595339173,5.757607080526461
-0.4747474747474747,-0.46464646464646453,6.245694126154711,6.715508492425386,5.775879759884036
-0.4545454545454545,-0.46464646464646453,6.263164534603813,6.73196475185963,5.794364317347997
-0.43434343434343425,-0.46464646464646453,6.280960243483001,6.748855810914351,5.813064676051652
-0.41414141414141414,-0.46464646464646453,6.299076180475478,6.766168129581542,5.831984231369413
-0.3939393939393939,-0.46464646464646453,6.317507022662072,6.783888215721688,5.851125829602457
-0.3737373737373737,-0.46464646464646453,6.336247198686844,6.802002647626807,5.870491749746881
-0.3535353535353535,-0.46464646464646453,6.355290891170315,6.820498094127533,5.890083688213098
-0.33333333333333326,-0.46464646464646453,6.374632039369388,6.839361332404038,5.909902746334738
-0.31313131313131304,-0.46464646464646453,6.394264342082811,6.8585792636735325,5.929949420492089
-0.2929292929292928,-0.46464646464646453,6.414181260800427,6.878138926945616,5.950223594655237
-0.2727272727272727,-0.46464646464646453,6.434376023094566,6.898027511057377,5.970724535131755
-0.2525252525252525,-0.46464646464646453,6.454841626251255,6.918232365182163,5.991450887320347
-0.23232323232323226,-0.46464646464646453,6.47557084113884,6.938741008030926,6.012400674246753
-0.21212121212121204,-0.46464646464646453,6.496556216311209,6.959541135941766,6.033571296680652
-0.19191919191919182,-0.46464646464646453,6.517790082342529,6.980620630058468,6.05495953462659
-0.1717171717171716,-0.46464646464646453,6.539264556390187,7.001967562785754,6.076561549994621
-0.1515151515151515,-0.46464646464646453,6.560971546982133,7.023570203699912,6.098372890264353
-0.13131313131313127,-0.46464646464646453,6.582902759024739,7.045417025066858,6.120388492982619
-0.11111111111111105,-0.46464646464646453,6.605049699026936,7.06749670713381,6.142602690920062
-0.09090909090909083,-0.46464646464646453,6.6274036805360215,7.089798143308617,6.165009217763426
-0.07070707070707061,-0.46464646464646453,6.64995582978033,7.1123104453569965,6.187601214203664
-0.050505050505050386,-0.46464646464646453,6.672697091513695,7.135022948705187,6.210371234322203
-0.030303030303030276,-0.46464646464646453,6.695618235056369,7.15792521794224,6.233311252170497
-0.010101010101010055,-0.46464646464646453,6.718709860526715,7.181007052575379,6.256412668478052
0.010101010101010166,-0.46464646464646453,6.741962405257823,7.2042584930879645,6.279666317427681
0.030303030303030498,-0.46464646464646453,6.7653661503928895,7.2276698273362445,6.303062473449534
0.05050505050505061,-0.46464646464646453,6.7889112276531485,7.2512315972847015,6.3265908580215955
0.07070707070707072,-0.46464646464646453,6.812587626271517,7.274934606081839,6.350240646461195
0.09090909090909105,-0.46464646464646453,6.836385200085307,7.298769925445889,6.374000474724726
0.11111111111111116,-0.46464646464646453,6.860293674780974,7.322728903326684,6.397858446235263
0.1313131313131315,-0.46464646464646453,6.88430265528354,7.346803171773678,6.421802138793402
0.1515151515151516,-0.46464646464646453,6.908401633283358,7.3709846549386615,6.445818611628054
0.1717171717171717,-0.46464646464646453,6.9325799948925795,7.3952655771189635,6.4698944126661955
0.19191919191919204,-0.46464646464646453,6.956827028423479,7.4196384707265235,6.494015586120435
0.21212121212121215,-0.46464646464646453,6.981131932280703,7.444096184053999,6.518167680507407
0.2323232323232325,-0.46464646464646453,7.005483822959314,7.468631888695672,6.542335757222956
0.2525252525252526,-0.46464646464646453,7.02987174314037,7.493239086457789,6.56650439982295
0.27272727272727293,-0.46464646464646453,7.054284669875589,7.5179116155895285,6.590657724161649
0.29292929292929304,-0.46464646464646453,7.07871152285264,7.542643656139053,6.614779389566226
0.31313131313131315,-0.46464646464646453,7.103141172732308,7.567429734243274,6.638852611221343
0.3333333333333335,-0.46464646464646453,7.127562449548983,7.592264725135882,6.662860173962084
0.3535353535353536,-0.46464646464646453,7.151964151165393,7.617143854662022,6.686784447668764
0.3737373737373739,-0.46464646464646453,7.176335051772881,7.642062699080614,6.710607404465148
0.39393939393939403,-0.46464646464646453,7.200663910428171,7.6670171829376335,6.734310637918708
0.41414141414141437,-0.46464646464646453,7.224939479617561,7.692003574797363,6.757875384437758
0.4343434343434345,-0.46464646464646453,7.249150513839547,7.717018480626419,6.781282547052675
0.4545454545454546,-0.46464646464646453,7.273285778196754,7.742058834650339,6.804512721743168
0.4747474747474749,-0.46464646464646453,7.297334056988043,7.767121887512045,6.827546226464041
0.49494949494949503,-0.46464646464646453,7.3212841622917235,7.792205191594313,6.850363132989134
0.5151515151515154,-0.46464646464646453,7.345124942530691,7.817306583411174,6.872943301650208
0.5353535353535355,-0.46464646464646453,7.368845291010547,7.842424162997755,6.895266419023338
0.5555555555555556,-0.46464646464646453,7.39243415442143,7.867556270295119,6.917312038547741
0.5757575757575759,-0.46464646464646453,7.415880541294772,7.892701458557525,6.939059624032019
0.595959595959596,-0.46464646464646453,7.439173530405913,7.917858464898192,6.960488595913635
0.6161616161616164,-0.46464646464646453,7.4623022791136755,7.943026178117679,6.981578380109672
0.6363636363636365,-0.46464646464646453,7.485256031628181,7.968203604051956,7.002308459204405
0.6565656565656568,-0.46464646464646453,7.508024127198146,7.9933898287295415,7.022658425666751
0.6767676767676769,-0.46464646464646453,7.530596008209106,8.018583979693053,7.0426080367251584
0.696969696969697,-0.46464646464646453,7.552961228183983,8.043785185905143,7.062137270462822
0.7171717171717173,-0.46464646464646453,7.575109459677761,8.068992536704593,7.08122638265093
0.7373737373737375,-0.46464646464646453,7.597030502058002,8.094205040338203,7.0998559637778005
0.7575757575757578,-0.46464646464646453,7.618714289163129,8.11942158261659,7.118006995709667
0.7777777777777779,-0.46464646464646453,7.640150896830529,8.14464088627131,7.135660907389749
0.7979797979797982,-0.46464646464646453,7.6613305502868565,8.16986147160099,7.152799628972724
0.8181818181818183,-0.46464646464646453,7.682243631392841,8.19508161898918,7.169405643796502
0.8383838383838385,-0.46464646464646453,7.702880685735367,8.220299333840087,7.1854620376306455
0.8585858585858588,-0.46464646464646453,7.7232324295595145,8.24551231447214,7.200952544646889
0.8787878787878789,-0.46464646464646453,7.743289756533761,8.270717923419308,7.215861589648212
0.8989898989898992,-0.46464646464646453,7.763043744341493,8.295913162562913,7.230174326120074
0.9191919191919193,-0.46464646464646453,7.782485661092336,8.321094652408577,7.2438766697760935
0.9393939393939394,-0.46464646464646453,7.801606971547043,8.34625861576423,7.256955327329856
0.9595959595959598,-0.46464646464646453,7.820399343149949,8.37140086597671,7.269397820323187
0.9797979797979799,-0.46464646464646453,7.838854651863073,8.396516799788497,7.281192503937651
1.0,-0.46464646464646453,7.856964987796506,8.421601394796298,7.292328580796716
-1.0,-0.4444444444444444,5.923013728557618,6.504526517460039,5.341500939655197
-0.9797979797979798,-0.4444444444444444,5.9310723605830065,6.505779425001522,5.3563652961644905
-0.9595959595959596,-0.4444444444444444,5.939496137242953,6.507706488675078,5.371285785810828
-0.9393939393939394,-0.4444444444444444,5.948286442680588,6.510305910243661,5.386266975117515
-0.9191919191919192,-0.4444444444444444,5.9574444386874505,6.513575056656476,5.401313820718425
-0.898989898989899,-0.4444444444444444,5.966971061082516,6.517510467643385,5.416431654521647
-0.8787878787878788,-0.4444444444444444,5.976867016264503,6.522107868018117,5.431626164510889
-0.8585858585858586,-0.4444444444444444,5.987132777943312,6.527362184643003,5.4469033712436215
-0.8383838383838383,-0.4444444444444444,5.997768584055831,6.533267567935091,5.462269600176571
-0.8181818181818181,-0.4444444444444444,6.008774433871537,6.539817417705187,5.477731450037886
-0.797979797979798,-0.4444444444444444,6.020150085292835,6.547004413056411,5.49329575752926
-0.7777777777777778,-0.4444444444444444,6.031895052355213,6.554820545975694,5.508969558734732
-0.7575757575757576,-0.4444444444444444,6.044008602931697,6.563257158219439,5.524760047643956
-0.7373737373737373,-0.4444444444444444,6.05648975664628,6.572304981012902,5.540674532279658
-0.7171717171717171,-0.4444444444444444,6.069337283000512,6.581954177068814,5.556720388932209
-0.696969696969697,-0.4444444444444444,6.082549699717259,6.592194384390633,5.572905015043884
-0.6767676767676767,-0.4444444444444444,6.096125271305543,6.603014761319493,5.589235781291594
-0.6565656565656566,-0.4444444444444444,6.1100620078500345,6.61440403228497,5.605719983415099
-0.6363636363636364,-0.4444444444444444,6.124357664028341,6.626350533737477,5.622364794319204
-0.6161616161616161,-0.4444444444444444,6.139009738359514,6.638842259763774,5.639177216955253
-0.5959595959595959,-0.4444444444444444,6.154015472686221,6.651866906919399,5.656164038453043
-0.5757575757575757,-0.4444444444444444,6.169371851893446,6.665411917878229,5.673331785908664
-0.5555555555555556,-0.4444444444444444,6.185075603865796,6.679464523513552,5.69068668421804
-0.5353535353535352,-0.4444444444444444,6.2011231996855285,6.694011783123993,5.708234616247064
-0.5151515151515151,-0.4444444444444444,6.217510854072983,6.7090406225457935,5.725981085600172
-0.4949494949494949,-0.4444444444444444,6.234234526070928,6.724537869956949,5.743931182184907
-0.4747474747474747,-0.4444444444444444,6.2512899199738445,6.7404902892525325,5.762089550695157
-0.4545454545454545,-0.4444444444444444,6.268672486503167,6.756884610903418,5.780460362102916
-0.43434343434343425,-0.4444444444444444,6.286377424228931,6.773707560274853,5.799047288183009
-0.41414141414141414,-0.4444444444444444,6.304399681238191,6.790945883426827,5.817853479049556
-0.3939393939393939,-0.4444444444444444,6.322733957050027,6.808586370452677,5.836881543647378
-0.3737373737373737,-0.4444444444444444,6.341374704777019,6.826615876449809,5.856133533104229
-0.3535353535353535,-0.4444444444444444,6.360316133532355,6.84502134025519,5.87561092680952
-0.33333333333333326,-0.4444444444444444,6.37955221108175,6.863789801084358,5.895314621079142
-0.31313131313131304,-0.4444444444444444,6.399076666738823,6.882908413242532,5.915244920235114
-0.2929292929292928,-0.4444444444444444,6.418882994502527,6.902364459088782,5.935401529916273
-0.2727272727272727,-0.4444444444444444,6.438964456434614,6.922145360434932,5.955783552434296
-0.2525252525252525,-0.4444444444444444,6.459314086274996,6.9422386885754,5.976389483974592
-0.23232323232323226,-0.4444444444444444,6.479924693292703,6.962632173124374,5.997217213461032
-0.21212121212121204,-0.4444444444444444,6.500788866369389,6.9833137098637685,6.018264022875009
-0.19191919191919182,-0.4444444444444444,6.52189897831254,7.004271367763231,6.039526588861849
-0.1717171717171716,-0.4444444444444444,6.543247190394949,7.025493395357419,6.061000985432479
-0.1515151515151515,-0.4444444444444444,6.564825457116681,7.046968226626905,6.082682687606457
-0.13131313131313127,-0.4444444444444444,6.586625531185831,7.068684486544323,6.104566575827339
-0.11111111111111105,-0.4444444444444444,6.60863896871356,7.090630996407616,6.126646941019504
-0.09090909090909083,-0.4444444444444444,6.630857134619094,7.112796779086524,6.148917490151665
-0.07070707070707061,-0.4444444444444444,6.65327120823978,7.135171064287957,6.171371352191604
-0.050505050505050386,-0.4444444444444444,6.675872189141194,7.157743293926267,6.194001084356121
-0.030303030303030276,-0.4444444444444444,6.6986509031219335,7.180503127678665,6.216798678565202
-0.010101010101010055,-0.4444444444444444,6.72159800840751,7.203440448773432,6.239755568041589
0.010101010101010166,-0.4444444444444444,6.744704002027556,7.226545370063403,6.26286263399171
0.030303030303030498,-0.4444444444444444,6.767959226370158,7.249808240405609,6.286110212334706
0.05050505050505061,-0.4444444444444444,6.791353875907052,7.273219651359176,6.309488100454928
0.07070707070707072,-0.4444444444444444,6.814878004083199,7.296770444186399,6.332985563979999
0.09090909090909105,-0.4444444444444444,6.838521530363775,7.320451717149942,6.356591343577608
0.11111111111111116,-0.4444444444444444,6.862274247431777,7.344254833051125,6.380293661812428
0.1313131313131315,-0.4444444444444444,6.886125828528948,7.368171426966495,6.4040802300914015
0.1515151515151516,-0.4444444444444444,6.910065834932684,7.392193414100506,6.427938255764863
0.1717171717171717,-0.4444444444444444,6.934083723561286,7.416312997680086,6.451854449442486
0.19191919191919204,-0.4444444444444444,6.9581688546998555,7.4405226767786665,6.475815032621044
0.21212121212121215,-0.4444444444444444,6.982310499838996,7.464815253951521,6.499805745726471
0.2323232323232325,-0.4444444444444444,7.0064978496180315,7.489183842562753,6.52381185667331
0.2525252525252526,-0.4444444444444444,7.030720021864736,7.513621873637377,6.547818170092095
0.27272727272727293,-0.4444444444444444,7.05496606972321,7.5381231021000765,6.571809037346343
0.29292929292929304,-0.4444444444444444,7.079224989861262,7.562681612206969,6.595768367515555
0.31313131313131315,-0.4444444444444444,7.103485730748935,7.587291822013217,6.619679639484653
0.3333333333333335,-0.4444444444444444,7.127737200999343,7.611948486658633,6.643525915340053
0.3535353535353536,-0.4444444444444444,7.15196827776313,7.636646700300509,6.667289855225751
0.3737373737373739,-0.4444444444444444,7.176167815167664,7.661381896472868,6.690953733862461
0.39393939393939403,-0.4444444444444444,7.200324652792106,7.686149846685862,6.7144994588983495
0.41414141414141437,-0.4444444444444444,7.224427624169327,7.710946657063322,6.737908591275333
0.4343434343434345,-0.4444444444444444,7.248465565305741,7.735768762831558,6.761162367779924
0.4545454545454546,-0.4444444444444444,7.272427323210008,7.760612920479026,6.784241725940989
0.4747474747474749,-0.4444444444444444,7.296301764421495,7.78547619744523,6.807127331397759
0.49494949494949503,-0.4444444444444444,7.320077783529586,7.810355959186757,6.829799607872414
0.5151515151515154,-0.4444444444444444,7.343744311674656,7.835249853526786,6.8522387698225256
0.5353535353535355,-0.4444444444444444,7.367290325021824,7.860155792222005,6.874424857821643
0.5555555555555556,-0.4444444444444444,7.390704853198361,7.88507192971425,6.896337776682472
0.5757575757575759,-0.4444444444444444,7.413976987685977,7.909996639086097,6.917957336285857
0.595959595959596,-0.4444444444444444,7.437095890158959,7.93492848529913,6.9392632950187885
0.6161616161616164,-0.4444444444444444,7.460050800759444,7.95986619582759,6.960235405691299
0.6363636363636365,-0.4444444444444444,7.482831046301055,7.984808628882658,6.980853463719451
0.6565656565656568,-0.4444444444444444,7.505426048392273,8.009754739463265,7.001097357321281
0.6767676767676769,-0.4444444444444444,7.527825331471032,8.034703543536795,7.020947119405269
0.696969696969697,-0.4444444444444444,7.550018530742072,8.059654080704648,7.040382980779497
0.7171717171717173,-0.4444444444444444,7.571995400008824,8.084605375766532,7.059385424251115
0.7373737373737375,-0.4444444444444444,7.593745819391616,8.109556399628596,7.077935239154635
0.7575757575757578,-0.4444444444444444,7.615259802924248,8.134506030058992,7.096013575789503
0.7777777777777779,-0.4444444444444444,7.636527506021051,8.159453012800508,7.1136019992415935
0.7979797979797982,-0.4444444444444444,7.65753923280681,8.184395923575508,7.130682542038112
0.8181818181818183,-0.4444444444444444,7.678285443301981,8.209333131524868,7.147237755079093
0.8383838383838385,-0.4444444444444444,7.6987567604559795,8.234262764595524,7.163250756316435
0.8585858585858588,-0.4444444444444444,7.718943977021385,8.259182677384638,7.178705276658132
0.8787878787878789,-0.4444444444444444,7.7388380622621575,8.28409042190125,7.193585702623064
0.8989898989898992,-0.4444444444444444,7.758430168489245,8.308983221647706,7.207877115330784
0.9191919191919193,-0.4444444444444444,7.777711637417026,8.333857949379126,7.221565325454926
0.9393939393939394,-0.4444444444444444,7.796674006334508,8.358711108815323,7.234636903853693
0.9595959595959598,-0.4444444444444444,7.815309014085113,8.383538820505468,7.247079207664757
0.9797979797979799,-0.4444444444444444,7.833608606849513,8.408336811971587,7.258880401727438
1.0,-0.4444444444444444,7.851564943725841,8.433100412165706,7.270029475285977
-1.0,-0.4242424242424241,5.929830514542546,6.5285618496793285,5.331099179405764
-0.9797979797979798,-0.4242424242424241,5.937876798195976,6.5299653454730535,5.345788250918899
-0.9595959595959596,-0.4242424242424241,5.9462854243522605,6.532035261356934,5.360535587347587
-0.9393939393939394,-0.4242424242424241,5.955057749282881,6.534769519307653,5.3753459792581095
-0.9191919191919192,-0.4242424242424241,5.9641949084557515,6.538165230919436,5.390224585992067
-0.898989898989899,-0.4242424242424241,5.973697812951897,6.542218707541665,5.405176918362129
-0.8787878787878788,-0.4242424242424241,5.983567146054524,6.546925474818437,5.420208817290611
-0.8585858585858586,-0.4242424242424241,5.993803360015801,6.552280291532999,5.435326428498603
-0.8383838383838383,-0.4242424242424241,6.0044066730070185,6.558277172596309,5.450536173417728
-0.8181818181818181,-0.4242424242424241,6.01537706625702,6.5649094159417665,5.465844716572274
-0.797979797979798,-0.4242424242424241,6.026714281384286,6.572169633024543,5.481258929744029
-0.7777777777777778,-0.4242424242424241,6.038417817927249,6.580049782563134,5.496785853291365
-0.7575757575757576,-0.4242424242424241,6.050486931077659,6.588541207116119,5.512432655039198
-0.7373737373737373,-0.4242424242424241,6.062920629621355,6.597634672038013,5.528206587204697
-0.7171717171717171,-0.4242424242424241,6.075717674090722,6.607320406343082,5.5441149418383615
-0.696969696969697,-0.4242424242424241,6.088876575132803,6.617588144974,5.560165005291605
-0.6767676767676767,-0.4242424242424241,6.102395592096888,6.628427171987616,5.57636401220616
-0.6565656565656566,-0.4242424242424241,6.116272731845052,6.639826364160681,5.592719099529422
-0.6363636363636364,-0.4242424242424241,6.130505747789031,6.651774234553268,5.609237261024794
-0.6161616161616161,-0.4242424242424241,6.145092139156371,6.664258975575882,5.62592530273686
-0.5959595959595959,-0.4242424242424241,6.160029150488742,6.677268501174949,5.642789799802535
-0.5757575757575757,-0.4242424242424241,6.175313771374862,6.690790487754589,5.659837054995134
-0.5555555555555556,-0.4242424242424241,6.190942736420326,6.7048124135446825,5.67707305929597
-0.5353535353535352,-0.4242424242424241,6.206912525456329,6.719321596135142,5.694503454777516
-0.5151515151515151,-0.4242424242424241,6.223219363988959,6.734305227985079,5.71213349999284
-0.4949494949494949,-0.4242424242424241,6.239859223890509,6.749750409741043,5.729968038039975
-0.4747474747474747,-0.4242424242424241,6.256827824333906,6.76564418126919,5.748011467398623
-0.4545454545454545,-0.4242424242424241,6.274120632971169,6.781973550335306,5.766267715607031
-0.43434343434343425,-0.4242424242424241,6.291732867356352,6.79872551893942,5.784740215773284
-0.41414141414141414,-0.4242424242424241,6.309659496613315,6.815887107309328,5.803431885917302
-0.3939393939393939,-0.4242424242424241,6.327895243348266,6.833445375644752,5.82234511105178
-0.3737373737373737,-0.4242424242424241,6.346434585806625,6.851387443687189,5.841481727926061
-0.3535353535353535,-0.4242424242424241,6.36527176027373,6.869700508240287,5.860843012307173
-0.33333333333333326,-0.4242424242424241,6.384400763718302,6.888371858785323,5.880429668651281
-0.31313131313131304,-0.4242424242424241,6.403815356677506,6.907388891341104,5.900241822013908
-0.2929292929292928,-0.4242424242424241,6.4235090663819685,6.926739120733666,5.920279012030271
-0.2727272727272727,-0.4242424242424241,6.443475190118992,6.946410191449333,5.940540188788651
-0.2525252525252525,-0.4242424242424241,6.4637067988316845,6.9663898872385746,5.9610237104247945
-0.23232323232323226,-0.4242424242424241,6.484196740951682,6.98666613965582,5.981727342247544
-0.21212121212121204,-0.4242424242424241,6.504937646462562,7.007227035688439,6.002648257236684
-0.19191919191919182,-0.4242424242424241,6.525921931191003,7.028060824653393,6.023783037728613
-0.1717171717171716,-0.4242424242424241,6.547141801322283,7.049155924501016,6.04512767814355
-0.1515151515151515,-0.4242424242424241,6.568589258136475,7.070500927689666,6.066677588583284
-0.13131313131313127,-0.4242424242424241,6.590256102961409,7.092084606746089,6.08842759917673
-0.11111111111111105,-0.4242424242424241,6.612133942338202,7.1138959196450315,6.110371965031373
-0.09090909090909083,-0.4242424242424241,6.634214193394894,7.135924015119469,6.1325043716703185
-0.07070707070707061,-0.4242424242424241,6.656488089423266,7.158158237984708,6.1548179408618235
-0.050505050505050386,-0.4242424242424241,6.678946685654106,7.180588134565857,6.177305236742354
-0.030303030303030276,-0.4242424242424241,6.701580865225228,7.203203458301061,6.199958272149395
-0.010101010101010055,-0.4242424242424241,6.724381345337056,7.225994175558658,6.222768515115454
0.010101010101010166,-0.4242424242424241,6.747338683589771,7.248950471718587,6.245726895460955
0.030303030303030498,-0.4242424242424241,6.770443284495967,7.272062757533391,6.268823811458544
0.05050505050505061,-0.4242424242424241,6.793685406162618,7.295321675784923,6.292049136540314
0.07070707070707072,-0.4242424242424241,6.817055167135812,7.318718108219331,6.315392226052293
0.09090909090909105,-0.4242424242424241,6.840542553401483,7.342243182749724,6.338841924053242
0.11111111111111116,-0.4242424242424241,6.8641374255352305,7.365888280885351,6.36238657018511
0.1313131313131315,-0.4242424242424241,6.887829525994099,7.3896450453341584,6.386014006654039
0.1515151515151516,-0.4242424242424241,6.911608486542971,7.413505387718432,6.409711585367511
0.1717171717171717,-0.4242424242424241,6.935463835807947,7.437461496322329,6.433466175293565
0.19191919191919204,-0.4242424242424241,6.959385006949259,7.461505843776266,6.457264170122253
0.21212121212121215,-0.4242424242424241,6.983361345445579,7.485631194563464,6.481091496327695
0.2323232323232325,-0.4242424242424241,7.007382116981899,7.509830612248457,6.50493362171534
0.2525252525252526,-0.4242424242424241,7.0314365154327625,7.534097466263072,6.528775564602453
0.27272727272727293,-0.4242424242424241,7.055513670932582,7.558425438133026,6.552601903732138
0.29292929292929304,-0.4242424242424241,7.079602658024549,7.582808526964154,6.576396789084944
0.31313131313131315,-0.4242424242424241,7.103692503879768,7.607241054042023,6.600143953717512
0.3333333333333335,-0.4242424242424241,7.1277721965779115,7.631717666352071,6.623826726803752
0.3535353535353536,-0.4242424242424241,7.151830693440595,7.656233338855364,6.6474280480258265
0.3737373737373739,-0.4242424242424241,7.175856929408935,7.680783375326325,6.670930483491546
0.39393939393939403,-0.4242424242424241,7.199839825456227,7.7053634075717365,6.694316243340717
0.41414141414141437,-0.4242424242424241,7.223768297026968,7.729969392852018,6.717567201201918
0.4343434343434345,-0.4242424242424241,7.247631262493206,7.754597609324005,6.740664915662407
0.4545454545454546,-0.4242424242424241,7.271417651619394,7.779244649349332,6.763590653889455
0.4747474747474749,-0.4242424242424241,7.2951164140265945,7.803907410511865,6.786325417541324
0.49494949494949503,-0.4242424242424241,7.318716527647228,7.828583084221953,6.808849971072504
0.5151515151515154,-0.4242424242424241,7.342207007161262,7.8532691418010625,6.831144872521461
0.5353535353535355,-0.4242424242424241,7.365576912405006,7.877963317971669,6.8531905068383425
0.5555555555555556,-0.4242424242424241,7.388815356743477,7.902663591725291,6.874967121761662
0.5757575757575759,-0.4242424242424241,7.411911515397593,7.927368164560388,6.896454866234798
0.595959595959596,-0.4242424242424241,7.434854633717307,7.952075436141022,6.917633831293592
0.6161616161616164,-0.4242424242424241,7.457634035391951,7.976783977482514,6.938484093301389
0.6363636363636365,-0.4242424242424241,7.48023913058914,8.001492501797323,6.958985759380956
0.6565656565656568,-0.4242424242424241,7.502659424013663,8.026199833212015,6.97911901481531
0.6767676767676769,-0.4242424242424241,7.52488452287792,8.050904873606989,6.998864172148851
0.696969696969697,-0.4242424242424241,7.546904144775514,8.075606567883291,7.0182017216677375
0.7171717171717173,-0.4242424242424241,7.568708125449804,8.100303868011235,7.037112382888375
0.7373737373737375,-0.4242424242424241,7.590286426449338,8.124995696260319,7.055577156638357
0.7575757575757578,-0.4242424242424241,7.611629142662243,8.14968090804395,7.073577377280537
0.7777777777777779,-0.4242424242424241,7.632726509721708,8.17435825484601,7.091094764597406
0.7979797979797982,-0.4242424242424241,7.653568911275077,8.199026347709786,7.108111474840367
0.8181818181818183,-0.4242424242424241,7.674146886109055,8.223683621787215,7.124610150430895
0.8383838383838385,-0.4242424242424241,7.6944511351237885,8.248328302427497,7.14057396782008
0.8585858585858588,-0.4242424242424241,7.714472528148745,8.272958373291399,7.155986683006091
0.8787878787878789,-0.4242424242424241,7.73420211059363,8.297571546924317,7.170832674262942
0.8989898989898992,-0.4242424242424241,7.753631109927671,8.322165238206932,7.185096981648409
0.9191919191919193,-0.4242424242424241,7.772750941980844,8.346736541028076,7.198765342933612
0.9393939393939394,-0.4242424242424241,7.791553217060953,8.37128220849135,7.211824225630556
0.9595959595959598,-0.4242424242424241,7.810029745880535,8.39579863687896,7.224260854882111
0.9797979797979799,-0.4242424242424241,7.828172545287995,8.420281853541441,7.236063237034548
1.0,-0.4242424242424241,7.845973843797475,8.444727508800774,7.2472201787941755
-1.0,-0.404040404040404,5.936629886292584,6.552881220010937,5.3203785525742315
-0.9797979797979798,-0.404040404040404,5.944662500405685,6.5544298619714105,5.3348951388399595
-0.9595959595959596,-0.404040404040404,5.9530546294013025,6.556637040403752,5.349472218398853
-0.9393939393939394,-0.404040404040404,5.9618076018471005,6.559500426800972,5.364114776893229
-0.9191919191919192,-0.404040404040404,5.970922527073053,6.563016907278948,5.378828146867157
-0.898989898989899,-0.404040404040404,5.98040029162605,6.567182594846896,5.393617988405204
-0.8787878787878788,-0.404040404040404,5.990241555895672,6.571992845760372,5.408490266030972
-0.8585858585858586,-0.404040404040404,6.000446750916517,6.577442279832425,5.423451222000608
-0.8383838383838383,-0.404040404040404,6.011016075352587,6.583524804504646,5.438507346200528
-0.8181818181818181,-0.404040404040404,6.021949492668801,6.59023364242245,5.453665342915152
-0.797979797979798,-0.404040404040404,6.033246728494666,6.597561362199485,5.468932094789846
-0.7777777777777778,-0.404040404040404,6.044907268184876,6.6054999120155236,5.484314624354229
-0.7575757575757576,-0.404040404040404,6.0569303545815,6.61404065563982,5.499820053523179
-0.7373737373737373,-0.404040404040404,6.069314985982091,6.623174410455325,5.5154555615088565
-0.7171717171717171,-0.404040404040404,6.082059914318001,6.6328914870340645,5.531228341601937
-0.696969696969697,-0.404040404040404,6.095163643546733,6.643181729802363,5.547145557291103
-0.6767676767676767,-0.404040404040404,6.108624428262196,6.654034558347359,5.563214298177034
-0.6565656565656566,-0.404040404040404,6.122440272526286,6.665439008914874,5.579441536137698
-0.6363636363636364,-0.404040404040404,6.136608928925068,6.677383775684635,5.595834082165502
-0.6161616161616161,-0.404040404040404,6.151127897852615,6.689857251428743,5.612398544276488
-0.5959595959595959,-0.404040404040404,6.165994427025172,6.7028475672005206,5.629141286849824
-0.5757575757575757,-0.404040404040404,6.1812055112282245,6.716342630739421,5.646068391717028
-0.5555555555555556,-0.404040404040404,6.196757892298643,6.730330163325913,5.6631856212713725
-0.5353535353535352,-0.404040404040404,6.212648059343888,6.7447977348650605,5.680498383822715
-0.5151515151515151,-0.404040404040404,6.228872249199946,6.759732797027116,5.698011701372776
-0.4949494949494949,-0.404040404040404,6.245426447129387,6.775122714320958,5.715730179937816
-0.4747474747474747,-0.404040404040404,6.262306387760692,6.7909547930110925,5.733657982510291
-0.4545454545454545,-0.404040404040404,6.279507556269616,6.80721630785889,5.751798804680342
-0.43434343434343425,-0.404040404040404,6.29702518980318,6.823894526671487,5.770155852934873
-0.41414141414141414,-0.404040404040404,6.314854279146538,6.840976732700222,5.788731825592855
-0.3939393939393939,-0.404040404040404,6.332989570632562,6.858450244965249,5.807528896299875
-0.3737373737373737,-0.404040404040404,6.351425568293965,6.87630243658081,5.82654870000712
-0.3535353535353535,-0.404040404040404,6.370156536257122,6.89452075121314,5.845792321301104
-0.33333333333333326,-0.404040404040404,6.389176501376798,6.913092717791617,5.865260284961979
-0.31313131313131304,-0.404040404040404,6.4084792561104065,6.932005963619522,5.884952548601291
-0.2929292929292928,-0.404040404040404,6.428058361630321,6.951248226038457,5.904868497222186
-0.2727272727272727,-0.404040404040404,6.4479071511723625,6.97080736280252,5.925006939542205
-0.2525252525252525,-0.404040404040404,6.46801873361827,6.990671361320545,5.945366105915995
-0.23232323232323226,-0.404040404040404,6.488385997309779,7.010828346927667,5.965943647691891
-0.21212121212121204,-0.404040404040404,6.509001614091455,7.03126659033631,5.986736637846599
-0.19191919191919182,-0.404040404040404,6.529858043579356,7.0519745144216,6.007741572737112
-0.1717171717171716,-0.404040404040404,6.5509475376520605,7.072940700475287,6.028954374828834
-0.1515151515151515,-0.404040404040404,6.572262145160559,7.094153894064848,6.0503703962562705
-0.13131313131313127,-0.404040404040404,6.593793716852997,7.115603010620932,6.071984423085063
-0.11111111111111105,-0.404040404040404,6.615533910510123,7.1372771408575195,6.093790680162727
-0.09090909090909083,-0.404040404040404,6.63747419628699,7.159165556136751,6.11578283643723
-0.07070707070707061,-0.404040404040404,6.659605862256117,7.181257713845671,6.137954010666563
-0.050505050505050386,-0.404040404040404,6.68192002014718,7.203543262881528,6.160296777412832
-0.030303030303030276,-0.404040404040404,6.704407611277884,7.226012049285965,6.182803173269803
-0.010101010101010055,-0.404040404040404,6.727059412670548,7.248654122091011,6.205464703250085
0.010101010101010166,-0.404040404040404,6.749866043348622,7.271459739400535,6.22827234729671
0.030303030303030498,-0.404040404040404,6.772817970807105,7.294419374735664,6.251216566878545
0.05050505050505061,-0.404040404040404,6.795905517650668,7.317523723643184,6.274287311658153
0.07070707070707072,-0.404040404040404,6.819118868392983,7.340763710569682,6.297474026216284
0.09090909090909105,-0.404040404040404,6.842448076410495,7.364130495972969,6.320765656848021
0.11111111111111116,-0.404040404040404,6.86588307104394,7.387615483641432,6.3441506584464475
0.1313131313131315,-0.404040404040404,6.889413664840298,7.411210328176039,6.367617001504557
0.1515151515151516,-0.404040404040404,6.913029560928025,7.434906942569836,6.391152179286213
0.1717171717171717,-0.404040404040404,6.936720360518048,7.458697505813832,6.414743215222264
0.19191919191919204,-0.404040404040404,6.960475570522852,7.482574470443795,6.438376670601909
0.21212121212121215,-0.404040404040404,6.984284611285993,7.5065305699297555,6.462038652642231
0.2323232323232325,-0.404040404040404,7.008136824413852,7.530558825788866,6.485714823038839
0.2525252525252526,-0.404040404040404,7.032021480701747,7.55465255431082,6.509390407092674
0.27272727272727293,-0.404040404040404,7.055927788146074,7.578805372750649,6.5330502035414995
0.29292929292929304,-0.404040404040404,7.079844900034122,7.603011204851985,6.55667859521626
0.31313131313131315,-0.404040404040404,7.103761923103151,7.6272642855444435,6.580259560661858
0.3333333333333335,-0.404040404040404,7.127667925760158,7.651559164656702,6.603776686863614
0.3535353535353536,-0.404040404040404,7.151551946353678,7.675890709476673,6.627213183230682
0.3737373737373739,-0.404040404040404,7.175403001488952,7.700254105996843,6.650551896981062
0.39393939393939403,-0.404040404040404,7.199210094377625,7.724644858665187,6.673775330090063
0.41414141414141437,-0.404040404040404,7.222962223213207,7.749058788483156,6.696865657943258
0.4343434343434345,-0.404040404040404,7.246648389563381,7.773492029282644,6.719804749844118
0.4545454545454546,-0.404040404040404,7.270257606770327,7.797941022029477,6.742574191511178
0.4747474747474749,-0.404040404040404,7.293778908350107,7.8224025070178795,6.765155309682334
0.49494949494949503,-0.404040404040404,7.317201356382187,7.846873513823628,6.787529198940746
0.5151515151515154,-0.404040404040404,7.3405140498802925,7.871351348924219,6.809676750836366
0.5353535353535355,-0.404040404040404,7.363706133135623,7.8958335809039415,6.831578685367305
0.5555555555555556,-0.404040404040404,7.386766804023607,7.920318023206225,6.8532155848409895
0.5757575757575759,-0.404040404040404,7.409685322265425,7.944802714413411,6.874567930117438
0.595959595959596,-0.404040404040404,7.4324510176355645,7.969285896100485,6.895616139170644
0.6161616161616164,-0.404040404040404,7.45505329810667,7.9937659883180645,6.916340607895276
0.6363636363636365,-0.404040404040404,7.477481657923187,8.018241562840448,6.9367217530059255
0.6565656565656568,-0.404040404040404,7.499725685595252,8.042711314328079,6.956740056862426
0.6767676767676769,-0.404040404040404,7.521775071804408,8.0671740296354,6.976376113973417
0.696969696969697,-0.404040404040404,7.543619617212956,8.091628555511774,6.995610678914138
0.7171717171717173,-0.404040404040404,7.565249240168682,8.116073765009236,7.014424715328127
0.7373737373737375,-0.404040404040404,7.586653984297007,8.140508522944481,7.032799445649532
0.7575757575757578,-0.404040404040404,7.607824025972718,8.164931650801543,7.050716401143893
0.7777777777777779,-0.404040404040404,7.628749681663451,8.189341891486743,7.06815747184016
0.7979797979797982,-0.404040404040404,7.64942141513753,8.21373787437575,7.08510495589931
0.8181818181818183,-0.404040404040404,7.669829844528666,8.23811808110346,7.101541607953871
0.8383838383838385,-0.404040404040404,7.689965749250456,8.262480812546148,7.117450685954764
0.8585858585858588,-0.404040404040404,7.709820076753557,8.286824157444618,7.132815996062495
0.8787878787878789,-0.404040404040404,7.7293839491189,8.311145963089718,7.1476219351480825
0.8989898989898992,-0.404040404040404,7.748648669480314,8.335443808469968,7.161853530490659
0.9191919191919193,-0.404040404040404,7.7676057282701585,8.359714980240373,7.175496476299943
0.9393939393939394,-0.404040404040404,7.7862468092819785,8.383956451817042,7.188537166746915
0.9595959595959598,-0.404040404040404,7.804563795544215,8.408164865855444,7.200962725232987
0.9797979797979799,-0.404040404040404,7.822548774999368,8.432336520306192,7.212761029692544
1.0,-0.404040404040404,7.840194045983199,8.456467358176791,7.223920733789607
-1.0,-0.38383838383838365,5.943409889769402,6.577465468621949,5.309354310916855
-0.9797979797979798,-0.38383838383838365,5.95142752222816,6.5791538310870745,5.323701213369246
-0.9595959595959596,-0.38383838383838365,5.959801817396825,6.581492729515822,5.338110905277827
-0.9393939393939394,-0.38383838383838365,5.96853407631459,6.584479612678685,5.352588539950496
-0.9191919191919192,-0.38383838383838365,5.977625382366306,6.588111169199631,5.367139595532982
-0.898989898989899,-0.38383838383838365,5.987076597775039,6.5923833415783495,5.381769853971729
-0.8787878787878788,-0.38383838383838365,5.996888360264592,6.597291343986283,5.3964853765429
-0.8585858585858586,-0.38383838383838365,6.007061079897502,6.6028296836808735,5.411292476114131
-0.8383838383838383,-0.38383838383838365,6.017594936093703,6.608992185815605,5.4261976863718
-0.8181818181818181,-0.38383838383838365,6.028489874835071,6.6157720213822735,5.441207728287868
-0.797979797979798,-0.38383838383838365,6.039745606060744,6.623161737967097,5.456329474154391
-0.7777777777777778,-0.38383838383838365,6.0513616012580025,6.631153292965769,5.471569909550236
-0.7575757575757576,-0.38383838383838365,6.0633370912532545,6.639738088871639,5.48693609363487
-0.7373737373737373,-0.38383838383838365,6.075671064207456,6.648907010230236,5.5024351181846765
-0.7171717171717171,-0.38383838383838365,6.088362263820188,6.658650461841735,5.518074065798641
-0.696969696969697,-0.38383838383838365,6.101409187746232,6.668958407787415,5.533859967705049
-0.6767676767676767,-0.38383838383838365,6.114810086228363,6.679820410870699,5.549799761586028
-0.6565656565656566,-0.38383838383838365,6.128562960949917,6.691225672067216,5.565900249832617
-0.6363636363636364,-0.38383838383838365,6.142665564110111,6.703163069613088,5.582168058607134
-0.6161616161616161,-0.38383838383838365,6.15711539772547,6.715621197384915,5.598609598066024
-0.5959595959595959,-0.38383838383838365,6.171909713159658,6.728588402258286,5.61523102406103
-0.5757575757575757,-0.38383838383838365,6.187045510884566,6.7420528201803975,5.632038201588735
-0.5555555555555556,-0.38383838383838365,6.20251954047454,6.756002410713835,5.649036670235246
-0.5353535353535352,-0.38383838383838365,6.2183283008358705,6.770424989880308,5.666231611791433
-0.5151515151515151,-0.38383838383838365,6.234468040673191,6.785308261148994,5.683627820197388
-0.4949494949494949,-0.38383838383838365,6.2509347591940045,6.8006398444751275,5.701229673912882
-0.4747474747474747,-0.38383838383838365,6.26772420705266,6.816407303321888,5.719041110783431
-0.4545454545454545,-0.38383838383838365,6.284831887534366,6.832598169650776,5.737065605417955
-0.43434343434343425,-0.38383838383838365,6.302253057979962,6.849199966877654,5.755306149082269
-0.41414141414141414,-0.38383838383838365,6.319982731451504,6.866200230850634,5.773765232052375
-0.3939393939393939,-0.38383838383838365,6.3380156786386985,6.883586528906488,5.792444828370909
-0.3737373737373737,-0.38383838383838365,6.35634643000582,6.90134647709865,5.81134638291299
-0.3535353535353535,-0.38383838383838365,6.374969278178402,6.919467755708871,5.830470800647934
-0.33333333333333326,-0.38383838383838365,6.393878280568784,6.937938123162973,5.849818437974595
-0.31313131313131304,-0.38383838383838365,6.413067262239253,6.9567454284818275,5.869389095996679
-0.2929292929292928,-0.38383838383838365,6.432529819001219,6.975877622411799,5.889182015590638
-0.2727272727272727,-0.38383838383838365,6.4522593207485714,6.995322767383866,5.909195874113277
-0.2525252525252525,-0.38383838383838365,6.4722489150230835,7.015069046434853,5.929428783611314
-0.23232323232323226,-0.38383838383838365,6.492491530809389,7.035104771252016,5.949878290366762
-0.21212121212121204,-0.38383838383838365,6.512979882556805,7.055418389468567,5.970541375645043
-0.19191919191919182,-0.38383838383838365,6.533706474425037,7.075998491353671,5.991414457496402
-0.1717171717171716,-0.38383838383838365,6.554663604750245,7.096833816025579,6.012493393474911
-0.1515151515151515,-0.38383838383838365,6.575843370728163,7.11791325730395,6.033773484152375
-0.13131313131313127,-0.38383838383838365,6.597237673310093,7.139225869317999,6.055249477302187
-0.11111111111111105,-0.38383838383838365,6.6188382223077955,7.160760871971004,6.076915572644587
-0.09090909090909083,-0.38383838383838365,6.640636541702724,7.182507656345119,6.0987654270603295
-0.07070707070707061,-0.38383838383838365,6.662623975154998,7.204455790135492,6.120792160174503
-0.050505050505050386,-0.38383838383838365,6.684791691706987,7.226595023174804,6.142988360239171
-0.030303030303030276,-0.38383838383838365,6.707130691676462,7.248915293104665,6.165346090248259
-0.010101010101010055,-0.38383838383838365,6.72963181273363,7.2714067312347375,6.187856894232523
0.010101010101010166,-0.38383838383838365,6.7522857361564865,7.294059668626174,6.210511803686799
0.030303030303030498,-0.38383838383838365,6.775082993258388,7.316864642415628,6.233301344101148
0.05050505050505061,-0.38383838383838365,6.7980139719817485,7.33981240237868,6.256215541584817
0.07070707070707072,-0.38383838383838365,6.82106892365135,7.362893917740797,6.279243929561904
0.09090909090909105,-0.38383838383838365,6.844237969880663,7.386100384199946,6.302375555561379
0.11111111111111116,-0.38383838383838365,6.867511109624335,7.409423231145436,6.325598988103233
0.1313131313131315,-0.38383838383838365,6.890878226369784,7.43285412901771,6.348902323721858
0.1515151515151516,-0.38383838383838365,6.914329095460658,7.456384996757807,6.37227319416351
0.1717171717171717,-0.38383838383838365,6.937853391544764,7.480008009282322,6.395698773807206
0.19191919191919204,-0.38383838383838365,6.961440696138857,7.503715604895077,6.419165787382638
0.21212121212121215,-0.38383838383838365,6.985080505302568,7.5275004925516305,6.442660518053505
0.2323232323232325,-0.38383838383838365,7.008762237413524,7.551355658869739,6.466168815957309
0.2525252525252526,-0.38383838383838365,7.032475241035687,7.575274374779312,6.489676107292063
0.27272727272727293,-0.38383838383838365,7.056208802872694,7.599250201675159,6.51316740407023
0.29292929292929304,-0.38383838383838365,7.079952155797957,7.623276996954347,6.536627314641567
0.31313131313131315,-0.38383838383838365,7.1036944869530405,7.647348918790568,6.560040055115513
0.3333333333333335,-0.38383838383838365,7.127424945906011,7.671460429997387,6.583389461814635
0.3535353535353536,-0.38383838383838365,7.151132652860892,7.695606300833069,6.606659004888715
0.3737373737373739,-0.38383838383838365,7.174806706909968,7.719781610583992,6.629831803235945
0.39393939393939403,-0.38383838383838365,7.198436194319808,7.743981747778453,6.652890640861163
0.41414141414141437,-0.38383838383838365,7.2220101968426125,7.768202408868104,6.675817984817121
0.4343434343434345,-0.38383838383838365,7.245517800043823,7.792439595231283,6.698596004856363
0.4545454545454546,-0.38383838383838365,7.268948101637368,7.816689608352487,6.721206594922249
0.4747474747474749,-0.38383838383838365,7.292290219819576,7.840949043045601,6.7436313965935515
0.49494949494949503,-0.38383838383838365,7.315533301592964,7.865214778604429,6.7658518245815
0.5151515151515154,-0.38383838383838365,7.338666531071127,7.889483967782688,6.787849094359567
0.5353535353535355,-0.38383838383838365,7.361679137755803,7.913754023524207,6.809604251987398
0.5555555555555556,-0.38383838383838365,7.384560404777467,7.938022603397743,6.831098206157192
0.5757575757575759,-0.38383838383838365,7.4072996770906325,7.9622875917177245,6.852311762463541
0.595959595959596,-0.38383838383838365,7.42988636961527,7.986547079365086,6.8732256598654535
0.6161616161616164,-0.38383838383838365,7.452309975315657,8.010799341365056,6.893820609266259
0.6363636363636365,-0.38383838383838365,7.474560073208207,8.035042812313675,6.914077334102739
0.6565656565656568,-0.38383838383838365,7.496626336289829,8.059276059794323,6.933976612785334
0.6767676767676769,-0.38383838383838365,7.5184985393784975,8.083497755962222,6.953499322794774
0.696969696969697,-0.38383838383838365,7.540166566857799,8.107706647516828,6.972626486198771
0.7171717171717173,-0.38383838383838365,7.5616204203173645,8.131901524339227,6.991339316295502
0.7373737373737375,-0.38383838383838365,7.582850226081326,8.156081187082451,7.0096192650802
0.7575757575757578,-0.38383838383838365,7.603846242616884,8.180244414075881,7.027448071157886
0.7777777777777779,-0.38383838383838365,7.624598867815372,8.204389927894047,7.044807807736698
0.7979797979797982,-0.38383838383838365,7.645098646138415,8.22851636199764,7.06168093027919
0.8181818181818183,-0.38383838383838365,7.665336275621742,8.25262222784903,7.0780503233944545
0.8383838383838385,-0.38383838383838365,7.685302614729663,8.276705882925306,7.09389934653402
0.8585858585858588,-0.38383838383838365,7.704988689053215,8.300765500035407,7.109211878071022
0.8787878787878789,-0.38383838383838365,7.724385697845289,8.324799038351726,7.123972357338851
0.8989898989898992,-0.38383838383838365,7.743485020386211,8.348804216536209,7.1381658242362125
0.9191919191919193,-0.38383838383838365,7.7622782221735225,8.372778488310809,7.151777956036236
0.9393939393939394,-0.38383838383838365,7.780757060929872,8.396719020786065,7.164795101073678
0.9595959595959598,-0.38383838383838365,7.798913492423222,8.420622675816443,7.177204309030002
0.9797979797979799,-0.38383838383838365,7.816739676093776,8.44448599459485,7.188993357592701
1.0,-0.38383838383838365,7.83422798048228,8.468305185646864,7.200150775317695
-1.0,-0.36363636363636354,5.950168604117907,6.602295941496186,5.298041266739629
-0.9797979797979798,-0.36363636363636354,5.958169952453975,6.604118643783379,5.312221261124571
-0.9595959595959596,-0.36363636363636354,5.966525087713455,6.606583791947201,5.326466383479709
-0.9393939393939394,-0.36363636363636354,5.9752352835898845,6.609688638119177,5.340781929060592
-0.9191919191919192,-0.36363636363636354,5.9843015977226495,6.613429699451674,5.355173495993625
-0.898989898989899,-0.36363636363636354,5.9937248682275985,6.617802773553129,5.369646962902068
-0.8787878787878788,-0.36363636363636354,6.003505710396453,6.622802957398328,5.384208463394579
-0.8585858585858586,-0.36363636363636354,6.0136445135703696,6.628424669527414,5.398864357613325
-0.8383838383838383,-0.36363636363636354,6.024141438193034,6.6346616753106735,5.413621201075395
-0.8181818181818181,-0.36363636363636354,6.034996413048195,6.6415071149946385,5.428485711101752
-0.797979797979798,-0.36363636363636354,6.046209132686681,6.648953534226415,5.443464731146948
-0.7777777777777778,-0.36363636363636354,6.0577790550475115,6.6569929167053665,5.458565193389656
-0.7575757575757576,-0.36363636363636354,6.069705399277656,6.665616718595595,5.473794079959718
-0.7373737373737373,-0.36363636363636354,6.081987143754723,6.674815904316371,5.489158383193074
-0.7171717171717171,-0.36363636363636354,6.094623024316777,6.684580983324269,5.504665065309286
-0.696969696969697,-0.36363636363636354,6.107611532702981,6.694902047496728,5.520321017909233
-0.6767676767676767,-0.36363636363636354,6.12095091520894,6.705768808741451,5.53613302167643
-0.6565656565656566,-0.36363636363636354,6.134639171560003,6.717170636475116,5.55210770664489
-0.6363636363636364,-0.36363636363636354,6.14867405400578,6.729096594632469,5.568251513379091
-0.6161616161616161,-0.36363636363636354,6.163053066638843,6.741535477900693,5.584570655376992
-0.5959595959595959,-0.36363636363636354,6.177773464940202,6.754475846912334,5.60107108296807
-0.5757575757575757,-0.36363636363636354,6.192832255554114,6.7679060621504075,5.6177584489578205
-0.5555555555555556,-0.36363636363636354,6.208226196294316,6.781814316377792,5.634638076210839
-0.5353535353535352,-0.36363636363636354,6.22395179638355,6.796188665428901,5.651714927338198
-0.5151515151515151,-0.36363636363636354,6.2400053169281655,6.811017057241328,5.668993576615003
-0.4949494949494949,-0.36363636363636354,6.256382771628956,6.82628735905473,5.686478184203182
-0.4747474747474747,-0.36363636363636354,6.273079927729444,6.841987382718846,5.704172472740041
-0.4545454545454545,-0.36363636363636354,6.290092307202367,6.858104908110641,5.722079706294093
-0.43434343434343425,-0.36363636363636354,6.3074151881748435,6.87462770466639,5.740202671683297
-0.41414141414141414,-0.36363636363636354,6.325043606592458,6.891543551081599,5.758543662103317
-0.3939393939393939,-0.36363636363636354,6.342972358122192,6.908840253244263,5.7771044630001205
-0.3737373737373737,-0.36363636363636354,6.361196000293834,6.926505660480456,5.795886340107212
-0.3535353535353535,-0.36363636363636354,6.3797088548791345,6.944527680231225,5.814890029527044
-0.33333333333333326,-0.36363636363636354,6.3985050105078916,6.962894291256756,5.834115729759027
-0.31313131313131304,-0.36363636363636354,6.417578325519532,6.981593555509516,5.853563095529548
-0.2929292929292928,-0.36363636363636354,6.436922431048806,7.000613628795607,5.873231233302004
-0.2727272727272727,-0.36363636363636354,6.456530734343609,7.019942770360851,5.893118698326367
-0.2525252525252525,-0.36363636363636354,6.476396422312854,7.039569351539612,5.913223493086097
-0.23232323232323226,-0.36363636363636354,6.49651246530199,7.059481863596045,5.9335430670079345
-0.21212121212121204,-0.36363636363636354,6.516871621093353,7.079668924885371,5.954074317301335
-0.19191919191919182,-0.36363636363636354,6.537466439128377,7.100119287467088,5.974813590789667
-0.1717171717171716,-0.36363636363636354,6.558289264948386,7.120821843277598,5.995756686619174
-0.1515151515151515,-0.36363636363636354,6.579332244850324,7.141765629983969,6.016898859716679
-0.13131313131313127,-0.36363636363636354,6.600587330753594,7.162939836611801,6.038234824895388
-0.11111111111111105,-0.36363636363636354,6.622046285273856,7.184333809042699,6.059758761505013
-0.09090909090909083,-0.36363636363636354,6.643700686999315,7.2059370554667455,6.081464318531885
-0.07070707070707061,-0.36363636363636354,6.665541935964942,7.227739251859266,6.103344620070619
-0.050505050505050386,-0.36363636363636354,6.687561259319465,7.249730247541124,6.125392271097806
-0.030303030303030276,-0.36363636363636354,6.7097497171802445,7.271900070876195,6.147599363484294
-0.010101010101010055,-0.36363636363636354,6.732098208670222,7.2942389351499894,6.169957482190455
0.010101010101010166,-0.36363636363636354,6.754597478131522,7.316737244642274,6.19245771162077
0.030303030303030498,-0.36363636363636354,6.777238121509684,7.339385600929422,6.215090642089946
0.05050505050505061,-0.36363636363636354,6.800010592902298,7.36217480940499,6.237846376399607
0.07070707070707072,-0.36363636363636354,6.822905211265777,7.385095886023233,6.2607145365083205
0.09090909090909105,-0.36363636363636354,6.845912167273595,7.408140064243025,6.283684270304166
0.11111111111111116,-0.36363636363636354,6.869021530319196,7.431298802141027,6.306744258497364
0.1313131313131315,-0.36363636363636354,6.892223255656659,7.454563789659041,6.329882721654277
0.1515151515151516,-0.36363636363636354,6.915507191671748,7.477926955931826,6.353087427411669
0.1717171717171717,-0.36363636363636354,6.938863087276204,7.501380476625576,6.376345697926832
0.19191919191919204,-0.36363636363636354,6.962280599417637,7.5249167812264615,6.399644417608813
0.21212121212121215,-0.36363636363636354,6.985749300697263,7.548528560181237,6.422970041213289
0.2323232323232325,-0.36363636363636354,7.0092586870877955,7.572208771805128,6.446308602370463
0.2525252525252526,-0.36363636363636354,7.032798185743418,7.59595064884655,6.469645722640285
0.27272727272727293,-0.36363636363636354,7.056357162893692,7.619747704598355,6.492966621189028
0.29292929292929304,-0.36363636363636354,7.079924931813351,7.643593738431936,6.516256125194766
0.31313131313131315,-0.36363636363636354,7.1034907608594375,7.667482840624832,6.539498681094043
0.3333333333333335,-0.36363636363636354,7.127043881567494,7.691409396345714,6.5626783667892745
0.3535353535353536,-0.36363636363636354,7.150573496798266,7.71536808866048,6.585778904936053
0.3737373737373739,-0.36363636363636354,7.174068788926361,7.739353900404353,6.608783677448368
0.39393939393939403,-0.36363636363636354,7.197518928062146,7.76336211479373,6.631675741330562
0.41414141414141437,-0.36363636363636354,7.220913080298307,7.787388314612946,6.654437845983668
0.4343434343434345,-0.36363636363636354,7.244240415972233,7.811428379853625,6.677052452090841
0.4545454545454546,-0.36363636363636354,7.267490117935583,7.835478483658729,6.699501752212436
0.4747474747474749,-0.36363636363636354,7.29065138982216,7.859535086456856,6.721767693187464
0.49494949494949503,-0.36363636363636354,7.313713464305398,7.883594928172429,6.743832000438366
0.5151515151515154,-0.36363636363636354,7.336665611336724,7.907655018409528,6.7656762042639205
0.5353535353535355,-0.36363636363636354,7.359497146355962,7.931712624545885,6.787281668166039
0.5555555555555556,-0.36363636363636354,7.382197438465159,7.955765257673499,6.808629619256819
0.5757575757575759,-0.36363636363636354,7.40475591855721,7.979810656369768,6.829701180744651
0.595959595959596,-0.36363636363636354,7.427162087390543,8.003846768297299,6.850477406483787
0.6161616161616164,-0.36363636363636354,7.449405523601505,8.027871729677113,6.870939317525897
0.6363636363636365,-0.36363636363636354,7.471475891645863,8.051883842706944,6.891067940584781
0.6565656565656568,-0.36363636363636354,7.493362949661163,8.07588155103824,6.910844348284087
0.6767676767676769,-0.36363636363636354,7.515056557241577,8.09986341346357,6.930249701019584
0.696969696969697,-0.36363636363636354,7.536546683117296,8.12382807600773,6.949265290226863
0.7171717171717173,-0.36363636363636354,7.557823412730185,8.147774242648937,6.967872582811433
0.7373737373737375,-0.36363636363636354,7.5788769556980355,8.171700644944183,6.986053266451888
0.7575757575757578,-0.36363636363636354,7.599697653159618,8.195606010848937,7.003789295470297
0.7777777777777779,-0.36363636363636354,7.620275984992879,8.219489033070994,7.021062936914763
0.7979797979797982,-0.36363636363636354,7.640602576899012,8.243348337306166,7.037856816491856
0.8181818181818183,-0.36363636363636354,7.6606682073449806,8.267182450735264,7.054153963954697
0.8383838383838385,-0.36363636363636354,7.680463814357676,8.290989771151988,7.069937857563365
0.8585858585858588,-0.36363636363636354,7.699980502162579,8.314768537123076,7.085192467202082
0.8787878787878789,-0.36363636363636354,7.719209547660529,8.338516799544907,7.099902295776151
0.8989898989898992,-0.36363636363636354,7.738142406735907,8.362232394968935,7.11405241850288
0.9191919191919193,-0.36363636363636354,7.756770720390268,8.3859129210365,7.127628519744036
0.9393939393939394,-0.36363636363636354,7.775086320695156,8.409555714331345,7.140616927058967
0.9595959595959598,-0.36363636363636354,7.793081236558556,8.433157830922532,7.1530046421945785
0.9797979797979799,-0.36363636363636354,7.8107476992993075,8.456716029830964,7.16477936876765
1.0,-0.36363636363636354,7.828078148024273,8.480226759590556,7.175929536457991
-1.0,-0.3434343434343432,5.9569041424618066,6.627354480315423,5.28645380460819
-0.9797979797979798,-0.3434343434343432,5.964887914435106,6.629306209593482,5.300469619276731
-0.9595959595959596,-0.3434343434343432,5.973222574871441,6.631892229219806,5.3145529205230755
-0.9393939393939394,-0.3434343434343432,5.981909370308693,6.635109619024738,5.328709121592648
-0.9191919191919192,-0.3434343434343432,5.9909493328471575,6.638954748730233,5.3429439169640816
-0.898989898989899,-0.3434343434343432,6.000343276718255,6.6434232945024485,5.357263258934062
-0.8787878787878788,-0.3434343434343432,6.010091795020811,6.648510258683801,5.371673331357821
-0.8585858585858586,-0.3434343434343432,6.020195256630358,6.654209992513539,5.386180520747177
-0.8383838383838383,-0.3434343434343432,6.030653803286541,6.660516221598656,5.4007913849744265
-0.8181818181818181,-0.3434343434343432,6.041467346863756,6.667422073855553,5.41551261987196
-0.797979797979798,-0.3434343434343432,6.0526355668298075,6.674920109623541,5.430351024036074
-0.7777777777777778,-0.3434343434343432,6.064157907897217,6.683002353611584,5.44531346218285
-0.7575757575757576,-0.3434343434343432,6.076033577871732,6.691660328337606,5.4604068274058575
-0.7373737373737373,-0.3434343434343432,6.08826154570229,6.700885088693269,5.47563800271131
-0.7171717171717171,-0.3434343434343432,6.1008405397363745,6.710667257287497,5.491013822185252
-0.696969696969697,-0.3434343434343432,6.113769046184783,6.720997060202241,5.506541032167324
-0.6767676767676767,-0.3434343434343432,6.127045307799333,6.731864362825354,5.522226252773313
-0.6565656565656566,-0.3434343434343432,6.14066732276683,6.743258705440339,5.538075940093321
-0.6363636363636364,-0.3434343434343432,6.154632843822612,6.755169338267316,5.554096349377908
-0.6161616161616161,-0.3434343434343432,6.168939377586405,6.767585255688383,5.570293499484427
-0.5959595959595959,-0.3434343434343432,6.183584184123288,6.780495229419751,5.586673138826825
-0.5757575757575757,-0.3434343434343432,6.198564276732047,6.793887840421129,5.603240713042966
-0.5555555555555556,-0.3434343434343432,6.213876421963183,6.8077515093782575,5.620001334548108
-0.5353535353535352,-0.3434343434343432,6.229517139868324,6.8220745256184845,5.636959754118163
-0.5151515151515151,-0.3434343434343432,6.245482704482752,6.836845074365291,5.654120334600213
-0.4949494949494949,-0.3434343434343432,6.261769144542336,6.852051262264374,5.671487026820297
-0.4747474747474747,-0.3434343434343432,6.2783722444359045,6.867681141145708,5.689063347726101
-0.4545454545454545,-0.3434343434343432,6.295287545393859,6.883722730021084,5.706852360766634
-0.43434343434343425,-0.3434343434343432,6.31251034691353,6.900164035338994,5.724856658488067
-0.41414141414141414,-0.3434343434343432,6.330035708421421,6.916993069538581,5.743078347304261
-0.3939393939393939,-0.3434343434343432,6.347858451172328,6.934197867974648,5.761519034370009
-0.3737373737373737,-0.3434343434343432,6.365973160384891,6.951766504292862,5.780179816476919
-0.3535353535353535,-0.3434343434343432,6.384374187612945,6.969687104355532,5.799061270870358
-0.33333333333333326,-0.3434343434343432,6.403055653351692,6.987947858821511,5.818163447881873
-0.31313131313131304,-0.3434343434343432,6.4220114498774485,7.006537034499507,5.83748586525539
-0.2929292929292928,-0.3434343434343432,6.441235244319391,7.0254429845954185,5.857027504043364
-0.2727272727272727,-0.3434343434343432,6.4607204819614905,7.04465415797397,5.876786805949011
-0.2525252525252525,-0.3434343434343432,6.480460389772479,7.064159107562397,5.896761671982561
-0.23232323232323226,-0.3434343434343432,6.500447980161414,7.083946498014692,5.916949462308136
-0.21212121212121204,-0.3434343434343432,6.5206760549561364,7.104005112757821,5.937346997154452
-0.19191919191919182,-0.3434343434343432,6.541137209601642,7.124323860535336,5.957950558667948
-0.1717171717171716,-0.3434343434343432,6.561823837574981,7.1448917815503155,5.978755893599647
-0.1515151515151515,-0.3434343434343432,6.5827281350132845,7.165698053316939,5.99975821670963
-0.13131313131313127,-0.3434343434343432,6.603842105550883,7.186731996310435,6.020952214791331
-0.11111111111111105,-0.3434343434343432,6.6251575653615316,7.20798307949385,6.042332051229213
-0.09090909090909083,-0.3434343434343432,6.646666148401301,7.229440925811125,6.063891370991477
-0.07070707070707061,-0.3434343434343432,6.668359311847453,7.251095317700358,6.085623305994549
-0.050505050505050386,-0.3434343434343432,6.690228341728462,7.272936202685827,6.107520480771097
-0.030303030303030276,-0.3434343434343432,6.712264358739927,7.2949536991007236,6.12957501837913
-0.010101010101010055,-0.3434343434343432,6.734458324241019,7.317138101968713,6.151778546513325
0.010101010101010166,-0.3434343434343432,6.7568010464257915,7.339479889074306,6.174122203777277
0.030303030303030498,-0.3434343434343432,6.7792831866634105,7.361969727234552,6.196596646092269
0.05050505050505061,-0.3434343434343432,6.801895266001337,7.384598478778992,6.219192053223683
0.07070707070707072,-0.3434343434343432,6.824627671824897,7.407357208227442,6.2418981354223515
0.09090909090909105,-0.3434343434343432,6.847470664666905,7.430237189152503,6.264704140181307
0.11111111111111116,-0.3434343434343432,6.8704143851604655,7.453229911196946,6.287598859123985
0.1313131313131315,-0.3434343434343432,6.893448861128033,7.476327087210291,6.310570635045775
0.1515151515151516,-0.3434343434343432,6.916564014799606,7.499520660454354,6.3336073691448584
0.1717171717171717,-0.3434343434343432,6.939749670152747,7.5228028118189965,6.356696528486497
0.19191919191919204,-0.3434343434343432,6.962995560366938,7.546165966983706,6.37982515375017
0.21212121212121215,-0.3434343434343432,6.986291335384683,7.569602803441382,6.402979867327985
0.2323232323232325,-0.3434343434343432,7.009626569571468,7.5931062572997465,6.42614688184319
0.2525252525252526,-0.3434343434343432,7.032990769466805,7.616669529762632,6.449312009170978
0.27272727272727293,-0.3434343434343432,7.056373381618242,7.640286093189396,6.472460670047087
0.29292929292929304,-0.3434343434343432,7.079763800490084,7.66394969661388,6.495577904366288
0.31313131313131315,-0.3434343434343432,7.103151376438819,7.687654370607093,6.518648382270546
0.3333333333333335,-0.3434343434343432,7.126525423746596,7.711394431359308,6.541656416133884
0.3535353535353536,-0.3434343434343432,7.149875228704525,7.7351644838492515,6.564585973559799
0.3737373737373739,-0.3434343434343432,7.173190057737161,7.758959423968235,6.587420691506087
0.39393939393939403,-0.3434343434343432,7.1964591655596895,7.782774439465253,6.6101438916541255
0.41414141414141437,-0.3434343434343432,7.21967180335917,7.8066050095790676,6.632738597139273
0.4343434343434345,-0.3434343434343432,7.242817226991067,7.830446903230922,6.655187550751212
0.4545454545454546,-0.3434343434343432,7.265884705182646,7.85429617564414,6.677473234721153
0.4747474747474749,-0.3434343434343432,7.288863527734229,7.878149163280232,6.699577892188226
0.49494949494949503,-0.3434343434343432,7.311743013709855,7.902002476986294,6.721483550433416
0.5151515151515154,-0.3434343434343432,7.334512519608547,7.925852993256885,6.74317204596021
0.5353535353535355,-0.3434343434343432,7.357161447507556,7.949697843539339,6.764625051475773
0.5555555555555556,-0.3434343434343432,7.379679253168931,7.973534401529601,6.785824104808261
0.5757575757575759,-0.3434343434343432,7.402055454100864,7.997360268423144,6.806750639778585
0.595959595959596,-0.3434343434343432,7.4242796375652365,8.021173256125332,6.82738601900514
0.6161616161616164,-0.3434343434343432,7.446341468522991,8.044971368443338,6.847711568602645
0.6363636363636365,-0.3434343434343432,7.468230697508837,8.068752780317922,6.867708614699752
0.6565656565656568,-0.3434343434343432,7.489937168427141,8.09251581518925,6.887358521665032
0.6767676767676769,-0.3434343434343432,7.511450826260649,8.116258920625418,6.90664273189588
0.696969696969697,-0.3434343434343432,7.532761724684162,8.139980642377665,6.92554280699066
0.7171717171717173,-0.3434343434343432,7.553860033575051,8.163679597057762,6.944040470092342
0.7373737373737375,-0.3434343434343432,7.574736046412911,8.187354443676353,6.962117649149469
0.7575757575757578,-0.3434343434343432,7.595380187560607,8.211003854306046,6.979756520815167
0.7777777777777779,-0.3434343434343432,7.615783019419281,8.234626484161852,6.996939554676709
0.7979797979797982,-0.3434343434343432,7.635935249449895,8.258220941417846,7.013649557481945
0.8181818181818183,-0.3434343434343432,7.655827737054184,8.281785757098882,7.029869717009486
0.8383838383838385,-0.3434343434343432,7.675451500308022,8.30531935539397,7.045583645222076
0.8585858585858588,-0.3434343434343432,7.694797722540372,8.328820024751355,7.060775420329389
0.8787878787878789,-0.3434343434343432,7.713857758751252,8.35228589010208,7.075429627400425
0.8989898989898992,-0.3434343434343432,7.732623141862399,8.375714886565635,7.089531397159164
0.9191919191919193,-0.3434343434343432,7.75108558879425,8.399104734957902,7.103066442630597
0.9393939393939394,-0.3434343434343432,7.7692370063635625,8.422452919411986,7.116021093315139
0.9595959595959598,-0.3434343434343432,7.787069496995755,8.445756667378426,7.1283823266130835
0.9797979797979799,-0.3434343434343432,7.804575364246633,8.469012932246311,7.140137796246955
1.0,-0.3434343434343432,7.821747118128155,8.492218378776222,7.151275857480087
-1.0,-0.3232323232323231,5.963614652663892,6.652623409750344,5.274605895577439
-0.9797979797979798,-0.3232323232323231,5.971579566836108,6.654698939058051,5.288460194614165
-0.9595959595959596,-0.3232323232323231,5.9798924492781635,6.657400558947957,5.30238433960837
-0.9393939393939394,-0.3232323232323231,5.9885545195693455,6.66072519951738,5.316383839621311
-0.9191919191919192,-0.3232323232323231,5.997566784483731,6.664669105153384,5.330464463814079
-0.898989898989899,-0.3232323232323231,6.006930034597001,6.669227851933985,5.344632217260018
-0.8787878787878788,-0.3232323232323231,6.016644841059728,6.674396367939166,5.35889331418029
-0.8585858585858586,-0.3232323232323231,6.026711552542313,6.6801689562620306,5.373254148822595
-0.8383838383838383,-0.3232323232323231,6.037130292356857,6.686539320485476,5.387721264228238
-0.8181818181818181,-0.3232323232323231,6.047900955760785,6.693500592347411,5.402301319174158
-0.797979797979798,-0.3232323232323231,6.059023207447174,6.701045361303191,5.417001053591157
-0.7777777777777778,-0.3232323232323231,6.070496479226232,6.709165705668032,5.431827252784433
-0.7575757575757576,-0.3232323232323231,6.082319967902562,6.717853225007234,5.446786710797889
-0.7373737373737373,-0.3232323232323231,6.094492633352173,6.727099073451215,5.4618861932531315
-0.7171717171717171,-0.3232323232323231,6.107013196803522,6.736893993594257,5.4771324000127874
-0.696969696969697,-0.3232323232323231,6.119880139326167,6.747228350660781,5.4925319279915525
-0.6767676767676767,-0.3232323232323231,6.133091700530757,6.7580921666267795,5.508091234434735
-0.6565656565656566,-0.3232323232323231,6.146645877483596,6.769475154006807,5.5238166009603855
-0.6363636363636364,-0.3232323232323231,6.160540423839024,6.781366749039428,5.539714098638619
-0.6161616161616161,-0.3232323232323231,6.174772849192328,6.793756144034195,5.5557895543504605
-0.5959595959595959,-0.3232323232323231,6.1893404186559575,6.806632318665251,5.572048518646664
-0.5757575757575757,-0.3232323232323231,6.204240152661342,6.819984070039138,5.588496235283546
-0.5555555555555556,-0.3232323232323231,6.219468826988405,6.833800041385601,5.605137612591209
-0.5353535353535352,-0.3232323232323231,6.235022973024647,6.848068749261569,5.621977196787726
-0.5151515151515151,-0.3232323232323231,6.25089887825547,6.8627786091818,5.639019147329141
-0.4949494949494949,-0.3232323232323231,6.267092586986849,6.877917959627975,5.656267214345723
-0.4747474747474747,-0.3232323232323231,6.283599901301586,6.893475084411965,5.673724718191207
-0.4545454545454545,-0.3232323232323231,6.300416382249821,6.909438233392144,5.691394531107499
-0.43434343434343425,-0.3232323232323231,6.31753735127422,6.925795641573951,5.709279060974489
-0.41414141414141414,-0.3232323232323231,6.334957891870161,6.942535546637599,5.727380237102723
-0.3939393939393939,-0.3232323232323231,6.352672851480654,6.959646204958798,5.7456994980025105
-0.3737373737373737,-0.3232323232323231,6.370676843625781,6.977115906202574,5.764237781048989
-0.3535353535353535,-0.3232323232323231,6.388964250265841,6.994932986577672,5.782995513954009
-0.33333333333333326,-0.3232323232323231,6.40752922439733,7.013085840861586,5.801972607933075
-0.31313131313131304,-0.3232323232323231,6.426365692880393,7.031562933289891,5.821168452470895
-0.2929292929292928,-0.3232323232323231,6.445467359496343,7.050352807435125,5.84058191155756
-0.2727272727272727,-0.3232323232323231,6.464827708233263,7.069444095181127,5.860211321285399
-0.2525252525252525,-0.3232323232323231,6.484440006797663,7.088825524908378,5.880054488686948
-0.23232323232323226,-0.3232323232323231,6.504297310349708,7.10848592900434,5.900108691695076
-0.21212121212121204,-0.3232323232323231,6.524392465459345,7.128414250808264,5.920370680110425
-0.19191919191919182,-0.3232323232323231,6.544718114280362,7.148599551092028,5.940836677468695
-0.1717171717171716,-0.3232323232323231,6.565266698939044,7.169031014179713,5.961502383698375
-0.1515151515151515,-0.3232323232323231,6.586030466133916,7.18969795379863,5.982362978469203
-0.13131313131313127,-0.3232323232323231,6.607001471942753,7.210589818744667,6.003413125140838
-0.11111111111111105,-0.3232323232323231,6.628171586832764,7.231696198441754,6.0246469752237735
-0.09090909090909083,-0.3232323232323231,6.649532500869545,7.253006828466228,6.046058173272861
-0.07070707070707061,-0.3232323232323231,6.671075729120173,7.274511596090133,6.067639862150213
-0.050505050505050386,-0.3232323232323231,6.692792617245693,7.2962005459060535,6.089384688585332
-0.030303030303030276,-0.3232323232323231,6.714674347277619,7.318063885559405,6.1112848089958325
-0.010101010101010055,-0.3232323232323231,6.736711943573343,7.3400919916405725,6.133331895506113
0.010101010101010166,-0.3232323232323231,6.75889627894457,7.362275415740908,6.1555171421482315
0.030303030303030498,-0.3232323232323231,6.781218080953153,7.384604890697975,6.17783127120833
0.05050505050505061,-0.3232323232323231,6.803667938368141,7.407071337029006,6.200264539707277
0.07070707070707072,-0.3232323232323231,6.82623630777768,7.429665869548437,6.222806746006924
0.09090909090909105,-0.3232323232323231,6.848913520349488,7.452379804147566,6.245447236551411
0.11111111111111116,-0.3232323232323231,6.871689788732943,7.475204664720443,6.268174912745443
0.1313131313131315,-0.3232323232323231,6.8945552140960435,7.498132190194491,6.290978237997596
0.1515151515151516,-0.3232323232323231,6.917499793290165,7.521154341615305,6.313845244965026
0.1717171717171717,-0.3232323232323231,6.940513426135215,7.544263309248429,6.336763543022002
0.19191919191919204,-0.3232323232323231,6.963585922817983,7.567451519612653,6.3597203260233135
0.21212121212121215,-0.3232323232323231,6.986707011395939,7.590711642391129,6.382702380400749
0.2323232323232325,-0.3232323232323231,7.009866345398774,7.614036597129354,6.405696093668194
0.2525252525252526,-0.3232323232323231,7.033053511519957,7.637419559629178,6.428687463410736
0.27272727272727293,-0.3232323232323231,7.056258037390149,7.660853967949104,6.451662106831194
0.29292929292929304,-0.3232323232323231,7.079469399424541,7.684333527899717,6.474605270949365
0.31313131313131315,-0.3232323232323231,7.102677030735773,7.70785221792862,6.497501843542926
0.3333333333333335,-0.3232323232323231,7.125870329104274,7.731404293272572,6.520336364935977
0.3535353535353536,-0.3232323232323231,7.149038664997515,7.754984289265688,6.5430930407293415
0.3737373737373739,-0.3232323232323231,7.17217138962987,7.778587023671722,6.565755755588018
0.39393939393939403,-0.3232323232323231,7.195257843054479,7.802207597921179,6.588308088187779
0.41414141414141437,-0.3232323232323231,7.218287362278582,7.825841397129845,6.61073332742732
0.4343434343434345,-0.3232323232323231,7.241249289393805,7.849484088771933,6.633014490015676
0.4545454545454546,-0.3232323232323231,7.264132979712688,7.873131619898222,6.655134339527153
0.4747474747474749,-0.3232323232323231,7.2869278099029025,7.896780212781561,6.677075407024244
0.49494949494949503,-0.3232323232323231,7.309623186110528,7.9204263588975685,6.698820013323488
0.5151515151515154,-0.3232323232323231,7.332208552063725,7.94406681114532,6.72035029298213
0.5353535353535355,-0.3232323232323231,7.354673397148299,7.967698574237838,6.74164822005876
0.5555555555555556,-0.3232323232323231,7.3770072644464975,7.9913188932128145,6.76269563568018
0.5757575757575759,-0.3232323232323231,7.399199758730637,8.014925240019977,6.783474277441296
0.595959595959596,-0.3232323232323231,7.421240554403013,8.038515298185091,6.8039658106209355
0.6161616161616164,-0.3232323232323231,7.4431194033737516,8.062086945561056,6.824151861186447
0.6363636363636365,-0.3232323232323231,7.464826142868329,8.085638235215237,6.844014050521421
0.6565656565656568,-0.3232323232323231,7.486350703156452,8.109167374526812,6.8635340317860924
0.6767676767676769,-0.3232323232323231,7.507683115194309,8.13267270260097,6.882693527787649
0.696969696969697,-0.3232323232323231,7.528813518172055,8.156152666144896,6.901474370199214
0.7171717171717173,-0.3232323232323231,7.54973216695878,8.179605793973357,6.919858539944203
0.7373737373737375,-0.3232323232323231,7.570429439437134,8.203030670349005,6.937828208525262
0.7575757575757578,-0.3232323232323231,7.5908958437200695,8.22642590739793,6.955365780042209
0.7777777777777779,-0.3232323232323231,7.611122025242157,8.24979011685385,6.9724539336304625
0.7979797979797982,-0.3232323232323231,7.631098773718354,8.273121881420963,6.989075666015745
0.8181818181818183,-0.3232323232323231,7.650817029962938,8.296419726062277,7.005214333863599
0.8383838383838385,-0.3232323232323231,7.67026789256183,8.31968208952824,7.020853695595419
0.8585858585858588,-0.3232323232323231,7.689442624391452,8.342907296453888,7.035977952329017
0.8787878787878789,-0.3232323232323231,7.708332658977689,8.366093530359409,7.0505717875959695
0.8989898989898992,-0.3232323232323231,7.726929606688531,8.389238807868464,7.064620405508597
0.9191919191919193,-0.3232323232323231,7.745225260754391,8.412340954466568,7.078109567042214
0.9393939393939394,-0.3232323232323231,7.763211603110073,8.435397582086534,7.091025624133613
0.9595959595959598,-0.3232323232323231,7.780880810052885,8.45840606879676,7.10335555130901
0.9797979797979799,-0.3232323232323231,7.7982252577113655,8.481363540825148,7.115086974597583
1.0,-0.3232323232323231,7.8152375273194945,8.504266857123772,7.126208197515217
-1.0,-0.303030303030303,5.970298318050666,6.6780855230996625,5.26251111300167
-0.9797979797979798,-0.303030303030303,5.97824310434927,6.6802797252610935,5.276206483437446
-0.9595959595959596,-0.303030303030303,5.986532917933337,6.68309179251675,5.289974043349924
-0.9393939393939394,-0.303030303030303,5.995168951627492,6.6865185260518505,5.3038193772031335
-0.9191919191919192,-0.303030303030303,6.004152187098741,6.690556065125935,5.317748309071548
-0.898989898989899,-0.303030303030303,6.013483391501527,6.695199905096191,5.331766877906864
-0.8787878787878788,-0.303030303030303,6.02316311428793,6.700444918091915,5.345881310483945
-0.8585858585858586,-0.303030303030303,6.0331916841884,6.706285376126921,5.360097992249878
-0.8383838383838383,-0.303030303030303,6.043569206367962,6.712714976416856,5.374423436319067
-0.8181818181818181,-0.303030303030303,6.054295559762887,6.719726868631118,5.388864250894657
-0.797979797979798,-0.303030303030303,6.065370394602662,6.727313683798317,5.403427105407007
-0.7777777777777778,-0.303030303030303,6.076793130121611,6.735467564566417,5.418118695676805
-0.7575757575757576,-0.303030303030303,6.088562952464776,6.744180196508104,5.432945708421448
-0.7373737373737373,-0.303030303030303,6.100678812792046,6.75344284016673,5.447914785417363
-0.7171717171717171,-0.303030303030303,6.1131394255846825,6.7632463635349405,5.4630324876344245
-0.696969696969697,-0.303030303030303,6.125943267157817,6.773581274675221,5.478305259640413
-0.6767676767676767,-0.303030303030303,6.139088574382603,6.78443775419732,5.493739394567886
-0.6565656565656566,-0.303030303030303,6.152573343621267,6.795805687340174,5.50934099990236
-0.6363636363636364,-0.303030303030303,6.166395329878151,6.807674695408438,5.525115964347864
-0.6161616161616161,-0.303030303030303,6.180552046169557,6.820034166364045,5.541069925975068
-0.5959595959595959,-0.303030303030303,6.195040763115063,6.832873284381132,5.557208241848994
-0.5757575757575757,-0.303030303030303,6.209858508752538,6.846181058207568,5.573535959297509
-0.5555555555555556,-0.303030303030303,6.225002068579046,6.859946348213586,5.590057788944507
-0.5353535353535352,-0.303030303030303,6.24046798581939,6.874157892024685,5.606778079614096
-0.5151515151515151,-0.303030303030303,6.256252561923916,6.888804328674751,5.6237007951730815
-0.4949494949494949,-0.303030303030303,6.27235185729681,6.903874221233769,5.640829493359851
-0.4747474747474747,-0.303030303030303,6.2887616922558935,6.9193560779006695,5.6581673066111176
-0.4545454545454545,-0.303030303030303,6.305477648224777,6.935238371563472,5.675716924886082
-0.43434343434343425,-0.303030303030303,6.32249506915764,6.951509557855594,5.693480580459685
-0.41414141414141414,-0.303030303030303,6.339809063196987,6.968158091759332,5.711460034634642
-0.3939393939393939,-0.303030303030303,6.3574145045641615,6.985172442813509,5.729656566314814
-0.3737373737373737,-0.303030303030303,6.375306035682265,7.0025411090027045,5.748070962361826
-0.3535353535353535,-0.303030303030303,6.393478069530815,7.02025262941692,5.76670350964471
-0.33333333333333326,-0.303030303030303,6.411924792231142,7.038295595769656,5.785553988692628
-0.31313131313131304,-0.303030303030303,6.430640165861252,7.056658662880816,5.804621668841689
-0.2929292929292928,-0.303030303030303,6.449617931498676,7.075330558221858,5.8239053047754945
-0.2727272727272727,-0.303030303030303,6.468851612489409,7.094300090635904,5.843403134342915
-0.2525252525252525,-0.303030303030303,6.488334517940838,7.1135561583287705,5.863112877552905
-0.23232323232323226,-0.303030303030303,6.5080597464362135,7.133087756243083,5.883031736629344
-0.21212121212121204,-0.303030303030303,6.528020189968096,7.152883982910678,5.903156397025514
-0.19191919191919182,-0.303030303030303,6.548208538087604,7.1729340468808545,5.923483029294353
-0.1717171717171716,-0.303030303030303,6.568617282266379,7.193227272818893,5.944007291713865
-0.1515151515151515,-0.303030303030303,6.5892387204676925,7.2137531073559344,5.964724333579451
-0.13131313131313127,-0.303030303030303,6.610064961922825,7.234501124768895,5.985628799076756
-0.11111111111111105,-0.303030303030303,6.631087932108725,7.255461032567977,6.006714831649473
-0.09090909090909083,-0.303030303030303,6.652299377922571,7.2766226770461815,6.02797607879896
-0.07070707070707061,-0.303030303030303,6.673690873048651,7.297976048852318,6.049405697244984
-0.050505050505050386,-0.303030303030303,6.6952538235127586,7.319511288636014,6.070996358389503
-0.030303030303030276,-0.303030303030303,6.71697947341884,7.341218692794818,6.092740254042862
-0.010101010101010055,-0.303030303030303,6.738858910862773,7.363088719363545,6.114629102362001
0.010101010101010166,-0.303030303030303,6.76088307401755,7.385111994057702,6.136654153977398
0.030303030303030498,-0.303030303030303,6.78304275738409,7.407279316490882,6.158806198277297
0.05050505050505061,-0.303030303030303,6.805328618201678,7.429581666560669,6.181075569842687
0.07070707070707072,-0.303030303030303,6.827731183011708,7.452010211002332,6.203452155021084
0.09090909090909105,-0.303030303030303,6.850240854368402,7.474556310096122,6.225925398640682
0.11111111111111116,-0.303030303030303,6.872847917689695,7.497211524498145,6.248484310881245
0.1313131313131315,-0.303030303030303,6.895542548241583,7.519967622165767,6.271117474317398
0.1515151515151516,-0.303030303030303,6.918314818248834,7.54281658533652,6.293813051161147
0.1717171717171717,-0.303030303030303,6.941154704124844,7.565750617505147,6.316558790744541
0.19191919191919204,-0.303030303030303,6.964052093813331,7.588762150346406,6.339342037280256
0.21212121212121215,-0.303030303030303,6.986996794234346,7.611843850508127,6.362149737960565
0.2323232323232325,-0.303030303030303,7.0099785388268465,7.634988626206177,6.3849684514475165
0.2525252525252526,-0.303030303030303,7.032986995180197,7.658189633533281,6.407784356827113
0.27272727272727293,-0.303030303030303,7.056011772746517,7.68144028239523,6.430583263097804
0.29292929292929304,-0.303030303030303,7.079042430625966,7.704734241974796,6.453350619277137
0.31313131313131315,-0.303030303030303,7.102068485416746,7.7280654456227404,6.4760715252107515
0.3333333333333335,-0.303030303030303,7.125079419121677,7.751428095066467,6.498730743176887
0.3535353535353536,-0.303030303030303,7.148064687102946,7.774816663829276,6.521312710376615
0.3737373737373739,-0.303030303030303,7.171013726076745,7.798225899738159,6.543801552415331
0.39393939393939403,-0.303030303030303,7.19391596213929,7.821650826414472,6.566181097864107
0.41414141414141437,-0.303030303030303,7.216760818815823,7.84508674362551,6.588434894006136
0.4343434343434345,-0.303030303030303,7.239537725123962,7.868529226383191,6.610546223864733
0.4545454545454546,-0.303030303030303,7.262236123643025,7.89197412268669,6.63249812459936
0.4747474747474749,-0.303030303030303,7.284845478580591,7.915417549799587,6.654273407361595
0.49494949494949503,-0.303030303030303,7.307355283827934,7.938855888969689,6.6758546786861785
0.5151515151515154,-0.303030303030303,7.329755070995603,7.962285778506635,6.697224363484571
0.5353535353535355,-0.303030303030303,7.352034417420828,7.985704105148749,6.718364729692907
0.5555555555555556,-0.303030303030303,7.374182954138067,8.009107993659782,6.739257914616351
0.5757575757575759,-0.303030303030303,7.396190373804463,8.032494794626505,6.759885952982421
0.595959595959596,-0.303030303030303,7.41804643857159,8.055862070435632,6.780230806707548
0.6161616161616164,-0.303030303030303,7.43974098789547,8.079207579445022,6.800274396345918
0.6363636363636365,-0.303030303030303,7.461263946276305,8.10252925837819,6.81999863417442
0.6565656565656568,-0.303030303030303,7.482605330920085,8.125825203007905,6.839385458832265
0.6767676767676769,-0.303030303030303,7.5037552593137935,8.149093647217292,6.858416871410295
0.696969696969697,-0.303030303030303,7.524703956706422,8.172332940559539,6.877074972853305
0.7171717171717173,-0.303030303030303,7.545441763487938,8.195541524468643,6.895342002507234
0.7373737373737375,-0.303030303030303,7.565959142458523,8.218717907291769,6.913200377625277
0.7575757575757578,-0.303030303030303,7.586246685980595,8.241860638364793,6.930632733596397
0.7777777777777779,-0.303030303030303,7.606295123006155,8.264968281349267,6.947621964663043
0.7979797979797982,-0.303030303030303,7.626095325972377,8.288039387098637,6.964151264846118
0.8181818181818183,-0.303030303030303,7.645638317558211,8.311072466320947,6.980204168795474
0.8383838383838385,-0.303030303030303,7.664915277295357,8.334065962336233,6.995764592254482
0.8585858585858588,-0.303030303030303,7.683917548026736,8.357018224222175,7.010816871831298
0.8787878787878789,-0.303030303030303,7.702636642206105,8.379927480658223,7.0253458037539875
0.8989898989898992,-0.303030303030303,7.721064248032527,8.402791814771149,7.039336681293905
0.9191919191919193,-0.303030303030303,7.7391922354136184,8.42560914027499,7.0527753305522465
0.9393939393939394,-0.303030303030303,7.757012661751756,8.448377179191926,7.065648144311586
0.9595959595959598,-0.303030303030303,7.774517777547633,8.471093441412348,7.0779421136829175
0.9797979797979799,-0.303030303030303,7.791700031815848,8.49375520633811,7.089644857293587
1.0,-0.303030303030303,7.808552077307323,8.51635950680822,7.100744647806426
-1.0,-0.28282828282828265,5.976953358101206,6.703724067009549,5.250182649192864
-0.9797979797979798,-0.28282828282828265,5.984876758373548,6.706031925100759,5.263721591646337
-0.9595959595959596,-0.28282828282828265,5.993142225097545,6.708949413158338,5.277335037036751
-0.9393939393939394,-0.28282828282828265,6.00175092455374,6.712473222575958,5.291028626531522
-0.9191919191919192,-0.28282828282828265,6.010703813527365,6.716599405892569,5.304808221162161
-0.898989898989899,-0.28282828282828265,6.020001635991619,6.721323395238635,5.3186798767446035
-0.8787878787878788,-0.28282828282828265,6.02964491995492,6.726640023195279,5.33264981671456
-0.8585858585858586,-0.28282828282828265,6.039633974477287,6.732543545849144,5.346724403105429
-0.8383838383838383,-0.28282828282828265,6.049968886860986,6.739027667817285,5.360910105904687
-0.8181818181818181,-0.28282828282828265,6.060649520020213,6.7460855689771115,5.375213471063315
-0.797979797979798,-0.28282828282828265,6.071675510034616,6.753709932638278,5.389641087430954
-0.7777777777777778,-0.28282828282828265,6.083046263891043,6.761892974867306,5.40419955291478
-0.7575757575757576,-0.28282828282828265,6.094760957417985,6.770626474687939,5.418895440148031
-0.7373737373737373,-0.28282828282828265,6.106818533416761,6.779901804861101,5.433735261972421
-0.7171717171717171,-0.28282828282828265,6.119217699993382,6.7897099629768185,5.448725437009946
-0.696969696969697,-0.28282828282828265,6.131956929094855,6.800041602579746,5.463872255609964
-0.6767676767676767,-0.28282828282828265,6.145034455253368,6.810887064081169,5.4791818464255675
-0.6565656565656566,-0.28282828282828265,6.158448274541648,6.8222364052227205,5.4946601438605756
-0.6363636363636364,-0.28282828282828265,6.17219614374257,6.834079430877198,5.510312856607943
-0.6161616161616161,-0.28282828282828265,6.186275579735783,6.846405721999815,5.526145437471751
-0.5959595959595959,-0.28282828282828265,6.20068385910389,6.859204663566212,5.542163054641568
-0.5757575757575757,-0.28282828282828265,6.215418017960568,6.872465471364751,5.558370564556385
-0.5555555555555556,-0.28282828282828265,6.23047485200259,6.886177217531158,5.574772486474022
-0.5353535353535352,-0.28282828282828265,6.245850916787656,6.900328854742377,5.591372978832935
-0.5151515151515151,-0.28282828282828265,6.261542528239417,6.914909239020076,5.608175817458758
-0.4949494949494949,-0.28282828282828265,6.277545763381167,6.929907151099933,5.625184375662402
-0.4747474747474747,-0.28282828282828265,6.293856461298981,6.945311316370724,5.642401606227239
-0.4545454545454545,-0.28282828282828265,6.310470224335157,6.961110423382902,5.6598300252874125
-0.43434343434343425,-0.28282828282828265,6.327382419512362,6.977293140965359,5.677471698059365
-0.41414141414141414,-0.28282828282828265,6.344588180188667,6.993848133988333,5.695328226389002
-0.3939393939393939,-0.28282828282828265,6.362082407943306,7.010764077839007,5.713400738047604
-0.3737373737373737,-0.28282828282828265,6.379859774692818,7.0280296716801685,5.731689877705468
-0.3535353535353535,-0.28282828282828265,6.397914725036838,7.045633650566534,5.750195799507142
-0.33333333333333326,-0.28282828282828265,6.416241478832589,7.063564796514642,5.768918161150536
-0.31313131313131304,-0.28282828282828265,6.434834033996805,7.081811948617187,5.787856119376423
-0.2929292929292928,-0.28282828282828265,6.453686169533542,7.100364012291517,5.807008326775567
-0.2727272727272727,-0.28282828282828265,6.472791448786076,7.119209967768564,5.826372929803588
-0.2525252525252525,-0.28282828282828265,6.492143222910697,7.13833887791202,5.8459475679093735
-0.23232323232323226,-0.28282828282828265,6.511734634570095,7.157739895470811,5.865729373669379
-0.21212121212121204,-0.28282828282828265,6.531558621843603,7.177402269847962,5.885714973839244
-0.19191919191919182,-0.28282828282828265,6.551607922351316,7.197315353485031,5.905900491217601
-0.1717171717171716,-0.28282828282828265,6.571875077588937,7.217468607934653,5.926281547243222
-0.1515151515151515,-0.28282828282828265,6.592352437469713,7.237851609716408,5.946853265223018
-0.13131313131313127,-0.28282828282828265,6.613032165069829,7.258454056005535,5.967610274134124
-0.11111111111111105,-0.28282828282828265,6.633906241573072,7.279265770243174,5.988546712902971
-0.09090909090909083,-0.28282828282828265,6.6549664714105425,7.300276707710152,6.009656235110933
-0.07070707070707061,-0.28282828282828265,6.676204487590822,7.321476961123577,6.030932014058068
-0.050505050505050386,-0.28282828282828265,6.697611757215804,7.342856766295805,6.052366748135803
-0.030303030303030276,-0.28282828282828265,6.7191795871770355,7.36440650789296,6.0739526664611105
-0.010101010101010055,-0.28282828282828265,6.7408991300273975,7.386116725317299,6.095681534737496
0.010101010101010166,-0.28282828282828265,6.762761390022468,7.407978118739817,6.117544661305119
0.030303030303030498,-0.28282828282828265,6.784757229325875,7.429981555280001,6.139532903371748
0.05050505050505061,-0.28282828282828265,6.80687737437257,7.452118075348937,6.161636673396203
0.07070707070707072,-0.28282828282828265,6.829112422383957,7.4743788991425495,6.183845945625365
0.09090909090909105,-0.28282828282828265,6.851452848028306,7.4967554332702715,6.206150262786341
0.11111111111111116,-0.28282828282828265,6.873889010219961,7.519239277496789,6.228538742943133
0.1313131313131315,-0.28282828282828265,6.896411159050511,7.541822231571744,6.251000086529278
0.1515151515151516,-0.28282828282828265,6.919009442844969,7.564496302094278,6.27352258359566
0.1717171717171717,-0.28282828282828265,6.941673915335772,7.587253709381894,6.29609412128965
0.19191919191919204,-0.28282828282828265,6.96439454294735,7.610086894275792,6.3187021916189074
0.21212121212121215,-0.28282828282828265,6.987161212183757,7.632988524824141,6.341333899543374
0.2323232323232325,-0.28282828282828265,7.009963737111833,7.65595150277351,6.363975971450156
0.2525252525252526,-0.28282828282828265,7.032791866932047,7.67896896979369,6.386614764070403
0.27272727272727293,-0.28282828282828265,7.055635293629307,7.702034313342753,6.4092362739158615
0.29292929292929304,-0.28282828282828265,7.07848365969566,7.725141172096465,6.4318261472948555
0.31313131313131315,-0.28282828282828265,7.1013265659168585,7.7482834408323855,6.4543696910013315
0.3333333333333335,-0.28282828282828265,7.124153579214645,7.771455274680752,6.476851883748537
0.3535353535353536,-0.28282828282828265,7.146954240536499,7.794651092632434,6.499257388440564
0.3737373737373739,-0.28282828282828265,7.169718072784517,7.817865580196482,6.521570565372551
0.39393939393939403,-0.28282828282828265,7.192434588775148,7.84109369110508,6.543775486445217
0.41414141414141437,-0.28282828282828265,7.215093299221258,7.864330647959732,6.565855950482784
0.4343434343434345,-0.28282828282828265,7.237683720728155,7.887571941701156,6.587795499755154
0.4545454545454546,-0.28282828282828265,7.260195383795143,7.910813329816111,6.609577437774174
0.4747474747474749,-0.28282828282828265,7.282617840813979,7.934050833174393,6.6311848484535645
0.49494949494949503,-0.28282828282828265,7.3049406740559695,7.957280731409954,6.652600616701985
0.5151515151515154,-0.28282828282828265,7.327153503639034,7.980499556764552,6.673807450513515
0.5353535353535355,-0.28282828282828265,7.349245995466411,8.00370408632678,6.694787904606043
0.5555555555555556,-0.28282828282828265,7.371207869128588,8.02689133261483,6.715524405642346
0.5757575757575759,-0.28282828282828265,7.393028905760055,8.050058532460572,6.735999279059537
0.595959595959596,-0.28282828282828265,7.414698955842558,8.073203134180558,6.756194777504557
0.6161616161616164,-0.28282828282828265,7.436207946946718,8.09632278303464,6.776093110858796
0.6363636363636365,-0.28282828282828265,7.457545891403707,8.119415305000752,6.795676477806662
0.6565656565656568,-0.28282828282828265,7.478702893899061,8.142478688908374,6.814927098889748
0.6767676767676769,-0.28282828282828265,7.499669158980503,8.165511067018684,6.8338272509423215
0.696969696969697,-0.28282828282828265,7.520434998472094,8.188510694142193,6.852359302801996
0.7171717171717173,-0.28282828282828265,7.5409908387868185,8.211475925432604,6.870505752141033
0.7373737373737375,-0.28282828282828265,7.56132722813007,8.234405193011018,6.888249263249122
0.7575757575757578,-0.28282828282828265,7.581434843586623,8.257296981603698,6.905572705569547
0.7777777777777779,-0.28282828282828265,7.601304498083673,8.280149803400882,6.922459192766463
0.7979797979797982,-0.28282828282828265,7.620927147222897,8.302962172368622,6.938892122077172
0.8181818181818183,-0.28282828282828265,7.640293895974475,8.325732578260464,6.954855213688486
0.8383838383838385,-0.28282828282828265,7.659396005226357,8.3484594605941,6.9703325498586155
0.8585858585858588,-0.28282828282828265,7.678224898182076,8.371141182870062,6.985308613494092
0.8787878787878789,-0.28282828282828265,7.696772166600802,8.393776007311516,6.999768325890088
0.8989898989898992,-0.28282828282828265,7.715029576873319,8.416362070412761,7.013697083333878
0.9191919191919193,-0.28282828282828265,7.732989075928006,8.438897359570477,7.027080792285535
0.9393939393939394,-0.28282828282828265,7.750642796961024,8.461379691071661,7.039905902850387
0.9595959595959598,-0.28282828282828265,7.767983064985156,8.48380668968715,7.052159440283162
0.9797979797979799,-0.28282828282828265,7.785002402192037,8.506175770110364,7.06382903427371
1.0,-0.28282828282828265,7.80169353312257,8.528484120442734,7.074902945802408
-1.0,-0.26262626262626254,5.9835780290999105,6.7295227258389145,5.237633332360907
-0.9797979797979798,-0.26262626262626254,5.9914787976570665,6.731939340779154,5.251018254534979
-0.9595959595959596,-0.26262626262626254,5.999718652924007,6.734957354813025,5.264479951034989
-0.9393939393939394,-0.26262626262626254,6.008298734854202,6.738573367032708,5.278024102675697
-0.9191919191919192,-0.26262626262626254,6.017219975582328,6.7427833599592875,5.291656591205368
-0.898989898989899,-0.26262626262626254,6.026483096145739,6.747582718245332,5.305383474046146
-0.8787878787878788,-0.26262626262626254,6.0360886033687535,6.752966249565479,5.319210957172028
-0.8585858585858586,-0.26262626262626254,6.046036786914743,6.7589282074866315,5.333145366342855
-0.8383838383838383,-0.26262626262626254,6.056327716511153,6.76546231609019,5.347193116932116
-0.8181818181818181,-0.26262626262626254,6.066961239352188,6.7725617961015425,5.361360682602833
-0.797979797979798,-0.26262626262626254,6.077936977683825,6.78021939226766,5.37565456309999
-0.7777777777777778,-0.26262626262626254,6.089254326575676,6.788427401721041,5.390081251430312
-0.7575757575757576,-0.26262626262626254,6.1009124518838735,6.797177703061853,5.404647200705894
-0.7373737373737373,-0.26262626262626254,6.112910288409249,6.806461785896136,5.419358790922361
-0.7171717171717171,-0.26262626262626254,6.125246538254469,6.816270780575585,5.4342222959333535
-0.696969696969697,-0.26262626262626254,6.137919669383975,6.826595487889107,5.449243850878843
-0.6767676767676767,-0.26262626262626254,6.150927914390123,6.83742640848764,5.464429420292606
-0.6565656565656566,-0.26262626262626254,6.164269269468711,6.848753771818814,5.479784767118609
-0.6363636363636364,-0.26262626262626254,6.177941493607023,6.860567564393803,5.495315422820243
-0.6161616161616161,-0.26262626262626254,6.191942107987,6.872857557209343,5.511026658764656
-0.5959595959595959,-0.26262626262626254,6.206268395606202,6.885613332189993,5.52692345902241
-0.5757575757575757,-0.26262626262626254,6.220917401118764,6.898824307525352,5.543010494712176
-0.5555555555555556,-0.26262626262626254,6.235885930898414,6.912479761813394,5.559292099983434
-0.5353535353535352,-0.26262626262626254,6.251170553325291,6.926568856936123,5.575772249714459
-0.5151515151515151,-0.26262626262626254,6.266767599298061,6.941080659624264,5.592454538971857
-0.4949494949494949,-0.26262626262626254,6.282673162972674,6.95600416168245,5.609342164262899
-0.4747474747474747,-0.26262626262626254,6.298883102728602,6.9713282988740115,5.626437906583192
-0.4545454545454545,-0.26262626262626254,6.315393042363356,6.987041968477122,5.643744116249589
-0.43434343434343425,-0.26262626262626254,6.332198372515708,7.003134045545023,5.661262699486393
-0.41414141414141414,-0.26262626262626254,6.349294252317651,7.019593397910843,5.678995106724458
-0.3939393939393939,-0.26262626262626254,6.366675611275193,7.036408900002052,5.696942322548334
-0.3737373737373737,-0.26262626262626254,6.384337151377332,7.053569445521307,5.715104857233357
-0.3535353535353535,-0.26262626262626254,6.4022733494327015,7.071063959082192,5.733482739783211
-0.33333333333333326,-0.26262626262626254,6.420478459632788,7.088881406870574,5.752075512395002
-0.31313131313131304,-0.26262626262626254,6.438946516340604,7.107010806423998,5.77088222625721
-0.2929292929292928,-0.26262626262626254,6.457671337103065,7.125441235615487,5.789901438590643
-0.2727272727272727,-0.26262626262626254,6.476646525885471,7.144161840935647,5.809131210835295
-0.2525252525252525,-0.26262626262626254,6.4958654765258474,7.163161845157137,5.828569107894558
-0.23232323232323226,-0.26262626262626254,6.5153213764067965,7.182430554473317,5.848212198340276
-0.21212121212121204,-0.26262626262626254,6.535007210342152,7.20195736519679,5.8680570554875136
-0.19191919191919182,-0.26262626262626254,6.554915764675581,7.22173177009916,5.888099759252002
-0.1717171717171716,-0.26262626262626254,6.57503963158784,7.241743364467266,5.9083358987084145
-0.1515151515151515,-0.26262626262626254,6.595371213609214,7.261981851952858,5.92876057526557
-0.13131313131313127,-0.26262626262626254,6.615902728333384,7.282437050277842,5.949368406388926
-0.11111111111111105,-0.26262626262626254,6.636626213328727,7.303098896857722,5.970153529799732
-0.09090909090909083,-0.26262626262626254,6.657533531242662,7.323957454398339,5.991109608086986
-0.07070707070707061,-0.26262626262626254,6.678616375094735,7.345002916507006,6.012229833682463
-0.050505050505050386,-0.26262626262626254,6.699866273753354,7.36622561336784,6.0335069341388685
-0.030303030303030276,-0.26262626262626254,6.721274597591397,7.3876160175011885,6.0549331776816055
-0.010101010101010055,-0.26262626262626254,6.742832564315268,7.409164749641849,6.076500378988688
0.010101010101010166,-0.26262626262626254,6.764531244962027,7.430862584749038,6.098199905175017
0.030303030303030498,-0.26262626262626254,6.786361570058741,7.452700458158479,6.120022681959003
0.05050505050505061,-0.26262626262626254,6.808314335938181,7.474669471874418,6.141959200001943
0.07070707070707072,-0.26262626262626254,6.830380211204734,7.4967609010037926,6.163999521405675
0.09090909090909105,-0.26262626262626254,6.852549743344108,7.518966200309494,6.1861332863787215
0.11111111111111116,-0.26262626262626254,6.874813365470337,7.5412770108676614,6.208349720073013
0.1313131313131315,-0.26262626262626254,6.897161403203268,7.563685166796656,6.2306376396098795
0.1515151515151516,-0.26262626262626254,6.919584081669706,7.5861827020210635,6.252985461318349
0.1717171717171717,-0.26262626262626254,6.942071532621058,7.608761857026933,6.275381208215182
0.19191919191919204,-0.26262626262626254,6.964613801660277,7.631415085557121,6.2978125177634325
0.21212121212121215,-0.26262626262626254,6.987200855570614,7.654135061187273,6.320266649953955
0.2323232323232325,-0.26262626262626254,7.009822589738826,7.6769146837164834,6.342730495761169
0.2525252525252526,-0.26262626262626254,7.0324688356649325,7.699747085302187,6.365190586027678
0.27272727272727293,-0.26262626262626254,7.055129368550903,7.722625636260687,6.387633100841119
0.29292929292929304,-0.26262626262626254,7.077793914960326,7.745543950446532,6.41004387947412
0.31313131313131315,-0.26262626262626254,7.100452160541011,7.768495890130325,6.432408430951698
0.3333333333333335,-0.26262626262626254,7.123093757802545,7.791475570271814,6.454711945333276
0.3535353535353536,-0.26262626262626254,7.14570833394044,7.814477362099706,6.4769393057811735
0.3737373737373739,-0.26262626262626254,7.168285498698884,7.837495895896937,6.499075101500831
0.39393939393939403,-0.26262626262626254,7.19081485226361,7.860526062891634,6.5211036416355865
0.41414141414141437,-0.26262626262626254,7.213285993176598,7.883563016152618,6.543008970200578
0.4343434343434345,-0.26262626262626254,7.235688526264319,7.906602170392177,6.564774882136461
0.4545454545454546,-0.26262626262626254,7.258012070570972,7.9296392005832494,6.586384940558695
0.4747474747474749,-0.26262626262626254,7.280246267288492,7.952670039292146,6.607822495284838
0.49494949494949503,-0.26262626262626254,7.302380787674747,7.9756908726509765,6.629070702698518
0.5151515151515154,-0.26262626262626254,7.3244053409516585,7.998698134887939,6.650112547015378
0.5353535353535355,-0.26262626262626254,7.346309682174852,8.021688501353664,6.67093086299604
0.5555555555555556,-0.26262626262626254,7.3680836200664075,8.044658879987487,6.691508360145327
0.5757575757575759,-0.26262626262626254,7.389717024802589,8.067606401189325,6.711827648415854
0.595959595959596,-0.26262626262626254,7.411199835748151,8.09052840607131,6.731871265424992
0.6161616161616164,-0.26262626262626254,7.432522069129153,8.113422433091852,6.751621705166453
0.6363636363636365,-0.26262626262626254,7.453673825636194,8.136286203086808,6.7710614481855815
0.6565656565656568,-0.26262626262626254,7.474645297950026,8.159117602736604,6.7901729931634485
0.6767676767676769,-0.26262626262626254,7.49542677818167,8.181914666541791,6.808938889821548
0.696969696969697,-0.26262626262626254,7.516008665219273,8.204675557382878,6.827341773055669
0.7171717171717173,-0.26262626262626254,7.536381471973993,8.227398545788892,6.845364398159094
0.7373737373737375,-0.26262626262626254,7.556535832517416,8.250081988044974,6.862989676989859
0.7575757575757578,-0.26262626262626254,7.576462509103116,8.272724303306521,6.880200714899711
0.7777777777777779,-0.26262626262626254,7.59615239906506,8.295323949901206,6.896980848228914
0.7979797979797982,-0.26262626262626254,7.615596541585892,8.317879401029224,6.91331368214256
0.8181818181818183,-0.26262626262626254,7.634786124328019,8.34038912008108,6.929183128574959
0.8383838383838385,-0.26262626262626254,7.653712489920931,8.362851535819404,6.944573444022458
0.8585858585858588,-0.26262626262626254,7.672367142298111,8.385265017675096,6.9594692669211256
0.8787878787878789,-0.26262626262626254,7.690741752877207,8.407627851414418,6.973855654339995
0.8989898989898992,-0.26262626262626254,7.708828166577361,8.42993821544758,6.987718117707144
0.9191919191919193,-0.26262626262626254,7.726618407667664,8.45219415803275,7.001042657302578
0.9393939393939394,-0.26262626262626254,7.744104685441112,8.474393575638652,7.013815795243572
0.9595959595959598,-0.26262626262626254,7.761279399708565,8.496534192699983,7.026024606717147
0.9797979797979799,-0.26262626262626254,7.77813514610738,8.518613543003497,7.037656749211264
1.0,-0.26262626262626254,7.794664721219759,8.540628952902274,7.048700489537243
-1.0,-0.2424242424242422,5.990170624753042,6.75546560609229,5.224875643413794
-0.9797979797979798,-0.2424242424242422,5.998047528903038,6.7579862018553705,5.238108855950706
-0.9595959595959596,-0.2424242424242422,6.006260522053338,6.761099982040434,5.251421062066242
-0.9393939393939394,-0.2424242424242422,6.0148107180536705,6.764803469376726,5.264817966730615
-0.9191919191919192,-0.2424242424242422,6.023699024625056,6.769092591474715,5.278305457775398
-0.898989898989899,-0.2424242424242422,6.032926140119561,6.7739626996401485,5.291889580598974
-0.8787878787878788,-0.2424242424242422,6.042492550441575,6.779408589671402,5.305576511211749
-0.8585858585858586,-0.2424242424242422,6.052398526135608,6.785424524437752,5.3193725278334645
-0.8383838383838383,-0.2424242424242422,6.062644119645665,6.792004258017894,5.333283981273436
-0.8181818181818181,-0.2424242424242422,6.073229162750845,6.799141061164403,5.3473172643372875
-0.797979797979798,-0.2424242424242422,6.0841532641818805,6.806827747852805,5.361478780510956
-0.7777777777777778,-0.2424242424242422,6.095415807422946,6.815056702665155,5.375774912180738
-0.7575757575757576,-0.2424242424242422,6.107015948703037,6.823819908765569,5.390211988640504
-0.7373737373737373,-0.2424242424242422,6.11895261518091,6.833108976218389,5.404796254143431
-0.7171717171717171,-0.2424242424242422,6.1312245033274975,6.842915170424318,5.419533836230677
-0.696969696969697,-0.2424242424242422,6.143830077509337,6.853229440443008,5.434430714575666
-0.6767676767676767,-0.2424242424242422,6.156767568776502,6.864042446999185,5.449492690553819
-0.6565656565656566,-0.2424242424242422,6.170034973858223,6.875344589985952,5.464725357730494
-0.6363636363636364,-0.2424242424242422,6.183630054369128,6.887126035288066,5.4801340734501895
-0.6161616161616161,-0.2424242424242422,6.197550336228901,6.899376740785038,5.495723931672765
-0.5959595959595959,-0.2424242424242422,6.2117931092977665,6.91208648139909,5.511499737196443
-0.5757575757575757,-0.2424242424242422,6.22635542723011,6.925244873092835,5.527465981367385
-0.5555555555555556,-0.2424242424242422,6.2412341075483,6.938841395729182,5.543626819367419
-0.5353535353535352,-0.2424242424242422,6.256425731938254,6.952865414734861,5.5599860491416475
-0.5151515151515151,-0.2424242424242422,6.271926646768441,6.967306201532074,5.576547092004808
-0.4949494949494949,-0.2424242424242422,6.287732963833473,6.982152952715503,5.593312974951442
-0.4747474747474747,-0.2424242424242422,6.303840561323141,6.997394807977432,5.6102863146688495
-0.4545454545454545,-0.2424242424242422,6.320245085017831,7.013020866795233,5.627469303240429
-0.43434343434343425,-0.2424242424242422,6.336941949710398,7.0290202039110286,5.644863695509767
-0.41414141414141414,-0.2424242424242422,6.353926340854943,7.04538188365094,5.662470798058946
-0.3939393939393939,-0.2424242424242422,6.371193216442212,7.06209497313399,5.680291459750433
-0.3737373737373737,-0.2424242424242422,6.3887373091011295,7.079148554437777,5.698326063764482
-0.3535353535353535,-0.2424242424242422,6.406553128425989,7.096531735790475,5.716574521061502
-0.33333333333333326,-0.2424242424242422,6.4246349635280975,7.114233661865648,5.735036265190547
-0.31313131313131304,-0.2424242424242422,6.442976885810734,7.132243523259469,5.753710248361998
-0.2929292929292928,-0.2424242424242422,6.461572751965884,7.150550565234748,5.7725949386970195
-0.2727272727272727,-0.2424242424242422,6.4804162071908875,7.169144095813751,5.791688318568024
-0.2525252525252525,-0.2424242424242422,6.499500688622918,7.188013493303227,5.810987883942609
-0.23232323232323226,-0.2424242424242422,6.518819428988931,7.207148213331937,5.830490644645925
-0.21212121212121204,-0.2424242424242422,6.538365460468399,7.226537795483326,5.8501931254534725
-0.19191919191919182,-0.2424242424242422,6.558131618765928,7.24617186959317,5.870091367938685
-0.1717171717171716,-0.2424242424242422,6.578110547390557,7.266040161790801,5.8901809329903125
-0.1515151515151515,-0.2424242424242422,6.598294702138256,7.286132500345034,5.910456903931478
-0.13131313131313127,-0.2424242424242422,6.61867635577386,7.306438821376113,5.930913890171607
-0.11111111111111105,-0.2424242424242422,6.6392476029085605,7.326949174495632,5.951546031321489
-0.09090909090909083,-0.2424242424242422,6.660000365068532,7.347653728417403,5.972347001719661
-0.07070707070707061,-0.2424242424242422,6.680926395950338,7.368542776582817,5.993310015317858
-0.050505050505050386,-0.2424242424242422,6.702017286858244,7.389606742843611,6.014427830872878
-0.030303030303030276,-0.2424242424242422,6.723264472318593,7.410836187222941,6.035692757414244
-0.010101010101010055,-0.2424242424242422,6.744659235865793,7.432221811782531,6.057096659949055
0.010101010101010166,-0.2424242424242422,6.766192715994724,7.453754466612533,6.078630965376916
0.030303030303030498,-0.2424242424242422,6.787855912273641,7.475425155947696,6.100286668599586
0.05050505050505061,-0.2424242424242422,6.809639691611819,7.497225044414251,6.122054338809387
0.07070707070707072,-0.2424242424242422,6.831534794675782,7.519145463401244,6.14392412595032
0.09090909090909105,-0.2424242424242422,6.853531842447808,7.541177917542784,6.165885767352831
0.11111111111111116,-0.2424242424242422,6.875621342920221,7.563314091289418,6.187928594551024
0.1313131313131315,-0.2424242424242422,6.8977936979187655,7.585545855543246,6.210041540294285
0.1515151515151516,-0.2424242424242422,6.920039210048209,7.607865274320176,6.232213145776242
0.1717171717171717,-0.2424242424242422,6.942348089753164,7.630264611398816,6.2544315681075116
0.19191919191919204,-0.2424242424242422,6.964710462486862,7.652736336907797,6.276684588065928
0.21212121212121215,-0.2424242424242422,6.987116375980635,7.675273133795247,6.298959618166024
0.2323232323232325,-0.2424242424242422,7.0095558076066045,7.697867904121606,6.321243711091603
0.2525252525252526,-0.2424242424242422,7.03201867182589,7.720513775106932,6.343523568544848
0.27272727272727293,-0.2424242424242422,7.054494827714728,7.743204104858779,6.365785550570677
0.29292929292929304,-0.2424242424242422,7.076974086560599,7.765932487707162,6.388015685414035
0.31313131313131315,-0.2424242424242422,7.099446219520382,7.788692759057438,6.410199679983325
0.3333333333333335,-0.2424242424242422,7.121900965332682,7.811478999682706,6.432322930982659
0.3535353535353536,-0.2424242424242422,7.144328038076012,7.834285539357767,6.454370536794258
0.3737373737373739,-0.2424242424242422,7.166717134964829,7.857106959749494,6.476327310180164
0.39393939393939403,-0.2424242424242422,7.189057944175136,7.87993809646722,6.498177791883053
0.41414141414141437,-0.2424242424242422,7.211340152691388,7.902774040179758,6.519906265203018
0.4343434343434345,-0.2424242424242422,7.233553454166403,7.925610136708492,6.541496771624313
0.4545454545454546,-0.2424242424242422,7.255687556785958,7.948441986005043,6.562933127566873
0.4747474747474749,-0.2424242424242422,7.277732191129794,7.9712654399317024,6.584198942327886
0.49494949494949503,-0.2424242424242422,7.299677118020586,7.99407659875979,6.605277637281382
0.5151515151515154,-0.2424242424242422,7.321512136352636,8.016871806316614,6.626152466388659
0.5353535353535355,-0.2424242424242422,7.34322709089202,8.039647643720608,6.646806538063433
0.5555555555555556,-0.2424242424242422,7.364811880039845,8.06240092164703,6.667222838432662
0.5757575757575759,-0.2424242424242422,7.386256463550462,8.08512867109355,6.687384256007375
0.595959595959596,-0.2424242424242422,7.407550870196462,8.107828132615822,6.707273607777102
0.6161616161616164,-0.2424242424242422,7.4286852053723305,8.130496744028973,6.726873666715689
0.6363636363636365,-0.2424242424242422,7.449649658628818,8.153132126591247,6.746167190666389
0.6565656565656568,-0.2424242424242422,7.470434511130042,8.175732069694046,6.765136952566038
0.6767676767676769,-0.2424242424242422,7.491030143025497,8.19829451412011,6.783765771930883
0.696969696969697,-0.2424242424242422,7.511427040729296,8.220817533940947,6.802036547517645
0.7171717171717173,-0.2424242424242422,7.531615804099045,8.243299317151607,6.8199322910464835
0.7373737373737375,-0.2424242424242422,7.551587153506821,8.265738145168363,6.837436161845279
0.7575757575757578,-0.2424242424242422,7.5713319367950564,8.288132371328118,6.854531502261995
0.7777777777777779,-0.2424242424242422,7.590841136110004,8.310480398557177,6.871201873662833
0.7979797979797982,-0.2424242424242422,7.610105874605935,8.332780656398034,6.887431092813836
0.8181818181818183,-0.2424242424242422,7.629117423013035,8.355031577588697,6.903203268437373
0.8383838383838385,-0.2424242424242422,7.647867206062571,8.377231574421852,6.91850283770329
0.8585858585858588,-0.2424242424242422,7.6663468087625395,8.399379015111354,6.933314602413726
0.8787878787878789,-0.2424242424242422,7.68454798251786,8.421472200403917,6.947623764631803
0.8989898989898992,-0.2424242424242422,7.702462651088714,8.443509340684457,6.96141596149297
0.9191919191919193,-0.2424242424242422,7.720082916381342,8.465488533815607,6.974677298947077
0.9393939393939394,-0.2424242424242422,7.737401064065574,8.487407743955382,6.987394384175767
0.9595959595959598,-0.2424242424242422,7.754409569013699,8.50926478158492,6.999554356442479
0.9797979797979799,-0.2424242424242422,7.771101100555391,8.531057284963435,7.011144916147348
1.0,-0.2424242424242422,7.787468527543794,8.55278270321677,7.022154351870817
-1.0,-0.2222222222222221,5.996729476768929,6.781537221234451,5.2119217323034075
-0.9797979797979798,-0.2222222222222221,6.0045812973389765,6.784157148108283,5.22500544656967
-0.9595959595959596,-0.2222222222222221,6.012766192171362,6.787362071146825,5.2381703131959
-0.9393939393939394,-0.2222222222222221,6.021285249241438,6.791148451197394,5.251422047285482
-0.9191919191919192,-0.2222222222222221,6.030139352099032,6.795512174582274,5.264766529615789
-0.898989898989899,-0.2222222222222221,6.039329176666441,6.800448571902688,5.278209781430194
-0.8787878787878788,-0.2222222222222221,6.048855188196679,6.805952438640134,5.291757937753224
-0.8585858585858586,-0.2222222222222221,6.0587176383970025,6.812018057357459,5.305417219436546
-0.8383838383838383,-0.2222222222222221,6.068916562722552,6.818639221290539,5.319193904154565
-0.8181818181818181,-0.2222222222222221,6.079451777844872,6.825809259104946,5.333094296584798
-0.797979797979798,-0.2222222222222221,6.090322879299856,6.833521060589833,5.347124698009878
-0.7777777777777778,-0.2222222222222221,6.101529239319509,6.8417671030631935,5.361291375575825
-0.7575757575757576,-0.2222222222222221,6.113070004851601,6.8505394782506,5.375600531452602
-0.7373737373737373,-0.2222222222222221,6.1249440957714585,6.859829919424374,5.390058272118543
-0.7171717171717171,-0.2222222222222221,6.13715020328937,6.86962982857964,5.4046705779991004
-0.696969696969697,-0.2222222222222221,6.149686788557495,6.879930303453109,5.419443273661881
-0.6767676767676767,-0.2222222222222221,6.162552081479424,6.890722164190611,5.434381998768237
-0.6565656565656566,-0.2222222222222221,6.175744079725727,6.901995979496392,5.449492179955063
-0.6363636363636364,-0.2222222222222221,6.189260547958289,6.913742092111881,5.464779003804698
-0.6161616161616161,-0.2222222222222221,6.203099017266199,6.925950643491323,5.480247391041075
-0.5959595959595959,-0.2222222222222221,6.217256784815636,6.938611597561733,5.4959019720695395
-0.5757575757575757,-0.2222222222222221,6.231730913716008,6.951714763476168,5.511747063955849
-0.5555555555555556,-0.2222222222222221,6.246518233104218,6.965249817292422,5.527786648916013
-0.5353535353535352,-0.2222222222222221,6.261615338448931,6.979206322521757,5.544024354376105
-0.5151515151515151,-0.2222222222222221,6.2770185920761286,6.993573749520089,5.560463434632168
-0.4949494949494949,-0.2222222222222221,6.2927241239173135,7.0083414937062365,5.5771067541283905
-0.4747474747474747,-0.2222222222222221,6.308727832481168,7.0234988926068675,5.593956772355468
-0.4545454545454545,-0.2222222222222221,6.325025386049444,7.039035241752407,5.6110155303464815
-0.43434343434343425,-0.2222222222222221,6.341612224097394,7.054939809446754,5.628284638748033
-0.41414141414141414,-0.2222222222222221,6.358483558938953,7.071201850457555,5.64576526742035
-0.3939393939393939,-0.2222222222222221,6.3756343775964925,7.087810618678793,5.663458136514192
-0.3737373737373737,-0.2222222222222221,6.393059443894639,7.10475537882423,5.681363508965049
-0.3535353535353535,-0.2222222222222221,6.410753300777622,7.122025417217273,5.699481184337971
-0.33333333333333326,-0.2222222222222221,6.428710272849039,7.139610051752702,5.717810493945376
-0.31313131313131304,-0.2222222222222221,6.446924469132853,7.157498641099932,5.736350297165774
-0.2929292929292928,-0.2222222222222221,6.46538978605399,7.175680593228382,5.755098978879598
-0.2727272727272727,-0.2222222222222221,6.484099910636884,7.194145373327044,5.774054447946724
-0.2525252525252525,-0.2222222222222221,6.50304832391973,7.212882511203959,5.793214136635501
-0.23232323232323226,-0.2222222222222221,6.52222830458215,7.231881608231043,5.812575000933257
-0.21212121212121204,-0.2222222222222221,6.5416329327836005,7.251132343913511,5.83213352165369
-0.19191919191919182,-0.2222222222222221,6.561255094209653,7.270624482153695,5.85188570626561
-0.1717171717171716,-0.2222222222222221,6.581087484322897,7.29034787727135,5.871827091374443
-0.1515151515151515,-0.2222222222222221,6.601122612815114,7.310292479845602,5.891952745784627
-0.13131313131313127,-0.2222222222222221,6.621352808256918,7.330448342436416,5.912257274077421
-0.11111111111111105,-0.2222222222222221,6.6417702229409175,7.3508056252288405,5.932734820652994
-0.09090909090909083,-0.2222222222222221,6.662366837914259,7.371354601661626,5.953379074166893
-0.07070707070707061,-0.2222222222222221,6.683134468195909,7.392085664057044,5.974183272334773
-0.050505050505050386,-0.2222222222222221,6.704064768174173,7.412989329312093,5.995140207036253
-0.030303030303030276,-0.2222222222222221,6.72514923717926,7.434056244652308,6.016242229706212
-0.010101010101010055,-0.2222222222222221,6.746379225225914,7.45527719349067,6.037481256961157
0.010101010101010166,-0.2222222222222221,6.7677459389205215,7.476643101390311,6.0588487764507315
0.030303030303030498,-0.2222222222222221,6.789240447527198,7.498145042146293,6.080335852908103
0.05050505050505061,-0.2222222222222221,6.810853689186871,7.519774243985141,6.1019331343886005
0.07070707070707072,-0.2222222222222221,6.8325764772833875,7.541522095875745,6.12363085869103
0.09090909090909105,-0.2222222222222221,6.854399506950377,7.56338015393941,6.145418859961343
0.11111111111111116,-0.2222222222222221,6.876313361712343,7.585340147939172,6.167286575485514
0.1313131313131315,-0.2222222222222221,6.89830852025348,7.607393987822383,6.189223052684578
0.1515151515151516,-0.2222222222222221,6.920375363307232,7.6295337702858275,6.211216956328637
0.1717171717171717,-0.2222222222222221,6.9425041806598475,7.651751785318767,6.233256576000928
0.19191919191919204,-0.2222222222222221,6.964685178260547,7.674040522687397,6.255329833833697
0.21212121212121215,-0.2222222222222221,6.986908485431227,7.696392678300498,6.277424292561957
0.2323232323232325,-0.2222222222222221,7.009164162168163,7.718801160404595,6.29952716393173
0.2525252525252526,-0.2222222222222221,7.031442206528261,7.741259095544582,6.32162531751194
0.27272727272727293,-0.2222222222222221,7.0537325620920726,7.763759834219928,6.343705289964217
0.29292929292929304,-0.2222222222222221,7.076025125495946,7.78629695616693,6.3657532948249616
0.31313131313131315,-0.2222222222222221,7.09830975402533,7.808864275187016,6.387755232863643
0.3333333333333335,-0.2222222222222221,7.1205762732613564,7.831455843442547,6.409696703080166
0.3535353535353536,-0.2222222222222221,7.142814484772616,7.854065955136681,6.431563014408551
0.3737373737373739,-0.2222222222222221,7.165014173844056,7.876689149487028,6.453339198201084
0.39393939393939403,-0.2222222222222221,7.187165117234847,7.89932021291648,6.475010021553214
0.41414141414141437,-0.2222222222222221,7.209257090957062,7.921954180359983,6.496560001554141
0.4343434343434345,-0.2222222222222221,7.231279878066877,7.944586335614752,6.517973420519001
0.4545454545454546,-0.2222222222222221,7.25322327646003,7.967212210640818,6.539234342279243
0.4747474747474749,-0.2222222222222221,7.275077106663437,7.989827583735221,6.5603266295916525
0.49494949494949503,-0.2222222222222221,7.296831219614511,8.012428476505171,6.581233962723849
0.5151515151515154,-0.2222222222222221,7.318475504420039,8.035011149571165,6.601939859268914
0.5353535353535355,-0.2222222222222221,7.339999896086445,8.057572096936843,6.6224276952360475
0.5555555555555556,-0.2222222222222221,7.361394383213083,8.080108038983829,6.642680727442338
0.5757575757575759,-0.2222222222222221,7.3826490156406805,8.102615914043062,6.662682117238299
0.595959595959596,-0.2222222222222221,7.4037539120465325,8.125092868527638,6.682414955565427
0.6161616161616164,-0.2222222222222221,7.424699267478733,8.147536245610794,6.701862289346671
0.6363636363636365,-0.2222222222222221,7.445475360821243,8.169943572459248,6.721007149183238
0.6565656565656568,-0.2222222222222221,7.466072562182209,8.192312546050182,6.739832578314235
0.6767676767676769,-0.2222222222222221,7.486481340197479,8.214641017610408,6.7583216627845495
0.696969696969697,-0.2222222222222221,7.506692269241958,8.236926975747418,6.776457562736498
0.7171717171717173,-0.2222222222222221,7.526696036541113,8.259168528359366,6.79422354472286
0.7373737373737375,-0.2222222222222221,7.546483449175253,8.281363883423968,6.811603014926539
0.7575757575757578,-0.2222222222222221,7.566045440969427,8.303511328803179,6.828579553135675
0.7777777777777779,-0.2222222222222221,7.585373079261679,8.325609211201614,6.845136947321742
0.7979797979797982,-0.2222222222222221,7.604457571542888,8.347655914454442,6.861259228631333
0.8181818181818183,-0.2222222222222221,7.623290271961278,8.36964983732016,6.876930706602396
0.8383838383838385,-0.2222222222222221,7.641862687685049,8.391589370983993,6.8921360043861055
0.8585858585858588,-0.2222222222222221,7.660166485116743,8.413472876478117,6.906860093755367
0.8787878787878789,-0.2222222222222221,7.67819349595305,8.435298662240383,6.921088329665716
0.8989898989898992,-0.2222222222222221,7.69593572308409,8.45706496204033,6.934806484127849
0.9191919191919193,-0.2222222222222221,7.713385346326316,8.478769913497832,6.948000779154799
0.9393939393939394,-0.2222222222222221,7.730534727983449,8.500411537421146,6.960657918545753
0.9595959595959598,-0.2222222222222221,7.747376418230088,8.521987718188269,6.972765118271906
0.9797979797979799,-0.2222222222222221,7.763903160312788,8.54349618537707,6.9843101352485055
1.0,-0.2222222222222221,7.7801078955637735,8.564934496847265,6.995281294280282
-1.0,-0.20202020202020177,6.003252955401717,6.807722477106768,5.198783433696665
-0.9797979797979798,-0.20202020202020177,6.011078487249122,6.810437213359269,5.211719761138975
-0.9595959595959596,-0.20202020202020177,6.0192340625296925,6.813728792622749,5.224739332436636
-0.9393939393939394,-0.20202020202020177,6.027720743579669,6.81759362697984,5.237847860179499
-0.9191919191919192,-0.20202020202020177,6.036539390025445,6.822027573712663,5.251051206338227
-0.898989898989899,-0.20202020202020177,6.045690655619824,6.827025953996063,5.264355357243584
-0.8787878787878788,-0.20202020202020177,6.055174985237219,6.83258357321802,5.277766397256418
-0.8585858585858586,-0.20202020202020177,6.064992612032831,6.838694742739773,5.2912904813258885
-0.8383838383838383,-0.20202020202020177,6.075143554770556,6.845353302889119,5.304933806651993
-0.8181818181818181,-0.20202020202020177,6.085627615324338,6.852552646981145,5.31870258366753
-0.797979797979798,-0.20202020202020177,6.096444376357489,6.860285746149011,5.332603006565967
-0.7777777777777778,-0.20202020202020177,6.107593199184239,6.868545174771826,5.346641223596653
-0.7575757575757576,-0.20202020202020177,6.119073221817733,6.877323136286452,5.360823307349015
-0.7373737373737373,-0.20202020202020177,6.130883357208368,6.8866114891796935,5.375155225237042
-0.7171717171717171,-0.20202020202020177,6.1430222916762505,6.896401772962555,5.389642810389946
-0.696969696969697,-0.20202020202020177,6.155488483541355,6.906685233944506,5.404291733138203
-0.6767676767676767,-0.20202020202020177,6.168280161954617,6.9174528506364545,5.4191074732727795
-0.6565656565656566,-0.20202020202020177,6.181395325933244,6.928695358630223,5.434095293236266
-0.6363636363636364,-0.20202020202020177,6.1948317436029745,6.940403274817005,5.449260212388944
-0.6161616161616161,-0.20202020202020177,6.208586951650062,6.952566920825774,5.464606982474351
-0.5959595959595959,-0.20202020202020177,6.222658254985362,6.965176445588189,5.480140064382534
-0.5757575757575757,-0.20202020202020177,6.237042726622712,6.978221846939714,5.49586360630571
-0.5555555555555556,-0.20202020202020177,6.251737207773636,6.991692992208476,5.511781423338796
-0.5353535353535352,-0.20202020202020177,6.2667383081598595,7.005579637735838,5.527896978583881
-0.5151515151515151,-0.20202020202020177,6.282042406545343,7.019871447312212,5.544213365778473
-0.4949494949494949,-0.20202020202020177,6.2976456514888,7.034558009513482,5.560733293464118
-0.4747474747474747,-0.20202020202020177,6.313543962317724,7.049628853942632,5.577459070692816
-0.4545454545454545,-0.20202020202020177,6.329733030324508,7.065073466397916,5.594392594251101
-0.43434343434343425,-0.20202020202020177,6.346208320185184,7.080881302995242,5.611535337375126
-0.41414141414141414,-0.20202020202020177,6.362965071600679,7.09704180328394,5.6288883399174185
-0.3939393939393939,-0.20202020202020177,6.3799983011606205,7.11354440241039,5.646452199910851
-0.3737373737373737,-0.20202020202020177,6.3973028044292075,7.1303785423788675,5.6642270664795475
-0.3535353535353535,-0.20202020202020177,6.414873158252358,7.147533682478743,5.682212634025973
-0.33333333333333326,-0.20202020202020177,6.432703723285266,7.164999308938237,5.700408137632296
-0.31313131313131304,-0.20202020202020177,6.450788646739098,7.182764943878665,5.718812349599531
-0.2929292929292928,-0.20202020202020177,6.469121865345191,7.200820153639731,5.737423577050651
-0.2727272727272727,-0.20202020202020177,6.487697108535046,7.219154556543887,5.756239660526204
-0.2525252525252525,-0.20202020202020177,6.50650790183406,7.237757830175784,5.7752579734923355
-0.23232323232323226,-0.20202020202020177,6.525547570466524,7.25661971824391,5.794475422689138
-0.21212121212121204,-0.20202020202020177,6.544809243169317,7.275730037093087,5.813888449245546
-0.19191919191919182,-0.20202020202020177,6.564285856211489,7.295078681930409,5.833493030492569
-0.1717171717171716,-0.20202020202020177,6.583970157616419,7.3146556328294805,5.853284682403358
-0.1515151515151515,-0.20202020202020177,6.603854711583191,7.3344509605682155,5.873258462598166
-0.13131313131313127,-0.20202020202020177,6.623931903103554,7.354454832348102,5.893408973859007
-0.11111111111111105,-0.20202020202020177,6.6441939427704595,7.37465751745277,5.913730368088149
-0.09090909090909083,-0.20202020202020177,6.66463287177393,7.3950493928751,5.934216350672759
-0.07070707070707061,-0.20202020202020177,6.685240567079988,7.415620948963371,5.954860185196605
-0.050505050505050386,-0.20202020202020177,6.706008746787777,7.436362795103341,5.975654698472213
-0.030303030303030276,-0.20202020202020177,6.7269289756600585,7.457265665472399,5.996592285847718
-0.010101010101010055,-0.20202020202020177,6.747992670821904,7.478320424879396,6.017664916764412
0.010101010101010166,-0.20202020202020177,6.769191107622213,7.499518074702997,6.0388641405414285
0.030303030303030498,-0.20202020202020177,6.790515425652423,7.5208497589357295,6.060181092369116
0.05050505050505061,-0.20202020202020177,6.811956634916669,7.542306770336855,6.081606499496483
0.07070707070707072,-0.20202020202020177,6.833505622147302,7.563880556681703,6.103130687612902
0.09090909090909105,-0.20202020202020177,6.855153157259647,7.585562727102103,6.12474358741719
0.11111111111111116,-0.20202020202020177,6.876889899939495,7.607345058494373,6.146434741384616
0.1313131313131315,-0.20202020202020177,6.89870640635684,7.629219501973807,6.168193310739873
0.1515151515151516,-0.20202020202020177,6.920593135999058,7.651178189340324,6.1900080826577915
0.1717171717171717,-0.20202020202020177,6.9425404586166355,7.673213439526531,6.21186747770674
0.19191919191919204,-0.20202020202020177,6.964538661274348,7.695317764974726,6.23375955757397
0.21212121212121215,-0.20202020202020177,6.9865779555007155,7.7174838779045505,6.2556720330968805
0.2323232323232325,-0.20202020202020177,7.008648484528312,7.73970469641346,6.277592272643163
0.2525252525252526,-0.20202020202020177,7.030740330617529,7.761973350349091,6.299507310885966
0.27272727272727293,-0.20202020202020177,7.052843522456159,7.784283186893574,6.321403858018745
0.29292929292929304,-0.20202020202020177,7.074948042627057,7.806627775791984,6.343268309462129
0.31313131313131315,-0.20202020202020177,7.097043835136161,7.8290009141481045,6.365086756124218
0.3333333333333335,-0.20202020202020177,7.119120812992935,7.851396630719546,6.3868449952663235
0.3535353535353536,-0.20202020202020177,7.141168865835264,7.873809189626025,6.408528542044504
0.3737373737373739,-0.20202020202020177,7.163177867590813,7.896233093399343,6.430122641782282
0.39393939393939403,-0.20202020202020177,7.18513768416678,7.918663085285999,6.451612283047561
0.41414141414141437,-0.20202020202020177,7.207038181159871,7.941094150726221,6.4729822115935205
0.4343434343434345,-0.20202020202020177,7.228869231578351,7.963521517926087,6.494216945230614
0.4545454545454546,-0.20202020202020177,7.250620723568087,7.985940657447655,6.515300789688519
0.4747474747474749,-0.20202020202020177,7.272282568134264,8.008347280734341,6.536217855534186
0.49494949494949503,-0.20202020202020177,7.293844706850715,8.030737337511866,6.556952076189564
0.5151515151515154,-0.20202020202020177,7.315297119548616,8.053107011986757,6.577487227110475
0.5353535353535355,-0.20202020202020177,7.3366298319763965,8.075452717799116,6.5978069461536775
0.5555555555555556,-0.20202020202020177,7.357832923422875,8.097771091668225,6.617894755177526
0.5757575757575759,-0.20202020202020177,7.3788965342953565,8.120058985704631,6.637734082886083
0.595959595959596,-0.20202020202020177,7.3998108736448875,8.142313458354478,6.6573082889352975
0.6161616161616164,-0.20202020202020177,7.420566226630541,8.164531763971073,6.676600689290008
0.6363636363636365,-0.20202020202020177,7.441152961915012,8.186711341014007,6.6955945828160175
0.6565656565656568,-0.20202020202020177,7.461561538983675,8.208849798894372,6.714273279072978
0.6767676767676769,-0.20202020202020177,7.481782515379443,8.230944903507524,6.732620127251362
0.696969696969697,-0.20202020202020177,7.501806553845822,8.252994561506926,6.750618546184718
0.7171717171717173,-0.20202020202020177,7.521624429370824,8.274996803391776,6.768252055349873
0.7373737373737375,-0.20202020202020177,7.541227036124249,8.29694976550807,6.785504306740427
0.7575757575757578,-0.20202020202020177,7.5606053942813105,8.318851671071034,6.802359117491586
0.7777777777777779,-0.20202020202020177,7.57975065672545,8.340700810343305,6.818800503107593
0.7979797979797982,-0.20202020202020177,7.598654115623587,8.362495520119323,6.834812711127852
0.8181818181818183,-0.20202020202020177,7.617307208866927,8.384234162679952,6.850380255053901
0.8383838383838385,-0.20202020202020177,7.635701526370993,8.405915104400135,6.86548794834185
0.8585858585858588,-0.20202020202020177,7.653828816228321,8.42753669420029,6.880120938256352
0.8787878787878789,-0.20202020202020177,7.671680990707823,8.449097242046447,6.8942647393691985
0.8989898989898992,-0.20202020202020177,7.689250132094756,8.470594997708002,6.90790526648151
0.9191919191919193,-0.20202020202020177,7.706528498365578,8.492028129981462,6.921028866749694
0.9393939393939394,-0.20202020202020177,7.723508528692152,8.5133947066017,6.933622350782605
0.9595959595959598,-0.20202020202020177,7.740182848769914,8.534692675040265,6.9456730224995615
0.9797979797979799,-0.20202020202020177,7.75654427596503,8.555919844396165,6.957168707533896
1.0,-0.20202020202020177,7.772585824275556,8.577073868569794,6.968097779981318
-1.0,-0.18181818181818166,6.00973946995867,6.834006658099779,5.185472281817561
-0.9797979797979798,-0.18181818181818166,6.017537522470076,6.836811810361685,5.198263234578467
-0.9595959595959596,-0.18181818181818166,6.025662572429274,6.840185694933925,5.211139449924624
-0.9393939393939394,-0.18181818181818166,6.034115656774303,6.844124686984553,5.224106626564054
-0.9191919191919192,-0.18181818181818166,6.042897611461026,6.848624625738748,5.237170597183304
-0.898989898989899,-0.18181818181818166,6.052009068337577,6.853680832978376,5.250337303696779
-0.8787878787878788,-0.18181818181818166,6.061450452176528,6.859288133014109,5.263612771338947
-0.8585858585858586,-0.18181818181818166,6.071221977869653,6.8654408739522435,5.277003081787063
-0.8383838383838383,-0.18181818181818166,6.081323647790025,6.872132950057009,5.290514345523042
-0.8181818181818181,-0.18181818181818166,6.091755249326191,6.87935782501641,5.304152673635972
-0.797979797979798,-0.18181818181818166,6.102516352592709,6.887108555909696,5.317924149275723
-0.7777777777777778,-0.18181818181818166,6.113606308321514,6.8953778176712754,5.3318347989717525
-0.7575757575757576,-0.18181818181818166,6.125024245938022,6.904157927864882,5.345890564011161
-0.7373737373737373,-0.18181818181818166,6.136769071826013,6.913440871569752,5.360097272082274
-0.7171717171717171,-0.18181818181818166,6.148839467784983,6.923218326207067,5.374460609362899
-0.696969696969697,-0.18181818181818166,6.161233889683376,6.933481686131424,5.388986093235328
-0.6767676767676767,-0.18181818181818166,6.173950566311149,6.944222086842443,5.403679045779854
-0.6565656565656566,-0.18181818181818166,6.186987498434626,6.955430428667925,5.418544568201328
-0.6363636363636364,-0.18181818181818166,6.200342458056539,6.967097399805796,5.433587516307282
-0.6161616161616161,-0.18181818181818166,6.214012987883937,6.979213498610141,5.448812477157732
-0.5959595959595959,-0.18181818181818166,6.22799640100626,6.991769055041606,5.464223746970915
-0.5757575757575757,-0.18181818181818166,6.242289780785822,7.004754251207098,5.4798253103645465
-0.5555555555555556,-0.18181818181818166,6.256889980962633,7.018159140934888,5.4956208209903785
-0.5353535353535352,-0.18181818181818166,6.271793625975076,7.031973668349994,5.511613583600158
-0.5151515151515151,-0.18181818181818166,6.286997111498115,7.046187685431358,5.527806537564873
-0.4949494949494949,-0.18181818181818166,6.30249660519988,7.06079096853346,5.5442022418663
-0.4747474747474747,-0.18181818181818166,6.318288047717823,7.075773233894192,5.560802861541455
-0.4545454545454545,-0.18181818181818166,6.334367153854872,7.091124152134099,5.577610155575646
-0.43434343434343425,-0.18181818181818166,6.350729413996064,7.10683336178355,5.594625466208579
-0.41414141414141414,-0.18181818181818166,6.367370095745725,7.122890481875235,5.611849709616216
-0.3939393939393939,-0.18181818181818166,6.384284245785029,7.1392851236484685,5.629283367921589
-0.3737373737373737,-0.18181818181818166,6.40146669194952,7.1560069014159575,5.6469264824830825
-0.3535353535353535,-0.18181818181818166,6.418912045525852,7.1730454426569,5.664778648394805
-0.33333333333333326,-0.18181818181818166,6.4366147037668116,7.190390397390948,5.682839010142675
-0.31313131313131304,-0.18181818181818166,6.454568852623331,7.208031446903476,5.701106258343186
-0.2929292929292928,-0.18181818181818166,6.472768469691972,7.225958311885285,5.719578627498659
-0.2727272727272727,-0.18181818181818166,6.491207327376105,7.244160760056932,5.738253894695278
-0.2525252525252525,-0.18181818181818166,6.509878996258651,7.2626286133357825,5.75712937918152
-0.23232323232323226,-0.18181818181818166,6.528776848684119,7.28135175462038,5.776201942747858
-0.21212121212121204,-0.18181818181818166,6.54789406254726,7.300320134248306,5.795467990846214
-0.19191919191919182,-0.18181818181818166,6.567223625285504,7.319523776188339,5.8149234743826685
-0.1717171717171716,-0.18181818181818166,6.586758338072004,7.338952784027088,5.83456389211692
-0.1515151515151515,-0.18181818181818166,6.6064908202059245,7.358597346796532,5.8543842936153165
-0.13131313131313127,-0.18181818181818166,6.626413513696241,7.3784477446968735,5.874379282695609
-0.11111111111111105,-0.18181818181818166,6.646518688035224,7.398494354755368,5.89454302131508
-0.09090909090909083,-0.18181818181818166,6.6667984451574,7.418727656461322,5.914869233853477
-0.07070707070707061,-0.18181818181818166,6.687244724579524,7.439138237410587,5.935351211748461
-0.050505050505050386,-0.18181818181818166,6.707849308717048,7.4597167989873245,5.955981818446771
-0.030303030303030276,-0.18181818181818166,6.728603828372046,7.480454162106547,5.976753494637546
-0.010101010101010055,-0.18181818181818166,6.749499768387601,7.501341273038365,5.997658263736836
0.010101010101010166,-0.18181818181818166,6.770528473463274,7.522369209315839,6.018687737610708
0.030303030303030498,-0.18181818181818166,6.791681154126071,7.543529185744031,6.03983312250811
0.05050505050505061,-0.18181818181818166,6.812948892851197,7.564812560500692,6.061085225201702
0.07070707070707072,-0.18181818181818166,6.834322650326605,7.586210841329841,6.08243445932337
0.09090909090909105,-0.18181818181818166,6.855793271855196,7.6077156918093145,6.103870851901078
0.11111111111111116,-0.18181818181818166,6.877351493888286,7.629318937681749,6.125384050094823
0.1313131313131315,-0.18181818181818166,6.89898795068385,7.651012573220462,6.146963328147238
0.1515151515151516,-0.18181818181818166,6.920693181082869,7.672788767603572,6.168597594562165
0.1717171717171717,-0.18181818181818166,6.942457635396823,7.694639871261715,6.190275399531932
0.19191919191919204,-0.18181818181818166,6.964271682399464,7.716558422158026,6.211984942640902
0.21212121212121215,-0.18181818181818166,6.986125616415536,7.738537151957388,6.233714080873684
0.2323232323232325,-0.18181818181818166,7.008009664499321,7.760568992031128,6.255450336967514
0.2525252525252526,-0.18181818181818166,7.0299139936955255,7.782647079246851,6.2771809081442
0.27272727272727293,-0.18181818181818166,7.051828718374877,7.804764761477919,6.298892675271835
0.29292929292929304,-0.18181818181818166,7.0737439076370405,7.826915602775692,6.320572212498389
0.31313131313131315,-0.18181818181818166,7.095649592772811,7.849093388130292,6.34220579741533
0.3333333333333335,-0.18181818181818166,7.117535774778079,7.871292127755555,6.363779421800603
0.3535353535353536,-0.18181818181818166,7.139392431911403,7.893506060820884,6.385278803001921
0.3737373737373739,-0.18181818181818166,7.161209527287477,7.915729658556627,6.4066893960183275
0.39393939393939403,-0.18181818181818166,7.182977016498285,7.937957626659385,6.427996406337185
0.41414141414141437,-0.18181818181818166,7.204684855254023,7.960184906915747,6.449184803592298
0.4343434343434345,-0.18181818181818166,7.226323007035678,7.982406677974019,6.470239336097336
0.4545454545454546,-0.18181818181818166,7.247881450751144,8.004618355186976,6.491144546315312
0.4747474747474749,-0.18181818181818166,7.269350188386787,8.026815589458415,6.511884787315158
0.49494949494949503,-0.18181818181818166,7.2907192526463405,8.048994265021522,6.53244424027116
0.5151515151515154,-0.18181818181818166,7.311978714569046,8.071150496091558,6.552806933046534
0.5353535353535355,-0.18181818181818166,7.333118691118982,8.093280622338114,6.572956759899851
0.5555555555555556,-0.18181818181818166,7.354129352737506,8.115381203129745,6.592877502345266
0.5757575757575759,-0.18181818181818166,7.375000930850863,8.137449010513096,6.61255285118863
0.595959595959596,-0.18181818181818166,7.395723725325002,8.159481020903392,6.631966429746612
0.6161616161616164,-0.18181818181818166,7.41628811185973,8.18147440546909,6.65110181825037
0.6363636363636365,-0.18181818181818166,7.436684549314434,8.203426519217754,6.6699425794111145
0.6565656565656568,-0.18181818181818166,7.456903586957658,8.225334888788582,6.688472285126734
0.6767676767676769,-0.18181818181818166,7.4769358716329215,8.247197198992893,6.706674544272951
0.696969696969697,-0.18181818181818166,7.496772154833291,8.269011278143362,6.7245330315232215
0.7171717171717173,-0.18181818181818166,7.516403299677339,8.290775082240229,6.74203151711445
0.7373737373737375,-0.18181818181818166,7.53582028777923,8.312486678098033,6.759153897460427
0.7575757575757578,-0.18181818181818166,7.555014226005811,8.33414422551188,6.775884226499743
0.7777777777777779,-0.18181818181818166,7.573976353113753,8.355745958583194,6.792206747644312
0.7979797979797982,-0.18181818181818166,7.592698046259955,8.377290166338184,6.808105926181727
0.8181818181818183,-0.18181818181818166,7.611170827378499,8.398775172790176,6.8235664819668225
0.8383838383838385,-0.18181818181818166,7.629386369417795,8.420199316610661,6.838573422224929
0.8585858585858588,-0.18181818181818166,7.647336502431502,8.441560930584616,6.853112074278387
0.8787878787878789,-0.18181818181818166,7.665013219517216,8.462858321035265,6.867168117999166
0.8989898989898992,-0.18181818181818166,7.682408682596985,8.484089747414826,6.880727617779143
0.9191919191919193,-0.18181818181818166,7.699515228033967,8.5052534022558,6.8937770538121335
0.9393939393939394,-0.18181818181818166,7.716325372079703,8.526347391683203,6.906303352476204
0.9595959595959598,-0.18181818181818166,7.7328318161468514,8.547369716685155,6.9182939156085475
0.9797979797979799,-0.18181818181818166,7.749027451902166,8.568318255329642,6.929736648474692
1.0,-0.18181818181818166,7.764905366175079,8.589190746116966,6.940619986233193
-1.0,-0.16161616161616155,6.016187469270899,6.860375414172016,5.171999524369782
-0.9797979797979798,-0.16161616161616155,6.023956866849609,6.863266716794954,5.184647016904264
-0.9595959595959596,-0.16161616161616155,6.032050201666741,6.866718689659709,5.1973817136737726
-0.9393939393939394,-0.16161616161616155,6.040468485508557,6.870727681698257,5.210209289318856
-0.9191919191919192,-0.16161616161616155,6.049212530918184,6.875289523903225,5.223135537933143
-0.898989898989899,-0.16161616161616155,6.058282948108298,6.880399547564624,5.236166348651972
-0.8787878787878788,-0.16161616161616155,6.067680142030167,6.886052603842275,5.24930768021806
-0.8585858585858586,-0.16161616161616155,6.077404309603957,6.892243084498257,5.262565534709657
-0.8383838383838383,-0.16161616161616155,6.087455437115004,6.898964943608446,5.275945930621562
-0.8181818181818181,-0.16161616161616155,6.097833297780631,6.9062117200644,5.289454875496862
-0.797979797979798,-0.16161616161616155,6.10853744949196,6.913976560681025,5.303098338302895
-0.7777777777777778,-0.16161616161616155,6.119567232734852,6.922252243721193,5.316882221748511
-0.7575757575757576,-0.16161616161616155,6.130921768694107,6.9310312026608125,5.330812334727402
-0.7373737373737373,-0.16161616161616155,6.142599957544776,6.940305550015282,5.3448943650742695
-0.7171717171717171,-0.16161616161616155,6.15460047693418,6.950067101068414,5.359133852799947
-0.696969696969697,-0.16161616161616155,6.166921780658241,6.960307397346542,5.3735361639699395
-0.6767676767676767,-0.16161616161616155,6.179562097535226,6.971017729701944,5.388106465368508
-0.6565656565656566,-0.16161616161616155,6.192519430480052,6.982189160876942,5.402849700083163
-0.6363636363636364,-0.16161616161616155,6.205791555781935,6.99381254744104,5.417770564122829
-0.6161616161616161,-0.16161616161616155,6.2193760225880315,7.005878561005562,5.432873484170501
-0.5959595959595959,-0.16161616161616155,6.2332701525953205,7.018377708636962,5.448162596553679
-0.5757575757575757,-0.16161616161616155,6.247471039952981,7.031300352409287,5.463641727496675
-0.5555555555555556,-0.16161616161616155,6.261975551377129,7.044636728044904,5.479314374709355
-0.5353535353535352,-0.16161616161616155,6.276780326479449,7.058376962615456,5.495183690343443
-0.5151515151515151,-0.16161616161616155,6.291881778311271,7.072511091284795,5.511252465337746
-0.4949494949494949,-0.16161616161616155,6.307276094124104,7.087029073086883,5.527523115161325
-0.4747474747474747,-0.16161616161616155,6.322959236347586,7.101920805750588,5.543997666944584
-0.4545454545454545,-0.16161616161616155,6.33892694378542,7.11717613958941,5.560677747981431
-0.43434343434343425,-0.16161616161616155,6.355174733029681,7.132784890479966,5.577564575579396
-0.41414141414141414,-0.16161616161616155,6.371697900093588,7.148736851973794,5.594658948213382
-0.3939393939393939,-0.16161616161616155,6.388491522262558,7.165021806578701,5.6119612379464145
-0.3737373737373737,-0.16161616161616155,6.405550460163078,7.181629536266976,5.629471384059181
-0.3535353535353535,-0.16161616161616155,6.422869360048747,7.198549832257028,5.647188887840466
-0.33333333333333326,-0.16161616161616155,6.440442656302422,7.215772504133061,5.6651128084717834
-0.31313131313131304,-0.16161616161616155,6.458264574153259,7.2332873883584465,5.683241759948071
-0.2929292929292928,-0.16161616161616155,6.476329132607182,7.251084356246896,5.701573908967468
-0.2727272727272727,-0.16161616161616155,6.4946301475888015,7.269153321451016,5.720106973726587
-0.2525252525252525,-0.16161616161616155,6.513161235292959,7.287484247031246,5.738838223554671
-0.23232323232323226,-0.16161616161616155,6.531915815743398,7.306067152164739,5.757764479322057
-0.21212121212121204,-0.16161616161616155,6.55088711655599,7.324892118551661,5.776882114560319
-0.19191919191919182,-0.16161616161616155,6.570068176903733,7.343949296574386,5.796187057233079
-0.1717171717171716,-0.16161616161616155,6.589451851680283,7.3632289112647324,5.815674792095834
-0.1515151515151515,-0.16161616161616155,6.609030815858744,7.382721268121424,5.835340363596064
-0.13131313131313127,-0.16161616161616155,6.628797569041981,7.402416758831655,5.855178379252307
-0.11111111111111105,-0.16161616161616155,6.648744440200721,7.422305866929262,5.87518301347218
-0.09090909090909083,-0.16161616161616155,6.66886359259505,7.442379173431151,5.89534801175895
-0.07070707070707061,-0.16161616161616155,6.689147028875213,7.462627362479429,5.915666695270996
-0.050505050505050386,-0.16161616161616155,6.709586596356928,7.48304122701739,5.936131965696466
-0.030303030303030276,-0.16161616161616155,6.730173992466411,7.503611674521032,5.95673631041179
-0.010101010101010055,-0.16161616161616155,6.750900770350017,7.524329732799371,5.977471807900663
0.010101010101010166,-0.16161616161616155,6.771758344643252,7.545186555875925,5.998330133410579
0.030303030303030498,-0.16161616161616155,6.792737997393594,7.566173429957232,6.019302564829957
0.05050505050505061,-0.16161616161616155,6.813830884131485,7.587281779485892,6.040379988777078
0.07070707070707072,-0.16161616161616155,6.83502804008343,7.608503173271732,6.061552906895129
0.09090909090909105,-0.16161616161616155,6.856320386521269,7.629829330694242,6.082811442348297
0.11111111111111116,-0.16161616161616155,6.877698737241175,7.651252127953491,6.10414534652886
0.1313131313131315,-0.16161616161616155,6.899153805166077,7.672763604351933,6.125544005980221
0.1515151515151516,-0.16161616161616155,6.920676209064646,7.694355968577902,6.14699644955139
0.1717171717171717,-0.16161616161616155,6.9422564803802445,7.716021604957006,6.168491355803483
0.19191919191919204,-0.16161616161616155,6.963885070162804,7.737753079637241,6.190017060688366
0.21212121212121215,-0.16161616161616155,6.985552356096479,7.75954314666015,6.211561565532808
0.2323232323232325,-0.16161616161616155,7.0072486496159785,7.781384753876368,6.233112545355589
0.2525252525252526,-0.16161616161616155,7.028964203104125,7.803271048647949,6.2546573575603
0.27272727272727293,-0.16161616161616155,7.050689217163219,7.82519538328918,6.2761830510372585
0.29292929292929304,-0.16161616161616155,7.072413847952591,7.847151320175501,6.29767637572968
0.31313131313131315,-0.16161616161616155,7.0941282145847895,7.869132636469361,6.319123792700218
0.3333333333333335,-0.16161616161616155,7.115822406572523,7.891133328388298,6.340511484756748
0.3535353535353536,-0.16161616161616155,7.137486491318622,7.9131476149507,6.361825367686545
0.3737373737373739,-0.16161616161616155,7.159110521641129,7.935169941128256,6.383051102154001
0.39393939393939403,-0.16161616161616155,7.180684543325582,7.9571949803352835,6.404174106315881
0.41414141414141437,-0.16161616161616155,7.202198602696482,7.979217636179246,6.425179569213718
0.4343434343434345,-0.16161616161616155,7.223642754199996,8.001233043410597,6.446052464989394
0.4545454545454546,-0.16161616161616155,7.245007067989812,8.023236567990176,6.466777567989448
0.4747474747474749,-0.16161616161616155,7.266281637508205,8.045223806220395,6.487339468796013
0.49494949494949503,-0.16161616161616155,7.287456587054145,8.067190582866923,6.507722591241366
0.5151515151515154,-0.16161616161616155,7.308522079330569,8.089132948220309,6.52791121044083
0.5353535353535355,-0.16161616161616155,7.329468322962723,8.1110471740406,6.5478894718848455
0.5555555555555556,-0.16161616161616155,7.350285579979697,8.132929748343408,6.567641411615986
0.5757575757575759,-0.16161616161616155,7.370964173251122,8.154777368990601,6.587150977511643
0.595959595959596,-0.16161616161616155,7.3914944938713205,8.176586936058717,6.606402051683924
0.6161616161616164,-0.16161616161616155,7.41186700848299,8.198355542972925,6.625378473993055
0.6363636363636365,-0.16161616161616155,7.432072266532778,8.22008046640204,6.644064066663515
0.6565656565656568,-0.16161616161616155,7.452100907451081,8.241759154927895,6.662442659974268
0.6767676767676769,-0.16161616161616155,7.471943667748589,8.263389216511094,6.680498118986085
0.696969696969697,-0.16161616161616155,7.491591388022061,8.284968404801704,6.698214371242418
0.7171717171717173,-0.16161616161616155,7.511035019862152,8.306494604343152,6.715575435381152
0.7373737373737375,-0.16161616161616155,7.5302656326560005,8.327965814750312,6.7325654505616885
0.7575757575757578,-0.16161616161616155,7.549274420277583,8.349380133946141,6.749168706609024
0.7777777777777779,-0.16161616161616155,7.568052707658959,8.370735740566879,6.765369674751039
0.7979797979797982,-0.16161616161616155,7.586591957235643,8.392030875652518,6.781153038818769
0.8181818181818183,-0.16161616161616155,7.604883775259484,8.413263823766234,6.796503726752735
0.8383838383838385,-0.16161616161616155,7.622919917972762,8.4344328936824,6.811406942263123
0.8585858585858588,-0.16161616161616155,7.640692297637135,8.455536398814234,6.825848196460036
0.8787878787878789,-0.16161616161616155,7.65819298841153,8.476572637543965,6.839813339279095
0.8989898989898992,-0.16161616161616155,7.675414232073027,8.497539873640513,6.853288590505543
0.9191919191919193,-0.16161616161616155,7.692348443575197,8.518436316944483,6.866260570205911
0.9393939393939394,-0.16161616161616155,7.708988216438357,8.539260104506724,6.878716328369989
0.9595959595959598,-0.16161616161616155,7.7253263279666395,8.5600092823678,6.89064337356548
0.9797979797979799,-0.16161616161616155,7.741355744286844,8.580681788155815,6.902029700417874
1.0,-0.16161616161616155,7.7570696252042755,8.601275434682194,6.912863815726356
-1.0,-0.14141414141414121,6.02259544212775,6.886814748774766,5.158376135480735
-0.9797979797979798,-0.14141414141414121,6.030335024668705,6.889788062380528,5.170881986956883
-0.9595959595959596,-0.14141414141414121,6.038395470943768,6.893314037952264,5.183476903935272
-0.9393939393939394,-0.14141414141414121,6.046777767839057,6.897389007786175,5.196166527891939
-0.9191919191919192,-0.14141414141414121,6.055482704747506,6.902008803407175,5.208956606087837
-0.898989898989899,-0.14141414141414121,6.064510870519693,6.907168773488944,5.221852967550442
-0.8787878787878788,-0.14141414141414121,6.073862650569713,6.912863802984881,5.234861498154545
-0.8585858585858586,-0.14141414141414121,6.083538224140974,6.919088333300683,5.247988114981265
-0.8383838383838383,-0.14141414141414121,6.093537561736534,6.925836383338089,5.26123874013498
-0.8181818181818181,-0.14141414141414121,6.103860422718562,6.933101571234531,5.2746192742025935
-0.797979797979798,-0.14141414141414121,6.114506353081202,6.940877136624053,5.288135569538351
-0.7777777777777778,-0.14141414141414121,6.125474683401115,6.949155963244978,5.301793403557252
-0.7575757575757576,-0.14141414141414121,6.136764526969589,6.957930601731308,5.315598452207871
-0.7373737373737373,-0.14141414141414121,6.148374778110154,6.967193292424859,5.329556263795448
-0.7171717171717171,-0.14141414141414121,6.160304110685215,6.976935988058479,5.343672233311951
-0.696969696969697,-0.14141414141414121,6.172550976795208,6.987150376171795,5.35795157741862
-0.6767676767676767,-0.14141414141414121,6.1851136056734575,6.997827901132392,5.372399310214523
-0.6565656565656566,-0.14141414141414121,6.197990002779776,7.008959785646939,5.387020219912614
-0.6363636363636364,-0.14141414141414121,6.211177949095525,7.020537051667455,5.401818846523595
-0.6161616161616161,-0.14141414141414121,6.224675000622761,7.032550540602945,5.416799460642577
-0.5959595959595959,-0.14141414141414121,6.238478488089827,7.044990932770787,5.431966043408867
-0.5757575757575757,-0.14141414141414121,6.252585516865356,7.057848766029559,5.447322267701153
-0.5555555555555556,-0.14141414141414121,6.266992967082715,7.071114453555744,5.462871480609687
-0.5353535353535352,-0.14141414141414121,6.2816974939763845,7.084778300733759,5.47861668721901
-0.5151515151515151,-0.14141414141414121,6.2966955284316946,7.098830521147357,5.494560535716032
-0.4949494949494949,-0.14141414141414121,6.311983277749029,7.113261251671128,5.51070530382693
-0.4747474747474747,-0.14141414141414121,6.327556726623341,7.128060566665785,5.527052886580896
-0.4545454545454545,-0.14141414141414121,6.343411638339607,7.143218491304005,5.543604785375209
-0.43434343434343425,-0.14141414141414121,6.359543556184549,7.158725014045357,5.56036209832374
-0.41414141414141414,-0.14141414141414121,6.375947805074725,7.174570098303563,5.5773255118458875
-0.3939393939393939,-0.14141414141414121,6.392619493400776,7.190743693342309,5.594495293459243
-0.3737373737373737,-0.14141414141414121,6.4095535150874,7.207235744446047,5.611871285728753
-0.3535353535353535,-0.14141414141414121,6.4267445518683495,7.224036202422097,5.629452901314602
-0.33333333333333326,-0.14141414141414121,6.444187075775416,7.2411350324805595,5.647239119070272
-0.31313131313131304,-0.14141414141414121,6.4618753518402325,7.258522222554193,5.665228481126272
-0.2929292929292928,-0.14141414141414121,6.4798034410072685,7.276187791110226,5.6834190909043105
-0.2727272727272727,-0.14141414141414121,6.497965203256347,7.2941217945182,5.701808611994493
-0.2525252525252525,-0.14141414141414121,6.516354300932546,7.312314334020983,5.720394267844109
-0.23232323232323226,-0.14141414141414121,6.534964202281155,7.330755562375847,5.739172842186463
-0.21212121212121204,-0.14141414141414121,6.553788185185197,7.34943569020973,5.758140680160664
-0.19191919191919182,-0.14141414141414121,6.572819341102545,7.368344992147374,5.777293690057717
-0.1717171717171716,-0.14141414141414121,6.592050579199699,7.387473812755848,5.79662734564355
-0.1515151515151515,-0.14141414141414121,6.611474630678607,7.4068125723522975,5.816136689004917
-0.13131313131313127,-0.14141414141414121,6.6310840532932485,7.4263517727201025,5.835816333866394
-0.11111111111111105,-0.14141414141414121,6.650871236051796,7.446082002763865,5.855660469339727
-0.09090909090909083,-0.14141414141414121,6.6708284041004955,7.465993944142964,5.875662864058027
-0.07070707070707061,-0.14141414141414121,6.69094762378476,7.486078376909575,5.895816870659946
-0.050505050505050386,-0.14141414141414121,6.711220807883019,7.506326185175627,5.916115430590411
-0.030303030303030276,-0.14141414141414121,6.731639721008409,7.526728362826791,5.936551079190027
-0.010101010101010055,-0.14141414141414121,6.752195985173327,7.5472760193030615,5.957115951043593
0.010101010101010166,-0.14141414141414121,6.772881085511585,7.567960385447828,5.977801785575343
0.030303030303030498,-0.14141414141414121,6.793686376152737,7.588772819435214,5.998599932870259
0.05050505050505061,-0.14141414141414121,6.814603086242793,7.609704812774769,6.019501359710818
0.07070707070707072,-0.14141414141414121,6.835622326105595,7.630747996383391,6.040496655827798
0.09090909090909105,-0.14141414141414121,6.856735093538742,7.651894146719665,6.061576040357818
0.11111111111111116,-0.14141414141414121,6.877932280237732,7.673135191958877,6.0827293685165875
0.1313131313131315,-0.14141414141414121,6.899204678342093,7.694463218191787,6.1039461384923985
0.1515151515151516,-0.14141414141414121,6.920542987096727,7.715870475618185,6.12521549857527
0.1717171717171717,-0.14141414141414121,6.941937819621857,7.737349384707861,6.1465262545358526
0.19191919191919204,-0.14141414141414121,6.9633797097846255,7.758892542289972,6.167866877279279
0.21212121212121215,-0.14141414141414121,6.984859119165329,7.78049272753112,6.189225510799538
0.2323232323232325,-0.14141414141414121,7.006366444111092,7.802142907760142,6.210589980462042
0.2525252525252526,-0.14141414141414121,7.027892022869802,7.823836244090627,6.231947801648976
0.27272727272727293,-0.14141414141414121,7.049426142796725,7.845566096783036,6.2532861888104145
0.29292929292929304,-0.14141414141414121,7.070959047626486,7.867326030300341,6.274592064952631
0.31313131313131315,-0.14141414141414121,7.092480944802721,7.8891098179882,6.295852071617241
0.3333333333333335,-0.14141414141414121,7.113982012857714,7.9109114463246835,6.317052579390745
0.3535353535353536,-0.14141414141414121,7.135452408834364,7.932725118672209,6.338179698996518
0.3737373737373739,-0.14141414141414121,7.1568822757425545,7.954545258466387,6.359219293018722
0.39393939393939403,-0.14141414141414121,7.1782617500421715,7.976366511777016,6.380156988307327
0.41414141414141437,-0.14141414141414121,7.199580969144776,7.998183749170893,6.400978189118659
0.4343434343434345,-0.14141414141414121,7.220830078926106,8.01999206681297,6.421668091039242
0.4545454545454546,-0.14141414141414121,7.241999241241358,8.041786786740703,6.442211695742014
0.4747474747474749,-0.14141414141414121,7.263078641435326,8.063563456246246,6.462593826624406
0.49494949494949503,-0.14141414141414121,7.284058495839507,8.085317846310508,6.4827991453685065
0.5151515151515154,-0.14141414141414121,7.304929059248123,8.107045949032155,6.502812169464091
0.5353535353535355,-0.14141414141414121,7.325680632365192,8.128743974003093,6.5226172907272915
0.5555555555555556,-0.14141414141414121,7.346303569214806,8.150408343587234,6.542198794842378
0.5757575757575759,-0.14141414141414121,7.36678828450671,8.1720356870684,6.561540881945021
0.595959595959596,-0.14141414141414121,7.387125260949439,8.193622833640397,6.580627688258481
0.6161616161616164,-0.14141414141414121,7.407305056503258,8.215166804225817,6.5994433087807
0.6363636363636365,-0.14141414141414121,7.427318311565331,8.236664802117637,6.617971821013025
0.6565656565656568,-0.14141414141414121,7.447155756079506,8.258114202452965,6.636197309706047
0.6767676767676769,-0.14141414141414121,7.466808216563286,8.279512540537972,6.654103892588599
0.696969696969697,-0.14141414141414121,7.486266623044633,8.300857499063994,6.671675747025271
0.7171717171717173,-0.14141414141414121,7.505522015901374,8.322146894259316,6.688897137543432
0.7373737373737375,-0.14141414141414121,7.524565552596099,8.343378661046453,6.705752444145744
0.7575757575757578,-0.14141414141414121,7.543388514299595,8.36455083728142,6.72222619131777
0.7777777777777779,-0.14141414141414121,7.561982312395953,8.385661547171885,6.73830307762002
0.7979797979797982,-0.14141414141414121,7.580338494862723,8.406708983985048,6.753968005740397
0.8181818181818183,-0.14141414141414121,7.5984487525195945,8.427691392164474,6.7692061128747145
0.8383838383838385,-0.14141414141414121,7.616304925139225,8.44860704899693,6.7840028012815194
0.8585858585858588,-0.14141414141414121,7.633899007414088,8.46945424597318,6.798343768854995
0.8787878787878789,-0.14141414141414121,7.651223154773416,8.490231270002717,6.812215039544115
0.8989898989898992,-0.14141414141414121,7.668269689044324,8.510936384643632,6.825602993445017
0.9191919191919193,-0.14141414141414121,7.68503110395169,8.531567811521834,6.838494396381547
0.9393939393939394,-0.14141414141414121,7.701500070451319,8.552123712112012,6.850876428790626
0.9595959595959598,-0.14141414141414121,7.7176694418912755,8.572602170050748,6.862736713731803
0.9797979797979799,-0.14141414141414121,7.73353225899643,8.593001174158234,6.874063343834625
1.0,-0.14141414141414121,7.749081754671555,8.613318602331345,6.884844907011765
-1.0,-0.1212121212121211,6.028961917674683,6.913311007697124,5.144612827652241
-0.9797979797979798,-0.1212121212121211,6.036670541026951,6.916362317099323,5.156978764954579
-0.9595959595959596,-0.1212121212121211,6.044696942239393,6.919958338263276,5.16943554621551
-0.9393939393939394,-0.1212121212121211,6.053042083554727,6.924095395458854,5.1819887716506
-0.9191919191919192,-0.1212121212121211,6.061706731482744,6.928769328543395,5.194644134422092
-0.898989898989899,-0.1212121212121211,6.07069145378923,6.9339755105226875,5.207407397055773
-0.8787878787878788,-0.1212121212121211,6.0799966166386366,6.939708866207323,5.22028436706995
-0.8585858585858586,-0.1212121212121211,6.089622381895251,6.945963891808095,5.233280871982407
-0.8383838383838383,-0.1212121212121211,6.099568704587566,6.952734675306819,5.246402733868313
-0.8181818181818181,-0.1212121212121211,6.109835330540238,6.960014917438002,5.259655743642474
-0.797979797979798,-0.1212121212121211,6.120421794177986,6.967797953119848,5.273045635236124
-0.7777777777777778,-0.1212121212121211,6.131327416505519,6.976076773172952,5.286578059838085
-0.7575757575757576,-0.1212121212121211,6.142551303267533,6.984844046174864,5.300258560360202
-0.7373737373737373,-0.1212121212121211,6.154092343292425,6.9940921403008876,5.3140925462839625
-0.7171717171717171,-0.1212121212121211,6.165949207023424,7.003813145014802,5.328085269032045
-0.696969696969697,-0.1212121212121211,6.178120345240476,7.0139988924817125,5.34224179799924
-0.6767676767676767,-0.1212121212121211,6.190603987976009,7.024640978589293,5.356566997362725
-0.6565656565656566,-0.1212121212121211,6.203398143627614,7.035730783470375,5.371065503784853
-0.6363636363636364,-0.1212121212121211,6.21650059827042,7.0472594914421975,5.385741705098642
-0.6161616161616161,-0.1212121212121211,6.229908915171583,7.059218110283751,5.400599720059415
-0.5959595959595959,-0.1212121212121211,6.243620434509249,7.071597489789387,5.4156433792291105
-0.5757575757575757,-0.1212121212121211,6.257632273298116,7.084388339548056,5.4308762070481755
-0.5555555555555556,-0.1212121212121211,6.271941325523342,7.097581245916318,5.446301405130365
-0.5353535353535352,-0.1212121212121211,6.286544262484412,7.111166688158295,5.46192183681053
-0.5151515151515151,-0.1212121212121211,6.301437533350334,7.125135053741167,5.4777400129595
-0.4949494949494949,-0.1212121212121211,6.316617365927263,7.139476652789009,5.4937580790655165
-0.4747474747474747,-0.1212121212121211,6.332079767639344,7.154181731700412,5.509977803578277
-0.4545454545454545,-0.1212121212121211,6.34782052672342,7.1692404859499925,5.5264005674968475
-0.43434343434343425,-0.1212121212121211,6.363835213637914,7.184643072100097,5.543027355175732
-0.41414141414141414,-0.1212121212121211,6.380119182685968,7.200379619057637,5.559858746314299
-0.3939393939393939,-0.1212121212121211,6.3966675738525876,7.216440238610702,5.576894909094473
-0.3737373737373737,-0.1212121212121211,6.4134753148554635,7.232815035292752,5.594135594418175
-0.3535353535353535,-0.1212121212121211,6.430537123408587,7.249494115620668,5.611580131196505
-0.33333333333333326,-0.1212121212121211,6.447847509697822,7.266467596756258,5.629227422639386
-0.31313131313131304,-0.1212121212121211,6.465400779067108,7.283725614643465,5.647075943490752
-0.2929292929292928,-0.1212121212121211,6.4831910349137525,7.3012583316762,5.665123738151305
-0.2727272727272727,-0.1212121212121211,6.501212181791149,7.319055943946799,5.683368419635499
-0.2525252525252525,-0.1212121212121211,6.519457928716688,7.337108688130787,5.7018071693025885
-0.23232323232323226,-0.1212121212121211,6.537921792682783,7.35540684806012,5.720436737305446
-0.21212121212121204,-0.1212121212121211,6.556597102368249,7.373940761029903,5.739253443706595
-0.19191919191919182,-0.1212121212121211,6.575477002047274,7.392700823894,5.758253180200548
-0.1717171717171716,-0.1212121212121211,6.594554455692998,7.411677498987937,5.777431412398058
-0.1515151515151515,-0.1212121212121211,6.613822251272137,7.430861319924823,5.796783182619452
-0.13131313131313127,-0.1212121212121211,6.633273005227349,7.450242897300617,5.816303113154081
-0.11111111111111105,-0.1212121212121211,6.652899167143229,7.469812924345497,5.83598540994096
-0.09090909090909083,-0.1212121212121211,6.672693024592109,7.489562182551726,5.855823866632491
-0.07070707070707061,-0.1212121212121211,6.69264670815516,7.509481547302214,5.875811869008106
-0.050505050505050386,-0.1212121212121211,6.712752196614349,7.529561993526219,5.895942399702479
-0.030303030303030276,-0.1212121212121211,6.7330013223104554,7.549794601396044,5.9162080432248665
-0.010101010101010055,-0.1212121212121211,6.7533857766621646,7.57017056208116,5.936600991243169
0.010101010101010166,-0.1212121212121211,6.7738971158410175,7.590681183565805,5.95711304811623
0.030303030303030498,-0.1212121212121211,6.794526766596773,7.611317896535431,5.977735636658115
0.05050505050505061,-0.1212121212121211,6.815266032227607,7.632072260329183,5.99845980412603
0.07070707070707072,-0.1212121212121211,6.836106098689293,7.652935968955598,6.019276228422989
0.09090909090909105,-0.1212121212121211,6.857038040837423,7.6739008571587615,6.040175224516085
0.11111111111111116,-0.1212121212121211,6.878052828796334,7.694958906517868,6.0611467510748005
0.1313131313131315,-0.1212121212121211,6.89914133444857,7.716102251565972,6.082180417331169
0.1515151515151516,-0.1212121212121211,6.920294338038209,7.737323185896752,6.103265490179666
0.1717171717171717,-0.1212121212121211,6.941502534881428,7.758614168234195,6.124390901528661
0.19191919191919204,-0.1212121212121211,6.962756542177453,7.7799678284312686,6.145545255923637
0.21212121212121215,-0.1212121212121211,6.984046905912986,7.801376973355732,6.166716838470239
0.2323232323232325,-0.1212121212121211,7.005364107852926,7.822834592628076,6.187893623077776
0.2525252525252526,-0.1212121212121211,7.026698572610208,7.844333864161527,6.209063281058889
0.27272727272727293,-0.1212121212121211,7.048040674787401,7.86586815945169,6.230213190123113
0.29292929292929304,-0.1212121212121211,7.0693807461827225,7.887431048571308,6.251330443794137
0.31313131313131315,-0.1212121212121211,7.090709083052786,7.909016304808265,6.272401861297308
0.3333333333333335,-0.1212121212121211,7.112015953424633,7.930617908889652,6.293413997959614
0.3535353535353536,-0.1212121212121211,7.133291604449295,7.952230052735218,6.314353156163372
0.3737373737373739,-0.1212121212121211,7.1545262697891605,7.973847142673646,6.335205396904675
0.39393939393939403,-0.1212121212121211,7.1757101770313465,7.995463802062413,6.35595655200028
0.41414141414141437,-0.1212121212121211,7.196833555119311,8.017074873249427,6.376592236989194
0.4343434343434345,-0.1212121212121211,7.217886641794754,8.038675418809284,6.397097864780225
0.4545454545454546,-0.1212121212121211,7.238859691042036,8.060260721998159,6.417458660085913
0.4747474747474749,-0.1212121212121211,7.25974298052714,8.081826286365889,6.437659674688391
0.49494949494949503,-0.1212121212121211,7.280526819023371,8.103367834468715,6.457685803578027
0.5151515151515154,-0.1212121212121211,7.3012015538159,8.124881305633748,6.477521801998052
0.5353535353535355,-0.1212121212121211,7.321757578077261,8.146362852724867,6.497152303429654
0.5555555555555556,-0.1212121212121211,7.3421853382061055,8.167808837869952,6.516561838542259
0.5757575757575759,-0.1212121212121211,7.362475341121348,8.189215827119908,6.535734855122789
0.595959595959596,-0.1212121212121211,7.382618161504047,8.210580584007618,6.554655739000476
0.6161616161616164,-0.1212121212121211,7.402604448979357,8.231900061994528,6.573308835964187
0.6363636363636365,-0.1212121212121211,7.422424935231065,8.253171395800676,6.591678474661456
0.6565656565656568,-0.1212121212121211,7.442070441041059,8.274391891619148,6.60974899046297
0.6767676767676769,-0.1212121212121211,7.461531883246558,8.295559016236332,6.627504750256784
0.696969696969697,-0.1212121212121211,7.4808002816076815,8.316670385086566,6.6449301781287975
0.7171717171717173,-0.1212121212121211,7.499866765578275,8.337723749285654,6.662009781870895
0.7373737373737375,-0.1212121212121211,7.518722580972883,8.358716981701257,6.678728180244509
0.7575757575757578,-0.1212121212121211,7.537359096523067,8.379648062129778,6.695070130916357
0.7777777777777779,-0.1212121212121211,7.555767810316227,8.400515061668806,6.711020558963648
0.7979797979797982,-0.1212121212121211,7.573940356110379,8.421316126380127,6.726564585840631
0.8181818181818183,-0.1212121212121211,7.591868509518402,8.44204946035872,6.741687558678083
0.8383838383838385,-0.1212121212121211,7.6095441940555455,8.46271330832879,6.756375079782301
0.8585858585858588,-0.1212121212121211,7.62695948704401,8.483305937904907,6.770613036183113
0.8787878787878789,-0.1212121212121211,7.644106625368783,8.503825621660463,6.784387629077104
0.8989898989898992,-0.1212121212121211,7.660978011078953,8.524270619156079,6.797685403001828
0.9191919191919193,-0.1212121212121211,7.677566216828986,8.544639159087144,6.810493274570829
0.9393939393939394,-0.1212121212121211,7.69386399115471,8.564929421709873,6.822798560599546
0.9595959595959598,-0.1212121212121211,7.709864263578828,8.58513952171118,6.834589005446475
0.9797979797979799,-0.1212121212121211,7.725560149541135,8.605267491681897,6.845852807400373
1.0,-0.1212121212121211,7.74094495514878,8.625311266353059,6.856578643944503
-1.0,-0.10101010101010077,6.035285465774924,6.939850868828163,5.130720062721686
-0.9797979797979798,-0.10101010101010077,6.042962002191295,6.942976280478889,5.142947723903702
-0.9595959595959596,-0.10101010101010077,6.050953219145556,6.94663851527422,5.155267923016892
-0.9393939393939394,-0.10101010101010077,6.059260054498603,6.950833897161846,5.16768621183536
-0.9191919191919192,-0.10101010101010077,6.067883252148442,6.955558281256111,5.180208223040773
-0.898989898989899,-0.10101010101010077,6.076823359057146,6.960807071004427,5.192839647109865
-0.8787878787878788,-0.10101010101010077,6.086080722430213,6.966575236350121,5.205586208510305
-0.8585858585858586,-0.10101010101010077,6.095655487053087,6.97285733273707,5.218453641369103
-0.8383838383838383,-0.10101010101010077,6.105547592789416,6.979647520807123,5.23144766477171
-0.8181818181818181,-0.10101010101010077,6.115756772245442,6.986939586636015,5.244573957854869
-0.797979797979798,-0.10101010101010077,6.126282548604789,6.994726962354427,5.257838134855151
-0.7777777777777778,-0.10101010101010077,6.137124233637732,7.003002747005775,5.27124572026969
-0.7575757575757576,-0.10101010101010077,6.148280925888848,7.011759727503387,5.284802124274309
-0.7373737373737373,-0.10101010101010077,6.159751509046806,7.020990399541472,5.298512618552139
-0.7171717171717171,-0.10101010101010077,6.171534650499794,7.030686988344876,5.312382312654711
-0.696969696969697,-0.10101010101010077,6.183628800079928,7.040841469133899,5.326416131025957
-0.6767676767676767,-0.10101010101010077,6.196032188999862,7.05144558720145,5.340618790798273
-0.6565656565656566,-0.10101010101010077,6.20874282898436,7.062490877508074,5.354994780460647
-0.6363636363636364,-0.10101010101010077,6.2217585115997345,7.073968683717008,5.369548339482461
-0.6161616161616161,-0.10101010101010077,6.235076807783515,7.085870176596512,5.384283438970518
-0.5959595959595959,-0.10101010101010077,6.248695067576679,7.098186371735646,5.399203763417712
-0.5757575757575757,-0.10101010101010077,6.262610420060453,7.11090814653153,5.414312693589375
-0.5555555555555556,-0.10101010101010077,6.276819773499493,7.124026256412795,5.4296132905861905
-0.5353535353535352,-0.10101010101010077,6.291319815693061,7.137531350283886,5.445108281102236
-0.5151515151515151,-0.10101010101010077,6.306107014535427,7.151413985175255,5.460800043895599
-0.4949494949494949,-0.10101010101010077,6.321177618786661,7.165664640107072,5.476690597466249
-0.4747474747474747,-0.10101010101010077,6.336527659054559,7.180273729168851,5.492781588940266
-0.4545454545454545,-0.10101010101010077,6.35215294898839,7.1952316138391055,5.509074284137675
-0.43434343434343425,-0.10101010101010077,6.3680490866846435,7.210528614565962,5.525569558803325
-0.41414141414141414,-0.10101010101010077,6.3842114563049135,7.226155021643169,5.542267890966658
-0.3939393939393939,-0.10101010101010077,6.400635229905777,7.242101105415658,5.559169354395896
-0.3737373737373737,-0.10101010101010077,6.417315369480045,7.258357125859307,5.576273613100783
-0.3535353535353535,-0.10101010101010077,6.434246629208844,7.2749133415718035,5.593579916845885
-0.33333333333333326,-0.10101010101010077,6.451423557923349,7.29176001823344,5.611087097613259
-0.31313131313131304,-0.10101010101010077,6.468840501775186,7.308887436573183,5.628793566977189
-0.2929292929292928,-0.10101010101010077,6.486491607113678,7.326285899899319,5.646697314328036
-0.2727272727272727,-0.10101010101010077,6.504370823568414,7.343945741240233,5.664795905896595
-0.2525252525252525,-0.10101010101010077,6.522471907334977,7.361857330143596,5.683086484526359
-0.23232323232323226,-0.10101010101010077,6.5407884246615655,7.380011079184817,5.7015657701383144
-0.21212121212121204,-0.10101010101010077,6.559313755533998,7.398397450228745,5.720230060839252
-0.19191919191919182,-0.10101010101010077,6.578041097556173,7.417006960489951,5.739075234622394
-0.1717171717171716,-0.10101010101010077,6.596963470023123,7.435830188434512,5.758096751611735
-0.1515151515151515,-0.10101010101010077,6.6160737181831255,7.454857779559992,5.777289656806259
-0.13131313131313127,-0.10101010101010077,6.635364517685457,7.474080452089229,5.796648583281685
-0.11111111111111105,-0.10101010101010077,6.654828379209951,7.493489002615106,5.816167755804796
-0.09090909090909083,-0.10101010101010077,6.674457653274281,7.5130743117172045,5.835840994831358
-0.07070707070707061,-0.10101010101010077,6.694244535214787,7.532827349581448,5.855661720848125
-0.050505050505050386,-0.10101010101010077,6.714181070336153,7.55273918163972,5.875622959032586
-0.030303030303030276,-0.10101010101010077,6.734259159225436,7.572800974246256,5.895717344204616
-0.010101010101010055,-0.10101010101010077,6.754470563225301,7.59300400040611,5.915937126044491
0.010101010101010166,-0.10101010101010077,6.774806910061394,7.613339645556383,5.936274174566405
0.030303030303030498,-0.10101010101010077,6.795259699618452,7.633799413411717,5.9567199858251865
0.05050505050505061,-0.10101010101010077,6.815820309859558,7.6543749318672125,5.9772656878519035
0.07070707070707072,-0.10101010101010077,6.836480002882833,7.675057958953943,5.997902046811724
0.09090909090909105,-0.10101010101010077,6.857229931109511,7.695840388839535,6.018619473379486
0.11111111111111116,-0.10101010101010077,6.878061143597361,7.716714257853633,6.0394080293410894
0.1313131313131315,-0.10101010101010077,6.898964592473117,7.737671750529243,6.060257434416991
0.1515151515151516,-0.10101010101010077,6.91993113947739,7.758705205621429,6.08115707333335
0.1717171717171717,-0.10101010101010077,6.940951562615511,7.779807122091873,6.102096003139148
0.19191919191919204,-0.10101010101010077,6.962016562907538,7.8009701650155545,6.123062960799521
0.21212121212121215,-0.10101010101010077,6.983116771230461,7.82218717138014,6.1440463710807816
0.2323232323232325,-0.10101010101010077,7.004242755245624,7.843451155736867,6.165034354754381
0.2525252525252526,-0.10101010101010077,7.0253850264041455,7.864755315656794,6.186014737151497
0.27272727272727293,-0.10101010101010077,7.046534047023195,7.886093036954272,6.2069750570921185
0.29292929292929304,-0.10101010101010077,7.06768023742561,7.907457898616379,6.2279025762348414
0.31313131313131315,-0.10101010101010077,7.088813983135497,7.928843677396905,6.248784288874088
0.3333333333333335,-0.10101010101010077,7.109925642122278,7.95024435201333,6.269606932231225
0.3535353535353536,-0.10101010101010077,7.131005552085548,7.9716541068951265,6.290356997275969
0.3737373737373739,-0.10101010101010077,7.15204403777311,7.99306733541936,6.31102074012686
0.39393939393939403,-0.10101010101010077,7.173031418324391,8.014478642582647,6.331584194066135
0.41414141414141437,-0.10101010101010077,7.193958014631676,8.035882847043613,6.3520331822197384
0.4343434343434345,-0.10101010101010077,7.214814156711139,8.057274982483127,6.37235333093915
0.4545454545454546,-0.10101010101010077,7.235590191076052,8.078650298217196,6.392530083934907
0.4747474747474749,-0.10101010101010077,7.256276488104329,8.100004259017133,6.412548717191524
0.49494949494949503,-0.10101010101010077,7.276863449392526,8.12133254407513,6.432394354709922
0.5151515151515154,-0.10101010101010077,7.297341515088598,8.142631045070505,6.45205198510669
0.5353535353535355,-0.10101010101010077,7.317701171195612,8.163895863293417,6.4715064790978065
0.5555555555555556,-0.10101010101010077,7.337932956838662,8.185123305781962,6.4907426078953625
0.5757575757575759,-0.10101010101010077,7.358027471487378,8.206309880446549,6.509745062528207
0.595959595959596,-0.10101010101010077,7.3779753821262695,8.22745229015166,6.528498474100879
0.6161616161616164,-0.10101010101010077,7.397767430365516,8.248547425742046,6.546987434988984
0.6363636363636365,-0.10101010101010077,7.417394439484525,8.2695923580029,6.5651965209661505
0.6565656565656568,-0.10101010101010077,7.436847321401004,8.29058432856165,6.583110314240358
0.6767676767676769,-0.10101010101010077,7.456117083558169,8.311520739741312,6.600713427375027
0.696969696969697,-0.10101010101010077,7.4751948357229026,8.332399143395811,6.617990528049995
0.7171717171717173,-0.10101010101010077,7.49407179668777,8.353217228761219,6.634926364614321
0.7373737373737375,-0.10101010101010077,7.512739300869937,8.373972809379396,6.651505792360478
0.7575757575757578,-0.10101010101010077,7.531188804800205,8.394663809152952,6.667713800447459
0.7777777777777779,-0.10101010101010077,7.549411893495331,8.415288247610848,6.683535539379814
0.7979797979797982,-0.10101010101010077,7.567400286707332,8.43584422447647,6.698956348938193
0.8181818181818183,-0.10101010101010077,7.585145845043162,8.456329903634554,6.71396178645177
0.8383838383838385,-0.10101010101010077,7.602640575948742,8.476743496616157,6.728537655281327
0.8585858585858588,-0.10101010101010077,7.619876639551142,8.497083245719713,6.742670033382573
0.8787878787878789,-0.10101010101010077,7.636846354353262,8.517347406906532,6.75634530179999
0.8989898989898992,-0.10101010101010077,7.653542202775165,8.537534232604873,6.769550172945458
0.9191919191919193,-0.10101010101010077,7.669956836536752,8.557641954576749,6.782271718496756
0.9393939393939394,-0.10101010101010077,7.6860830818764105,8.577668766990135,6.7944973967626865
0.9595959595959598,-0.10101010101010077,7.701913944600683,8.597612809854612,6.806215079346754
0.9797979797979799,-0.10101010101010077,7.717442614960126,8.617472152969764,6.817413076950487
1.0,-0.10101010101010077,7.73266247234663,8.637244780537484,6.828080164155776
-1.0,-0.08080808080808066,6.041564697334949,6.966421332816088,5.11670806185381
-0.9797979797979798,-0.08080808080808066,6.049208035908475,6.969617071898357,5.128798999918592
-0.9595959595959596,-0.08080808080808066,6.057162947165951,6.973341809955194,5.140984084376708
-0.9393939393939394,-0.08080808080808066,6.0654303448527,6.977591877490157,5.153268812215243
-0.9191919191919192,-0.08080808080808066,6.074010950530411,6.98236315100353,5.165658750057292
-0.898989898989899,-0.08080808080808066,6.082905290642071,6.987651069742566,5.178159511541575
-0.8787878787878788,-0.08080808080808066,6.092113693727909,6.993450653350498,5.19077673410532
-0.8585858585858586,-0.08080808080808066,6.101636287797198,6.999756520279144,5.2035160553152515
-0.8383838383838383,-0.08080808080808066,6.111472997860293,7.006562906817646,5.216383088902941
-0.8181818181818181,-0.08080808080808066,6.121623543625357,7.013863686595165,5.229383400655548
-0.797979797979798,-0.08080808080808066,6.132087437363898,7.021652390415242,5.242522484312555
-0.7777777777777778,-0.08080808080808066,6.142863981949272,7.029922226285341,5.255805737613204
-0.7575757575757576,-0.08080808080808066,6.153952269071878,7.0386660995100625,5.2692384386336935
-0.7373737373737373,-0.08080808080808066,6.165351177634816,7.047876632719718,5.282825722549915
-0.7171717171717171,-0.08080808080808066,6.177059372333516,7.057546185724853,5.296572558942179
-0.696969696969697,-0.08080808080808066,6.189075302422537,7.067666875085036,5.310483729760037
-0.6767676767676767,-0.08080808080808066,6.201397200672763,7.078230593296009,5.324563808049517
-0.6565656565656566,-0.08080808080808066,6.214023082521756,7.089229027515608,5.338817137527903
-0.6363636363636364,-0.08080808080808066,6.226950745420078,7.100653677747545,5.3532478130926116
-0.6161616161616161,-0.08080808080808066,6.240177768375952,7.1124958744276485,5.367859662324256
-0.5959595959595959,-0.08080808080808066,6.253701511700497,7.124746795358171,5.382656228042822
-0.5757575757575757,-0.08080808080808066,6.267519116955613,7.137397481954205,5.397640751957021
-0.5555555555555556,-0.08080808080808066,6.2816275071062515,7.150438854771795,5.412816159440708
-0.5353535353535352,-0.08080808080808066,6.296023386878598,7.16386172830388,5.428185045453317
-0.5151515151515151,-0.08080808080808066,6.310703243325519,7.177656825031687,5.443749661619351
-0.4949494949494949,-0.08080808080808066,6.325663346600228,7.191814788738938,5.459511904461518
-0.4747474747474747,-0.08080808080808066,6.34089975093913,7.206326197094153,5.475473304784106
-0.4545454545454545,-0.08080808080808066,6.356408295854255,7.2211815735210125,5.491635018187497
-0.43434343434343425,-0.08080808080808066,6.3721846075356705,7.23637139838001,5.507997816691331
-0.41414141414141414,-0.08080808080808066,6.388224100463904,7.251886119490302,5.524562081437506
-0.3939393939393939,-0.08080808080808066,6.404521979232134,7.267716162028521,5.5413277964357475
-0.3737373737373737,-0.08080808080808066,6.421073240577734,7.283851937840802,5.558294543314667
-0.3535353535353535,-0.08080808080808066,6.437872675622437,7.300283854209166,5.5754614970357075
-0.33333333333333326,-0.08080808080808066,6.454914872320071,7.317002322118072,5.5928274225220695
-0.31313131313131304,-0.08080808080808066,6.472194218110707,7.3339977640653204,5.610390672156094
-0.2929292929292928,-0.08080808080808066,6.4897049027796765,7.35126062146225,5.628149184097103
-0.2727272727272727,-0.08080808080808066,6.507440921519641,7.368781361670758,5.646100481368524
-0.2525252525252525,-0.08080808080808066,6.525396078193813,7.386550484722731,5.664241671664895
-0.23232323232323226,-0.08080808080808066,6.543563988797936,7.404558529766076,5.6825694478297955
-0.21212121212121204,-0.08080808080808066,6.561938085118477,7.422796081280505,5.7010800889564495
-0.19191919191919182,-0.08080808080808066,6.5805116185843895,7.441253775104446,5.719769462064333
-0.1717171717171716,-0.08080808080808066,6.599277664309215,7.459922304311284,5.738633024307145
-0.1515151515151515,-0.08080808080808066,6.618229125320379,7.478792424972904,5.757665825667854
-0.13131313131313127,-0.08080808080808066,6.6373587369720575,7.497854961841631,5.776862512102484
-0.11111111111111105,-0.08080808080808066,6.656659071537865,7.517100813981096,5.796217329094634
-0.09090909090909083,-0.08080808080808066,6.676122542979427,7.5365209603727195,5.815724125586135
-0.07070707070707061,-0.08080808080808066,6.695741411886407,7.556106465521458,5.835376358251356
-0.050505050505050386,-0.08080808080808066,6.7155077905837555,7.5758484850771435,5.8551670960903675
-0.030303030303030276,-0.08080808080808066,6.735413648401273,7.595738271490291,5.875089025312256
-0.010101010101010055,-0.08080808080808066,6.755450817100704,7.615767179707573,5.895134454493835
0.010101010101010166,-0.08080808080808066,6.775610996455202,7.635926672922456,5.9152953199879486
0.030303030303030498,-0.08080808080808066,6.795885759975799,7.656208328374378,5.93556319157722
0.05050505050505061,-0.08080808080808066,6.8162665607794315,7.676603843201639,5.955929278357224
0.07070707070707072,-0.08080808080808066,6.836744737592737,7.697105040338306,5.9763844348471675
0.09090909090909105,-0.08080808080808066,6.857311520885716,7.717703874449871,5.996919167321561
0.11111111111111116,-0.08080808080808066,6.877958039129255,7.738392437887002,6.0175236403715076
0.1313131313131315,-0.08080808080808066,6.898675325170187,7.759162966645467,6.038187683694907
0.1515151515151516,-0.08080808080808066,6.919454322717462,7.7800078463064075,6.058900799128516
0.1717171717171717,-0.08080808080808066,6.940285892932974,7.800919617932362,6.079652167933586
0.19191919191919204,-0.08080808080808066,6.961160821120215,7.821890983887063,6.100430658353367
0.21212121212121215,-0.08080808080808066,6.982069823503981,7.842914813548399,6.1212248334595625
0.2323232323232325,-0.08080808080808066,7.003003554094121,7.86398414887347,6.142022959314772
0.2525252525252526,-0.08080808080808066,7.023952611626334,7.885092209778785,6.162813013473883
0.27272727272727293,-0.08080808080808066,7.044907546572605,7.906232399288153,6.1835826938570575
0.29292929292929304,-0.08080808080808066,7.065858868214281,7.927398308404378,6.204319428024185
0.31313131313131315,-0.08080808080808066,7.086797051770151,7.948583720655061,6.22501038288524
0.3333333333333335,-0.08080808080808066,7.107712545572172,7.969782616260196,6.245642474884147
0.3535353535353536,-0.08080808080808066,7.128595778281385,7.990989175867953,6.266202380694817
0.3737373737373739,-0.08080808080808066,7.149437166136233,8.012197783808867,6.286676548463598
0.39393939393939403,-0.08080808080808066,7.170227120225832,8.033403030805266,6.3070512096463975
0.41414141414141437,-0.08080808080808066,7.190956053780422,8.054599716088209,6.327312391472636
0.4343434343434345,-0.08080808080808066,7.211614389471359,8.075782848861971,6.347445930080747
0.4545454545454546,-0.08080808080808066,7.232192566712811,8.096947649063717,6.367437484361906
0.4747474747474749,-0.08080808080808066,7.2526810489575375,8.118089547366894,6.387272550548181
0.49494949494949503,-0.08080808080808066,7.27307033097904,8.139204184376473,6.406936477581608
0.5151515151515154,-0.08080808080808066,7.293350946132217,8.160287408972007,6.426414483292429
0.5353535353535355,-0.08080808080808066,7.313513473585049,8.18133527575397,6.445691671416127
0.5555555555555556,-0.08080808080808066,7.3335485455134695,8.202344041557492,6.464753049469447
0.5757575757575759,-0.08080808080808066,7.353446854251957,8.223310161003916,6.483583547499998
0.595959595959596,-0.08080808080808066,7.373199159392199,8.244230281062384,6.502168037722013
0.6161616161616164,-0.08080808080808066,7.392796294822383,8.26510123460647,6.520491355038295
0.6363636363636365,-0.08080808080808066,7.4122291756997125,8.285920032960789,6.538538318438636
0.6565656565656568,-0.08080808080808066,7.431488805348784,8.306683857433901,6.556293753263666
0.6767676767676769,-0.08080808080808066,7.450566282078619,8.327390049853026,6.573742514304213
0.696969696969697,-0.08080808080808066,7.469452805911228,8.348036102122677,6.590869509699779
0.7171717171717173,-0.08080808080808066,7.488139685214686,8.368619644838441,6.607659725590932
0.7373737373737375,-0.08080808080808066,7.5066183432337805,8.389138435004924,6.624098251462638
0.7575757575757578,-0.08080808080808066,7.524880324511621,8.409590342913281,6.64017030610996
0.7777777777777779,-0.08080808080808066,7.542917301195381,8.429973338247791,6.655861264142971
0.7979797979797982,-0.08080808080808066,7.560721079219915,8.450285475503097,6.671156682936733
0.8181818181818183,-0.08080808080808066,7.578283604362788,8.470524878804515,6.6860423299210625
0.8383838383838385,-0.08080808080808066,7.595596968164704,8.490689726235486,6.700504210093923
0.8585858585858588,-0.08080808080808066,7.612653413709222,8.5107782337844,6.714528593634045
0.8787878787878789,-0.08080808080808066,7.629445341256154,8.530788639033057,6.72810204347925
0.8989898989898992,-0.08080808080808066,7.645965313722858,8.550719184717796,6.74121144272792
0.9191919191919193,-0.08080808080808066,7.662206062008211,8.570568102297694,6.753844021718729
0.9393939393939394,-0.08080808080808066,7.6781604901539176,8.590333595669174,6.765987384638661
0.9595959595959598,-0.08080808080808066,7.693821680338272,8.610013825173192,6.777629535503351
0.9797979797979799,-0.08080808080808066,7.709182897697532,8.629606892033062,6.788758903362003
1.0,-0.08080808080808066,7.724237594970427,8.649110823369188,6.799364366571666
-1.0,-0.06060606060606055,6.04779826459403,6.993009714584571,5.102586814603488
-0.9797979797979798,-0.06060606060606055,6.055407311681176,6.996272121855117,5.114542501507234
-0.9595959595959596,-0.06060606060606055,6.063324813978421,7.000055770675531,5.1265938572813115
-0.9393939393939394,-0.06060606060606055,6.0715516613862075,7.004357004229255,5.13874631854316
-0.9191919191919192,-0.06060606060606055,6.080088553409292,7.009171725815556,5.151005381003027
-0.898989898989899,-0.06060606060606055,6.088935996259523,7.014495415158905,5.163376577360141
-0.8787878787878788,-0.06060606060606055,6.098094300108361,7.020323145540341,5.175865454676381
-0.8585858585858586,-0.06060606060606055,6.1075635764937815,7.026649601615292,5.188477551372271
-0.8383838383838383,-0.06060606060606055,6.117343735886033,7.033469097782658,5.201218373989408
-0.8181818181818181,-0.06060606060606055,6.127434485416557,7.040775596971913,5.214093373861201
-0.797979797979798,-0.06060606060606055,6.137835326774192,7.048562729716047,5.227107923832336
-0.7777777777777778,-0.06060606060606055,6.148545554272726,7.0568238133821195,5.240267295163332
-0.7575757575757576,-0.06060606060606055,6.15956425309351,7.065551871438347,5.253576634748673
-0.7373737373737373,-0.06060606060606055,6.1708902977069,7.074739652644161,5.267040942769639
-0.7171717171717171,-0.06060606060606055,6.1825223504758355,7.084379650053064,5.280665050898607
-0.696969696969697,-0.06060606060606055,6.19445886044492,7.094464119734814,5.294453601155025
-0.6767676767676767,-0.06060606060606055,6.20669806231802,7.104985099126589,5.308411025509452
-0.6565656565656566,-0.06060606060606055,6.219237975627243,7.115934424937157,5.322541526317329
-0.6363636363636364,-0.06060606060606055,6.232076404095933,7.127303750536437,5.336849057655429
-0.6161616161616161,-0.06060606060606055,6.245210935198092,7.1390845627752695,5.351337307620914
-0.5959595959595959,-0.06060606060606055,6.258638939916497,7.151268198190729,5.366009681642265
-0.5757575757575757,-0.06060606060606055,6.27235757270144,7.163845858559818,5.380869286843061
-0.5555555555555556,-0.06060606060606055,6.2863637716318115,7.176808625779985,5.395918917483638
-0.5353535353535352,-0.06060606060606055,6.300654258780138,7.190147476060993,5.411161041499284
-0.5151515151515151,-0.06060606060606055,6.315225540782799,7.203853293418245,5.426597788147353
-0.4949494949494949,-0.06060606060606055,6.330073909616374,7.217916882477013,5.442230936755735
-0.4747474747474747,-0.06060606060606055,6.345195443581106,7.232328980590465,5.458061906571748
-0.4545454545454545,-0.06060606060606055,6.360586008491839,7.24708026929307,5.474091747690608
-0.43434343434343425,-0.06060606060606055,6.376241259076787,7.262161385109612,5.490321133043962
-0.41414141414141414,-0.06060606060606055,6.392156640584233,7.277562929749973,5.506750351418493
-0.3939393939393939,-0.06060606060606055,6.408327390596819,7.2932754797189805,5.523379301474657
-0.3737373737373737,-0.06060606060606055,6.424748541053083,7.3092895953805055,5.540207486725661
-0.3535353535353535,-0.06060606060606055,6.441414920475394,7.325595829512562,5.557234011438226
-0.33333333333333326,-0.06060606060606055,6.458321156403439,7.3421847353938325,5.574457577413046
-0.31313131313131304,-0.06060606060606055,6.4754616780318575,7.359046874465959,5.5918764815977555
-0.2929292929292928,-0.06060606060606055,6.4928307190506604,7.376172823612157,5.609488614489164
-0.2727272727272727,-0.06060606060606055,6.510422320686622,7.3935531820954035,5.627291459277841
-0.2525252525252525,-0.06060606060606055,6.528230334943573,7.411178578201921,5.6452820916852255
-0.23232323232323226,-0.06060606060606055,6.546248428039464,7.429039675624485,5.663457180454443
-0.21212121212121204,-0.06060606060606055,6.564470084037556,7.447127179634807,5.681812988440305
-0.19191919191919182,-0.06060606060606055,6.582888608668985,7.465431843074343,5.700345374263627
-0.1717171717171716,-0.06060606060606055,6.601497133343749,7.483944472206257,5.71904979448124
-0.1515151515151515,-0.06060606060606055,6.620288619346801,7.502655932459352,5.73792130623425
-0.13131313131313127,-0.06060606060606055,6.639255862215713,7.521557154093129,5.756954570338298
-0.11111111111111105,-0.06060606060606055,6.6583914962962485,7.540639137816783,5.776143854775714
-0.09090909090909083,-0.06060606060606055,6.677687999471722,7.559892960378929,5.795483038564515
-0.07070707070707061,-0.06060606060606055,6.6971376980621535,7.579309780158555,5.814965615965752
-0.050505050505050386,-0.06060606060606055,6.716732771888548,7.598880842765777,5.83458470101132
-0.030303030303030276,-0.06060606060606055,6.736465259497776,7.61859748667219,5.854333032323362
-0.010101010101010055,-0.06060606060606055,6.756327063543184,7.6384511488780324,5.874202978208335
0.010101010101010166,-0.06060606060606055,6.776309956315793,7.658433370622325,5.894186542009261
0.030303030303030498,-0.06060606060606055,6.796405585420872,7.678535803141186,5.914275367700558
0.05050505050505061,-0.06060606060606055,6.816605479594307,7.698750213467661,5.934460745720954
0.07070707070707072,-0.06060606060606055,6.836901054653248,7.719068490272105,5.954733619034392
0.09090909090909105,-0.06060606060606055,6.8572836195750435,7.739482649731161,5.975084589418926
0.11111111111111116,-0.06060606060606055,6.877744382698482,7.759984841411078,5.995503923985885
0.1313131313131315,-0.06060606060606055,6.898274458041204,7.780567354151155,6.015981561931253
0.1515151515151516,-0.06060606060606055,6.918864871726819,7.801222621923244,6.036507121530394
0.1717171717171717,-0.06060606060606055,6.93950656851537,7.821943229642647,6.057069907388092
0.19191919191919204,-0.06060606060606055,6.960190418430335,7.842721918904515,6.077658917956154
0.21212121212121215,-0.06060606060606055,6.980907223475524,7.863551593609743,6.098262853341304
0.2323232323232325,-0.06060606060606055,7.001647724434869,7.884425325449309,6.118870123420429
0.2525252525252526,-0.06060606060606055,7.022402607748201,7.9053363592051324,6.139468856291269
0.27272727272727293,-0.06060606060606055,7.043162512455685,7.926278117827736,6.1600469070836334
0.29292929292929304,-0.06060606060606055,7.063918037203964,7.947244207248451,6.180591867159476
0.31313131313131315,-0.06060606060606055,7.0846597473064294,7.96822842087503,6.201091073737829
0.3333333333333335,-0.06060606060606055,7.105378181850409,7.989224743727753,6.2215316199730655
0.3535353535353536,-0.06060606060606055,7.1260638608437326,8.010227356162014,6.241900365525451
0.3737373737373739,-0.06060606060606055,7.1467072923932005,8.031230637129955,6.262183947656446
0.39393939393939403,-0.06060606060606055,7.16729897990732,8.052229166923793,6.282368792890849
0.41414141414141437,-0.06060606060606055,7.187829429315841,8.073217729355193,6.302441129276489
0.4343434343434345,-0.06060606060606055,7.2082891562982745,8.094191313312807,6.322386999283742
0.4545454545454546,-0.06060606060606055,7.228668693513946,8.115145113652716,6.342192273375176
0.4747474747474749,-0.06060606060606055,7.248958597825783,8.1360745313666,6.361842664284965
0.49494949494949503,-0.06060606060606055,7.269149457510252,8.156975172986305,6.3813237420341995
0.5151515151515154,-0.06060606060606055,7.289231899445825,8.177842849175976,6.400620949715674
0.5353535353535355,-0.06060606060606055,7.309196596272301,8.198673572476542,6.419719620068059
0.5555555555555556,-0.06060606060606055,7.329034273513479,8.219463554162758,6.4386049928641995
0.5757575757575759,-0.06060606060606055,7.348735716655602,8.240209200185669,6.457262233125536
0.595959595959596,-0.06060606060606055,7.36829177817412,8.260907106176916,6.475676450171324
0.6161616161616164,-0.06060606060606055,7.387693384501345,8.281554051494899,6.493832717507791
0.6363636363636365,-0.06060606060606055,7.406931542927677,8.30214699231026,6.511716093545095
0.6565656565656568,-0.06060606060606055,7.425997348429154,8.32268305372547,6.5293116431328375
0.6767676767676769,-0.06060606060606055,7.4448819904141335,8.34315952093993,6.5466044598883375
0.696969696969697,-0.06060606060606055,7.463576759382081,8.363573829480044,6.5635796892841185
0.7171717171717173,-0.06060606060606055,7.482073053487561,8.383923554524229,6.580222552450892
0.7373737373737375,-0.06060606060606055,7.500362385002534,8.404206399362808,6.5965183706422605
0.7575757575757578,-0.06060606060606055,7.518436386670298,8.424420183044457,6.612452590296138
0.7777777777777779,-0.06060606060606055,7.536286817944633,8.444562827271701,6.6280108086175655
0.7979797979797982,-0.06060606060606055,7.55390557110757,8.464632342620668,6.643178799594474
0.8181818181818183,-0.06060606060606055,7.571284677259686,8.484626814167209,6.657942540352163
0.8383838383838385,-0.06060606060606055,7.588416312176827,8.504544386615025,6.672288237738628
0.8585858585858588,-0.06060606060606055,7.605292802027297,8.524383249030116,6.686202355024479
0.8787878787878789,-0.06060606060606055,7.621906628943851,8.54414161929347,6.699671638594232
0.8989898989898992,-0.06060606060606055,7.638250436444967,8.563817728391122,6.712683144498811
0.9191919191919193,-0.06060606060606055,7.654317034699993,8.5834098046694,6.725224264730587
0.9393939393939394,-0.06060606060606055,7.6700994056331036,8.602916058183446,6.737282753082761
0.9595959595959598,-0.06060606060606055,7.685590707861094,8.622334665273298,6.748846750448889
0.9797979797979799,-0.06060606060606055,7.700784281460331,8.641663753503193,6.75990480941747
1.0,-0.06060606060606055,7.71567365255831,8.660901387094803,6.770445918021817
-1.0,-0.04040404040404022,6.053984861377959,7.019603635665998,5.08836608708992
-0.9797979797979798,-0.04040404040404022,6.0615585410082184,7.022929164130715,5.100187917885722
-0.9595959595959596,-0.04040404040404022,6.069437549661146,7.026768245282511,5.11210685403978
-0.9393939393939394,-0.04040404040404022,6.077622753667249,7.031117240427414,5.124128266907085
-0.9191919191919192,-0.04040404040404022,6.086114830757438,7.035972084424913,5.136257577089963
-0.898989898989899,-0.04040404040404022,6.094914267203552,7.041328301547792,5.148500232859312
-0.8787878787878788,-0.04040404040404022,6.104021355107332,7.047181022088771,5.160861688125894
-0.8585858585858586,-0.04040404040404022,6.113436189842366,7.05352499958877,5.1733473800959615
-0.8383838383838383,-0.04040404040404022,6.123158667653412,7.060354628558125,5.185962706748699
-0.8181818181818181,-0.04040404040404022,6.133188483417394,7.06766396256735,5.198713004267438
-0.797979797979798,-0.04040404040404022,6.143525128570176,7.075446732583389,5.211603524556963
-0.7777777777777778,-0.04040404040404022,6.154167889202967,7.083696365433277,5.224639412972658
-0.7575757575757576,-0.04040404040404022,6.165115844332301,7.092406002283513,5.237825686381089
-0.7373737373737373,-0.04040404040404022,6.176367864346983,7.1015685170277445,5.251167211666222
-0.7171717171717171,-0.04040404040404022,6.187922609635559,7.111176534486216,5.264668684784903
-0.696969696969697,-0.04040404040404022,6.199778529397477,7.121222448325543,5.278334610469411
-0.6767676767676767,-0.04040404040404022,6.211933860640914,7.1316984386223155,5.292169282659513
-0.6565656565656566,-0.04040404040404022,6.224386627370187,7.142596488993991,5.3061767657463825
-0.6363636363636364,-0.04040404040404022,6.237134639965211,7.153908403243354,5.320360876687068
-0.6161616161616161,-0.04040404040404022,6.250175494755583,7.165625821460353,5.334725168050812
-0.5959595959595959,-0.04040404040404022,6.263506573791259,7.177740235543558,5.349272912038961
-0.5757575757575757,-0.04040404040404022,6.27712504481199,7.190243004108429,5.364007085515552
-0.5555555555555556,-0.04040404040404022,6.2910278614170245,7.203125366762282,5.378930356071767
-0.5353535353535352,-0.04040404040404022,6.305211763436754,7.216378457731701,5.394045069141806
-0.5151515151515151,-0.04040404040404022,6.319673277507433,7.2299933188367715,5.409353236178094
-0.4949494949494949,-0.04040404040404022,6.334408717850065,7.243960911818388,5.4248565238817426
-0.4747474747474747,-0.04040404040404022,6.349414187254154,7.258272130024629,5.440556244483679
-0.4545454545454545,-0.04040404040404022,6.364685578266945,7.272917809474153,5.456453347059737
-0.43434343434343425,-0.04040404040404022,6.380218574588307,7.287888739319891,5.4725484098567225
-0.41414141414141414,-0.04040404040404022,6.3960086526714,7.30317567173385,5.488841633608949
-0.3939393939393939,-0.04040404040404022,6.412051083528864,7.318769331252119,5.505332835805609
-0.3737373737373737,-0.04040404040404022,6.428340934744015,7.334660423603575,5.522021445884455
-0.3535353535353535,-0.04040404040404022,6.4448730726863666,7.350839644067322,5.538906501305411
-0.33333333333333326,-0.04040404040404022,6.4616421649305,7.367297685390607,5.5559866444703925
-0.31313131313131304,-0.04040404040404022,6.478642682876951,7.384025245310033,5.573260120443869
-0.2929292929292928,-0.04040404040404022,6.495868904573783,7.401013033715298,5.5907247754322675
-0.2727272727272727,-0.04040404040404022,6.513314917736888,7.418251779492727,5.608378055981048
-0.2525252525252525,-0.04040404040404022,6.530974622967218,7.435732237094364,5.626217008840071
-0.23232323232323226,-0.04040404040404022,6.548841737162551,7.453445192862452,5.64423828146265
-0.21212121212121204,-0.04040404040404022,6.566909797121336,7.47138147115564,5.662438123087032
-0.19191919191919182,-0.04040404040404022,6.585172163335876,7.489531940305591,5.680812386366162
-0.1717171717171716,-0.04040404040404022,6.6036220239718215,7.507887518441793,5.69935652950185
-0.1515151515151515,-0.04040404040404022,6.622252399030767,7.5264391792124465,5.718065618849088
-0.13131313131313127,-0.04040404040404022,6.641056144692417,7.545177957434149,5.736934331950685
-0.11111111111111105,-0.04040404040404022,6.660025957832678,7.564094954692137,5.7559569609732195
-0.09090909090909083,-0.04040404040404022,6.67915438071366,7.583181344914542,5.775127416512778
-0.07070707070707061,-0.04040404040404022,6.698433805841425,7.60242837994291,5.794439231739941
-0.050505050505050386,-0.04040404040404022,6.717856480987135,7.621827395111662,5.8138855668626075
-0.030303030303030276,-0.04040404040404022,6.737414514366918,7.641369814850787,5.833459213883049
-0.010101010101010055,-0.04040404040404022,6.757099879975632,7.661047158321312,5.853152601629953
0.010101010101010166,-0.04040404040404022,6.776904423069564,7.680851045088026,5.872957801051102
0.030303030303030498,-0.04040404040404022,6.796819865792673,7.700773200830666,5.892866530754681
0.05050505050505061,-0.04040404040404022,6.816837812941165,7.720805463094665,5.912870162787664
0.07070707070707072,-0.04040404040404022,6.836949757860531,7.7409397870719525,5.93295972864911
0.09090909090909105,-0.04040404040404022,6.857147088469507,7.761168251406422,5.953125925532591
0.11111111111111116,-0.04040404040404022,6.877421093404747,7.781483064006782,5.973359122802712
0.1313131313131315,-0.04040404040404022,6.897762968280244,7.8018765678549915,5.993649368705496
0.1515151515151516,-0.04040404040404022,6.918163822055141,7.822341246785425,6.0139863973248575
0.1717171717171717,-0.04040404040404022,6.938614683503459,7.842869731215463,6.034359635791454
0.19191919191919204,-0.04040404040404022,6.959106507779222,7.863454803796674,6.0547582117617695
0.21212121212121215,-0.04040404040404022,6.97963018307023,7.884089404959483,6.075170961180977
0.2323232323232325,-0.04040404040404022,7.000176537333597,7.904766638314996,6.095586436352198
0.2525252525252526,-0.04040404040404022,7.020736345106217,7.9254797758805,6.115992914331934
0.27272727272727293,-0.04040404040404022,7.041300334382946,7.946222263087493,6.136378405678399
0.29292929292929304,-0.04040404040404022,7.061859193555488,7.966987723531556,6.15673066357942
0.31313131313131315,-0.04040404040404022,7.0824035784046355,7.987769963421204,6.177037193388067
0.3333333333333335,-0.04040404040404022,7.102924119138602,8.008562975677819,6.197285262599385
0.3535353535353536,-0.04040404040404022,7.123411427470064,8.029360943642553,6.217461911297574
0.3737373737373739,-0.04040404040404022,7.143856103724405,8.05015824434031,6.2375539631085
0.39393939393939403,-0.04040404040404022,7.164248743971774,8.070949451250067,6.257548036693481
0.41414141414141437,-0.04040404040404022,7.184579947175354,8.091729336538725,6.277430557811984
0.4343434343434345,-0.04040404040404022,7.204840322348296,8.112492872700535,6.297187771996058
0.4545454545454546,-0.04040404040404022,7.225020495711809,8.133235233562127,6.316805757861491
0.4747474747474749,-0.04040404040404022,7.245111117846722,8.153951794602262,6.336270441091181
0.49494949494949503,-0.04040404040404022,7.265102870831088,8.1746381325446,6.355567609117577
0.5151515151515154,-0.04040404040404022,7.284986475356107,8.195290024178592,6.374682926533623
0.5353535353535355,-0.04040404040404022,7.304752697813021,8.215903444374018,6.393601951252024
0.5555555555555556,-0.04040404040404022,7.324392357343288,8.236474563254575,6.412310151432002
0.5757575757575759,-0.04040404040404022,7.343896332844759,8.256999742499378,6.43079292319014
0.595959595959596,-0.04040404040404022,7.363255569926324,8.277475530753675,6.449035609098972
0.6161616161616164,-0.04040404040404022,7.38246108780376,8.297898658129107,6.467023517478413
0.6363636363636365,-0.04040404040404022,7.4015039861295255,8.318266029784997,6.484741942474054
0.6565656565656568,-0.04040404040404022,7.420375451749297,8.338574718592644,6.502176184905949
0.6767676767676769,-0.04040404040404022,7.439066765378155,8.35882195688433,6.519311573871979
0.696969696969697,-0.04040404040404022,7.457569308189528,8.379005127309615,6.53613348906944
0.7171717171717173,-0.04040404040404022,7.475874568309856,8.39912175282193,6.552627383797782
0.7373737373737375,-0.04040404040404022,7.493974147212471,8.419169485830416,6.5687788085945265
0.7575757575757578,-0.04040404040404022,7.511859766003831,8.439146096568306,6.5845734354393555
0.7777777777777779,-0.04040404040404022,7.529523271595822,8.45904946072924,6.599997082462403
0.7979797979797982,-0.04040404040404022,7.5469566427576815,8.4788775464412,6.6150357390741625
0.8181818181818183,-0.04040404040404022,7.564151996041456,8.498628400655921,6.629675591426992
0.8383838383838385,-0.04040404040404022,7.581101591574955,8.51830013503684,6.643903048113069
0.8585858585858588,-0.04040404040404022,7.597797838716286,8.537890911444803,6.657704765987769
0.8787878787878789,-0.04040404040404022,7.614233301564504,8.557398927122513,6.671067676006495
0.8989898989898992,-0.04040404040404022,7.63040070432068,8.576822399688979,6.68397900895238
0.9191919191919193,-0.04040404040404022,7.6462929364942935,8.596159552062543,6.696426320926044
0.9393939393939394,-0.04040404040404022,7.661903057949738,8.615408597430132,6.708397518469344
0.9595959595959598,-0.04040404040404022,7.677224303788195,8.63456772439127,6.719880883185121
0.9797979797979799,-0.04040404040404022,7.692250089060085,8.653635082398779,6.730865095721391
1.0,-0.04040404040404022,7.706974013303722,8.67260876762719,6.741339258980254
-1.0,-0.02020202020202011,6.060123223317374,7.04619101729914,5.074055429335608
-0.9797979797979798,-0.02020202020202011,6.067660477589019,7.049576228787605,5.085744726390433
-0.9595959595959596,-0.02020202020202011,6.075499926882867,7.053467374072171,5.097532479693563
-0.9393939393939394,-0.02020202020202011,6.083642414238495,7.057860837402887,5.109423991074103
-0.9191919191919192,-0.02020202020202011,6.092088595899515,7.062752589376454,5.121424602422576
-0.898989898989899,-0.02020202020202011,6.100838938491852,7.068138202338233,5.133539674645471
-0.8787878787878788,-0.02020202020202011,6.109893716348977,7.074012866465224,5.14577456623273
-0.8585858585858586,-0.02020202020202011,6.119253008988788,7.080371406410549,5.158134611567027
-0.8383838383838383,-0.02020202020202011,6.128916698746415,7.087208298392433,5.170625099100397
-0.8181818181818181,-0.02020202020202011,6.138884468567164,7.094517687607934,5.183251249526394
-0.797979797979798,-0.02020202020202011,6.149155799963635,7.102293405859436,5.196018194067834
-0.7777777777777778,-0.02020202020202011,6.159729971140976,7.110528989283192,5.20893095299876
-0.7575757575757576,-0.02020202020202011,6.17060605529392,7.119217696075185,5.221994414512655
-0.7373737373737373,-0.02020202020202011,6.181782919079205,7.128352524116916,5.235213314041494
-0.7171717171717171,-0.02020202020202011,6.193259221266736,7.137926228412295,5.248592214121177
-0.696969696969697,-0.02020202020202011,6.205033411572596,7.147931338249723,5.2621354848954685
-0.6767676767676767,-0.02020202020202011,6.217103729676995,7.158360174020749,5.275847285333241
-0.6565656565656566,-0.02020202020202011,6.229468204429882,7.169204863626875,5.289731545232889
-0.6363636363636364,-0.02020202020202011,6.242124653246721,7.180457358420302,5.30379194807314
-0.6161616161616161,-0.02020202020202011,6.255070681696962,7.192109448634223,5.3180319147597
-0.5959595959595959,-0.02020202020202011,6.2683036832871695,7.2041527782632215,5.332454588311117
-0.5757575757575757,-0.02020202020202011,6.281820839440857,7.216578859367729,5.347062819513985
-0.5555555555555556,-0.02020202020202011,6.29561911967663,7.2293790857814795,5.36185915357178
-0.5353535353535352,-0.02020202020202011,6.309695281986221,7.2425447462126025,5.376845817759839
-0.5151515151515151,-0.02020202020202011,6.324045873413512,7.256067036732456,5.392024710094568
-0.4949494949494949,-0.02020202020202011,6.338667230835631,7.269937072656724,5.4073973890145375
-0.4747474747474747,-0.02020202020202011,6.353555481946865,7.284145899829246,5.422965064064483
-0.4545454545454545,-0.02020202020202011,6.368706546445868,7.298684505321017,5.4387285875707185
-0.43434343434343425,-0.02020202020202011,6.3841161374264646,7.313543827568854,5.4546884472840755
-0.41414141414141414,-0.02020202020202011,6.399779762972034,7.328714765974288,5.470844759969779
-0.3939393939393939,-0.02020202020202011,6.415692727953302,7.344188189994979,5.487197265911625
-0.3737373737373737,-0.02020202020202011,6.431850136028947,7.359954947756632,5.503745324301262
-0.3535353535353535,-0.02020202020202011,6.448246891848464,7.376005874222093,5.520487909474834
-0.33333333333333326,-0.02020202020202011,6.464877703456115,7.392331798950824,5.537423607961406
-0.31313131313131304,-0.02020202020202011,6.481737084894842,7.40892355348626,5.554550616303424
-0.2929292929292928,-0.02020202020202011,6.498819359008614,7.4257719784098395,5.571866739607389
-0.2727272727272727,-0.02020202020202011,6.516118660441535,7.442867930094616,5.589369390788454
-0.2525252525252525,-0.02020202020202011,6.533628938831529,7.460202287199641,5.607055590463418
-0.23232323232323226,-0.02020202020202011,6.551343962196659,7.47776595693988,5.624921967453439
-0.21212121212121204,-0.02020202020202011,6.569257320511314,7.495549881164433,5.642964759858194
-0.19191919191919182,-0.02020202020202011,6.587362429469673,7.513545042277852,5.661179816661494
-0.1717171717171716,-0.02020202020202011,6.605652534433453,7.531742469036306,5.6795625998306
-0.1515151515151515,-0.02020202020202011,6.624120714560699,7.55013324224615,5.698108186875248
-0.13131313131313127,-0.02020202020202011,6.642759887112191,7.56870850039177,5.716811273832612
-0.11111111111111105,-0.02020202020202011,6.66156281193172,7.587459445216758,5.7356661786466825
-0.09090909090909083,-0.02020202020202011,6.680522096096423,7.606377347280242,5.754666844912604
-0.07070707070707061,-0.02020202020202011,6.699630198732894,7.625453551504825,5.773806845960963
-0.050505050505050386,-0.02020202020202011,6.718879435994853,7.644679482731297,5.793079389258409
-0.030303030303030276,-0.02020202020202011,6.738261986197687,7.66404665129329,5.812477321102083
-0.010101010101010055,-0.02020202020202011,6.757769895105146,7.683546658618777,5.831993131591515
0.010101010101010166,-0.02020202020202011,6.777395081363116,7.703171202862805,5.851618959863426
0.030303030303030498,-0.02020202020202011,6.797129342075421,7.722912084573756,5.871346599577087
0.05050505050505061,-0.02020202020202011,6.816964358516113,7.742761212391753,5.891167504640474
0.07070707070707072,-0.02020202020202011,6.836891701972777,7.7627106087729265,5.911072795172628
0.09090909090909105,-0.02020202020202011,6.856902839715102,7.782752415729016,5.9310532637011875
0.11111111111111116,-0.02020202020202011,6.876989141082773,7.802878900572059,5.951099381593487
0.1313131313131315,-0.02020202020202011,6.89714188368659,7.823082461649585,5.9712013057235955
0.1515151515151516,-0.02020202020202011,6.917352259716675,7.843355634044724,5.991348885388626
0.1717171717171717,-0.02020202020202011,6.937611382351225,7.863691095227232,6.011531669475218
0.19191919191919204,-0.02020202020202011,6.957910292259454,7.884081670623951,6.031738913894957
0.21212121212121215,-0.02020202020202011,6.9782399641919515,7.904520339079836,6.051959589304067
0.2323232323232325,-0.02020202020202011,6.99859131365175,7.925000238183457,6.0721823891200435
0.2525252525252526,-0.02020202020202011,7.018955203639179,7.945514669415734,6.092395737862625
0.27272727272727293,-0.02020202020202011,7.039322451463528,7.966057103089941,6.112587799837115
0.29292929292929304,-0.02020202020202011,7.059683835614457,7.986621183039632,6.132746488189283
0.31313131313131315,-0.02020202020202011,7.080030102685918,8.007200731020477,6.152859474351359
0.3333333333333335,-0.02020202020202011,7.100351974345399,8.02778975077178,6.172914197919019
0.3535353535353536,-0.02020202020202011,7.120640154341182,8.048382431705402,6.1928978769769625
0.3737373737373739,-0.02020202020202011,7.140885335540199,8.068973152166775,6.212797518913623
0.39393939393939403,-0.02020202020202011,7.161078206989074,8.089556482229495,6.232599931748653
0.41414141414141437,-0.02020202020202011,7.181209460990996,8.110127185970208,6.2522917360117845
0.4343434343434345,-0.02020202020202011,7.201269800190806,8.130680223184854,6.271859377196758
0.4545454545454546,-0.02020202020202011,7.221249944660899,8.151210750494652,6.291289138827145
0.4747474747474749,-0.02020202020202011,7.2411406389804025,8.171714121802657,6.310567156158149
0.49494949494949503,-0.02020202020202011,7.26093265930021,8.192185888056768,6.329679430543653
0.5151515151515154,-0.02020202020202011,7.2806168203862125,8.212621796279945,6.3486118444924795
0.5353535353535355,-0.02020202020202011,7.3001839826335235,8.23301778783332,6.367350177433726
0.5555555555555556,-0.02020202020202011,7.319625059044053,8.253369995876703,6.385880122211403
0.5757575757575759,-0.02020202020202011,7.338931022160166,8.273674742004896,6.404187302315435
0.595959595959596,-0.02020202020202011,7.358092910947128,8.293928532030607,6.422257289863647
0.6161616161616164,-0.02020202020202011,7.377101837616954,8.314128050902948,6.440075624330961
0.6363636363636365,-0.02020202020202011,7.395948994386642,8.334270156752217,6.457627832021068
0.6565656565656568,-0.02020202020202011,7.414625660163542,8.354351874053481,6.474899446273602
0.6767676767676769,-0.02020202020202011,7.433123207150967,8.374370385923337,6.491876028378597
0.696969696969697,-0.02020202020202011,7.451433107367066,8.394323025554911,6.50854318917922
0.7171717171717173,-0.02020202020202011,7.469546939070219,8.414207266822505,6.5248866113179345
0.7373737373737375,-0.02020202020202011,7.487456393084236,8.434020714082225,6.540892072086247
0.7575757575757578,-0.02020202020202011,7.505153279016874,8.453761091214197,6.55654546681955
0.7777777777777779,-0.02020202020202011,7.522629531365186,8.473426229954883,6.571832832775489
0.7979797979797982,-0.02020202020202011,7.539877215501576,8.493014057583936,6.586740373419216
0.8181818181818183,-0.02020202020202011,7.556888533534284,8.512522584031238,6.601254483037329
0.8383838383838385,-0.02020202020202011,7.5736558300365235,8.53194988848895,6.615361771584096
0.8585858585858588,-0.02020202020202011,7.590171597638377,8.5512941056102,6.6290490896665535
0.8787878787878789,-0.02020202020202011,7.6064284824759785,8.570553411395608,6.642303553556349
0.8989898989898992,-0.02020202020202011,7.622419289492415,8.589726008866268,6.65511257011856
0.9191919191919193,-0.02020202020202011,7.638136987585293,8.608810113631439,6.667463861539148
0.9393939393939394,-0.02020202020202011,7.653574714595857,8.627803939467713,6.679345489724001
0.9595959595959598,-0.02020202020202011,7.668725782134835,8.646705684020123,6.690745880249548
0.9797979797979799,-0.02020202020202011,7.6835836802404724,8.665513514748666,6.701653845732279
1.0,-0.02020202020202011,7.698142081864308,8.684225555235201,6.712058608493415
-1.0,0.0,6.066212128030753,7.072760074237348,5.059664181824158
-0.9797979797979798,0.0,6.073711917492635,7.076201635933601,5.071222199051669
-0.9595959595959596,0.0,6.081510761057545,7.0801415835698425,5.082879938545247
-0.9393939393939394,0.0,6.089609478756948,7.08457632860004,5.094642628913856
-0.9191919191919192,0.0,6.098008705637072,7.089501881007999,5.106515530266146
-0.898989898989899,0.0,6.1067088889747145,7.094913864247616,5.118503913701813
-0.8787878787878788,0.0,6.115710285638718,7.100807530805181,5.130613040472255
-0.8585858585858586,0.0,6.125012959601646,7.107177778271144,5.1428481409321485
-0.8383838383838383,0.0,6.134616779605914,7.114019165811051,5.155214393400778
-0.8181818181818181,0.0,6.144521416988532,7.121325930925311,5.167716903051753
-0.797979797979798,0.0,6.154726343668466,7.129092006392115,5.180360680944817
-0.7777777777777778,0.0,6.165230830300562,7.137311037290608,5.193150623310515
-0.7575757575757576,0.0,6.176033944599496,7.145976398008851,5.206091491190141
-0.7373737373737373,0.0,6.1871345498375,7.15508120914564,5.21918789052936
-0.7171717171717171,0.0,6.198531303519013,7.164618354222153,5.232444252815872
-0.696969696969697,0.0,6.210222656235421,7.17458049613047,5.245864816340371
-0.6767676767676767,0.0,6.222206850702922,7.1849600932475415,5.259453608158303
-0.6565656565656566,0.0,6.23448192098612,7.195749415159128,5.273214426813112
-0.6363636363636364,0.0,6.247045691909983,7.206940557941334,5.287150825878631
-0.6161616161616161,0.0,6.2598957786624485,7.218525458958433,5.301266098366464
-0.5959595959595959,0.0,6.273029586589802,7.230495911142494,5.315563262037109
-0.5757575757575757,0.0,6.28644431118674,7.242843576731385,5.330045045642095
-0.5555555555555556,0.0,6.300136938282702,7.255560000445061,5.344713876120344
-0.5353535353535352,0.0,6.314104244426072,7.268636622094729,5.359571866757414
-0.5151515151515151,0.0,6.328342797467273,7.282064788615013,5.374620806319532
-0.4949494949494949,0.0,6.342848957341883,7.29583576552979,5.389862149153976
-0.4747474747474747,0.0,6.357618877054407,7.3099407478574765,5.405297006251338
-0.4545454545454545,0.0,6.37264850386327,7.324370870469398,5.420926137257142
-0.43434343434343425,0.0,6.387933580667256,7.3391172179238175,5.436749943410694
-0.41414141414141414,0.0,6.403469647593374,7.35417083379503,5.452768461391718
-0.3939393939393939,0.0,6.419252043785981,7.369522729528653,5.468981358043309
-0.3737373737373737,0.0,6.435275909396622,7.385163892847818,5.4853879259454255
-0.3535353535353535,0.0,6.451536187773841,7.401085295744738,5.5019870798029435
-0.33333333333333326,0.0,6.46802762785205,7.417277902089924,5.518777353614175
-0.31313131313131304,0.0,6.484744786738156,7.433732674892917,5.5357568985833945
-0.2929292929292928,0.0,6.501682032494472,7.4504405832499145,5.552923481739029
-0.2727272727272727,0.0,6.5188335471162215,7.467392609010493,5.57027448522195
-0.2525252525252525,0.0,6.536193329701595,7.484579753202714,5.587806906200476
-0.23232323232323226,0.0,6.553755199812183,7.501993042244088,5.605517357380277
-0.21212121212121204,0.0,6.571512801021299,7.519623533975217,5.6234020680673815
-0.19191919191919182,0.0,6.589459604647436,7.537462323543332,5.6414568857515395
-0.1717171717171716,0.0,6.6075889136700034,7.555500549169397,5.6596772781706095
-0.1515151515151515,0.0,6.625893866824002,7.573729397820766,5.678058335827239
-0.13131313131313127,0.0,6.644367442870381,7.592140110816089,5.696594774924673
-0.11111111111111105,0.0,6.663002465038267,7.610723989386347,5.715280940690187
-0.09090909090909083,0.0,6.681791605635276,7.629472400207599,5.734110811062952
-0.07070707070707061,0.0,6.7007273908217595,7.648376780927045,5.753078000716474
-0.050505050505050386,0.0,6.7198022055447035,7.6674286456894265,5.772175765399981
-0.030303030303030276,0.0,6.739008298626652,7.6866195906825725,5.791397006570732
-0.010101010101010055,0.0,6.758337788005018,7.7059412997028485,5.810734276307187
0.010101010101010166,0.0,6.777782666116758,7.7253855497468304,5.830179782486686
0.030303030303030498,0.0,6.797334805423317,7.744944216632317,5.849725394214317
0.05050505050505061,0.0,6.8169859640704455,7.764609280645047,5.869362647495844
0.07070707070707072,0.0,6.836727791677477,7.784372832202841,5.889082751152113
0.09090909090909105,0.0,6.85655183525023,7.804227077534395,5.908876592966066
0.11111111111111116,0.0,6.8764495452118455,7.8241643443550615,5.9287347460686295
0.1313131313131315,0.0,6.896412281545368,7.844177087527865,5.948647475562871
0.1515151515151516,0.0,6.916431320042019,7.864257894689524,5.968604745394514
0.1717171717171717,0.0,6.936497858648788,7.88439949182205,5.988596225475526
0.19191919191919204,0.0,6.956603023908877,7.90459474874202,6.008611299075734
0.21212121212121215,0.0,6.976737877488432,7.924836684485227,6.0286390704916375
0.2323232323232325,0.0,6.996893422782847,7.945118472551609,6.048668373014085
0.2525252525252526,0.0,7.0170606115958085,7.965433445982302,6.068687777209315
0.27272727272727293,0.0,7.037230350884165,7.985775102230592,6.0886855995377385
0.29292929292929304,0.0,7.057393509561633,8.006137107791208,6.1086499113320585
0.31313131313131315,0.0,7.077540925354167,8.026513302549715,6.1285685481586185
0.3333333333333335,0.0,7.0976634116999096,8.0468977038098,6.148429119590019
0.3535353535353536,0.0,7.117751764686429,8.067284509957272,6.168219019415585
0.3737373737373739,0.0,7.137796770017933,8.087668103719096,6.187925436316768
0.39393939393939403,0.0,7.157789210005182,8.108043054970977,6.207535365039387
0.41414141414141437,0.0,7.177719870570676,8.128404123053066,6.227035618088285
0.4343434343434345,0.0,7.197579548261722,8.14874625854877,6.246412837974673
0.4545454545454546,0.0,7.217359057263977,8.169064604483617,6.265653510044336
0.4747474747474749,0.0,7.2370492364080725,8.189354496904864,6.28474397591128
0.49494949494949503,0.0,7.2566409561618155,8.209611464798925,6.303670447524706
0.5151515151515154,0.0,7.276125125600686,8.229831229313396,6.322419021887977
0.5353535353535355,0.0,7.295492699349131,8.250009702246452,6.340975696451811
0.5555555555555556,0.0,7.314734684485421,8.270142983774909,6.359326385195933
0.5757575757575759,0.0,7.333842147402667,8.29022735939329,6.3774569354120425
0.595959595959596,0.0,7.352806220618854,8.310259296045304,6.395353145192404
0.6161616161616164,0.0,7.37161810952865,8.330235437427934,6.413000781629366
0.6363636363636365,0.0,7.390269099089874,8.350152598462381,6.430385599717367
0.6565656565656568,0.0,7.408750560437649,8.370007758927068,6.447493361948228
0.6767676767676769,0.0,7.427053957419262,8.389798056257533,6.464309858580991
0.696969696969697,0.0,7.445170853042965,8.409520777525179,6.480820928560751
0.7171717171717173,0.0,7.463092915833869,8.429173350616466,6.4970124810512715
0.7373737373737375,0.0,7.480811926090534,8.448753334640502,6.512870517540566
0.7575757575757578,0.0,7.498319782035567,8.468258409602694,6.528381154468441
0.7777777777777779,0.0,7.515608505854065,8.487686365392038,6.543530646316091
0.7979797979797982,0.0,7.532670249613622,8.507035090137187,6.558305409090056
0.8181818181818183,0.0,7.549497301059892,8.526302557994862,6.5726920441249215
0.8383838383838385,0.0,7.566082089281838,8.545486816445068,6.586677362118608
0.8585858585858588,0.0,7.582417190240945,8.564585973171095,6.600248407310796
0.8787878787878789,0.0,7.598495332158922,8.583598182615933,6.613392481701911
0.8989898989898992,0.0,7.614309400758425,8.602521632305631,6.626097169211219
0.9191919191919193,0.0,7.629852444351818,8.621354529044568,6.638350359659067
0.9393939393939394,0.0,7.6451176787728174,8.640095085083251,6.650140272462384
0.9595959595959598,0.0,7.660098492146461,8.658741504371106,6.661455479921816
0.9797979797979799,0.0,7.674788449492627,8.677291969002741,6.672284929982511
1.0,0.0,7.689181297159008,8.695744625968716,6.6826179683493


==> CSV/HPDG14F1.csv <==
X,Y
0.0006192,0.0012459
0.0018576,0.00028587
0.003096,0.00033
0.0043344,0.0003915
0.0055728,0.00048425
0.0068112,0.00057025
0.0080496,0.00066887
0.009288,0.00077812
0.010526,0.00091887
0.011765,0.0010773
0.013003,0.0012525
0.014242,0.0014586
0.01548,0.0016974
0.016718,0.001944
0.017957,0.0022468
0.019195,0.0025719
0.020434,0.0029136
0.021672,0.0032966
0.02291,0.0037008
0.024149,0.004211
0.025387,0.0047095
0.026626,0.0052534
0.027864,0.0058336
0.029102,0.0065188
0.030341,0.0071704
0.031579,0.0078878
0.032818,0.0086268
0.034056,0.0094448
0.035294,0.010238
0.036533,0.011156
0.037771,0.012054
0.03901,0.012936
0.040248,0.013785
0.041486,0.014887
0.042725,0.015706
0.043963,0.016615
0.045202,0.017519
0.04644,0.018395
0.047678,0.019251
0.048917,0.02023
0.050155,0.020834
0.051394,0.021585
0.052632,0.022222
0.05387,0.02286
0.055109,0.0233
0.056347,0.023756
0.057586,0.024078
0.058824,0.02442
0.060062,0.024591
0.061301,0.024611
0.062539,0.024674
0.063778,0.024567
0.065016,0.024404
0.066254,0.024085
0.067493,0.023754
0.068731,0.023234
0.06997,0.022632
0.071208,0.022122
0.072446,0.021528
0.073685,0.020722
0.074923,0.019916
0.076162,0.019105
0.0774,0.018251
0.078638,0.017347
0.079877,0.016471
0.081115,0.015446
0.082354,0.014551
0.083592,0.0137
0.08483,0.012702
0.086069,0.011873
0.087307,0.010901
0.088546,0.010088
0.089784,0.009239
0.091022,0.0084891
0.092261,0.007765
0.093499,0.0070326
0.094738,0.0063304
0.095976,0.0057345
0.097214,0.0051202
0.098453,0.0046311
0.099691,0.0041122
0.10093,0.0036186
0.10217,0.0032286
0.10341,0.0028151
0.10464,0.0024704
0.10588,0.0021756
0.10712,0.0019064
0.10836,0.0016426
0.1096,0.0013954
0.11084,0.0012214
0.11208,0.001047
0.11331,0.00090475
0.11455,0.0007465
0.11579,0.000646
0.11703,0.00053625
0.11827,0.00044062
0.11951,0.000386
0.12074,0.00031775
0.12198,0.000269
0.12322,0.0011868


==> CSV/HPDN14F1.csv <==
X,Y
0.00058623,0.0012831
0.0017587,0.00019513
0.0029312,0.00024413
0.0041036,0.00026388
0.0052761,0.00031075
0.0064485,0.00035388
0.007621,0.00039762
0.0087935,0.00044438
0.0099659,0.0005115
0.011138,0.00060138
0.012311,0.0006525
0.013483,0.00072413
0.014656,0.00082012
0.015828,0.00091663
0.017001,0.0010185
0.018173,0.0011195
0.019346,0.0012619
0.020518,0.0013981
0.021691,0.0015532
0.022863,0.0017407
0.024035,0.0018929
0.025208,0.002119
0.02638,0.0023404
0.027553,0.002531
0.028725,0.0028201
0.029898,0.0030516
0.03107,0.003368
0.032243,0.0036555
0.033415,0.003944
0.034588,0.0043105
0.03576,0.0046669
0.036933,0.0050451
0.038105,0.0054514
0.039278,0.0058985
0.04045,0.0063579
0.041622,0.006725
0.042795,0.0072479
0.043967,0.0077581
0.04514,0.0082699
0.046312,0.0088083
0.047485,0.009323
0.048657,0.0099109
0.04983,0.010474
0.051002,0.011127
0.052175,0.011683
0.053347,0.012316
0.05452,0.01289
0.055692,0.013476
0.056864,0.014141
0.058037,0.014646
0.059209,0.015336
0.060382,0.015913
0.061554,0.016584
0.062727,0.017174
0.063899,0.017681
0.065072,0.01831
0.066244,0.018649
0.067417,0.019308
0.068589,0.019729
0.069762,0.020091
0.070934,0.020451
0.072106,0.02076
0.073279,0.021087
0.074451,0.02134
0.075624,0.021525
0.076796,0.021722
0.077969,0.021721
0.079141,0.021851
0.080314,0.021895
0.081486,0.021774
0.082659,0.021704
0.083831,0.021366
0.085004,0.021184
0.086176,0.020896
0.087348,0.020495
0.088521,0.02013
0.089693,0.019505
0.090866,0.019116
0.092038,0.018466
0.093211,0.017858
0.094383,0.017112
0.095556,0.016515
0.096728,0.015656
0.097901,0.01481
0.099073,0.013964
0.10025,0.013003
0.10142,0.012115
0.10259,0.011225
0.10376,0.010281
0.10494,0.0092585
0.10611,0.0082956
0.10728,0.0072997
0.10845,0.0063234
0.10963,0.0052905
0.1108,0.0043612
0.11197,0.003429
0.11314,0.0025194
0.11432,0.0016665
0.11549,0.00093262
0.11666,0.000261


==> CSV/HPDP14F1.csv <==
X,Y
0.0035799,0.000261
0.0047524,0.00093262
0.0059249,0.0016665
0.0070973,0.0025194
0.0082698,0.003429
0.0094422,0.0043612
0.010615,0.0052905
0.011787,0.0063234
0.01296,0.0072997
0.014132,0.0082956
0.015305,0.0092585
0.016477,0.010281
0.017649,0.011225
0.018822,0.012115
0.019994,0.013003
0.021167,0.013964
0.022339,0.01481
0.023512,0.015656
0.024684,0.016515
0.025857,0.017112
0.027029,0.017858
0.028202,0.018466
0.029374,0.019116
0.030547,0.019505
0.031719,0.02013
0.032892,0.020495
0.034064,0.020896
0.035236,0.021184
0.036409,0.021366
0.037581,0.021704
0.038754,0.021774
0.039926,0.021895
0.041099,0.021851
0.042271,0.021721
0.043444,0.021722
0.044616,0.021525
0.045789,0.02134
0.046961,0.021087
0.048134,0.02076
0.049306,0.020451
0.050478,0.020091
0.051651,0.019729
0.052823,0.019308
0.053996,0.018649
0.055168,0.01831
0.056341,0.017681
0.057513,0.017174
0.058686,0.016584
0.059858,0.015913
0.061031,0.015336
0.062203,0.014646
0.063376,0.014141
0.064548,0.013476
0.06572,0.01289
0.066893,0.012316
0.068065,0.011683
0.069238,0.011127
0.07041,0.010474
0.071583,0.0099109
0.072755,0.009323
0.073928,0.0088083
0.0751,0.0082699
0.076273,0.0077581
0.077445,0.0072479
0.078618,0.006725
0.07979,0.0063579
0.080962,0.0058985
0.082135,0.0054514
0.083307,0.0050451
0.08448,0.0046669
0.085652,0.0043105
0.086825,0.003944
0.087997,0.0036555
0.08917,0.003368
0.090342,0.0030516
0.091515,0.0028201
0.092687,0.002531
0.09386,0.0023404
0.095032,0.002119
0.096205,0.0018929
0.097377,0.0017407
0.098549,0.0015532
0.099722,0.0013981
0.10089,0.0012619
0.10207,0.0011195
0.10324,0.0010185
0.10441,0.00091663
0.10558,0.00082012
0.10676,0.00072413
0.10793,0.0006525
0.1091,0.00060138
0.11027,0.0005115
0.11145,0.00044438
0.11262,0.00039762
0.11379,0.00035388
0.11496,0.00031075
0.11614,0.00026388
0.11731,0.00024413
0.11848,0.00019513
0.11965,0.0012831


==> CSV/IndustrialPipe.csv <==
x,Curve1
5.0161,2.05934
8.94566,3.0192
12.979,3.69983
18.7544,4.45026
26.99,5.2007
43.6756,6.24782
66.2437,7.29494
110.713,8.60384
180.602,9.80803
197.406,10.0524


==> CSV/N14H.csv <==
X,Y
0,0.066122
0.0020017,0.064965
0.0040033,0.063778
0.006005,0.062595
0.0080067,0.061474
0.010008,0.060438
0.01201,0.059482
0.014012,0.058685
0.016013,0.057994
0.018015,0.057461
0.020017,0.057091
0.022018,0.056932
0.02402,0.056976
0.026022,0.057229
0.028023,0.057717
0.030025,0.05842
0.032027,0.059306
0.034028,0.06042
0.03603,0.061739
0.038032,0.063264
0.040033,0.064951
0.042035,0.06677
0.044037,0.068775
0.046038,0.070899
0.04804,0.073124
0.050042,0.075385
0.052043,0.077666
0.054045,0.080019
0.056047,0.082351
0.058048,0.084615
0.06005,0.086856
0.062052,0.088972
0.064053,0.091012
0.066055,0.092884
0.068057,0.094632
0.070058,0.096243
0.07206,0.097719
0.074062,0.098927
0.076063,0.099992
0.078065,0.10084
0.080067,0.10151
0.082068,0.10197
0.08407,0.10229
0.086072,0.10243
0.088073,0.10242
0.090075,0.10227
0.092077,0.10199
0.094078,0.10164
0.09608,0.10118
0.098082,0.10063
0.10008,0.10008
0.10209,0.099449
0.10409,0.098854
0.10609,0.098264
0.10809,0.097712
0.11009,0.097182
0.11209,0.096688
0.1141,0.096299
0.1161,0.096009
0.1181,0.095794
0.1201,0.095674
0.1221,0.095661
0.1241,0.095745
0.12611,0.095931
0.12811,0.096198
0.13011,0.096537
0.13211,0.097001
0.13411,0.097478
0.13611,0.097998
0.13812,0.098547
0.14012,0.099116
0.14212,0.099683
0.14412,0.10024
0.14612,0.10075
0.14812,0.10123
0.15013,0.10165
0.15213,0.10196
0.15413,0.10221
0.15613,0.10237
0.15813,0.10242
0.16013,0.10237
0.16214,0.1022
0.16414,0.10191
0.16614,0.10155
0.16814,0.10105
0.17014,0.10043
0.17214,0.099713
0.17415,0.0989
0.17615,0.098021
0.17815,0.097058
0.18015,0.096011
0.18215,0.09493
0.18415,0.093822
0.18616,0.092721
0.18816,0.091625
0.19016,0.090493
0.19216,0.089418
0.19416,0.088357
0.19616,0.087343
0.19817,0.086384
0.20017,0.085467
0.20217,0.084606
0.20417,0.083823
0.20617,0.083108
0.20817,0.082484
0.21018,0.081907
0.21218,0.081384
0.21418,0.080934
0.21618,0.080541
0.21818,0.080172
0.22018,0.079866
0.22219,0.079598
0.22419,0.07934
0.22619,0.079102
0.22819,0.078888
0.23019,0.078654
0.23219,0.078431
0.2342,0.078198
0.2362,0.077964
0.2382,0.077708
0.2402,0.077452
0.2422,0.077176
0.2442,0.076887
0.24621,0.076601
0.24821,0.076317
0.25021,0.076028
0.25221,0.075757
0.25421,0.075512
0.25621,0.075288
0.25822,0.075104
0.26022,0.074966
0.26222,0.074879
0.26422,0.07486
0.26622,0.074914
0.26822,0.07505
0.27023,0.075263
0.27223,0.075567
0.27423,0.075963
0.27623,0.076457
0.27823,0.077037
0.28023,0.077718
0.28224,0.078485
0.28424,0.079339
0.28624,0.080227
0.28824,0.081179
0.29024,0.082174
0.29224,0.083146
0.29425,0.084148
0.29625,0.085155
0.29825,0.086119
0.30025,0.087016
0.30225,0.087842
0.30425,0.088579
0.30626,0.089216
0.30826,0.089725
0.31026,0.090096
0.31226,0.090322
0.31426,0.090378
0.31626,0.090283
0.31827,0.09002
0.32027,0.08958
0.32227,0.088965
0.32427,0.088215
0.32627,0.087307
0.32827,0.086259
0.33028,0.085077
0.33228,0.083797
0.33428,0.082459
0.33628,0.081049
0.33828,0.07961
0.34028,0.078132
0.34229,0.076695
0.34429,0.075354
0.34629,0.074061
0.34829,0.072872
0.35029,0.071768
0.35229,0.070847
0.3543,0.070101
0.3563,0.06951
0.3583,0.069146
0.3603,0.068995
0.3623,0.069067
0.3643,0.069348
0.36631,0.069883
0.36831,0.070612
0.37031,0.071513
0.37231,0.072637
0.37431,0.073919
0.37631,0.075335
0.37832,0.076839
0.38032,0.078483
0.38232,0.080185
0.38432,0.081912
0.38632,0.083602
0.38832,0.085273
0.39033,0.08686
0.39233,0.088317
0.39433,0.089639
0.39633,0.090788
0.39833,0.091745
0.40033,0.092438
0.40234,0.092896
0.40434,0.093098
0.40634,0.093021
0.40834,0.092671
0.41034,0.092041
0.41234,0.091112
0.41435,0.089893
0.41635,0.08842
0.41835,0.086705
0.42035,0.08475
0.42235,0.082619
0.42435,0.080314
0.42636,0.077844
0.42836,0.075337
0.43036,0.072749
0.43236,0.070117
0.43436,0.06749
0.43636,0.064957
0.43837,0.062491
0.44037,0.060169
0.44237,0.058049
0.44437,0.056023
0.44637,0.054266
0.44837,0.052801
0.45038,0.051586
0.45238,0.050599
0.45438,0.049904
0.45638,0.049536
0.45838,0.049448
0.46038,0.049645
0.46239,0.050107
0.46439,0.050854
0.46639,0.051831
0.46839,0.052965
0.47039,0.054273
0.47239,0.055766
0.4744,0.057417
0.4764,0.059095
0.4784,0.060788
0.4804,0.062512
0.4824,0.064211
0.4844,0.065793
0.48641,0.067331
0.48841,0.068702
0.49041,0.069945
0.49241,0.070968
0.49441,0.071789
0.49641,0.072384
0.49842,0.072758
0.50042,0.072874
0.50242,0.072722
0.50442,0.072323
0.50642,0.071689
0.50842,0.070839
0.51043,0.069771
0.51243,0.068492
0.51443,0.067066
0.51643,0.065515
0.51843,0.063856
0.52043,0.06209
0.52244,0.06029
0.52444,0.058521
0.52644,0.056695
0.52844,0.054906
0.53044,0.053295
0.53244,0.051787
0.53445,0.050364
0.53645,0.049155
0.53845,0.048161
0.54045,0.047362
0.54245,0.046799
0.54445,0.046501
0.54646,0.046451
0.54846,0.046646
0.55046,0.047116
0.55246,0.047842
0.55446,0.048821
0.55646,0.050013
0.55847,0.051478
0.56047,0.053106
0.56247,0.054891
0.56447,0.056925
0.56647,0.059064
0.56847,0.061287
0.57048,0.063637
0.57248,0.065984
0.57448,0.068433
0.57648,0.070894
0.57848,0.073348
0.58048,0.075728
0.58249,0.078064
0.58449,0.080366
0.58649,0.082557
0.58849,0.084621
0.59049,0.086603
0.59249,0.088443
0.5945,0.090149
0.5965,0.091733
0.5985,0.093127
0.6005,0.094428
0.6025,0.095592
0.6045,0.096619
0.60651,0.097568
0.60851,0.098335
0.61051,0.098983
0.61251,0.09953
0.61451,0.10001
0.61651,0.10037
0.61852,0.10064
0.62052,0.10087
0.62252,0.10102
0.62452,0.10111
0.62652,0.10115
0.62852,0.10115
0.63053,0.10109
0.63253,0.10099
0.63453,0.10085
0.63653,0.10067
0.63853,0.10047
0.64053,0.10021
0.64254,0.099905
0.64454,0.099551
0.64654,0.09916
0.64854,0.098726
0.65054,0.098229
0.65254,0.097683
0.65455,0.097052
0.65655,0.096343
0.65855,0.095601
0.66055,0.0948
0.66255,0.093947
0.66455,0.093047
0.66656,0.09211
0.66856,0.091122
0.67056,0.090072
0.67256,0.088996
0.67456,0.08791
0.67656,0.086813
0.67857,0.085696
0.68057,0.084581
0.68257,0.083496
0.68457,0.082461
0.68657,0.081443
0.68857,0.080498
0.69058,0.079595
0.69258,0.078752
0.69458,0.077993
0.69658,0.077324
0.69858,0.076747
0.70058,0.076284
0.70259,0.075916
0.70459,0.07564
0.70659,0.075466
0.70859,0.075374
0.71059,0.075368
0.71259,0.075435
0.7146,0.075568
0.7166,0.075761
0.7186,0.076002
0.7206,0.076274
0.7226,0.076567
0.7246,0.076859
0.72661,0.077151
0.72861,0.077412
0.73061,0.077625
0.73261,0.077786
0.73461,0.077871
0.73661,0.077872
0.73862,0.077777
0.74062,0.077574
0.74262,0.077258
0.74462,0.076816
0.74662,0.076267
0.74862,0.075597
0.75063,0.074804
0.75263,0.073868
0.75463,0.072839
0.75663,0.071652
0.75863,0.070423
0.76063,0.069062
0.76264,0.067655
0.76464,0.066204
0.76664,0.064741
0.76864,0.063243
0.77064,0.061735
0.77264,0.060264
0.77465,0.058864
0.77665,0.057501
0.77865,0.056192
0.78065,0.055001
0.78265,0.053982
0.78465,0.053109
0.78666,0.052382
0.78866,0.051836
0.79066,0.051439
0.79266,0.051262
0.79466,0.051279
0.79666,0.051493
0.79867,0.051929
0.80067,0.052549
0.80267,0.053388
0.80467,0.054398
0.80667,0.055612
0.80867,0.05706
0.81068,0.058655
0.81268,0.060337
0.81468,0.062182
0.81668,0.064169
0.81868,0.066208
0.82068,0.068359
0.82269,0.070581
0.82469,0.072823
0.82669,0.075049
0.82869,0.077239
0.83069,0.079465
0.83269,0.081604
0.8347,0.083666
0.8367,0.08565
0.8387,0.087526
0.8407,0.089253
0.8427,0.090851
0.8447,0.092295
0.84671,0.093548
0.84871,0.094658
0.85071,0.095593
0.85271,0.096343
0.85471,0.096933
0.85671,0.097297
0.85872,0.097476
0.86072,0.097466
0.86272,0.097276
0.86472,0.096916
0.86672,0.09636
0.86872,0.095675
0.87073,0.094848
0.87273,0.093887
0.87473,0.092827
0.87673,0.09169
0.87873,0.09041
0.88073,0.089079
0.88274,0.087708
0.88474,0.086278
0.88674,0.08481
0.88874,0.083335
0.89074,0.081891
0.89274,0.080448
0.89475,0.079034
0.89675,0.077642
0.89875,0.076346
0.90075,0.075127
0.90275,0.073968
0.90475,0.072901
0.90676,0.071889
0.90876,0.070987
0.91076,0.070199
0.91276,0.069474
0.91476,0.068874
0.91676,0.068384
0.91877,0.067978
0.92077,0.067651
0.92277,0.067424
0.92477,0.067265
0.92677,0.067158
0.92877,0.067114
0.93078,0.067116
0.93278,0.067155
0.93478,0.067212
0.93678,0.067272
0.93878,0.067319
0.94078,0.067338
0.94279,0.067323
0.94479,0.067255
0.94679,0.067106
0.94879,0.066895
0.95079,0.066596
0.95279,0.066204
0.9548,0.065698
0.9568,0.065095
0.9588,0.064372
0.9608,0.063518
0.9628,0.062499
0.9648,0.061386
0.96681,0.060145
0.96881,0.058823
0.97081,0.057343
0.97281,0.05573
0.97481,0.054076
0.97681,0.052373
0.97882,0.050548
0.98082,0.048719
0.98282,0.04682
0.98482,0.044943
0.98682,0.043125
0.98882,0.041314
0.99083,0.039559
0.99283,0.037822
0.99483,0.036198
0.99683,0.034733
0.99883,0.033375
1.0008,0.032211
1.0028,0.031275
1.0048,0.030542
1.0068,0.029936
1.0088,0.029583
1.0108,0.02949
1.0128,0.029622
1.0148,0.030013
1.0168,0.030694
1.0188,0.031506
1.0209,0.032674
1.0229,0.034004
1.0249,0.035627
1.0269,0.037526
1.0289,0.039602
1.0309,0.041795
1.0329,0.044171
1.0349,0.046667
1.0369,0.049337
1.0389,0.052131
1.0409,0.054888
1.0429,0.057824
1.0449,0.06067
1.0469,0.063563
1.0489,0.066338
1.0509,0.069095
1.0529,0.071768
1.0549,0.074326
1.0569,0.076668
1.0589,0.078927
1.0609,0.080955
1.0629,0.082777
1.0649,0.084365
1.0669,0.08576
1.0689,0.086884
1.0709,0.087752
1.0729,0.08835
1.0749,0.088691
1.0769,0.088768
1.0789,0.088595
1.0809,0.088169
1.0829,0.087508
1.0849,0.086589
1.0869,0.085459
1.0889,0.0841
1.0909,0.082596
1.0929,0.080892
1.0949,0.079045
1.0969,0.077038
1.0989,0.074989
1.1009,0.072833
1.1029,0.070584
1.1049,0.068283
1.1069,0.065975
1.1089,0.063728
1.1109,0.061461
1.1129,0.059276
1.1149,0.057138
1.1169,0.055059
1.1189,0.053176
1.1209,0.05139
1.1229,0.049713
1.1249,0.048244
1.1269,0.046926
1.1289,0.045819
1.1309,0.044896
1.1329,0.044224
1.1349,0.043748
1.1369,0.043478
1.1389,0.043433
1.141,0.043636
1.143,0.044031
1.145,0.044664
1.147,0.045517
1.149,0.046603
1.151,0.047905
1.153,0.049386
1.155,0.051114
1.157,0.052973
1.159,0.054972
1.161,0.057207
1.163,0.059525
1.165,0.061959
1.167,0.064514
1.169,0.067105
1.171,0.069809
1.173,0.072504
1.175,0.07523
1.177,0.077912
1.179,0.080608
1.181,0.083186
1.183,0.085722
1.185,0.088126
1.187,0.090384
1.189,0.092474
1.191,0.094398
1.193,0.096129
1.195,0.097671
1.197,0.098891
1.199,0.09987
1.201,0.10056
1.203,0.10098
1.205,0.10109
1.207,0.10088
1.209,0.10036
1.211,0.099502
1.213,0.098358
1.215,0.096855
1.217,0.095016
1.219,0.092896
1.221,0.090499
1.223,0.087825
1.225,0.084855
1.227,0.081669
1.229,0.078212
1.231,0.074615
1.233,0.070802
1.235,0.066812
1.237,0.06277
1.239,0.058639
1.241,0.054352
1.243,0.050095
1.245,0.045843
1.247,0.04166
1.249,0.037499
1.251,0.033361
1.253,0.029472
1.255,0.025607
1.257,0.022073
1.259,0.018596
1.2611,0.015277
1.2631,0.012349
1.2651,0.0098161
1.2671,0.0071194
1.2691,0.0044942
1.2711,0.0026604
1.2731,0.0011339
1.2751,5.9124e-05
1.2771,0
1.2791,0
1.2811,0
1.2831,0
1.2851,0
1.2871,0
1.2891,0
1.2911,0
1.2931,0
1.2951,0
1.2971,6.3435e-05
1.2991,0.00085371
1.3011,0.0018213
1.3031,0.003014
1.3051,0.004115
1.3071,0.0054751
1.3091,0.0071796
1.3111,0.0086356
1.3131,0.010046
1.3151,0.011241
1.3171,0.012505
1.3191,0.013602
1.3211,0.014988
1.3231,0.016303
1.3251,0.017561
1.3271,0.018623
1.3291,0.019706
1.3311,0.020807
1.3331,0.021872
1.3351,0.022913
1.3371,0.02381
1.3391,0.024765
1.3411,0.025751
1.3431,0.026756
1.3451,0.027794
1.3471,0.028847
1.3491,0.029898
1.3511,0.031061
1.3531,0.032122
1.3551,0.033391
1.3571,0.034722
1.3591,0.036084
1.3611,0.03759
1.3631,0.03916
1.3651,0.040819
1.3671,0.042484
1.3691,0.044267
1.3711,0.046122
1.3731,0.048076
1.3751,0.050092
1.3771,0.052229
1.3791,0.054329
1.3812,0.056557
1.3832,0.058815
1.3852,0.06105
1.3872,0.063348
1.3892,0.065604
1.3912,0.067884
1.3932,0.070168
1.3952,0.072393
1.3972,0.074595
1.3992,0.076695
1.4012,0.078797
1.4032,0.080804
1.4052,0.082728
1.4072,0.084563
1.4092,0.086321
1.4112,0.087964
1.4132,0.089505
1.4152,0.090936
1.4172,0.092264
1.4192,0.093462
1.4212,0.094588
1.4232,0.095609
1.4252,0.096529
1.4272,0.097397
1.4292,0.098134
1.4312,0.098786
1.4332,0.099362
1.4352,0.099886
1.4372,0.10035
1.4392,0.10075
1.4412,0.10114
1.4432,0.10148
1.4452,0.10177
1.4472,0.10206
1.4492,0.10236
1.4512,0.10265
1.4532,0.10294
1.4552,0.10324
1.4572,0.10354
1.4592,0.10385
1.4612,0.10416
1.4632,0.10449
1.4652,0.10483
1.4672,0.10518
1.4692,0.10552
1.4712,0.10586
1.4732,0.10618
1.4752,0.1065
1.4772,0.1068
1.4792,0.10702
1.4812,0.1072
1.4832,0.10733
1.4852,0.1074
1.4872,0.10739
1.4892,0.10731
1.4912,0.10714
1.4932,0.1069
1.4952,0.10651
1.4972,0.10602
1.4992,0.10545
1.5013,0.10475
1.5033,0.10398
1.5053,0.10309
1.5073,0.1021
1.5093,0.10107
1.5113,0.099893
1.5133,0.098658
1.5153,0.097351
1.5173,0.095949
1.5193,0.09452
1.5213,0.093087
1.5233,0.091677
1.5253,0.090225
1.5273,0.088795
1.5293,0.087427
1.5313,0.086101
1.5333,0.084825
1.5353,0.08365
1.5373,0.08259
1.5393,0.081625
1.5413,0.080778
1.5433,0.080073
1.5453,0.079521
1.5473,0.079089
1.5493,0.078809
1.5513,0.078679
1.5533,0.078697
1.5553,0.07886
1.5573,0.079142
1.5593,0.079556
1.5613,0.08006
1.5633,0.080675
1.5653,0.081347
1.5673,0.082095
1.5693,0.082848
1.5713,0.083634
1.5733,0.084387
1.5753,0.085148
1.5773,0.085827
1.5793,0.086432
1.5813,0.086921
1.5833,0.087286
1.5853,0.087511
1.5873,0.087561
1.5893,0.087424
1.5913,0.087092
1.5933,0.086559
1.5953,0.085803
1.5973,0.084818
1.5993,0.083617
1.6013,0.08221
1.6033,0.080568
1.6053,0.078702
1.6073,0.076634
1.6093,0.074446
1.6113,0.072036
1.6133,0.069476
1.6153,0.066806
1.6173,0.064085
1.6193,0.061252
1.6214,0.058426
1.6234,0.055481
1.6254,0.052649
1.6274,0.049806
1.6294,0.047071
1.6314,0.044462
1.6334,0.041973
1.6354,0.039651
1.6374,0.037451
1.6394,0.035438
1.6414,0.033643
1.6434,0.032086
1.6454,0.030889
1.6474,0.029798
1.6494,0.029002
1.6514,0.028439
1.6534,0.028117
1.6554,0.028035
1.6574,0.028182
1.6594,0.028554
1.6614,0.029077
1.6634,0.029814
1.6654,0.030723
1.6674,0.03168
1.6694,0.032797
1.6714,0.03397
1.6734,0.035296
1.6754,0.036598
1.6774,0.037961
1.6794,0.039289
1.6814,0.040595
1.6834,0.041762
1.6854,0.0429
1.6874,0.043962
1.6894,0.044895
1.6914,0.045768
1.6934,0.046521
1.6954,0.047136
1.6974,0.047664
1.6994,0.048055
1.7014,0.048339
1.7034,0.048529
1.7054,0.048618
1.7074,0.048628
1.7094,0.048579
1.7114,0.048468
1.7134,0.048334
1.7154,0.048194
1.7174,0.048052
1.7194,0.047936
1.7214,0.047856
1.7234,0.047838
1.7254,0.047902
1.7274,0.048047
1.7294,0.04829
1.7314,0.048646
1.7334,0.049112
1.7354,0.049699
1.7374,0.050423
1.7394,0.051293
1.7415,0.052259
1.7435,0.053306
1.7455,0.054453
1.7475,0.055721
1.7495,0.057107
1.7515,0.058547
1.7535,0.059949
1.7555,0.061433
1.7575,0.062926
1.7595,0.064403
1.7615,0.065801
1.7635,0.067197
1.7655,0.068496
1.7675,0.069727
1.7695,0.070835
1.7715,0.071807
1.7735,0.072655
1.7755,0.073342
1.7775,0.073854
1.7795,0.074216
1.7815,0.074392
1.7835,0.0744
1.7855,0.074239
1.7875,0.073896
1.7895,0.07341
1.7915,0.072779
1.7935,0.071982
1.7955,0.071079
1.7975,0.070084
1.7995,0.06897
1.8015,0.06781
1.8035,0.066594
1.8055,0.065377
1.8075,0.064149
1.8095,0.062911
1.8115,0.061718
1.8135,0.060571
1.8155,0.059497
1.8175,0.058552
1.8195,0.057656
1.8215,0.056875
1.8235,0.056211
1.8255,0.055691
1.8275,0.055334
1.8295,0.055103
1.8315,0.055041
1.8335,0.055122
1.8355,0.055369
1.8375,0.05574
1.8395,0.05627
1.8415,0.056923
1.8435,0.057697
1.8455,0.058579
1.8475,0.059507
1.8495,0.060567
1.8515,0.061698
1.8535,0.062887
1.8555,0.064142
1.8575,0.065412
1.8595,0.066707
1.8616,0.068066
1.8636,0.069405
1.8656,0.070783
1.8676,0.072128
1.8696,0.073481
1.8716,0.074813
1.8736,0.076098
1.8756,0.077385
1.8776,0.078682
1.8796,0.079948
1.8816,0.081196
1.8836,0.082431
1.8856,0.08364
1.8876,0.084847
1.8896,0.086067
1.8916,0.087267
1.8936,0.088462
1.8956,0.089652
1.8976,0.090852
1.8996,0.092059
1.9016,0.093222
1.9036,0.094429
1.9056,0.095631
1.9076,0.09685
1.9096,0.098033
1.9116,0.099166
1.9136,0.10029
1.9156,0.10137
1.9176,0.10237
1.9196,0.10336
1.9216,0.10425
1.9236,0.10507
1.9256,0.10581
1.9276,0.10646
1.9296,0.10698
1.9316,0.10735
1.9336,0.10756
1.9356,0.10766
1.9376,0.10758
1.9396,0.10737
1.9416,0.10698
1.9436,0.10638
1.9456,0.10561
1.9476,0.1047
1.9496,0.10362
1.9516,0.10237
1.9536,0.10101
1.9556,0.099463
1.9576,0.097819
1.9596,0.095992
1.9616,0.094079
1.9636,0.092122
1.9656,0.090077
1.9676,0.087991
1.9696,0.085878
1.9716,0.083742
1.9736,0.08166
1.9756,0.0796
1.9776,0.077565
1.9796,0.075667
1.9817,0.073863
1.9837,0.072156
1.9857,0.0706
1.9877,0.069151
1.9897,0.067904
1.9917,0.066803
1.9937,0.065906
1.9957,0.06522
1.9977,0.064699
1.9997,0.064376
2.0017,0.064226
2.0037,0.064263
2.0057,0.064471
2.0077,0.064859
2.0097,0.065379
2.0117,0.066035
2.0137,0.066842
2.0157,0.067765
2.0177,0.068772
2.0197,0.069872
2.0217,0.070996
2.0237,0.072168
2.0257,0.073358
2.0277,0.074533
2.0297,0.075661
2.0317,0.076735
2.0337,0.077783
2.0357,0.078766
2.0377,0.079646
2.0397,0.080407
2.0417,0.081056
2.0437,0.08157
2.0457,0.081965
2.0477,0.082214
2.0497,0.082316
2.0517,0.082277
2.0537,0.082097
2.0557,0.081772
2.0577,0.081302
2.0597,0.080726
2.0617,0.080018
2.0637,0.079212
2.0657,0.078269
2.0677,0.07727
2.0697,0.076205
2.0717,0.075107
2.0737,0.073931
2.0757,0.072736
2.0777,0.071499
2.0797,0.070293
2.0817,0.069075
2.0837,0.067911
2.0857,0.066769
2.0877,0.065714
2.0897,0.064746
2.0917,0.063836
2.0937,0.063015
2.0957,0.062288
2.0977,0.061695
2.0997,0.061197
2.1018,0.060837
2.1038,0.060597
2.1058,0.060497
2.1078,0.060525
2.1098,0.060679
2.1118,0.060973
2.1138,0.061386
2.1158,0.061927
2.1178,0.062608
2.1198,0.063419
2.1218,0.064308
2.1238,0.065298
2.1258,0.066384
2.1278,0.067584
2.1298,0.068848
2.1318,0.070216
2.1338,0.07161
2.1358,0.073073
2.1378,0.074552
2.1398,0.07604
2.1418,0.077552
2.1438,0.079109
2.1458,0.080637
2.1478,0.082147
2.1498,0.083593
2.1518,0.085024
2.1538,0.086417
2.1558,0.087722
2.1578,0.088935
2.1598,0.090097
2.1618,0.091167
2.1638,0.092113
2.1658,0.092944
2.1678,0.093682
2.1698,0.094302
2.1718,0.094796
2.1738,0.095183
2.1758,0.095412
2.1778,0.095519
2.1798,0.095501
2.1818,0.09535
2.1838,0.09508
2.1858,0.094675
2.1878,0.094158
2.1898,0.093545
2.1918,0.092835
2.1938,0.09206
2.1958,0.09118
2.1978,0.09022
2.1998,0.089215
2.2018,0.088168
2.2038,0.087098
2.2058,0.086021
2.2078,0.08492
2.2098,0.083853
2.2118,0.082834
2.2138,0.081867
2.2158,0.080951
2.2178,0.080105
2.2198,0.079377
2.2219,0.078728
2.2239,0.078193
2.2259,0.077797
2.2279,0.077537
2.2299,0.077423
2.2319,0.077454
2.2339,0.07763
2.2359,0.077966
2.2379,0.07845
2.2399,0.079094
2.2419,0.07986
2.2439,0.080762
2.2459,0.081803
2.2479,0.082925
2.2499,0.08416
2.2519,0.0855
2.2539,0.0869
2.2559,0.088331
2.2579,0.089814
2.2599,0.091306
2.2619,0.092752
2.2639,0.094182
2.2659,0.095585
2.2679,0.096951
2.2699,0.098176
2.2719,0.099276
2.2739,0.10027
2.2759,0.10111
2.2779,0.10176
2.2799,0.10226
2.2819,0.10259
2.2839,0.10271
2.2859,0.10265
2.2879,0.10238
2.2899,0.10191
2.2919,0.10127
2.2939,0.10043
2.2959,0.099376
2.2979,0.098174
2.2999,0.096772
2.3019,0.095223
2.3039,0.093547
2.3059,0.091811
2.3079,0.089947
2.3099,0.088022
2.3119,0.086058
2.3139,0.084047
2.3159,0.08208
2.3179,0.080097
2.3199,0.078167
2.3219,0.076334
2.3239,0.074607
2.3259,0.072973
2.3279,0.071437
2.3299,0.070075
2.3319,0.06884
2.3339,0.067791
2.3359,0.066907
2.3379,0.066212
2.3399,0.065692
2.342,0.065357
2.344,0.06519
2.346,0.065181
2.348,0.06532
2.35,0.065597
2.352,0.065992
2.354,0.06652
2.356,0.067124
2.358,0.067805
2.36,0.068523
2.362,0.069278
2.364,0.070053
2.366,0.070788
2.368,0.071469
2.37,0.072108
2.372,0.072674
2.374,0.073138
2.376,0.073479
2.378,0.0737
2.38,0.073786
2.382,0.073736
2.384,0.073543
2.386,0.07321
2.388,0.072726
2.39,0.072091
2.392,0.071338
2.394,0.070484
2.396,0.069479
2.398,0.06843
2.4,0.067315


==> CSV/N18H.csv <==
X,Y
0,0.093612
0.0020017,0.094092
0.0040033,0.094335
0.006005,0.09438
0.0080067,0.09422
0.010008,0.093868
0.01201,0.093313
0.014012,0.092611
0.016013,0.091714
0.018015,0.090691
0.020017,0.089529
0.022018,0.088296
0.02402,0.086959
0.026022,0.085571
0.028023,0.08416
0.030025,0.082749
0.032027,0.081299
0.034028,0.079953
0.03603,0.078671
0.038032,0.077482
0.040033,0.076402
0.042035,0.075436
0.044037,0.074622
0.046038,0.073975
0.04804,0.073478
0.050042,0.073183
0.052043,0.073074
0.054045,0.073158
0.056047,0.073434
0.058048,0.073918
0.06005,0.074555
0.062052,0.075366
0.064053,0.076349
0.066055,0.077462
0.068057,0.078702
0.070058,0.080048
0.07206,0.081499
0.074062,0.083059
0.076063,0.084616
0.078065,0.08624
0.080067,0.087856
0.082068,0.089454
0.08407,0.091028
0.086072,0.092564
0.088073,0.094013
0.090075,0.095366
0.092077,0.096643
0.094078,0.097804
0.09608,0.098827
0.098082,0.099698
0.10008,0.10046
0.10209,0.1011
0.10409,0.1016
0.10609,0.10194
0.10809,0.10215
0.11009,0.10224
0.11209,0.10221
0.1141,0.10207
0.1161,0.10183
0.1181,0.10151
0.1201,0.1011
0.1221,0.10064
0.1241,0.10015
0.12611,0.099582
0.12811,0.099045
0.13011,0.09849
0.13211,0.097928
0.13411,0.097389
0.13611,0.096833
0.13812,0.096335
0.14012,0.095873
0.14212,0.095448
0.14412,0.095072
0.14612,0.094721
0.14812,0.09442
0.15013,0.094155
0.15213,0.093928
0.15413,0.093711
0.15613,0.093517
0.15813,0.093347
0.16013,0.093164
0.16214,0.092987
0.16414,0.092794
0.16614,0.092582
0.16814,0.092309
0.17014,0.091992
0.17214,0.091639
0.17415,0.091213
0.17615,0.090733
0.17815,0.090175
0.18015,0.08953
0.18215,0.088832
0.18415,0.088056
0.18616,0.087201
0.18816,0.086283
0.19016,0.085294
0.19216,0.084261
0.19416,0.083195
0.19616,0.08205
0.19817,0.080882
0.20017,0.07974
0.20217,0.078582
0.20417,0.077452
0.20617,0.076341
0.20817,0.075257
0.21018,0.074232
0.21218,0.07327
0.21418,0.072404
0.21618,0.071622
0.21818,0.070945
0.22018,0.070404
0.22219,0.069948
0.22419,0.069619
0.22619,0.069421
0.22819,0.069343
0.23019,0.0694
0.23219,0.069576
0.2342,0.069875
0.2362,0.070298
0.2382,0.070804
0.2402,0.071424
0.2422,0.072133
0.2442,0.072924
0.24621,0.07381
0.24821,0.074723
0.25021,0.075695
0.25221,0.076694
0.25421,0.077713
0.25621,0.078726
0.25822,0.07975
0.26022,0.080754
0.26222,0.081752
0.26422,0.08274
0.26622,0.083654
0.26822,0.084522
0.27023,0.085366
0.27223,0.086169
0.27423,0.086921
0.27623,0.087633
0.27823,0.088292
0.28023,0.088906
0.28224,0.089479
0.28424,0.090032
0.28624,0.090567
0.28824,0.09107
0.29024,0.091573
0.29224,0.092053
0.29425,0.09256
0.29625,0.093031
0.29825,0.093532
0.30025,0.09406
0.30225,0.094581
0.30425,0.095133
0.30626,0.095687
0.30826,0.096257
0.31026,0.096826
0.31226,0.097431
0.31426,0.097993
0.31626,0.098542
0.31827,0.099058
0.32027,0.099523
0.32227,0.09997
0.32427,0.10032
0.32627,0.1006
0.32827,0.10078
0.33028,0.10085
0.33228,0.10077
0.33428,0.10054
0.33628,0.10017
0.33828,0.099576
0.34028,0.098848
0.34229,0.097887
0.34429,0.09671
0.34629,0.095318
0.34829,0.0937
0.35029,0.091876
0.35229,0.089831
0.3543,0.087588
0.3563,0.085118
0.3583,0.082493
0.3603,0.079642
0.3623,0.076683
0.3643,0.073558
0.36631,0.070365
0.36831,0.067069
0.37031,0.063716
0.37231,0.06034
0.37431,0.056983
0.37631,0.053684
0.37832,0.050483
0.38032,0.047377
0.38232,0.044425
0.38432,0.041724
0.38632,0.039161
0.38832,0.036864
0.39033,0.034908
0.39233,0.03323
0.39433,0.03179
0.39633,0.030777
0.39833,0.03015
0.40033,0.029838
0.40234,0.029937
0.40434,0.030441
0.40634,0.031272
0.40834,0.032557
0.41034,0.034168
0.41234,0.036032
0.41435,0.038245
0.41635,0.040829
0.41835,0.043651
0.42035,0.046671
0.42235,0.049936
0.42435,0.053301
0.42636,0.056825
0.42836,0.060403
0.43036,0.064022
0.43236,0.067639
0.43436,0.071171
0.43636,0.074647
0.43837,0.077977
0.44037,0.08108
0.44237,0.084036
0.44437,0.086711
0.44637,0.089128
0.44837,0.091216
0.45038,0.092989
0.45238,0.094435
0.45438,0.095524
0.45638,0.096241
0.45838,0.096602
0.46038,0.096599
0.46239,0.09624
0.46439,0.095544
0.46639,0.094519
0.46839,0.09319
0.47039,0.091607
0.47239,0.089755
0.4744,0.087714
0.4764,0.085471
0.4784,0.083112
0.4804,0.080603
0.4824,0.078091
0.4844,0.075523
0.48641,0.072956
0.48841,0.070503
0.49041,0.068103
0.49241,0.065835
0.49441,0.063749
0.49641,0.061864
0.49842,0.06017
0.50042,0.058766
0.50242,0.057612
0.50442,0.056738
0.50642,0.056155
0.50842,0.055886
0.51043,0.055924
0.51243,0.056268
0.51443,0.056899
0.51643,0.057831
0.51843,0.059021
0.52043,0.060459
0.52244,0.062156
0.52444,0.064029
0.52644,0.066107
0.52844,0.068335
0.53044,0.070681
0.53244,0.073091
0.53445,0.075606
0.53645,0.078136
0.53845,0.080634
0.54045,0.083162
0.54245,0.085572
0.54445,0.087919
0.54646,0.090142
0.54846,0.092249
0.55046,0.09419
0.55246,0.095971
0.55446,0.09759
0.55646,0.098981
0.55847,0.10018
0.56047,0.1012
0.56247,0.10202
0.56447,0.10263
0.56647,0.10305
0.56847,0.10329
0.57048,0.10336
0.57248,0.10327
0.57448,0.10303
0.57648,0.10266
0.57848,0.10217
0.58048,0.10158
0.58249,0.10089
0.58449,0.10014
0.58649,0.099301
0.58849,0.098481
0.59049,0.097598
0.59249,0.096661
0.5945,0.095714
0.5965,0.094767
0.5985,0.0938
0.6005,0.092825
0.6025,0.091843
0.6045,0.090845
0.60651,0.089832
0.60851,0.088793
0.61051,0.087733
0.61251,0.086609
0.61451,0.085434
0.61651,0.084204
0.61852,0.082904
0.62052,0.081462
0.62252,0.079969
0.62452,0.078375
0.62652,0.076655
0.62852,0.074793
0.63053,0.072797
0.63253,0.070703
0.63453,0.068463
0.63653,0.066079
0.63853,0.063571
0.64053,0.06097
0.64254,0.058228
0.64454,0.055416
0.64654,0.052522
0.64854,0.049575
0.65054,0.046588
0.65254,0.043612
0.65455,0.040629
0.65655,0.037665
0.65855,0.034867
0.66055,0.032051
0.66255,0.029451
0.66455,0.026988
0.66656,0.024628
0.66856,0.022624
0.67056,0.020832
0.67256,0.019183
0.67456,0.017901
0.67656,0.016896
0.67857,0.016308
0.68057,0.015973
0.68257,0.015953
0.68457,0.016242
0.68657,0.016837
0.68857,0.017813
0.69058,0.01908
0.69258,0.020782
0.69458,0.022632
0.69658,0.024753
0.69858,0.027276
0.70058,0.029838
0.70259,0.03276
0.70459,0.035738
0.70659,0.038864
0.70859,0.042176
0.71059,0.045468
0.71259,0.048888
0.7146,0.052263
0.7166,0.055652
0.7186,0.058982
0.7206,0.062246
0.7226,0.065379
0.7246,0.068449
0.72661,0.071335
0.72861,0.074086
0.73061,0.076668
0.73261,0.079039
0.73461,0.08123
0.73661,0.083284
0.73862,0.085075
0.74062,0.086696
0.74262,0.088135
0.74462,0.089375
0.74662,0.090463
0.74862,0.091368
0.75063,0.092126
0.75263,0.092747
0.75463,0.093229
0.75663,0.093599
0.75863,0.093893
0.76063,0.094088
0.76264,0.094197
0.76464,0.094252
0.76664,0.094254
0.76864,0.09421
0.77064,0.094137
0.77264,0.09403
0.77465,0.093889
0.77665,0.093725
0.77865,0.093534
0.78065,0.093331
0.78265,0.093098
0.78465,0.092844
0.78666,0.092562
0.78866,0.092225
0.79066,0.091841
0.79266,0.091418
0.79466,0.090937
0.79666,0.090414
0.79867,0.089808
0.80067,0.089161
0.80267,0.088428
0.80467,0.087643
0.80667,0.086776
0.80867,0.085855
0.81068,0.084866
0.81268,0.083849
0.81468,0.082787
0.81668,0.081651
0.81868,0.080512
0.82068,0.079386
0.82269,0.078262
0.82469,0.07716
0.82669,0.076073
0.82869,0.075036
0.83069,0.074079
0.83269,0.073181
0.8347,0.072405
0.8367,0.071729
0.8387,0.07117
0.8407,0.070766
0.8427,0.070503
0.8447,0.070363
0.84671,0.070373
0.84871,0.070534
0.85071,0.070821
0.85271,0.071263
0.85471,0.071842
0.85671,0.072543
0.85872,0.073346
0.86072,0.074252
0.86272,0.075227
0.86472,0.076266
0.86672,0.077316
0.86872,0.078376
0.87073,0.079422
0.87273,0.080424
0.87473,0.081363
0.87673,0.082273
0.87873,0.083037
0.88073,0.083669
0.88274,0.084162
0.88474,0.084481
0.88674,0.084647
0.88874,0.084626
0.89074,0.084427
0.89274,0.08404
0.89475,0.083462
0.89675,0.082706
0.89875,0.08173
0.90075,0.08061
0.90275,0.07936
0.90475,0.077982
0.90676,0.076468
0.90876,0.074867
0.91076,0.073185
0.91276,0.071491
0.91476,0.069802
0.91676,0.068105
0.91877,0.066454
0.92077,0.064864
0.92277,0.063395
0.92477,0.062052
0.92677,0.060844
0.92877,0.059787
0.93078,0.058938
0.93278,0.058275
0.93478,0.057827
0.93678,0.057577
0.93878,0.057554
0.94078,0.057751
0.94279,0.058143
0.94479,0.058752
0.94679,0.05953
0.94879,0.060496
0.95079,0.061631
0.95279,0.062879
0.9548,0.064237
0.9568,0.065692
0.9588,0.067217
0.9608,0.068766
0.9628,0.070312
0.9648,0.071803
0.96681,0.073279
0.96881,0.074687
0.97081,0.075995
0.97281,0.077185
0.97481,0.078218
0.97681,0.079099
0.97882,0.079822
0.98082,0.080366
0.98282,0.080737
0.98482,0.080915
0.98682,0.080921
0.98882,0.080758
0.99083,0.080413
0.99283,0.079909
0.99483,0.079269
0.99683,0.078489
0.99883,0.077598
1.0008,0.076601
1.0028,0.075532
1.0048,0.074394
1.0068,0.073213
1.0088,0.072032
1.0108,0.070848
1.0128,0.069701
1.0148,0.068576
1.0168,0.067475
1.0188,0.066441
1.0209,0.065458
1.0229,0.064573
1.0249,0.063766
1.0269,0.06302
1.0289,0.062368
1.0309,0.061767
1.0329,0.061226
1.0349,0.060729
1.0369,0.060275
1.0389,0.05985
1.0409,0.05944
1.0429,0.059024
1.0449,0.058581
1.0469,0.058115
1.0489,0.057584
1.0509,0.056975
1.0529,0.056325
1.0549,0.055563
1.0569,0.054712
1.0589,0.053724
1.0609,0.052664
1.0629,0.051494
1.0649,0.050202
1.0669,0.048835
1.0689,0.047312
1.0709,0.045742
1.0729,0.044105
1.0749,0.042477
1.0769,0.040723
1.0789,0.038993
1.0809,0.03727
1.0829,0.035631
1.0849,0.034042
1.0869,0.032499
1.0889,0.031037
1.0909,0.029758
1.0929,0.02872
1.0949,0.027746
1.0969,0.026988
1.0989,0.026423
1.1009,0.026087
1.1029,0.026015
1.1049,0.026206
1.1069,0.026656
1.1089,0.027375
1.1109,0.028303
1.1129,0.029348
1.1149,0.030664
1.1169,0.032212
1.1189,0.033977
1.1209,0.035817
1.1229,0.037759
1.1249,0.039909
1.1269,0.042097
1.1289,0.044257
1.1309,0.04649
1.1329,0.048711
1.1349,0.050825
1.1369,0.052888
1.1389,0.054839
1.141,0.05665
1.143,0.058298
1.145,0.059765
1.147,0.061056
1.149,0.062121
1.151,0.062959
1.153,0.063583
1.155,0.063982
1.157,0.064162
1.159,0.064128
1.161,0.063904
1.163,0.06348
1.165,0.062904
1.167,0.06219
1.169,0.061342
1.171,0.060399
1.173,0.059407
1.175,0.058392
1.177,0.057362
1.179,0.056384
1.181,0.055459
1.183,0.054639
1.185,0.053902
1.187,0.05334
1.189,0.05296
1.191,0.05277
1.193,0.052785
1.195,0.053008
1.197,0.053479
1.199,0.054202
1.201,0.055162
1.203,0.056343
1.205,0.057763
1.207,0.05939
1.209,0.061245
1.211,0.063266
1.213,0.065444
1.215,0.067796
1.217,0.07025
1.219,0.072737
1.221,0.075323
1.223,0.077909
1.225,0.080448
1.227,0.082981
1.229,0.085382
1.231,0.087697
1.233,0.089831
1.235,0.091799
1.237,0.093553
1.239,0.0951
1.241,0.096371
1.243,0.097401
1.245,0.098115
1.247,0.098538
1.249,0.098668
1.251,0.098499
1.253,0.098031
1.255,0.09728
1.257,0.096221
1.259,0.094914
1.2611,0.093354
1.2631,0.091582
1.2651,0.089593
1.2671,0.087459
1.2691,0.085154
1.2711,0.082776
1.2731,0.080264
1.2751,0.077763
1.2771,0.07523
1.2791,0.072712
1.2811,0.070308
1.2831,0.067956
1.2851,0.065738
1.2871,0.063703
1.2891,0.061845
1.2911,0.060189
1.2931,0.058807
1.2951,0.057672
1.2971,0.056803
1.2991,0.056231
1.3011,0.055968
1.3031,0.056015
1.3051,0.056374
1.3071,0.057019
1.3091,0.057998
1.3111,0.059252
1.3131,0.060811
1.3151,0.06262
1.3171,0.06466
1.3191,0.066957
1.3211,0.069434
1.3231,0.072053
1.3251,0.07485
1.3271,0.077746
1.3291,0.080694
1.3311,0.083721
1.3331,0.086738
1.3351,0.089717
1.3371,0.092674
1.3391,0.09552
1.3411,0.098257
1.3431,0.10081
1.3451,0.10322
1.3471,0.10542
1.3491,0.10743
1.3511,0.10916
1.3531,0.11061
1.3551,0.11186
1.3571,0.11283
1.3591,0.11349
1.3611,0.11391
1.3631,0.11403
1.3651,0.11388
1.3671,0.11348
1.3691,0.11287
1.3711,0.11198
1.3731,0.11093
1.3751,0.10972
1.3771,0.10831
1.3791,0.10685
1.3812,0.10521
1.3832,0.10355
1.3852,0.10187
1.3872,0.10017
1.3892,0.098515
1.3912,0.0969
1.3932,0.095372
1.3952,0.093979
1.3972,0.092707
1.3992,0.091594
1.4012,0.090664
1.4032,0.08992
1.4052,0.089396
1.4072,0.089095
1.4092,0.088999
1.4112,0.089129
1.4132,0.089459
1.4152,0.090011
1.4172,0.090773
1.4192,0.091713
1.4212,0.092821
1.4232,0.094084
1.4252,0.095458
1.4272,0.096943
1.4292,0.09849
1.4312,0.10006
1.4332,0.10167
1.4352,0.10324
1.4372,0.10479
1.4392,0.10621
1.4412,0.10759
1.4432,0.1088
1.4452,0.10984
1.4472,0.1107
1.4492,0.11144
1.4512,0.11188
1.4532,0.11215
1.4552,0.11217
1.4572,0.11194
1.4592,0.11152
1.4612,0.11082
1.4632,0.10994
1.4652,0.10885
1.4672,0.10756
1.4692,0.10605
1.4712,0.10446
1.4732,0.1027
1.4752,0.10086
1.4772,0.098962
1.4792,0.097013
1.4812,0.09505
1.4832,0.093093
1.4852,0.091213
1.4872,0.089412
1.4892,0.087733
1.4912,0.086168
1.4932,0.084762
1.4952,0.083564
1.4972,0.082557
1.4992,0.081721
1.5013,0.081123
1.5033,0.080772
1.5053,0.080639
1.5073,0.080739
1.5093,0.081049
1.5113,0.081595
1.5133,0.082352
1.5153,0.083267
1.5173,0.084323
1.5193,0.085532
1.5213,0.086864
1.5233,0.088275
1.5253,0.089726
1.5273,0.091236
1.5293,0.09275
1.5313,0.094221
1.5333,0.095654
1.5353,0.097008
1.5373,0.098255
1.5393,0.099328
1.5413,0.10032
1.5433,0.10115
1.5453,0.1018
1.5473,0.10225
1.5493,0.10253
1.5513,0.10262
1.5533,0.10252
1.5553,0.10224
1.5573,0.1018
1.5593,0.10119
1.5613,0.10042
1.5633,0.099536
1.5653,0.098587
1.5673,0.097541
1.5693,0.096399
1.5713,0.095251
1.5733,0.094095
1.5753,0.092942
1.5773,0.09184
1.5793,0.090795
1.5813,0.089834
1.5833,0.088991
1.5853,0.088253
1.5873,0.087654
1.5893,0.087185
1.5913,0.086885
1.5933,0.086723
1.5953,0.086726
1.5973,0.086891
1.5993,0.087186
1.6013,0.087636
1.6033,0.088199
1.6053,0.088862
1.6073,0.089616
1.6093,0.090465
1.6113,0.091337
1.6133,0.092249
1.6153,0.093139
1.6173,0.094033
1.6193,0.094859
1.6214,0.095619
1.6234,0.09627
1.6254,0.096809
1.6274,0.097225
1.6294,0.09748
1.6314,0.09756
1.6334,0.097457
1.6354,0.09716
1.6374,0.096668
1.6394,0.095986
1.6414,0.095114
1.6434,0.094058
1.6454,0.09282
1.6474,0.091423
1.6494,0.089875
1.6514,0.088221
1.6534,0.086442
1.6554,0.084564
1.6574,0.082681
1.6594,0.0807
1.6614,0.078762
1.6634,0.076847
1.6654,0.074967
1.6674,0.073169
1.6694,0.0715
1.6714,0.069975
1.6734,0.068597
1.6754,0.067383
1.6774,0.066365
1.6794,0.065572
1.6814,0.065003
1.6834,0.064676
1.6854,0.064598
1.6874,0.064759
1.6894,0.065169
1.6914,0.06582
1.6934,0.066717
1.6954,0.067811
1.6974,0.069122
1.6994,0.070627
1.7014,0.072279
1.7034,0.074099
1.7054,0.076041
1.7074,0.078083
1.7094,0.080159
1.7114,0.082334
1.7134,0.084471
1.7154,0.086627
1.7174,0.088725
1.7194,0.090764
1.7214,0.092708
1.7234,0.09452
1.7254,0.096207
1.7274,0.097734
1.7294,0.099046
1.7314,0.10018
1.7334,0.1011
1.7354,0.10182
1.7374,0.10229
1.7394,0.10254
1.7415,0.10255
1.7435,0.10233
1.7455,0.10189
1.7475,0.10122
1.7495,0.10032
1.7515,0.099234
1.7535,0.098001
1.7555,0.096559
1.7575,0.094976
1.7595,0.093241
1.7615,0.091412
1.7635,0.089485
1.7655,0.087508
1.7675,0.085462
1.7695,0.083413
1.7715,0.081312
1.7735,0.079292
1.7755,0.077301
1.7775,0.075358
1.7795,0.073485
1.7815,0.071731
1.7835,0.070121
1.7855,0.068614
1.7875,0.067247
1.7895,0.066034
1.7915,0.064986
1.7935,0.06413
1.7955,0.063449
1.7975,0.062963
1.7995,0.062655
1.8015,0.062542
1.8035,0.062606
1.8055,0.062836
1.8075,0.063265
1.8095,0.063861
1.8115,0.0646
1.8135,0.065494
1.8155,0.066548
1.8175,0.067703
1.8195,0.068985
1.8215,0.07036
1.8235,0.071782
1.8255,0.073297
1.8275,0.074874
1.8295,0.076474
1.8315,0.078091
1.8335,0.079679
1.8355,0.081263
1.8375,0.082876
1.8395,0.084373
1.8415,0.085839
1.8435,0.087238
1.8455,0.088543
1.8475,0.089757
1.8495,0.090879
1.8515,0.091884
1.8535,0.092781
1.8555,0.093544
1.8575,0.094201
1.8595,0.094728
1.8616,0.09513
1.8636,0.095401
1.8656,0.095564
1.8676,0.095602
1.8696,0.095525
1.8716,0.095334
1.8736,0.095059
1.8756,0.094674
1.8776,0.094214
1.8796,0.093679
1.8816,0.093075
1.8836,0.092441
1.8856,0.091731
1.8876,0.090991
1.8896,0.090235
1.8916,0.089445
1.8936,0.088654
1.8956,0.087864
1.8976,0.087071
1.8996,0.086295
1.9016,0.085527
1.9036,0.084771
1.9056,0.084061
1.9076,0.083379
1.9096,0.082716
1.9116,0.082048
1.9136,0.081405
1.9156,0.08082
1.9176,0.080259
1.9196,0.079712
1.9216,0.079183
1.9236,0.078669
1.9256,0.078175
1.9276,0.077678
1.9296,0.077182
1.9316,0.076676
1.9336,0.076179
1.9356,0.075658
1.9376,0.075141
1.9396,0.074612
1.9416,0.074073
1.9436,0.073505
1.9456,0.072941
1.9476,0.072385
1.9496,0.07181
1.9516,0.071239
1.9536,0.070693
1.9556,0.070144
1.9576,0.069603
1.9596,0.069087
1.9616,0.068617
1.9636,0.068166
1.9656,0.067774
1.9676,0.067445
1.9696,0.067181
1.9716,0.066989
1.9736,0.066877
1.9756,0.066857
1.9776,0.066931
1.9796,0.067112
1.9817,0.067386
1.9837,0.067775
1.9857,0.068276
1.9877,0.068897
1.9897,0.069612
1.9917,0.070446
1.9937,0.07135
1.9957,0.072377
1.9977,0.073483
1.9997,0.074691
2.0017,0.075962
2.0037,0.077289
2.0057,0.078646
2.0077,0.080038
2.0097,0.081455
2.0117,0.08292
2.0137,0.084321
2.0157,0.085705
2.0177,0.087053
2.0197,0.088343
2.0217,0.089546
2.0237,0.090691
2.0257,0.091725
2.0277,0.092661
2.0297,0.09345
2.0317,0.094139
2.0337,0.094676
2.0357,0.095088
2.0377,0.095335
2.0397,0.095446
2.0417,0.095406
2.0437,0.09523
2.0457,0.094907
2.0477,0.094449
2.0497,0.093863
2.0517,0.093146
2.0537,0.092348
2.0557,0.091424
2.0577,0.090438
2.0597,0.089354
2.0617,0.088244
2.0637,0.087066
2.0657,0.085874
2.0677,0.084653
2.0697,0.083458
2.0717,0.082272
2.0737,0.081075
2.0757,0.079968
2.0777,0.078919
2.0797,0.077942
2.0817,0.077023
2.0837,0.076204
2.0857,0.075461
2.0877,0.074819
2.0897,0.074288
2.0917,0.073867
2.0937,0.073524
2.0957,0.073316
2.0977,0.073198
2.0997,0.073188
2.1018,0.073278
2.1038,0.073448
2.1058,0.07372
2.1078,0.074051
2.1098,0.074437
2.1118,0.074885
2.1138,0.075372
2.1158,0.075892
2.1178,0.076437
2.1198,0.076985
2.1218,0.077539
2.1238,0.078082
2.1258,0.078576
2.1278,0.079053
2.1298,0.079504
2.1318,0.079886
2.1338,0.080221
2.1358,0.080484
2.1378,0.080687
2.1398,0.080808
2.1418,0.080851
2.1438,0.080819
2.1458,0.080711
2.1478,0.08051
2.1498,0.08024
2.1518,0.079882
2.1538,0.079454
2.1558,0.078945
2.1578,0.078378
2.1598,0.077743
2.1618,0.077046
2.1638,0.07631
2.1658,0.075507
2.1678,0.074671
2.1698,0.073819
2.1718,0.072913
2.1738,0.072028
2.1758,0.071123
2.1778,0.070259
2.1798,0.069363
2.1818,0.068503
2.1838,0.067645
2.1858,0.066836
2.1878,0.066064
2.1898,0.065314
2.1918,0.06465
2.1938,0.06404
2.1958,0.063486
2.1978,0.063003
2.1998,0.0626
2.2018,0.062266
2.2038,0.062008
2.2058,0.061826
2.2078,0.061738
2.2098,0.06173
2.2118,0.06181
2.2138,0.061986
2.2158,0.062241
2.2178,0.062589
2.2198,0.063015
2.2219,0.063541
2.2239,0.064152
2.2259,0.064837
2.2279,0.065626
2.2299,0.06649
2.2319,0.06743
2.2339,0.06844
2.2359,0.069523
2.2379,0.070659
2.2399,0.071841
2.2419,0.073089
2.2439,0.074405
2.2459,0.075748
2.2479,0.077134
2.2499,0.078523
2.2519,0.07993
2.2539,0.081346
2.2559,0.082823
2.2579,0.084224
2.2599,0.085621
2.2619,0.08699
2.2639,0.088326
2.2659,0.089593
2.2679,0.090815
2.2699,0.091969
2.2719,0.093025
2.2739,0.094016
2.2759,0.094883
2.2779,0.095644
2.2799,0.096276
2.2819,0.096786
2.2839,0.097169
2.2859,0.097405
2.2879,0.097476
2.2899,0.097403
2.2919,0.097158
2.2939,0.096754
2.2959,0.096202
2.2979,0.095488
2.2999,0.094612
2.3019,0.093585
2.3039,0.092449
2.3059,0.09113
2.3079,0.089705
2.3099,0.088182
2.3119,0.086538
2.3139,0.084797
2.3159,0.083017
2.3179,0.081123
2.3199,0.079246
2.3219,0.077345
2.3239,0.075432
2.3259,0.073518
2.3279,0.071678
2.3299,0.069907
2.3319,0.068204
2.3339,0.066608
2.3359,0.065107
2.3379,0.063774
2.3399,0.062596
2.342,0.061586
2.344,0.060744
2.346,0.060095
2.348,0.059666
2.35,0.059439
2.352,0.059426
2.354,0.059624
2.356,0.060039
2.358,0.060659
2.36,0.061505
2.362,0.062525
2.364,0.063722
2.366,0.065072
2.368,0.066611
2.37,0.068256
2.372,0.070019
2.374,0.071843
2.376,0.073766
2.378,0.075719
2.38,0.077692
2.382,0.079631
2.384,0.081545
2.386,0.08343
2.388,0.08519
2.39,0.086878
2.392,0.088414
2.394,0.089801
2.396,0.091038
2.398,0.092087
2.4,0.092955


==> CSV/N24H.csv <==
X,Y
0,0.096012
0.0020017,0.095757
0.0040033,0.095581
0.006005,0.095476
0.0080067,0.095449
0.010008,0.095486
0.01201,0.095584
0.014012,0.095737
0.016013,0.095924
0.018015,0.096148
0.020017,0.096405
0.022018,0.096655
0.02402,0.09689
0.026022,0.097124
0.028023,0.09735
0.030025,0.097548
0.032027,0.097708
0.034028,0.097819
0.03603,0.097867
0.038032,0.097855
0.040033,0.09778
0.042035,0.097615
0.044037,0.097382
0.046038,0.097069
0.04804,0.096699
0.050042,0.096221
0.052043,0.095655
0.054045,0.095014
0.056047,0.094285
0.058048,0.093522
0.06005,0.092688
0.062052,0.091819
0.064053,0.090898
0.066055,0.089918
0.068057,0.088959
0.070058,0.087946
0.07206,0.086902
0.074062,0.085864
0.076063,0.08487
0.078065,0.083899
0.080067,0.082922
0.082068,0.081999
0.08407,0.081082
0.086072,0.080212
0.088073,0.079396
0.090075,0.078614
0.092077,0.077909
0.094078,0.077247
0.09608,0.076634
0.098082,0.076059
0.10008,0.075525
0.10209,0.075059
0.10409,0.074622
0.10609,0.074226
0.10809,0.073869
0.11009,0.073518
0.11209,0.073195
0.1141,0.07289
0.1161,0.072587
0.1181,0.072299
0.1201,0.07201
0.1221,0.071715
0.1241,0.071438
0.12611,0.071134
0.12811,0.070826
0.13011,0.070516
0.13211,0.070222
0.13411,0.069914
0.13611,0.069588
0.13812,0.069292
0.14012,0.069005
0.14212,0.068739
0.14412,0.068496
0.14612,0.068291
0.14812,0.068116
0.15013,0.067988
0.15213,0.067928
0.15413,0.06793
0.15613,0.068004
0.15813,0.068175
0.16013,0.068419
0.16214,0.068769
0.16414,0.069215
0.16614,0.069768
0.16814,0.070441
0.17014,0.071238
0.17214,0.072142
0.17415,0.073147
0.17615,0.074247
0.17815,0.075461
0.18015,0.076801
0.18215,0.078218
0.18415,0.079739
0.18616,0.081341
0.18816,0.083007
0.19016,0.084724
0.19216,0.086471
0.19416,0.088323
0.19616,0.090128
0.19817,0.091961
0.20017,0.093782
0.20217,0.095599
0.20417,0.097341
0.20617,0.099075
0.20817,0.10072
0.21018,0.10233
0.21218,0.10384
0.21418,0.10523
0.21618,0.10653
0.21818,0.10776
0.22018,0.10885
0.22219,0.10981
0.22419,0.1106
0.22619,0.11132
0.22819,0.11195
0.23019,0.11244
0.23219,0.11282
0.2342,0.11306
0.2362,0.1132
0.2382,0.11323
0.2402,0.11317
0.2422,0.11301
0.2442,0.11277
0.24621,0.11242
0.24821,0.11206
0.25021,0.11158
0.25221,0.11111
0.25421,0.1106
0.25621,0.11007
0.25822,0.10955
0.26022,0.10899
0.26222,0.10838
0.26422,0.10783
0.26622,0.10723
0.26822,0.10663
0.27023,0.10606
0.27223,0.10553
0.27423,0.10499
0.27623,0.1045
0.27823,0.104
0.28023,0.10352
0.28224,0.10304
0.28424,0.10259
0.28624,0.10218
0.28824,0.10175
0.29024,0.10135
0.29224,0.10094
0.29425,0.10055
0.29625,0.10019
0.29825,0.099845
0.30025,0.099517
0.30225,0.099191
0.30425,0.098891
0.30626,0.098603
0.30826,0.098324
0.31026,0.098065
0.31226,0.09785
0.31426,0.097665
0.31626,0.097517
0.31827,0.097412
0.32027,0.097347
0.32227,0.097336
0.32427,0.097373
0.32627,0.097469
0.32827,0.097625
0.33028,0.097844
0.33228,0.098136
0.33428,0.098501
0.33628,0.098928
0.33828,0.099404
0.34028,0.099944
0.34229,0.10054
0.34429,0.10123
0.34629,0.10195
0.34829,0.10269
0.35029,0.10348
0.35229,0.10429
0.3543,0.10507
0.3563,0.10588
0.3583,0.10669
0.3603,0.10749
0.3623,0.1082
0.3643,0.1089
0.36631,0.10948
0.36831,0.10996
0.37031,0.11037
0.37231,0.11062
0.37431,0.11076
0.37631,0.11076
0.37832,0.11061
0.38032,0.11031
0.38232,0.10982
0.38432,0.10916
0.38632,0.10824
0.38832,0.10717
0.39033,0.10588
0.39233,0.10445
0.39433,0.1028
0.39633,0.10095
0.39833,0.09896
0.40033,0.096792
0.40234,0.094455
0.40434,0.092012
0.40634,0.089446
0.40834,0.086748
0.41034,0.084021
0.41234,0.081207
0.41435,0.07834
0.41635,0.075483
0.41835,0.07267
0.42035,0.069846
0.42235,0.067096
0.42435,0.064465
0.42636,0.061884
0.42836,0.059521
0.43036,0.057247
0.43236,0.055152
0.43436,0.053252
0.43636,0.051573
0.43837,0.050136
0.44037,0.048927
0.44237,0.047962
0.44437,0.047197
0.44637,0.046726
0.44837,0.046509
0.45038,0.046545
0.45238,0.046836
0.45438,0.047385
0.45638,0.048175
0.45838,0.049169
0.46038,0.050342
0.46239,0.051699
0.46439,0.053266
0.46639,0.054999
0.46839,0.056847
0.47039,0.058799
0.47239,0.060834
0.4744,0.062905
0.4764,0.065087
0.4784,0.067185
0.4804,0.069305
0.4824,0.071428
0.4844,0.073452
0.48641,0.075375
0.48841,0.077224
0.49041,0.078934
0.49241,0.080525
0.49441,0.08197
0.49641,0.083211
0.49842,0.084288
0.50042,0.085178
0.50242,0.08586
0.50442,0.086356
0.50642,0.086671
0.50842,0.086791
0.51043,0.0867
0.51243,0.086417
0.51443,0.085976
0.51643,0.08537
0.51843,0.084616
0.52043,0.083708
0.52244,0.082668
0.52444,0.081523
0.52644,0.080265
0.52844,0.078946
0.53044,0.077591
0.53244,0.076174
0.53445,0.074765
0.53645,0.07336
0.53845,0.071964
0.54045,0.070586
0.54245,0.069286
0.54445,0.068065
0.54646,0.066935
0.54846,0.065914
0.55046,0.065023
0.55246,0.064211
0.55446,0.063523
0.55646,0.062996
0.55847,0.06261
0.56047,0.062385
0.56247,0.0623
0.56447,0.062357
0.56647,0.062558
0.56847,0.062908
0.57048,0.063398
0.57248,0.064018
0.57448,0.064749
0.57648,0.065576
0.57848,0.066495
0.58048,0.067498
0.58249,0.068589
0.58449,0.069733
0.58649,0.070948
0.58849,0.07219
0.59049,0.073442
0.59249,0.074689
0.5945,0.075937
0.5965,0.077187
0.5985,0.078392
0.6005,0.079581
0.6025,0.080721
0.6045,0.081805
0.60651,0.082808
0.60851,0.083757
0.61051,0.084614
0.61251,0.085383
0.61451,0.086071
0.61651,0.086697
0.61852,0.087248
0.62052,0.087708
0.62252,0.088055
0.62452,0.088321
0.62652,0.088506
0.62852,0.088606
0.63053,0.088624
0.63253,0.088562
0.63453,0.088426
0.63653,0.088225
0.63853,0.087968
0.64053,0.087638
0.64254,0.087246
0.64454,0.086803
0.64654,0.086306
0.64854,0.085793
0.65054,0.085251
0.65254,0.084672
0.65455,0.084064
0.65655,0.083404
0.65855,0.082751
0.66055,0.082078
0.66255,0.081372
0.66455,0.080664
0.66656,0.079943
0.66856,0.07923
0.67056,0.078517
0.67256,0.077818
0.67456,0.077136
0.67656,0.076462
0.67857,0.075812
0.68057,0.075193
0.68257,0.074602
0.68457,0.074057
0.68657,0.073549
0.68857,0.073085
0.69058,0.072667
0.69258,0.072313
0.69458,0.072023
0.69658,0.071796
0.69858,0.071654
0.70058,0.071591
0.70259,0.071604
0.70459,0.071697
0.70659,0.071883
0.70859,0.072172
0.71059,0.072539
0.71259,0.073012
0.7146,0.073556
0.7166,0.074184
0.7186,0.074909
0.7206,0.075704
0.7226,0.076599
0.7246,0.077557
0.72661,0.078551
0.72861,0.079631
0.73061,0.08076
0.73261,0.081911
0.73461,0.083069
0.73661,0.084245
0.73862,0.085419
0.74062,0.086569
0.74262,0.087763
0.74462,0.088873
0.74662,0.089895
0.74862,0.090904
0.75063,0.091821
0.75263,0.092644
0.75463,0.093383
0.75663,0.094046
0.75863,0.094577
0.76063,0.095019
0.76264,0.095342
0.76464,0.095527
0.76664,0.095595
0.76864,0.095551
0.77064,0.09539
0.77264,0.095106
0.77465,0.094711
0.77665,0.094228
0.77865,0.093663
0.78065,0.093004
0.78265,0.092284
0.78465,0.091527
0.78666,0.090712
0.78866,0.089849
0.79066,0.089009
0.79266,0.088128
0.79466,0.087269
0.79666,0.086401
0.79867,0.08562
0.80067,0.084893
0.80267,0.08422
0.80467,0.08362
0.80667,0.083105
0.80867,0.082678
0.81068,0.08235
0.81268,0.082133
0.81468,0.082022
0.81668,0.082013
0.81868,0.082108
0.82068,0.082315
0.82269,0.082636
0.82469,0.083053
0.82669,0.083567
0.82869,0.084189
0.83069,0.084881
0.83269,0.085648
0.8347,0.086488
0.8367,0.087426
0.8387,0.088401
0.8407,0.08939
0.8427,0.090417
0.8447,0.091476
0.84671,0.092515
0.84871,0.093589
0.85071,0.094647
0.85271,0.09572
0.85471,0.096748
0.85671,0.09772
0.85872,0.098711
0.86072,0.09964
0.86272,0.10053
0.86472,0.10141
0.86672,0.10224
0.86872,0.103
0.87073,0.10375
0.87273,0.10442
0.87473,0.10504
0.87673,0.10565
0.87873,0.1062
0.88073,0.10672
0.88274,0.10723
0.88474,0.10768
0.88674,0.10809
0.88874,0.10847
0.89074,0.10882
0.89274,0.10915
0.89475,0.10942
0.89675,0.10966
0.89875,0.10985
0.90075,0.11
0.90275,0.11014
0.90475,0.11025
0.90676,0.1103
0.90876,0.11031
0.91076,0.11027
0.91276,0.11016
0.91476,0.11002
0.91676,0.10984
0.91877,0.10959
0.92077,0.10929
0.92277,0.10889
0.92477,0.10842
0.92677,0.10793
0.92877,0.10736
0.93078,0.10669
0.93278,0.10599
0.93478,0.10527
0.93678,0.10449
0.93878,0.10365
0.94078,0.10276
0.94279,0.10185
0.94479,0.10088
0.94679,0.099919
0.94879,0.098959
0.95079,0.097958
0.95279,0.097
0.9548,0.096068
0.9568,0.09512
0.9588,0.094207
0.9608,0.093321
0.9628,0.092504
0.9648,0.091752
0.96681,0.091037
0.96881,0.090373
0.97081,0.089767
0.97281,0.089256
0.97481,0.088801
0.97681,0.088393
0.97882,0.088055
0.98082,0.087788
0.98282,0.087557
0.98482,0.08738
0.98682,0.087268
0.98882,0.087187
0.99083,0.087146
0.99283,0.087131
0.99483,0.087133
0.99683,0.087145
0.99883,0.087159
1.0008,0.087176
1.0028,0.08718
1.0048,0.087167
1.0068,0.087137
1.0088,0.087081
1.0108,0.086987
1.0128,0.086854
1.0148,0.086694
1.0168,0.086501
1.0188,0.086289
1.0209,0.086047
1.0229,0.085788
1.0249,0.085515
1.0269,0.085229
1.0289,0.084937
1.0309,0.084656
1.0329,0.084374
1.0349,0.084115
1.0369,0.083893
1.0389,0.083694
1.0409,0.083544
1.0429,0.08346
1.0449,0.083437
1.0469,0.083488
1.0489,0.083612
1.0509,0.083828
1.0529,0.084112
1.0549,0.084484
1.0569,0.084933
1.0589,0.08547
1.0609,0.086077
1.0629,0.086794
1.0649,0.08758
1.0669,0.088408
1.0689,0.089279
1.0709,0.090168
1.0729,0.091118
1.0749,0.092049
1.0769,0.092979
1.0789,0.093908
1.0809,0.094807
1.0829,0.095666
1.0849,0.096456
1.0869,0.097118
1.0889,0.097723
1.0909,0.098227
1.0929,0.098634
1.0949,0.098886
1.0969,0.099001
1.0989,0.098977
1.1009,0.098807
1.1029,0.098468
1.1049,0.097966
1.1069,0.097331
1.1089,0.096575
1.1109,0.09562
1.1129,0.094511
1.1149,0.093276
1.1169,0.091952
1.1189,0.090495
1.1209,0.088944
1.1229,0.087264
1.1249,0.085502
1.1269,0.083726
1.1289,0.081883
1.1309,0.079983
1.1329,0.078086
1.1349,0.076176
1.1369,0.074303
1.1389,0.072433
1.141,0.07058
1.143,0.068794
1.145,0.067066
1.147,0.065453
1.149,0.063845
1.151,0.062342
1.153,0.060955
1.155,0.059678
1.157,0.05845
1.159,0.057349
1.161,0.056382
1.163,0.055464
1.165,0.054693
1.167,0.053996
1.169,0.0534
1.171,0.052947
1.173,0.052565
1.175,0.052298
1.177,0.052108
1.179,0.052026
1.181,0.052034
1.183,0.052129
1.185,0.052326
1.187,0.052601
1.189,0.052965
1.191,0.053386
1.193,0.053937
1.195,0.054559
1.197,0.055258
1.199,0.056065
1.201,0.056914
1.203,0.057834
1.205,0.05889
1.207,0.060011
1.209,0.06117
1.211,0.06242
1.213,0.063756
1.215,0.065188
1.217,0.066624
1.219,0.068123
1.221,0.069684
1.223,0.071317
1.225,0.072958
1.227,0.074591
1.229,0.076254
1.231,0.077921
1.233,0.079582
1.235,0.081221
1.237,0.08282
1.239,0.08437
1.241,0.085828
1.243,0.087276
1.245,0.088622
1.247,0.089826
1.249,0.090972
1.251,0.091967
1.253,0.092846
1.255,0.093613
1.257,0.094228
1.259,0.094716
1.2611,0.095075
1.2631,0.095289
1.2651,0.095359
1.2671,0.095293
1.2691,0.095089
1.2711,0.094771
1.2731,0.094329
1.2751,0.093814
1.2771,0.093193
1.2791,0.092511
1.2811,0.091777
1.2831,0.09099
1.2851,0.090141
1.2871,0.089313
1.2891,0.088467
1.2911,0.087628
1.2931,0.08679
1.2951,0.085998
1.2971,0.085292
1.2991,0.084645
1.3011,0.08406
1.3031,0.083529
1.3051,0.083099
1.3071,0.08275
1.3091,0.08248
1.3111,0.082306
1.3131,0.082212
1.3151,0.082189
1.3171,0.082235
1.3191,0.082339
1.3211,0.082493
1.3231,0.082697
1.3251,0.082925
1.3271,0.083164
1.3291,0.083397
1.3311,0.083628
1.3331,0.083831
1.3351,0.083978
1.3371,0.084071
1.3391,0.084086
1.3411,0.084019
1.3431,0.083851
1.3451,0.083561
1.3471,0.08318
1.3491,0.082669
1.3511,0.082046
1.3531,0.081258
1.3551,0.080357
1.3571,0.079318
1.3591,0.07816
1.3611,0.076887
1.3631,0.075484
1.3651,0.074022
1.3671,0.072424
1.3691,0.070727
1.3711,0.068981
1.3731,0.06719
1.3751,0.06539
1.3771,0.06349
1.3791,0.061609
1.3812,0.059792
1.3832,0.057911
1.3852,0.056158
1.3872,0.054383
1.3892,0.052705
1.3912,0.051105
1.3932,0.049627
1.3952,0.04824
1.3972,0.046913
1.3992,0.045773
1.4012,0.044708
1.4032,0.043785
1.4052,0.042996
1.4072,0.042364
1.4092,0.041846
1.4112,0.04143
1.4132,0.041165
1.4152,0.041025
1.4172,0.040985
1.4192,0.041076
1.4212,0.041236
1.4232,0.041513
1.4252,0.041892
1.4272,0.042316
1.4292,0.042796
1.4312,0.043331
1.4332,0.04393
1.4352,0.044566
1.4372,0.045227
1.4392,0.045904
1.4412,0.046555
1.4432,0.047249
1.4452,0.047963
1.4472,0.048645
1.4492,0.04928
1.4512,0.0499
1.4532,0.050518
1.4552,0.051076
1.4572,0.051625
1.4592,0.052141
1.4612,0.052632
1.4632,0.053088
1.4652,0.053474
1.4672,0.053856
1.4692,0.054186
1.4712,0.054489
1.4732,0.054764
1.4752,0.054986
1.4772,0.05517
1.4792,0.05533
1.4812,0.05547
1.4832,0.055575
1.4852,0.05566
1.4872,0.05571
1.4892,0.055741
1.4912,0.055753
1.4932,0.055747
1.4952,0.055731
1.4972,0.055701
1.4992,0.055669
1.5013,0.055629
1.5033,0.055586
1.5053,0.055551
1.5073,0.055531
1.5093,0.055523
1.5113,0.055535
1.5133,0.055576
1.5153,0.055647
1.5173,0.055747
1.5193,0.05588
1.5213,0.056081
1.5233,0.056321
1.5253,0.056595
1.5273,0.056926
1.5293,0.057327
1.5313,0.057781
1.5333,0.058338
1.5353,0.058954
1.5373,0.059662
1.5393,0.060407
1.5413,0.061212
1.5433,0.062114
1.5453,0.063093
1.5473,0.064176
1.5493,0.065293
1.5513,0.066461
1.5533,0.067685
1.5553,0.068976
1.5573,0.070333
1.5593,0.071715
1.5613,0.073145
1.5633,0.07457
1.5653,0.076019
1.5673,0.077495
1.5693,0.07895
1.5713,0.080424
1.5733,0.08188
1.5753,0.083289
1.5773,0.084678
1.5793,0.086005
1.5813,0.087344
1.5833,0.088618
1.5853,0.089787
1.5873,0.090936
1.5893,0.09199
1.5913,0.092975
1.5933,0.093905
1.5953,0.094761
1.5973,0.095551
1.5993,0.096261
1.6013,0.096855
1.6033,0.097389
1.6053,0.097864
1.6073,0.098279
1.6093,0.098632
1.6113,0.098901
1.6133,0.0991
1.6153,0.099249
1.6173,0.099346
1.6193,0.099386
1.6214,0.099375
1.6234,0.099313
1.6254,0.099209
1.6274,0.099067
1.6294,0.098877
1.6314,0.098655
1.6334,0.098367
1.6354,0.098053
1.6374,0.097708
1.6394,0.097328
1.6414,0.096924
1.6434,0.096493
1.6454,0.095984
1.6474,0.095441
1.6494,0.094859
1.6514,0.094234
1.6534,0.093585
1.6554,0.092887
1.6574,0.092165
1.6594,0.091417
1.6614,0.090618
1.6634,0.089768
1.6654,0.088939
1.6674,0.088042
1.6694,0.087124
1.6714,0.086169
1.6734,0.085249
1.6754,0.084322
1.6774,0.083379
1.6794,0.08246
1.6814,0.081553
1.6834,0.080659
1.6854,0.0798
1.6874,0.078966
1.6894,0.078197
1.6914,0.077487
1.6934,0.076821
1.6954,0.076216
1.6974,0.075683
1.6994,0.075239
1.7014,0.074863
1.7034,0.074563
1.7054,0.074342
1.7074,0.074204
1.7094,0.074147
1.7114,0.074162
1.7134,0.074247
1.7154,0.07441
1.7174,0.074625
1.7194,0.074908
1.7214,0.075235
1.7234,0.0756
1.7254,0.076002
1.7274,0.07643
1.7294,0.076876
1.7314,0.07733
1.7334,0.077768
1.7354,0.078199
1.7374,0.078603
1.7394,0.078992
1.7415,0.079354
1.7435,0.079667
1.7455,0.079932
1.7475,0.080152
1.7495,0.080325
1.7515,0.080445
1.7535,0.080507
1.7555,0.080527
1.7575,0.0805
1.7595,0.08044
1.7615,0.08034
1.7635,0.080207
1.7655,0.080061
1.7675,0.079908
1.7695,0.07976
1.7715,0.079615
1.7735,0.079493
1.7755,0.079407
1.7775,0.079365
1.7795,0.079377
1.7815,0.079453
1.7835,0.079609
1.7855,0.079845
1.7875,0.080164
1.7895,0.080592
1.7915,0.081114
1.7935,0.08175
1.7955,0.082473
1.7975,0.083304
1.7995,0.084249
1.8015,0.085285
1.8035,0.086415
1.8055,0.087703
1.8075,0.089024
1.8095,0.090401
1.8115,0.091859
1.8135,0.093351
1.8155,0.094926
1.8175,0.096531
1.8195,0.098081
1.8215,0.099688
1.8235,0.1013
1.8255,0.10285
1.8275,0.10438
1.8295,0.10583
1.8315,0.10727
1.8335,0.10859
1.8355,0.10984
1.8375,0.11095
1.8395,0.11207
1.8415,0.11305
1.8435,0.11385
1.8455,0.11462
1.8475,0.11525
1.8495,0.11571
1.8515,0.11614
1.8535,0.11644
1.8555,0.11665
1.8575,0.11673
1.8595,0.11673
1.8616,0.11667
1.8636,0.1165
1.8656,0.11628
1.8676,0.11594
1.8696,0.11564
1.8716,0.11528
1.8736,0.11489
1.8756,0.11448
1.8776,0.11404
1.8796,0.1136
1.8816,0.1132
1.8836,0.11276
1.8856,0.11233
1.8876,0.11191
1.8896,0.11153
1.8916,0.11119
1.8936,0.11087
1.8956,0.11059
1.8976,0.11037
1.8996,0.11011
1.9016,0.10993
1.9036,0.10977
1.9056,0.1096
1.9076,0.10945
1.9096,0.10932
1.9116,0.10919
1.9136,0.10905
1.9156,0.1089
1.9176,0.10874
1.9196,0.10856
1.9216,0.10836
1.9236,0.10816
1.9256,0.10793
1.9276,0.10766
1.9296,0.10737
1.9316,0.10701
1.9336,0.10662
1.9356,0.10621
1.9376,0.10577
1.9396,0.10531
1.9416,0.10479
1.9436,0.10427
1.9456,0.10369
1.9476,0.10309
1.9496,0.10247
1.9516,0.10185
1.9536,0.1012
1.9556,0.10053
1.9576,0.099891
1.9596,0.099259
1.9616,0.098639
1.9636,0.098002
1.9656,0.097414
1.9676,0.09687
1.9696,0.096377
1.9716,0.095874
1.9736,0.095429
1.9756,0.095033
1.9776,0.094683
1.9796,0.094388
1.9817,0.094184
1.9837,0.094015
1.9857,0.093915
1.9877,0.093887
1.9897,0.093916
1.9917,0.094021
1.9937,0.094192
1.9957,0.094399
1.9977,0.094705
1.9997,0.095068
2.0017,0.095471
2.0037,0.095936
2.0057,0.096449
2.0077,0.096968
2.0097,0.097526
2.0117,0.098144
2.0137,0.098792
2.0157,0.099444
2.0177,0.10009
2.0197,0.10073
2.0217,0.10139
2.0237,0.10203
2.0257,0.1026
2.0277,0.10315
2.0297,0.10368
2.0317,0.10413
2.0337,0.1045
2.0357,0.10478
2.0377,0.10499
2.0397,0.10511
2.0417,0.10512
2.0437,0.10502
2.0457,0.1048
2.0477,0.10449
2.0497,0.10401
2.0517,0.1034
2.0537,0.10264
2.0557,0.10175
2.0577,0.10069
2.0597,0.099533
2.0617,0.098211
2.0637,0.096781
2.0657,0.095206
2.0677,0.09348
2.0697,0.091678
2.0717,0.089739
2.0737,0.087748
2.0757,0.085607
2.0777,0.083453
2.0797,0.081232
2.0817,0.078955
2.0837,0.076682
2.0857,0.0744
2.0877,0.072139
2.0897,0.069875
2.0917,0.067668
2.0937,0.06557
2.0957,0.063505
2.0977,0.061561
2.0997,0.05979
2.1018,0.058083
2.1038,0.056582
2.1058,0.055193
2.1078,0.054006
2.1098,0.053005
2.1118,0.052189
2.1138,0.051567
2.1158,0.05115
2.1178,0.050959
2.1198,0.050962
2.1218,0.051153
2.1238,0.051563
2.1258,0.052165
2.1278,0.052949
2.1298,0.053894
2.1318,0.055012
2.1338,0.056293
2.1358,0.057637
2.1378,0.059172
2.1398,0.060757
2.1418,0.062415
2.1438,0.064181
2.1458,0.065949
2.1478,0.067737
2.1498,0.06954
2.1518,0.071366
2.1538,0.073128
2.1558,0.074824
2.1578,0.076464
2.1598,0.078036
2.1618,0.079517
2.1638,0.080907
2.1658,0.082183
2.1678,0.083315
2.1698,0.084348
2.1718,0.085231
2.1738,0.085986
2.1758,0.086632
2.1778,0.087164
2.1798,0.08756
2.1818,0.08784
2.1838,0.087989
2.1858,0.088037
2.1878,0.087991
2.1898,0.087864
2.1918,0.087648
2.1938,0.08736
2.1958,0.087034
2.1978,0.086641
2.1998,0.086228
2.2018,0.085808
2.2038,0.085385
2.2058,0.084959
2.2078,0.084536
2.2098,0.084131
2.2118,0.083751
2.2138,0.083376
2.2158,0.083059
2.2178,0.082771
2.2198,0.082521
2.2219,0.082318
2.2239,0.082151
2.2259,0.082028
2.2279,0.081922
2.2299,0.081856
2.2319,0.081822
2.2339,0.08181
2.2359,0.081816
2.2379,0.081834
2.2399,0.08186
2.2419,0.081887
2.2439,0.081913
2.2459,0.081927
2.2479,0.081928
2.2499,0.081909
2.2519,0.081869
2.2539,0.081807
2.2559,0.081714
2.2579,0.081598
2.2599,0.081452
2.2619,0.081277
2.2639,0.081091
2.2659,0.080889
2.2679,0.080666
2.2699,0.080436
2.2719,0.080198
2.2739,0.079976
2.2759,0.079768
2.2779,0.079579
2.2799,0.079417
2.2819,0.079295
2.2839,0.079218
2.2859,0.079199
2.2879,0.079258
2.2899,0.079374
2.2919,0.079577
2.2939,0.079859
2.2959,0.080228
2.2979,0.080705
2.2999,0.081261
2.3019,0.081929
2.3039,0.082671
2.3059,0.083513
2.3079,0.084454
2.3099,0.08546
2.3119,0.086552
2.3139,0.087784
2.3159,0.089025
2.3179,0.090305
2.3199,0.091642
2.3219,0.092997
2.3239,0.094378
2.3259,0.095805
2.3279,0.09717
2.3299,0.098548
2.3319,0.099867
2.3339,0.10115
2.3359,0.10239
2.3379,0.10354
2.3399,0.1046
2.342,0.10555
2.344,0.10641
2.346,0.10718
2.348,0.10783
2.35,0.10831
2.352,0.10872
2.354,0.10899
2.356,0.10913
2.358,0.10914
2.36,0.10902
2.362,0.10878
2.364,0.10842
2.366,0.108
2.368,0.10747
2.37,0.10684
2.372,0.10614
2.374,0.10543
2.376,0.10466
2.378,0.10386
2.38,0.10302
2.382,0.10221
2.384,0.10138
2.386,0.10055
2.388,0.099782
2.39,0.099068
2.392,0.098378
2.394,0.097756
2.396,0.097203
2.398,0.096747
2.4,0.096355


==> CSV/N24Shelter1.csv <==
X,Y
1.7181,4.5443
1.8208,4.15


==> CSV/N24Shelter2.csv <==
X,Y
1.3594,5.2002
1.6553,4.1627


==> CSV/N24Shelter3.csv <==
X,Y
1.3205,5.106
1.3414,5.1123


==> CSV/N24Shelter4.csv <==
X,Y
1.2188,5.4443
1.3175,5.1011


==> CSV/N24Shelter5.csv <==
X,Y
1.1172,4.0286
1.173,3.8196


==> CSV/N24Shelter6.csv <==
X,Y
0.72652,4.7046
1.0923,3.3621


==> CSV/N24Shelter7.csv <==
X,Y
0.59397,4.8677
0.71157,4.4427


==> CSV/N24Shelter8.csv <==
X,Y
0.24217,4.6755
0.54613,3.5443


==> CSV/N24Shelter9.csv <==
X,Y
0.069761,4.3141
0.21227,3.7719


==> CSV/N24Shelter_surface1.csv <==
X,Y
1.8198,4.15
1.8208,4.2084
1.8218,4.2605
1.8228,4.3126
1.8238,4.3648
1.8248,4.4169
1.8258,4.469
1.8268,4.5212
1.8277,4.5733
1.8287,4.6129
1.8297,4.6451
1.8307,4.6772
1.8317,4.7093
1.8327,4.7415
1.8337,4.7736
1.8347,4.8057
1.8357,4.8379
1.8367,4.8495
1.8377,4.8555
1.8387,4.8615
1.8397,4.8675
1.8407,4.8735
1.8417,4.8795
1.8427,4.8855
1.8437,4.8915


==> CSV/N24Shelter_surface2.csv <==
X,Y
1.6553,4.1627
1.6563,4.1746
1.6573,4.181
1.6583,4.1875
1.6593,4.194
1.6603,4.2005
1.6613,4.207
1.6623,4.2135
1.6633,4.22
1.6643,4.2256
1.6653,4.2286
1.6663,4.2315
1.6673,4.2345
1.6683,4.2374
1.6693,4.2404
1.6703,4.2434
1.6713,4.2463
1.6723,4.2491
1.6733,4.2515
1.6743,4.254
1.6753,4.2565
1.6763,4.2589
1.6773,4.2614
1.6783,4.2639
1.6793,4.2663
1.6803,4.2701
1.6813,4.2747
1.6822,4.2794
1.6832,4.2841
1.6842,4.2887
1.6852,4.2934
1.6862,4.2981
1.6872,4.3028
1.6882,4.3098
1.6892,4.3178
1.6902,4.3258
1.6912,4.3337
1.6922,4.3417
1.6932,4.3497
1.6942,4.3576
1.6952,4.3656
1.6962,4.3755
1.6972,4.3856
1.6982,4.3958
1.6992,4.4059
1.7002,4.4161
1.7012,4.4262
1.7022,4.4363
1.7032,4.4464
1.7042,4.4557
1.7052,4.4651
1.7062,4.4744
1.7072,4.4837
1.7082,4.493
1.7092,4.5023
1.7102,4.5116
1.7111,4.5197
1.7121,4.5232
1.7131,4.5267
1.7141,4.5302
1.7151,4.5337
1.7161,4.5372
1.7171,4.5408
1.7181,4.5443


==> CSV/N24Shelter_surface3.csv <==
X,Y
1.3414,5.1123
1.3424,5.115
1.3434,5.1177
1.3444,5.1224
1.3454,5.1281
1.3464,5.1338
1.3474,5.1395
1.3484,5.1452
1.3494,5.1509
1.3504,5.1566
1.3514,5.1623
1.3524,5.1672
1.3534,5.1719
1.3544,5.1766
1.3554,5.1813
1.3564,5.1861
1.3574,5.1908
1.3584,5.1955
1.3594,5.2002


==> CSV/N24Shelter_surface4.csv <==
X,Y
1.3175,5.1011
1.3185,5.1029
1.3195,5.1047
1.3205,5.106


==> CSV/N24Shelter_surface5.csv <==
X,Y
1.173,3.8196
1.174,3.8587
1.175,3.8979
1.176,3.937
1.177,3.9761
1.178,4.0152
1.179,4.0544
1.18,4.0964
1.181,4.1458
1.182,4.1952
1.183,4.2446
1.184,4.2941
1.1849,4.3435
1.1859,4.3929
1.1869,4.4423
1.1879,4.4921
1.1889,4.5422
1.1899,4.5923
1.1909,4.6424
1.1919,4.6925
1.1929,4.7426
1.1939,4.7927
1.1949,4.8428
1.1959,4.8882
1.1969,4.9305
1.1979,4.9727
1.1989,5.015
1.1999,5.0572
1.2009,5.0995
1.2019,5.1418
1.2029,5.184
1.2039,5.2142
1.2049,5.2405
1.2059,5.2669
1.2069,5.2932
1.2079,5.3196
1.2089,5.3459
1.2099,5.3723
1.2109,5.3986
1.2119,5.406
1.2129,5.4117
1.2138,5.4174
1.2148,5.4231
1.2158,5.4288
1.2168,5.4345
1.2178,5.4402
1.2188,5.4443


==> CSV/N24Shelter_surface6.csv <==
X,Y
1.0923,3.3621
1.0933,3.4039
1.0943,3.4431
1.0953,3.4799
1.0963,3.5166
1.0972,3.5533
1.0982,3.5901
1.0992,3.6268
1.1002,3.6636
1.1012,3.7003
1.1022,3.7304
1.1032,3.7573
1.1042,3.7841
1.1052,3.811
1.1062,3.8378
1.1072,3.8647
1.1082,3.8915
1.1092,3.9184
1.1102,3.9341
1.1112,3.9476
1.1122,3.9611
1.1132,3.9746
1.1142,3.9881
1.1152,4.0016
1.1162,4.0151
1.1172,4.0286


==> CSV/N24Shelter_surface7.csv <==
X,Y
0.71157,4.4427
0.71256,4.4663
0.71356,4.4899
0.71456,4.5135
0.71555,4.537
0.71655,4.5606
0.71755,4.5842
0.71854,4.6078
0.71954,4.6221
0.72054,4.6339
0.72153,4.6456
0.72253,4.6574
0.72353,4.6692
0.72452,4.681
0.72552,4.6928
0.72652,4.7046


==> CSV/N24Shelter_surface8.csv <==
X,Y
0.54613,3.5443
0.54713,3.5672
0.54813,3.598
0.54912,3.6288
0.55012,3.6597
0.55112,3.6905
0.55211,3.7213
0.55311,3.7521
0.55411,3.783
0.5551,3.8169
0.5561,3.8552
0.55709,3.8936
0.55809,3.9319
0.55909,3.9702
0.56008,4.0085
0.56108,4.0469
0.56208,4.0852
0.56307,4.1236
0.56407,4.1619
0.56507,4.2003
0.56606,4.2387
0.56706,4.2771
0.56806,4.3154
0.56905,4.3538
0.57005,4.3922
0.57105,4.4263
0.57204,4.4588
0.57304,4.4914
0.57404,4.524
0.57503,4.5566
0.57603,4.5891
0.57703,4.6217
0.57802,4.6543
0.57902,4.6767
0.58002,4.6981
0.58101,4.7194
0.58201,4.7407
0.58301,4.762
0.584,4.7833
0.585,4.8046
0.586,4.825
0.58699,4.8307
0.58799,4.8364
0.58899,4.8421
0.58998,4.8478
0.59098,4.8535
0.59198,4.8592
0.59297,4.865
0.59397,4.8677


==> CSV/N24Shelter_surface9.csv <==
X,Y
0.21227,3.7719
0.21327,3.8163
0.21427,3.8606
0.21526,3.905
0.21626,3.9493
0.21726,3.9937
0.21825,4.0381
0.21925,4.0798
0.22025,4.1191
0.22124,4.1583
0.22224,4.1975
0.22324,4.2367
0.22423,4.2759
0.22523,4.3151
0.22623,4.3543
0.22722,4.3856
0.22822,4.4128
0.22922,4.4401
0.23021,4.4673
0.23121,4.4945
0.23221,4.5218
0.2332,4.549
0.2342,4.5763
0.2352,4.591
0.23619,4.6031
0.23719,4.6151
0.23819,4.6272
0.23918,4.6393
0.24018,4.6513
0.24118,4.6634
0.24217,4.6755


==> CSV/N28H.csv <==
X,Y
0,0.042777
0.0020017,0.043812
0.0040033,0.044886
0.006005,0.045907
0.0080067,0.047003
0.010008,0.048119
0.01201,0.049228
0.014012,0.050317
0.016013,0.051413
0.018015,0.052375
0.020017,0.053261
0.022018,0.054085
0.02402,0.054848
0.026022,0.055523
0.028023,0.056106
0.030025,0.056586
0.032027,0.05694
0.034028,0.057156
0.03603,0.057248
0.038032,0.057206
0.040033,0.057024
0.042035,0.0567
0.044037,0.056224
0.046038,0.055644
0.04804,0.054914
0.050042,0.054091
0.052043,0.053158
0.054045,0.05215
0.056047,0.050976
0.058048,0.049687
0.06005,0.04834
0.062052,0.046942
0.064053,0.045546
0.066055,0.044121
0.068057,0.042658
0.070058,0.041164
0.07206,0.039773
0.074062,0.038336
0.076063,0.037014
0.078065,0.035761
0.080067,0.034478
0.082068,0.033345
0.08407,0.032327
0.086072,0.031435
0.088073,0.030647
0.090075,0.029925
0.092077,0.029323
0.094078,0.028907
0.09608,0.028539
0.098082,0.028325
0.10008,0.028278
0.10209,0.028353
0.10409,0.028581
0.10609,0.028939
0.10809,0.029325
0.11009,0.029881
0.11209,0.030519
0.1141,0.031183
0.1161,0.031888
0.1181,0.032662
0.1201,0.033519
0.1221,0.034385
0.1241,0.035331
0.12611,0.036292
0.12811,0.037155
0.13011,0.038041
0.13211,0.038917
0.13411,0.039799
0.13611,0.04058
0.13812,0.041357
0.14012,0.0421
0.14212,0.042749
0.14412,0.043356
0.14612,0.043879
0.14812,0.044347
0.15013,0.044716
0.15213,0.045029
0.15413,0.045258
0.15613,0.04541
0.15813,0.045506
0.16013,0.045544
0.16214,0.045516
0.16414,0.045437
0.16614,0.045319
0.16814,0.045148
0.17014,0.044943
0.17214,0.044694
0.17415,0.044439
0.17615,0.044134
0.17815,0.043835
0.18015,0.043539
0.18215,0.043254
0.18415,0.042968
0.18616,0.042717
0.18816,0.042504
0.19016,0.042318
0.19216,0.042198
0.19416,0.0421
0.19616,0.04208
0.19817,0.042123
0.20017,0.04224
0.20217,0.042427
0.20417,0.042708
0.20617,0.043061
0.20817,0.043527
0.21018,0.044083
0.21218,0.044734
0.21418,0.045464
0.21618,0.046281
0.21818,0.047251
0.22018,0.048311
0.22219,0.04948
0.22419,0.050757
0.22619,0.052111
0.22819,0.053466
0.23019,0.054915
0.23219,0.056485
0.2342,0.058159
0.2362,0.059883
0.2382,0.061633
0.2402,0.063397
0.2422,0.065198
0.2442,0.067002
0.24621,0.068794
0.24821,0.070589
0.25021,0.072336
0.25221,0.074055
0.25421,0.075772
0.25621,0.077345
0.25822,0.078816
0.26022,0.080202
0.26222,0.081459
0.26422,0.082599
0.26622,0.083608
0.26822,0.084461
0.27023,0.085167
0.27223,0.085693
0.27423,0.086044
0.27623,0.086219
0.27823,0.086205
0.28023,0.085998
0.28224,0.085617
0.28424,0.08505
0.28624,0.084314
0.28824,0.083397
0.29024,0.082337
0.29224,0.081164
0.29425,0.079828
0.29625,0.07839
0.29825,0.076841
0.30025,0.075194
0.30225,0.073435
0.30425,0.071705
0.30626,0.069926
0.30826,0.068166
0.31026,0.066424
0.31226,0.064679
0.31426,0.062998
0.31626,0.061391
0.31827,0.059872
0.32027,0.05844
0.32227,0.057128
0.32427,0.055992
0.32627,0.054978
0.32827,0.054179
0.33028,0.053541
0.33228,0.053075
0.33428,0.05279
0.33628,0.052676
0.33828,0.052727
0.34028,0.05294
0.34229,0.053344
0.34429,0.053878
0.34629,0.054589
0.34829,0.055451
0.35029,0.056446
0.35229,0.057609
0.3543,0.058843
0.3563,0.060161
0.3583,0.061554
0.3603,0.062994
0.3623,0.064469
0.3643,0.065954
0.36631,0.067419
0.36831,0.068878
0.37031,0.070342
0.37231,0.07172
0.37431,0.073039
0.37631,0.074333
0.37832,0.075564
0.38032,0.076652
0.38232,0.077634
0.38432,0.078509
0.38632,0.079277
0.38832,0.079921
0.39033,0.080459
0.39233,0.080896
0.39433,0.081188
0.39633,0.081362
0.39833,0.081438
0.40033,0.081416
0.40234,0.081296
0.40434,0.081104
0.40634,0.080806
0.40834,0.080421
0.41034,0.079968
0.41234,0.079477
0.41435,0.078908
0.41635,0.078324
0.41835,0.077684
0.42035,0.077028
0.42235,0.076338
0.42435,0.075658
0.42636,0.074936
0.42836,0.074203
0.43036,0.073496
0.43236,0.072811
0.43436,0.072151
0.43636,0.071516
0.43837,0.070881
0.44037,0.070296
0.44237,0.069715
0.44437,0.069157
0.44637,0.068665
0.44837,0.068187
0.45038,0.067726
0.45238,0.067314
0.45438,0.066917
0.45638,0.066574
0.45838,0.066254
0.46038,0.065954
0.46239,0.065679
0.46439,0.065437
0.46639,0.065222
0.46839,0.065028
0.47039,0.064873
0.47239,0.064736
0.4744,0.064623
0.4764,0.06452
0.4784,0.06444
0.4804,0.064384
0.4824,0.064331
0.4844,0.06429
0.48641,0.064255
0.48841,0.064227
0.49041,0.064197
0.49241,0.064166
0.49441,0.064134
0.49641,0.064094
0.49842,0.064036
0.50042,0.063959
0.50242,0.06387
0.50442,0.063746
0.50642,0.063606
0.50842,0.063432
0.51043,0.063233
0.51243,0.063013
0.51443,0.062745
0.51643,0.062437
0.51843,0.06211
0.52043,0.061741
0.52244,0.061354
0.52444,0.060935
0.52644,0.060455
0.52844,0.059967
0.53044,0.059478
0.53244,0.058949
0.53445,0.058431
0.53645,0.057908
0.53845,0.0574
0.54045,0.056892
0.54245,0.056413
0.54445,0.056003
0.54646,0.055607
0.54846,0.055239
0.55046,0.054962
0.55246,0.054745
0.55446,0.054605
0.55646,0.05452
0.55847,0.054523
0.56047,0.054623
0.56247,0.05479
0.56447,0.055035
0.56647,0.055391
0.56847,0.05584
0.57048,0.056346
0.57248,0.056953
0.57448,0.057638
0.57648,0.058377
0.57848,0.059182
0.58048,0.060024
0.58249,0.060933
0.58449,0.061814
0.58649,0.062734
0.58849,0.063651
0.59049,0.064568
0.59249,0.065457
0.5945,0.066334
0.5965,0.067134
0.5985,0.067901
0.6005,0.068614
0.6025,0.069238
0.6045,0.06983
0.60651,0.070352
0.60851,0.070762
0.61051,0.071114
0.61251,0.071396
0.61451,0.071602
0.61651,0.071744
0.61852,0.071829
0.62052,0.071865
0.62252,0.071865
0.62452,0.071843
0.62652,0.071806
0.62852,0.071773
0.63053,0.071758
0.63253,0.071777
0.63453,0.071839
0.63653,0.071975
0.63853,0.07217
0.64053,0.072464
0.64254,0.072856
0.64454,0.073365
0.64654,0.074013
0.64854,0.074803
0.65054,0.075722
0.65254,0.076729
0.65455,0.077882
0.65655,0.079147
0.65855,0.080551
0.66055,0.082042
0.66255,0.083666
0.66455,0.085392
0.66656,0.087159
0.66856,0.088962
0.67056,0.09085
0.67256,0.092737
0.67456,0.094574
0.67656,0.096388
0.67857,0.098165
0.68057,0.099918
0.68257,0.10148
0.68457,0.10293
0.68657,0.10424
0.68857,0.10546
0.69058,0.10644
0.69258,0.10727
0.69458,0.10788
0.69658,0.10831
0.69858,0.1085
0.70058,0.10849
0.70259,0.10829
0.70459,0.10783
0.70659,0.10722
0.70859,0.10641
0.71059,0.10546
0.71259,0.10431
0.7146,0.10309
0.7166,0.10174
0.7186,0.10034
0.7206,0.09883
0.7226,0.097285
0.7246,0.095726
0.72661,0.09421
0.72861,0.092758
0.73061,0.091331
0.73261,0.089984
0.73461,0.088756
0.73661,0.08768
0.73862,0.086747
0.74062,0.085954
0.74262,0.085325
0.74462,0.084854
0.74662,0.084572
0.74862,0.084472
0.75063,0.084545
0.75263,0.084788
0.75463,0.085198
0.75663,0.085755
0.75863,0.086444
0.76063,0.087228
0.76264,0.088109
0.76464,0.089074
0.76664,0.09013
0.76864,0.091208
0.77064,0.092322
0.77264,0.093384
0.77465,0.09444
0.77665,0.095438
0.77865,0.096405
0.78065,0.097305
0.78265,0.098083
0.78465,0.0988
0.78666,0.099404
0.78866,0.099879
0.79066,0.10023
0.79266,0.10045
0.79466,0.10058
0.79666,0.10059
0.79867,0.10049
0.80067,0.10031
0.80267,0.10006
0.80467,0.099745
0.80667,0.099352
0.80867,0.098944
0.81068,0.098497
0.81268,0.098075
0.81468,0.097668
0.81668,0.097328
0.81868,0.097012
0.82068,0.096766
0.82269,0.096584
0.82469,0.096515
0.82669,0.096538
0.82869,0.09668
0.83069,0.096919
0.83269,0.09727
0.8347,0.097714
0.8367,0.098274
0.8387,0.098971
0.8407,0.099735
0.8427,0.10055
0.8447,0.1014
0.84671,0.10231
0.84871,0.10327
0.85071,0.10423
0.85271,0.10525
0.85471,0.10619
0.85671,0.10712
0.85872,0.10799
0.86072,0.10877
0.86272,0.10943
0.86472,0.11003
0.86672,0.11053
0.86872,0.11087
0.87073,0.1111
0.87273,0.11119
0.87473,0.11109
0.87673,0.11087
0.87873,0.1105
0.88073,0.10999
0.88274,0.10933
0.88474,0.10862
0.88674,0.10776
0.88874,0.10679
0.89074,0.10572
0.89274,0.10459
0.89475,0.10342
0.89675,0.1022
0.89875,0.10098
0.90075,0.099772
0.90275,0.098494
0.90475,0.097282
0.90676,0.096089
0.90876,0.094959
0.91076,0.093904
0.91276,0.092908
0.91476,0.091969
0.91676,0.09111
0.91877,0.090316
0.92077,0.0896
0.92277,0.088968
0.92477,0.088413
0.92677,0.087925
0.92877,0.087492
0.93078,0.087082
0.93278,0.086725
0.93478,0.086385
0.93678,0.086044
0.93878,0.085703
0.94078,0.085356
0.94279,0.084964
0.94479,0.084542
0.94679,0.084079
0.94879,0.083548
0.95079,0.082959
0.95279,0.0823
0.9548,0.081581
0.9568,0.080799
0.9588,0.079901
0.9608,0.078952
0.9628,0.077939
0.9648,0.076849
0.96681,0.075715
0.96881,0.074473
0.97081,0.073202
0.97281,0.071963
0.97481,0.070691
0.97681,0.069406
0.97882,0.068181
0.98082,0.066943
0.98282,0.065764
0.98482,0.064628
0.98682,0.063537
0.98882,0.062523
0.99083,0.061606
0.99283,0.060783
0.99483,0.060013
0.99683,0.059362
0.99883,0.058798
1.0008,0.058335
1.0028,0.057962
1.0048,0.057685
1.0068,0.057487
1.0088,0.057346
1.0108,0.057272
1.0128,0.057254
1.0148,0.057275
1.0168,0.057325
1.0188,0.057388
1.0209,0.057441
1.0229,0.05748
1.0249,0.057492
1.0269,0.057461
1.0289,0.057379
1.0309,0.057232
1.0329,0.057034
1.0349,0.056776
1.0369,0.056424
1.0389,0.056038
1.0409,0.055581
1.0429,0.055043
1.0449,0.054488
1.0469,0.053896
1.0489,0.053296
1.0509,0.052675
1.0529,0.052056
1.0549,0.051441
1.0569,0.050833
1.0589,0.050272
1.0609,0.049823
1.0629,0.049469
1.0649,0.049229
1.0669,0.049121
1.0689,0.049187
1.0709,0.049425
1.0729,0.049837
1.0749,0.050441
1.0769,0.051291
1.0789,0.052271
1.0809,0.053421
1.0829,0.054775
1.0849,0.056369
1.0869,0.058208
1.0889,0.060208
1.0909,0.062349
1.0929,0.064649
1.0949,0.067044
1.0969,0.069537
1.0989,0.072135
1.1009,0.074823
1.1029,0.077515
1.1049,0.080176
1.1069,0.082805
1.1089,0.085428
1.1109,0.087927
1.1129,0.090318
1.1149,0.092609
1.1169,0.094696
1.1189,0.096602
1.1209,0.098348
1.1229,0.099927
1.1249,0.10121
1.1269,0.10226
1.1289,0.1031
1.1309,0.1037
1.1329,0.10409
1.1349,0.10425
1.1369,0.10421
1.1389,0.10399
1.141,0.10356
1.143,0.10298
1.145,0.10225
1.147,0.10142
1.149,0.10051
1.151,0.099499
1.153,0.098393
1.155,0.097327
1.157,0.096223
1.159,0.095177
1.161,0.094182
1.163,0.093263
1.165,0.092427
1.167,0.091654
1.169,0.091011
1.171,0.090478
1.173,0.090085
1.175,0.089811
1.177,0.089667
1.179,0.089645
1.181,0.089736
1.183,0.089939
1.185,0.090229
1.187,0.090596
1.189,0.091008
1.191,0.091455
1.193,0.091932
1.195,0.092408
1.197,0.092829
1.199,0.093197
1.201,0.0935
1.203,0.093696
1.205,0.093785
1.207,0.093734
1.209,0.093548
1.211,0.093189
1.213,0.092664
1.215,0.091929
1.217,0.091017
1.219,0.089906
1.221,0.088608
1.223,0.087146
1.225,0.085499
1.227,0.083661
1.229,0.081691
1.231,0.0796
1.233,0.077385
1.235,0.075043
1.237,0.07259
1.239,0.070168
1.241,0.067683
1.243,0.065212
1.245,0.062748
1.247,0.06032
1.249,0.057929
1.251,0.055643
1.253,0.053523
1.255,0.051572
1.257,0.049629
1.259,0.047877
1.2611,0.04628
1.2631,0.044953
1.2651,0.04375
1.2671,0.042718
1.2691,0.04188
1.2711,0.041207
1.2731,0.04072
1.2751,0.040415
1.2771,0.040254
1.2791,0.040238
1.2811,0.040337
1.2831,0.040547
1.2851,0.040845
1.2871,0.041248
1.2891,0.041709
1.2911,0.04221
1.2931,0.042703
1.2951,0.043205
1.2971,0.043694
1.2991,0.044162
1.3011,0.044593
1.3031,0.044951
1.3051,0.045252
1.3071,0.045468
1.3091,0.045627
1.3111,0.0457
1.3131,0.045705
1.3151,0.045644
1.3171,0.045508
1.3191,0.045316
1.3211,0.045064
1.3231,0.044738
1.3251,0.044391
1.3271,0.043991
1.3291,0.043581
1.3311,0.04317
1.3331,0.04276
1.3351,0.042389
1.3371,0.042042
1.3391,0.041731
1.3411,0.041475
1.3431,0.04127
1.3451,0.041137
1.3471,0.041097
1.3491,0.041137
1.3511,0.041275
1.3531,0.041497
1.3551,0.041787
1.3571,0.042164
1.3591,0.042587
1.3611,0.043065
1.3631,0.043625
1.3651,0.044218
1.3671,0.044833
1.3691,0.045443
1.3711,0.046055
1.3731,0.04669
1.3751,0.0473
1.3771,0.047898
1.3791,0.048414
1.3812,0.048891
1.3832,0.049283
1.3852,0.049597
1.3872,0.049822
1.3892,0.049946
1.3912,0.049973
1.3932,0.049888
1.3952,0.049714
1.3972,0.049431
1.3992,0.049055
1.4012,0.048604
1.4032,0.048072
1.4052,0.047472
1.4072,0.046823
1.4092,0.046149
1.4112,0.04549
1.4132,0.044823
1.4152,0.044144
1.4172,0.043505
1.4192,0.0429
1.4212,0.042405
1.4232,0.04198
1.4252,0.041658
1.4272,0.04145
1.4292,0.041375
1.4312,0.041475
1.4332,0.041711
1.4352,0.042121
1.4372,0.04268
1.4392,0.043412
1.4412,0.044309
1.4432,0.045343
1.4452,0.046505
1.4472,0.047879
1.4492,0.049362
1.4512,0.051005
1.4532,0.052668
1.4552,0.05434
1.4572,0.056146
1.4592,0.058026
1.4612,0.059908
1.4632,0.061758
1.4652,0.063554
1.4672,0.065294
1.4692,0.066931
1.4712,0.068473
1.4732,0.069868
1.4752,0.071135
1.4772,0.072226
1.4792,0.073134
1.4812,0.07387
1.4832,0.074413
1.4852,0.074744
1.4872,0.074852
1.4892,0.074741
1.4912,0.074411
1.4932,0.073877
1.4952,0.073158
1.4972,0.072283
1.4992,0.071236
1.5013,0.07005
1.5033,0.068731
1.5053,0.067308
1.5073,0.065809
1.5093,0.064246
1.5113,0.062612
1.5133,0.061017
1.5153,0.059378
1.5173,0.057783
1.5193,0.056246
1.5213,0.054831
1.5233,0.053543
1.5253,0.052398
1.5273,0.051359
1.5293,0.050385
1.5313,0.049621
1.5333,0.049019
1.5353,0.048595
1.5373,0.04835
1.5393,0.048276
1.5413,0.048391
1.5433,0.048668
1.5453,0.049097
1.5473,0.049705
1.5493,0.050423
1.5513,0.051316
1.5533,0.052239
1.5553,0.053217
1.5573,0.054273
1.5593,0.055412
1.5613,0.056616
1.5633,0.057845
1.5653,0.059084
1.5673,0.060299
1.5693,0.061479
1.5713,0.062612
1.5733,0.063705
1.5753,0.064736
1.5773,0.065693
1.5793,0.066582
1.5813,0.067386
1.5833,0.068118
1.5853,0.068773
1.5873,0.069348
1.5893,0.069883
1.5913,0.070368
1.5933,0.070759
1.5953,0.071129
1.5973,0.07147
1.5993,0.07177
1.6013,0.072067
1.6033,0.07236
1.6053,0.072647
1.6073,0.072954
1.6093,0.073304
1.6113,0.073685
1.6133,0.074114
1.6153,0.074596
1.6173,0.075126
1.6193,0.075712
1.6214,0.076307
1.6234,0.076974
1.6254,0.077672
1.6274,0.078417
1.6294,0.07918
1.6314,0.079973
1.6334,0.080802
1.6354,0.081592
1.6374,0.082389
1.6394,0.083177
1.6414,0.083943
1.6434,0.084638
1.6454,0.085296
1.6474,0.085876
1.6494,0.086361
1.6514,0.086743
1.6534,0.087015
1.6554,0.087187
1.6574,0.087244
1.6594,0.087179
1.6614,0.086988
1.6634,0.086687
1.6654,0.086262
1.6674,0.085696
1.6694,0.085027
1.6714,0.084259
1.6734,0.083384
1.6754,0.082436
1.6774,0.081433
1.6794,0.080389
1.6814,0.079293
1.6834,0.078181
1.6854,0.077041
1.6874,0.075916
1.6894,0.07479
1.6914,0.07368
1.6934,0.072668
1.6954,0.071732
1.6974,0.070856
1.6994,0.070091
1.7014,0.069386
1.7034,0.068813
1.7054,0.068357
1.7074,0.067983
1.7094,0.067739
1.7114,0.067602
1.7134,0.067571
1.7154,0.067636
1.7174,0.067807
1.7194,0.068055
1.7214,0.0684
1.7234,0.06879
1.7254,0.069239
1.7274,0.069763
1.7294,0.070332
1.7314,0.070887
1.7334,0.071484
1.7354,0.072073
1.7374,0.072648
1.7394,0.073222
1.7415,0.073787
1.7435,0.074339
1.7455,0.07487
1.7475,0.075353
1.7495,0.075821
1.7515,0.076233
1.7535,0.076622
1.7555,0.076997
1.7575,0.077359
1.7595,0.077708
1.7615,0.078062
1.7635,0.078433
1.7655,0.078815
1.7675,0.079242
1.7695,0.079714
1.7715,0.080223
1.7735,0.08082
1.7755,0.081444
1.7775,0.082168
1.7795,0.082985
1.7815,0.083907
1.7835,0.084892
1.7855,0.085989
1.7875,0.087137
1.7895,0.088372
1.7915,0.089688
1.7935,0.091087
1.7955,0.092535
1.7975,0.093994
1.7995,0.095468
1.8015,0.096994
1.8035,0.098496
1.8055,0.10001
1.8075,0.10138
1.8095,0.1027
1.8115,0.10395
1.8135,0.1051
1.8155,0.10608
1.8175,0.10695
1.8195,0.10764
1.8215,0.10814
1.8235,0.10844
1.8255,0.10853
1.8275,0.10841
1.8295,0.10808
1.8315,0.10752
1.8335,0.10674
1.8355,0.10575
1.8375,0.10454
1.8395,0.10318
1.8415,0.10164
1.8435,0.099989
1.8455,0.098084
1.8475,0.096125
1.8495,0.094087
1.8515,0.091991
1.8535,0.089833
1.8555,0.087691
1.8575,0.085577
1.8595,0.083479
1.8616,0.081485
1.8636,0.079618
1.8656,0.077873
1.8676,0.076273
1.8696,0.07482
1.8716,0.073533
1.8736,0.072499
1.8756,0.071696
1.8776,0.071103
1.8796,0.070741
1.8816,0.070615
1.8836,0.070705
1.8856,0.071016
1.8876,0.071538
1.8896,0.072244
1.8916,0.073127
1.8936,0.074197
1.8956,0.075424
1.8976,0.076725
1.8996,0.0781
1.9016,0.07953
1.9036,0.080993
1.9056,0.082425
1.9076,0.08388
1.9096,0.08527
1.9116,0.086578
1.9136,0.087741
1.9156,0.08878
1.9176,0.089701
1.9196,0.090442
1.9216,0.091002
1.9236,0.09136
1.9256,0.091506
1.9276,0.091442
1.9296,0.091175
1.9316,0.090695
1.9336,0.089988
1.9356,0.089089
1.9376,0.088031
1.9396,0.086802
1.9416,0.085397
1.9436,0.083845
1.9456,0.082167
1.9476,0.080443
1.9496,0.078638
1.9516,0.076779
1.9536,0.074881
1.9556,0.072943
1.9576,0.071107
1.9596,0.069293
1.9616,0.06759
1.9636,0.065969
1.9656,0.064442
1.9676,0.06304
1.9696,0.061779
1.9716,0.060688
1.9736,0.059735
1.9756,0.058949
1.9776,0.058352
1.9796,0.057931
1.9817,0.057698
1.9837,0.057637
1.9857,0.057741
1.9877,0.058016
1.9897,0.058445
1.9917,0.059009
1.9937,0.059723
1.9957,0.060524
1.9977,0.061437
1.9997,0.062425
2.0017,0.063488
2.0037,0.06462
2.0057,0.065772
2.0077,0.066936
2.0097,0.068126
2.0117,0.06929
2.0137,0.070486
2.0157,0.071625
2.0177,0.072726
2.0197,0.073797
2.0217,0.074848
2.0237,0.075833
2.0257,0.07671
2.0277,0.077531
2.0297,0.078279
2.0317,0.078942
2.0337,0.079558
2.0357,0.080077
2.0377,0.080551
2.0397,0.080951
2.0417,0.081266
2.0437,0.081535
2.0457,0.081754
2.0477,0.08191
2.0497,0.082007
2.0517,0.082063
2.0537,0.082078
2.0557,0.082057
2.0577,0.082002
2.0597,0.081918
2.0617,0.081801
2.0637,0.081644
2.0657,0.081466
2.0677,0.081274
2.0697,0.08108
2.0717,0.080849
2.0737,0.080592
2.0757,0.080319
2.0777,0.080038
2.0797,0.079762
2.0817,0.079468
2.0837,0.079163
2.0857,0.078858
2.0877,0.078567
2.0897,0.078283
2.0917,0.078
2.0937,0.077734
2.0957,0.077483
2.0977,0.077265
2.0997,0.077071
2.1018,0.076918
2.1038,0.076804
2.1058,0.076746
2.1078,0.076737
2.1098,0.076787
2.1118,0.07691
2.1138,0.077098
2.1158,0.07737
2.1178,0.077711
2.1198,0.078142
2.1218,0.078646
2.1238,0.079233
2.1258,0.079909
2.1278,0.080681
2.1298,0.081505
2.1318,0.082414
2.1338,0.083406
2.1358,0.084461
2.1378,0.085584
2.1398,0.086735
2.1418,0.087897
2.1438,0.089074
2.1458,0.090294
2.1478,0.091499
2.1498,0.092692
2.1518,0.093814
2.1538,0.094878
2.1558,0.09588
2.1578,0.096823
2.1598,0.097641
2.1618,0.098351
2.1638,0.098965
2.1658,0.099406
2.1678,0.099692
2.1698,0.099804
2.1718,0.099745
2.1738,0.099484
2.1758,0.099043
2.1778,0.098372
2.1798,0.097555
2.1818,0.096513
2.1838,0.095295
2.1858,0.093914
2.1878,0.092354
2.1898,0.090569
2.1918,0.088625
2.1938,0.086579
2.1958,0.084334
2.1978,0.081972
2.1998,0.079541
2.2018,0.076995
2.2038,0.074318
2.2058,0.071617
2.2078,0.068878
2.2098,0.066152
2.2118,0.063376
2.2138,0.060627
2.2158,0.057856
2.2178,0.055125
2.2198,0.052609
2.2219,0.050032
2.2239,0.047523
2.2259,0.045184
2.2279,0.042897
2.2299,0.040734
2.2319,0.038714
2.2339,0.03687
2.2359,0.035095
2.2379,0.03345
2.2399,0.031995
2.2419,0.03069
2.2439,0.029424
2.2459,0.028268
2.2479,0.027299
2.2499,0.026533
2.2519,0.025904
2.2539,0.025344
2.2559,0.024861
2.2579,0.024466
2.2599,0.024176
2.2619,0.02396
2.2639,0.023771
2.2659,0.023671
2.2679,0.023644
2.2699,0.02366
2.2719,0.023731
2.2739,0.023872
2.2759,0.024028
2.2779,0.024184
2.2799,0.024381
2.2819,0.024576
2.2839,0.024795
2.2859,0.02506
2.2879,0.025336
2.2899,0.025597
2.2919,0.025858
2.2939,0.026114
2.2959,0.026394
2.2979,0.026679
2.2999,0.026955
2.3019,0.027288
2.3039,0.027635
2.3059,0.027981
2.3079,0.02833
2.3099,0.028749
2.3119,0.02912
2.3139,0.029509
2.3159,0.029878
2.3179,0.030263
2.3199,0.03061
2.3219,0.030964
2.3239,0.03129
2.3259,0.03162
2.3279,0.031929
2.3299,0.032203
2.3319,0.03248
2.3339,0.032758
2.3359,0.033014
2.3379,0.033205
2.3399,0.033401
2.342,0.03359
2.344,0.033737
2.346,0.033837
2.348,0.033949
2.35,0.034026
2.352,0.034079
2.354,0.034128
2.356,0.034155
2.358,0.034173
2.36,0.034182
2.362,0.034195
2.364,0.034206
2.366,0.034233
2.368,0.034279
2.37,0.034369
2.372,0.034482
2.374,0.034624
2.376,0.0348
2.378,0.035057
2.38,0.035365
2.382,0.035739
2.384,0.036165
2.386,0.036618
2.388,0.037138
2.39,0.037741
2.392,0.038395
2.394,0.039169
2.396,0.039978
2.398,0.040832
2.4,0.0418


==> CSV/Nikuradse.csv <==
x,Curve1
5.22799,0.357019
6.40258,0.518782
6.53367,0.937086
6.80395,0.920696
8.92706,1.50199
9.75972,1.64349
12.5992,2.34623
15.3675,2.71679
15.874,3.06576
16.5307,3.13641
18.5927,3.27863
20.3269,3.57681
20.4095,3.7684
22.0435,4.06627
24.3944,4.12104
26.9961,4.64583
29.3947,4.82205
33.0614,5.2428
34.8503,5.47043
37.7933,5.52469
39.8382,5.75232
43.3779,6.05039
46.0972,6.41749
53.3395,6.57783
59.0282,7.03298
69.4186,7.47226
84.6712,7.96467
99.9799,8.36924
121.454,8.98341
141.68,9.14395
171.414,9.4969
194.366,9.88303


==> CSV/P14H.csv <==
X,Y
0,0.053878
0.0020017,0.055035
0.0040033,0.056222
0.006005,0.057405
0.0080067,0.058526
0.010008,0.059562
0.01201,0.060518
0.014012,0.061315
0.016013,0.062006
0.018015,0.062539
0.020017,0.062909
0.022018,0.063068
0.02402,0.063024
0.026022,0.062771
0.028023,0.062283
0.030025,0.06158
0.032027,0.060694
0.034028,0.05958
0.03603,0.058261
0.038032,0.056736
0.040033,0.055049
0.042035,0.05323
0.044037,0.051225
0.046038,0.049101
0.04804,0.046876
0.050042,0.044615
0.052043,0.042334
0.054045,0.039981
0.056047,0.037649
0.058048,0.035385
0.06005,0.033144
0.062052,0.031028
0.064053,0.028988
0.066055,0.027116
0.068057,0.025368
0.070058,0.023757
0.07206,0.022281
0.074062,0.021073
0.076063,0.020008
0.078065,0.019164
0.080067,0.018488
0.082068,0.01803
0.08407,0.017714
0.086072,0.017572
0.088073,0.017583
0.090075,0.017735
0.092077,0.018013
0.094078,0.018361
0.09608,0.018817
0.098082,0.019369
0.10008,0.019921
0.10209,0.020551
0.10409,0.021146
0.10609,0.021736
0.10809,0.022288
0.11009,0.022818
0.11209,0.023312
0.1141,0.023701
0.1161,0.023991
0.1181,0.024206
0.1201,0.024326
0.1221,0.024339
0.1241,0.024255
0.12611,0.024069
0.12811,0.023802
0.13011,0.023463
0.13211,0.022999
0.13411,0.022522
0.13611,0.022002
0.13812,0.021453
0.14012,0.020884
0.14212,0.020317
0.14412,0.019759
0.14612,0.01925
0.14812,0.018767
0.15013,0.018354
0.15213,0.018042
0.15413,0.017788
0.15613,0.017631
0.15813,0.017575
0.16013,0.017632
0.16214,0.017799
0.16414,0.018089
0.16614,0.018454
0.16814,0.018954
0.17014,0.019572
0.17214,0.020287
0.17415,0.0211
0.17615,0.021979
0.17815,0.022942
0.18015,0.023989
0.18215,0.02507
0.18415,0.026178
0.18616,0.027279
0.18816,0.028375
0.19016,0.029507
0.19216,0.030582
0.19416,0.031643
0.19616,0.032657
0.19817,0.033616
0.20017,0.034533
0.20217,0.035394
0.20417,0.036177
0.20617,0.036892
0.20817,0.037516
0.21018,0.038093
0.21218,0.038616
0.21418,0.039066
0.21618,0.039459
0.21818,0.039828
0.22018,0.040134
0.22219,0.040402
0.22419,0.04066
0.22619,0.040898
0.22819,0.041112
0.23019,0.041346
0.23219,0.041569
0.2342,0.041802
0.2362,0.042036
0.2382,0.042292
0.2402,0.042548
0.2422,0.042824
0.2442,0.043113
0.24621,0.043399
0.24821,0.043683
0.25021,0.043972
0.25221,0.044243
0.25421,0.044488
0.25621,0.044712
0.25822,0.044896
0.26022,0.045034
0.26222,0.045121
0.26422,0.04514
0.26622,0.045086
0.26822,0.04495
0.27023,0.044737
0.27223,0.044433
0.27423,0.044037
0.27623,0.043543
0.27823,0.042963
0.28023,0.042282
0.28224,0.041515
0.28424,0.040661
0.28624,0.039773
0.28824,0.038821
0.29024,0.037826
0.29224,0.036854
0.29425,0.035852
0.29625,0.034845
0.29825,0.033881
0.30025,0.032984
0.30225,0.032158
0.30425,0.031421
0.30626,0.030784
0.30826,0.030275
0.31026,0.029904
0.31226,0.029678
0.31426,0.029622
0.31626,0.029717
0.31827,0.02998
0.32027,0.03042
0.32227,0.031035
0.32427,0.031785
0.32627,0.032693
0.32827,0.033741
0.33028,0.034923
0.33228,0.036203
0.33428,0.037541
0.33628,0.038951
0.33828,0.04039
0.34028,0.041868
0.34229,0.043305
0.34429,0.044646
0.34629,0.045939
0.34829,0.047128
0.35029,0.048232
0.35229,0.049153
0.3543,0.049899
0.3563,0.05049
0.3583,0.050854
0.3603,0.051005
0.3623,0.050933
0.3643,0.050652
0.36631,0.050117
0.36831,0.049388
0.37031,0.048487
0.37231,0.047363
0.37431,0.046081
0.37631,0.044665
0.37832,0.043161
0.38032,0.041517
0.38232,0.039815
0.38432,0.038088
0.38632,0.036398
0.38832,0.034727
0.39033,0.03314
0.39233,0.031683
0.39433,0.030361
0.39633,0.029212
0.39833,0.028255
0.40033,0.027562
0.40234,0.027104
0.40434,0.026902
0.40634,0.026979
0.40834,0.027329
0.41034,0.027959
0.41234,0.028888
0.41435,0.030107
0.41635,0.03158
0.41835,0.033295
0.42035,0.03525
0.42235,0.037381
0.42435,0.039686
0.42636,0.042156
0.42836,0.044663
0.43036,0.047251
0.43236,0.049883
0.43436,0.05251
0.43636,0.055043
0.43837,0.057509
0.44037,0.059831
0.44237,0.061951
0.44437,0.063977
0.44637,0.065734
0.44837,0.067199
0.45038,0.068414
0.45238,0.069401
0.45438,0.070096
0.45638,0.070464
0.45838,0.070552
0.46038,0.070355
0.46239,0.069893
0.46439,0.069146
0.46639,0.068169
0.46839,0.067035
0.47039,0.065727
0.47239,0.064234
0.4744,0.062583
0.4764,0.060905
0.4784,0.059212
0.4804,0.057488
0.4824,0.055789
0.4844,0.054207
0.48641,0.052669
0.48841,0.051298
0.49041,0.050055
0.49241,0.049032
0.49441,0.048211
0.49641,0.047616
0.49842,0.047242
0.50042,0.047126
0.50242,0.047278
0.50442,0.047677
0.50642,0.048311
0.50842,0.049161
0.51043,0.050229
0.51243,0.051508
0.51443,0.052934
0.51643,0.054485
0.51843,0.056144
0.52043,0.05791
0.52244,0.05971
0.52444,0.061479
0.52644,0.063305
0.52844,0.065094
0.53044,0.066705
0.53244,0.068213
0.53445,0.069636
0.53645,0.070845
0.53845,0.071839
0.54045,0.072638
0.54245,0.073201
0.54445,0.073499
0.54646,0.073549
0.54846,0.073354
0.55046,0.072884
0.55246,0.072158
0.55446,0.071179
0.55646,0.069987
0.55847,0.068522
0.56047,0.066894
0.56247,0.065109
0.56447,0.063075
0.56647,0.060936
0.56847,0.058713
0.57048,0.056363
0.57248,0.054016
0.57448,0.051567
0.57648,0.049106
0.57848,0.046652
0.58048,0.044272
0.58249,0.041936
0.58449,0.039634
0.58649,0.037443
0.58849,0.035379
0.59049,0.033397
0.59249,0.031557
0.5945,0.029851
0.5965,0.028267
0.5985,0.026873
0.6005,0.025572
0.6025,0.024408
0.6045,0.023381
0.60651,0.022432
0.60851,0.021665
0.61051,0.021017
0.61251,0.02047
0.61451,0.019993
0.61651,0.019634
0.61852,0.019358
0.62052,0.019135
0.62252,0.01898
0.62452,0.018886
0.62652,0.018845
0.62852,0.018853
0.63053,0.018909
0.63253,0.019013
0.63453,0.01915
0.63653,0.019328
0.63853,0.019535
0.64053,0.019788
0.64254,0.020095
0.64454,0.020449
0.64654,0.02084
0.64854,0.021274
0.65054,0.021771
0.65254,0.022317
0.65455,0.022948
0.65655,0.023657
0.65855,0.024399
0.66055,0.0252
0.66255,0.026053
0.66455,0.026953
0.66656,0.02789
0.66856,0.028878
0.67056,0.029928
0.67256,0.031004
0.67456,0.03209
0.67656,0.033187
0.67857,0.034304
0.68057,0.035419
0.68257,0.036504
0.68457,0.037539
0.68657,0.038557
0.68857,0.039502
0.69058,0.040405
0.69258,0.041248
0.69458,0.042007
0.69658,0.042676
0.69858,0.043253
0.70058,0.043716
0.70259,0.044084
0.70459,0.04436
0.70659,0.044534
0.70859,0.044626
0.71059,0.044632
0.71259,0.044565
0.7146,0.044432
0.7166,0.044239
0.7186,0.043998
0.7206,0.043726
0.7226,0.043433
0.7246,0.043141
0.72661,0.042849
0.72861,0.042588
0.73061,0.042375
0.73261,0.042214
0.73461,0.042129
0.73661,0.042128
0.73862,0.042223
0.74062,0.042426
0.74262,0.042742
0.74462,0.043184
0.74662,0.043733
0.74862,0.044403
0.75063,0.045196
0.75263,0.046132
0.75463,0.047161
0.75663,0.048348
0.75863,0.049577
0.76063,0.050938
0.76264,0.052345
0.76464,0.053796
0.76664,0.055259
0.76864,0.056757
0.77064,0.058265
0.77264,0.059736
0.77465,0.061136
0.77665,0.062499
0.77865,0.063808
0.78065,0.064999
0.78265,0.066018
0.78465,0.066891
0.78666,0.067618
0.78866,0.068164
0.79066,0.068561
0.79266,0.068738
0.79466,0.068721
0.79666,0.068507
0.79867,0.068071
0.80067,0.067451
0.80267,0.066612
0.80467,0.065602
0.80667,0.064388
0.80867,0.06294
0.81068,0.061345
0.81268,0.059663
0.81468,0.057818
0.81668,0.055831
0.81868,0.053792
0.82068,0.051641
0.82269,0.049419
0.82469,0.047177
0.82669,0.044951
0.82869,0.042761
0.83069,0.040535
0.83269,0.038396
0.8347,0.036334
0.8367,0.03435
0.8387,0.032474
0.8407,0.030747
0.8427,0.029149
0.8447,0.027705
0.84671,0.026452
0.84871,0.025342
0.85071,0.024407
0.85271,0.023657
0.85471,0.023067
0.85671,0.022703
0.85872,0.022524
0.86072,0.022534
0.86272,0.022724
0.86472,0.023084
0.86672,0.02364
0.86872,0.024325
0.87073,0.025152
0.87273,0.026113
0.87473,0.027173
0.87673,0.02831
0.87873,0.02959
0.88073,0.030921
0.88274,0.032292
0.88474,0.033722
0.88674,0.03519
0.88874,0.036665
0.89074,0.038109
0.89274,0.039552
0.89475,0.040966
0.89675,0.042358
0.89875,0.043654
0.90075,0.044873
0.90275,0.046032
0.90475,0.047099
0.90676,0.048111
0.90876,0.049013
0.91076,0.049801
0.91276,0.050526
0.91476,0.051126
0.91676,0.051616
0.91877,0.052022
0.92077,0.052349
0.92277,0.052576
0.92477,0.052735
0.92677,0.052842
0.92877,0.052886
0.93078,0.052884
0.93278,0.052845
0.93478,0.052788
0.93678,0.052728
0.93878,0.052681
0.94078,0.052662
0.94279,0.052677
0.94479,0.052745
0.94679,0.052894
0.94879,0.053105
0.95079,0.053404
0.95279,0.053796
0.9548,0.054302
0.9568,0.054905
0.9588,0.055628
0.9608,0.056482
0.9628,0.057501
0.9648,0.058614
0.96681,0.059855
0.96881,0.061177
0.97081,0.062657
0.97281,0.06427
0.97481,0.065924
0.97681,0.067627
0.97882,0.069452
0.98082,0.071281
0.98282,0.07318
0.98482,0.075057
0.98682,0.076875
0.98882,0.078686
0.99083,0.080441
0.99283,0.082178
0.99483,0.083802
0.99683,0.085267
0.99883,0.086625
1.0008,0.087789
1.0028,0.088725
1.0048,0.089458
1.0068,0.090064
1.0088,0.090417
1.0108,0.09051
1.0128,0.090378
1.0148,0.089987
1.0168,0.089306
1.0188,0.088494
1.0209,0.087326
1.0229,0.085996
1.0249,0.084373
1.0269,0.082474
1.0289,0.080398
1.0309,0.078205
1.0329,0.075829
1.0349,0.073333
1.0369,0.070663
1.0389,0.067869
1.0409,0.065112
1.0429,0.062176
1.0449,0.05933
1.0469,0.056437
1.0489,0.053662
1.0509,0.050905
1.0529,0.048232
1.0549,0.045674
1.0569,0.043332
1.0589,0.041073
1.0609,0.039045
1.0629,0.037223
1.0649,0.035635
1.0669,0.03424
1.0689,0.033116
1.0709,0.032248
1.0729,0.03165
1.0749,0.031309
1.0769,0.031232
1.0789,0.031405
1.0809,0.031831
1.0829,0.032492
1.0849,0.033411
1.0869,0.034541
1.0889,0.0359
1.0909,0.037404
1.0929,0.039108
1.0949,0.040955
1.0969,0.042962
1.0989,0.045011
1.1009,0.047167
1.1029,0.049416
1.1049,0.051717
1.1069,0.054025
1.1089,0.056272
1.1109,0.058539
1.1129,0.060724
1.1149,0.062862
1.1169,0.064941
1.1189,0.066824
1.1209,0.06861
1.1229,0.070287
1.1249,0.071756
1.1269,0.073074
1.1289,0.074181
1.1309,0.075104
1.1329,0.075776
1.1349,0.076252
1.1369,0.076522
1.1389,0.076567
1.141,0.076364
1.143,0.075969
1.145,0.075336
1.147,0.074483
1.149,0.073397
1.151,0.072095
1.153,0.070614
1.155,0.068886
1.157,0.067027
1.159,0.065028
1.161,0.062793
1.163,0.060475
1.165,0.058041
1.167,0.055486
1.169,0.052895
1.171,0.050191
1.173,0.047496
1.175,0.04477
1.177,0.042088
1.179,0.039392
1.181,0.036814
1.183,0.034278
1.185,0.031874
1.187,0.029616
1.189,0.027526
1.191,0.025602
1.193,0.023871
1.195,0.022329
1.197,0.021109
1.199,0.02013
1.201,0.019436
1.203,0.019021
1.205,0.018909
1.207,0.01912
1.209,0.01964
1.211,0.020498
1.213,0.021642
1.215,0.023145
1.217,0.024984
1.219,0.027104
1.221,0.029501
1.223,0.032175
1.225,0.035145
1.227,0.038331
1.229,0.041788
1.231,0.045385
1.233,0.049198
1.235,0.053188
1.237,0.05723
1.239,0.061361
1.241,0.065648
1.243,0.069905
1.245,0.074157
1.247,0.07834
1.249,0.082501
1.251,0.086639
1.253,0.090528
1.255,0.094393
1.257,0.097927
1.259,0.1014
1.2611,0.10472
1.2631,0.10765
1.2651,0.11018
1.2671,0.11288
1.2691,0.11551
1.2711,0.11734
1.2731,0.11887
1.2751,0.11994
1.2771,0.12
1.2791,0.12
1.2811,0.12
1.2831,0.12
1.2851,0.12
1.2871,0.12
1.2891,0.12
1.2911,0.12
1.2931,0.12
1.2951,0.12
1.2971,0.11994
1.2991,0.11915
1.3011,0.11818
1.3031,0.11699
1.3051,0.11589
1.3071,0.11452
1.3091,0.11282
1.3111,0.11136
1.3131,0.10995
1.3151,0.10876
1.3171,0.10749
1.3191,0.1064
1.3211,0.10501
1.3231,0.1037
1.3251,0.10244
1.3271,0.10138
1.3291,0.10029
1.3311,0.099193
1.3331,0.098128
1.3351,0.097087
1.3371,0.09619
1.3391,0.095235
1.3411,0.094249
1.3431,0.093244
1.3451,0.092206
1.3471,0.091153
1.3491,0.090102
1.3511,0.088939
1.3531,0.087878
1.3551,0.086609
1.3571,0.085278
1.3591,0.083916
1.3611,0.08241
1.3631,0.08084
1.3651,0.079181
1.3671,0.077516
1.3691,0.075733
1.3711,0.073878
1.3731,0.071924
1.3751,0.069908
1.3771,0.067771
1.3791,0.065671
1.3812,0.063443
1.3832,0.061185
1.3852,0.05895
1.3872,0.056652
1.3892,0.054396
1.3912,0.052116
1.3932,0.049832
1.3952,0.047607
1.3972,0.045405
1.3992,0.043305
1.4012,0.041203
1.4032,0.039196
1.4052,0.037272
1.4072,0.035437
1.4092,0.033679
1.4112,0.032036
1.4132,0.030495
1.4152,0.029064
1.4172,0.027736
1.4192,0.026538
1.4212,0.025412
1.4232,0.024391
1.4252,0.023471
1.4272,0.022603
1.4292,0.021866
1.4312,0.021214
1.4332,0.020638
1.4352,0.020114
1.4372,0.019652
1.4392,0.019249
1.4412,0.018856
1.4432,0.018523
1.4452,0.018233
1.4472,0.017936
1.4492,0.017643
1.4512,0.017352
1.4532,0.017064
1.4552,0.016763
1.4572,0.01646
1.4592,0.016146
1.4612,0.015838
1.4632,0.015505
1.4652,0.015173
1.4672,0.014821
1.4692,0.014483
1.4712,0.014142
1.4732,0.01382
1.4752,0.013497
1.4772,0.013197
1.4792,0.012978
1.4812,0.012804
1.4832,0.012666
1.4852,0.012603
1.4872,0.012606
1.4892,0.012689
1.4912,0.012859
1.4932,0.013098
1.4952,0.013486
1.4972,0.013979
1.4992,0.014548
1.5013,0.015248
1.5033,0.016024
1.5053,0.016906
1.5073,0.017895
1.5093,0.018935
1.5113,0.020107
1.5133,0.021342
1.5153,0.022649
1.5173,0.024051
1.5193,0.02548
1.5213,0.026913
1.5233,0.028323
1.5253,0.029775
1.5273,0.031205
1.5293,0.032573
1.5313,0.033899
1.5333,0.035175
1.5353,0.03635
1.5373,0.03741
1.5393,0.038375
1.5413,0.039222
1.5433,0.039927
1.5453,0.040479
1.5473,0.040911
1.5493,0.041191
1.5513,0.041321
1.5533,0.041303
1.5553,0.04114
1.5573,0.040858
1.5593,0.040444
1.5613,0.03994
1.5633,0.039325
1.5653,0.038653
1.5673,0.037905
1.5693,0.037152
1.5713,0.036366
1.5733,0.035613
1.5753,0.034852
1.5773,0.034173
1.5793,0.033568
1.5813,0.033079
1.5833,0.032714
1.5853,0.032489
1.5873,0.032439
1.5893,0.032576
1.5913,0.032908
1.5933,0.033441
1.5953,0.034197
1.5973,0.035182
1.5993,0.036383
1.6013,0.03779
1.6033,0.039432
1.6053,0.041298
1.6073,0.043366
1.6093,0.045554
1.6113,0.047964
1.6133,0.050524
1.6153,0.053194
1.6173,0.055915
1.6193,0.058748
1.6214,0.061574
1.6234,0.064519
1.6254,0.067351
1.6274,0.070194
1.6294,0.072929
1.6314,0.075538
1.6334,0.078027
1.6354,0.080349
1.6374,0.082549
1.6394,0.084562
1.6414,0.086357
1.6434,0.087914
1.6454,0.089111
1.6474,0.090202
1.6494,0.090998
1.6514,0.091561
1.6534,0.091883
1.6554,0.091965
1.6574,0.091818
1.6594,0.091446
1.6614,0.090923
1.6634,0.090186
1.6654,0.089277
1.6674,0.08832
1.6694,0.087203
1.6714,0.08603
1.6734,0.084704
1.6754,0.083402
1.6774,0.082039
1.6794,0.080711
1.6814,0.079405
1.6834,0.078238
1.6854,0.0771
1.6874,0.076038
1.6894,0.075105
1.6914,0.074232
1.6934,0.073479
1.6954,0.072864
1.6974,0.072336
1.6994,0.071945
1.7014,0.071661
1.7034,0.071471
1.7054,0.071382
1.7074,0.071372
1.7094,0.071421
1.7114,0.071532
1.7134,0.071666
1.7154,0.071806
1.7174,0.071948
1.7194,0.072064
1.7214,0.072144
1.7234,0.072162
1.7254,0.072098
1.7274,0.071953
1.7294,0.07171
1.7314,0.071354
1.7334,0.070888
1.7354,0.070301
1.7374,0.069577
1.7394,0.068707
1.7415,0.067741
1.7435,0.066694
1.7455,0.065547
1.7475,0.064279
1.7495,0.062893
1.7515,0.061453
1.7535,0.060051
1.7555,0.058567
1.7575,0.057074
1.7595,0.055597
1.7615,0.054199
1.7635,0.052803
1.7655,0.051504
1.7675,0.050273
1.7695,0.049165
1.7715,0.048193
1.7735,0.047345
1.7755,0.046658
1.7775,0.046146
1.7795,0.045784
1.7815,0.045608
1.7835,0.0456
1.7855,0.045761
1.7875,0.046104
1.7895,0.04659
1.7915,0.047221
1.7935,0.048018
1.7955,0.048921
1.7975,0.049916
1.7995,0.05103
1.8015,0.05219
1.8035,0.053406
1.8055,0.054623
1.8075,0.055851
1.8095,0.057089
1.8115,0.058282
1.8135,0.059429
1.8155,0.060503
1.8175,0.061448
1.8195,0.062344
1.8215,0.063125
1.8235,0.063789
1.8255,0.064309
1.8275,0.064666
1.8295,0.064897
1.8315,0.064959
1.8335,0.064878
1.8355,0.064631
1.8375,0.06426
1.8395,0.06373
1.8415,0.063077
1.8435,0.062303
1.8455,0.061421
1.8475,0.060493
1.8495,0.059433
1.8515,0.058302
1.8535,0.057113
1.8555,0.055858
1.8575,0.054588
1.8595,0.053293
1.8616,0.051934
1.8636,0.050595
1.8656,0.049217
1.8676,0.047872
1.8696,0.046519
1.8716,0.045187
1.8736,0.043902
1.8756,0.042615
1.8776,0.041318
1.8796,0.040052
1.8816,0.038804
1.8836,0.037569
1.8856,0.03636
1.8876,0.035153
1.8896,0.033933
1.8916,0.032733
1.8936,0.031538
1.8956,0.030348
1.8976,0.029148
1.8996,0.027941
1.9016,0.026778
1.9036,0.025571
1.9056,0.024369
1.9076,0.02315
1.9096,0.021967
1.9116,0.020834
1.9136,0.019713
1.9156,0.018633
1.9176,0.017632
1.9196,0.016638
1.9216,0.015754
1.9236,0.01493
1.9256,0.014186
1.9276,0.013543
1.9296,0.013019
1.9316,0.012648
1.9336,0.012441
1.9356,0.012344
1.9376,0.012417
1.9396,0.01263
1.9416,0.01302
1.9436,0.013616
1.9456,0.014386
1.9476,0.015305
1.9496,0.016383
1.9516,0.017628
1.9536,0.018986
1.9556,0.020537
1.9576,0.022181
1.9596,0.024008
1.9616,0.025921
1.9636,0.027878
1.9656,0.029923
1.9676,0.032009
1.9696,0.034122
1.9716,0.036258
1.9736,0.03834
1.9756,0.0404
1.9776,0.042435
1.9796,0.044333
1.9817,0.046137
1.9837,0.047844
1.9857,0.0494
1.9877,0.050849
1.9897,0.052096
1.9917,0.053197
1.9937,0.054094
1.9957,0.05478
1.9977,0.055301
1.9997,0.055624
2.0017,0.055774
2.0037,0.055737
2.0057,0.055529
2.0077,0.055141
2.0097,0.054621
2.0117,0.053965
2.0137,0.053158
2.0157,0.052235
2.0177,0.051228
2.0197,0.050128
2.0217,0.049004
2.0237,0.047832
2.0257,0.046642
2.0277,0.045467
2.0297,0.044339
2.0317,0.043265
2.0337,0.042217
2.0357,0.041234
2.0377,0.040354
2.0397,0.039593
2.0417,0.038944
2.0437,0.03843
2.0457,0.038035
2.0477,0.037786
2.0497,0.037684
2.0517,0.037723
2.0537,0.037903
2.0557,0.038228
2.0577,0.038698
2.0597,0.039274
2.0617,0.039982
2.0637,0.040788
2.0657,0.041731
2.0677,0.04273
2.0697,0.043795
2.0717,0.044893
2.0737,0.046069
2.0757,0.047264
2.0777,0.048501
2.0797,0.049707
2.0817,0.050925
2.0837,0.052089
2.0857,0.053231
2.0877,0.054286
2.0897,0.055254
2.0917,0.056164
2.0937,0.056985
2.0957,0.057712
2.0977,0.058305
2.0997,0.058803
2.1018,0.059163
2.1038,0.059403
2.1058,0.059503
2.1078,0.059475
2.1098,0.059321
2.1118,0.059027
2.1138,0.058614
2.1158,0.058073
2.1178,0.057392
2.1198,0.056581
2.1218,0.055692
2.1238,0.054702
2.1258,0.053616
2.1278,0.052416
2.1298,0.051152
2.1318,0.049784
2.1338,0.04839
2.1358,0.046927
2.1378,0.045448
2.1398,0.04396
2.1418,0.042448
2.1438,0.040891
2.1458,0.039363
2.1478,0.037853
2.1498,0.036407
2.1518,0.034976
2.1538,0.033583
2.1558,0.032278
2.1578,0.031065
2.1598,0.029903
2.1618,0.028833
2.1638,0.027887
2.1658,0.027056
2.1678,0.026318
2.1698,0.025698
2.1718,0.025204
2.1738,0.024817
2.1758,0.024588
2.1778,0.024481
2.1798,0.024499
2.1818,0.02465
2.1838,0.02492
2.1858,0.025325
2.1878,0.025842
2.1898,0.026455
2.1918,0.027165
2.1938,0.02794
2.1958,0.02882
2.1978,0.02978
2.1998,0.030785
2.2018,0.031832
2.2038,0.032902
2.2058,0.033979
2.2078,0.03508
2.2098,0.036147
2.2118,0.037166
2.2138,0.038133
2.2158,0.039049
2.2178,0.039895
2.2198,0.040623
2.2219,0.041272
2.2239,0.041807
2.2259,0.042203
2.2279,0.042463
2.2299,0.042577
2.2319,0.042546
2.2339,0.04237
2.2359,0.042034
2.2379,0.04155
2.2399,0.040906
2.2419,0.04014
2.2439,0.039238
2.2459,0.038197
2.2479,0.037075
2.2499,0.03584
2.2519,0.0345
2.2539,0.0331
2.2559,0.031669
2.2579,0.030186
2.2599,0.028694
2.2619,0.027248
2.2639,0.025818
2.2659,0.024415
2.2679,0.023049
2.2699,0.021824
2.2719,0.020724
2.2739,0.019731
2.2759,0.018887
2.2779,0.018241
2.2799,0.01774
2.2819,0.017414
2.2839,0.017285
2.2859,0.017348
2.2879,0.01762
2.2899,0.01809
2.2919,0.018726
2.2939,0.01957
2.2959,0.020624
2.2979,0.021826
2.2999,0.023228
2.3019,0.024777
2.3039,0.026453
2.3059,0.028189
2.3079,0.030053
2.3099,0.031978
2.3119,0.033942
2.3139,0.035953
2.3159,0.03792
2.3179,0.039903
2.3199,0.041833
2.3219,0.043666
2.3239,0.045393
2.3259,0.047027
2.3279,0.048563
2.3299,0.049925
2.3319,0.05116
2.3339,0.052209
2.3359,0.053093
2.3379,0.053788
2.3399,0.054308
2.342,0.054643
2.344,0.05481
2.346,0.054819
2.348,0.05468
2.35,0.054403
2.352,0.054008
2.354,0.05348
2.356,0.052876
2.358,0.052195
2.36,0.051477
2.362,0.050722
2.364,0.049947
2.366,0.049212
2.368,0.048531
2.37,0.047892
2.372,0.047326
2.374,0.046862
2.376,0.046521
2.378,0.0463
2.38,0.046214
2.382,0.046264
2.384,0.046457
2.386,0.04679
2.388,0.047274
2.39,0.047909
2.392,0.048662
2.394,0.049516
2.396,0.050521
2.398,0.05157
2.4,0.052685


==> CSV/P18H.csv <==
X,Y
0,0.026388
0.0020017,0.025908
0.0040033,0.025665
0.006005,0.02562
0.0080067,0.02578
0.010008,0.026132
0.01201,0.026687
0.014012,0.027389
0.016013,0.028286
0.018015,0.029309
0.020017,0.030471
0.022018,0.031704
0.02402,0.033041
0.026022,0.034429
0.028023,0.03584
0.030025,0.037251
0.032027,0.038701
0.034028,0.040047
0.03603,0.041329
0.038032,0.042518
0.040033,0.043598
0.042035,0.044564
0.044037,0.045378
0.046038,0.046025
0.04804,0.046522
0.050042,0.046817
0.052043,0.046926
0.054045,0.046842
0.056047,0.046566
0.058048,0.046082
0.06005,0.045445
0.062052,0.044634
0.064053,0.043651
0.066055,0.042538
0.068057,0.041298
0.070058,0.039952
0.07206,0.038501
0.074062,0.036941
0.076063,0.035384
0.078065,0.03376
0.080067,0.032144
0.082068,0.030546
0.08407,0.028972
0.086072,0.027436
0.088073,0.025987
0.090075,0.024634
0.092077,0.023357
0.094078,0.022196
0.09608,0.021173
0.098082,0.020302
0.10008,0.019537
0.10209,0.018905
0.10409,0.018404
0.10609,0.01806
0.10809,0.017848
0.11009,0.017758
0.11209,0.017789
0.1141,0.017926
0.1161,0.018165
0.1181,0.018486
0.1201,0.0189
0.1221,0.019362
0.1241,0.019855
0.12611,0.020418
0.12811,0.020955
0.13011,0.02151
0.13211,0.022072
0.13411,0.022611
0.13611,0.023167
0.13812,0.023665
0.14012,0.024127
0.14212,0.024552
0.14412,0.024928
0.14612,0.025279
0.14812,0.02558
0.15013,0.025845
0.15213,0.026072
0.15413,0.026289
0.15613,0.026483
0.15813,0.026653
0.16013,0.026836
0.16214,0.027013
0.16414,0.027206
0.16614,0.027418
0.16814,0.027691
0.17014,0.028008
0.17214,0.028361
0.17415,0.028787
0.17615,0.029267
0.17815,0.029825
0.18015,0.03047
0.18215,0.031168
0.18415,0.031944
0.18616,0.032799
0.18816,0.033717
0.19016,0.034706
0.19216,0.035739
0.19416,0.036805
0.19616,0.03795
0.19817,0.039118
0.20017,0.04026
0.20217,0.041418
0.20417,0.042548
0.20617,0.043659
0.20817,0.044743
0.21018,0.045768
0.21218,0.04673
0.21418,0.047596
0.21618,0.048378
0.21818,0.049055
0.22018,0.049596
0.22219,0.050052
0.22419,0.050381
0.22619,0.050579
0.22819,0.050657
0.23019,0.0506
0.23219,0.050424
0.2342,0.050125
0.2362,0.049702
0.2382,0.049196
0.2402,0.048576
0.2422,0.047867
0.2442,0.047076
0.24621,0.04619
0.24821,0.045277
0.25021,0.044305
0.25221,0.043306
0.25421,0.042287
0.25621,0.041274
0.25822,0.04025
0.26022,0.039246
0.26222,0.038248
0.26422,0.03726
0.26622,0.036346
0.26822,0.035478
0.27023,0.034634
0.27223,0.033831
0.27423,0.033079
0.27623,0.032367
0.27823,0.031708
0.28023,0.031094
0.28224,0.030521
0.28424,0.029968
0.28624,0.029433
0.28824,0.02893
0.29024,0.028427
0.29224,0.027947
0.29425,0.02744
0.29625,0.026969
0.29825,0.026468
0.30025,0.02594
0.30225,0.025419
0.30425,0.024867
0.30626,0.024313
0.30826,0.023743
0.31026,0.023174
0.31226,0.022569
0.31426,0.022007
0.31626,0.021458
0.31827,0.020942
0.32027,0.020477
0.32227,0.02003
0.32427,0.019677
0.32627,0.019396
0.32827,0.019219
0.33028,0.01915
0.33228,0.019232
0.33428,0.019463
0.33628,0.019835
0.33828,0.020424
0.34028,0.021152
0.34229,0.022113
0.34429,0.02329
0.34629,0.024682
0.34829,0.0263
0.35029,0.028124
0.35229,0.030169
0.3543,0.032412
0.3563,0.034882
0.3583,0.037507
0.3603,0.040358
0.3623,0.043317
0.3643,0.046442
0.36631,0.049635
0.36831,0.052931
0.37031,0.056284
0.37231,0.05966
0.37431,0.063017
0.37631,0.066316
0.37832,0.069517
0.38032,0.072623
0.38232,0.075575
0.38432,0.078276
0.38632,0.080839
0.38832,0.083136
0.39033,0.085092
0.39233,0.08677
0.39433,0.08821
0.39633,0.089223
0.39833,0.08985
0.40033,0.090162
0.40234,0.090063
0.40434,0.089559
0.40634,0.088728
0.40834,0.087443
0.41034,0.085832
0.41234,0.083968
0.41435,0.081755
0.41635,0.079171
0.41835,0.076349
0.42035,0.073329
0.42235,0.070064
0.42435,0.066699
0.42636,0.063175
0.42836,0.059597
0.43036,0.055978
0.43236,0.052361
0.43436,0.048829
0.43636,0.045353
0.43837,0.042023
0.44037,0.03892
0.44237,0.035964
0.44437,0.033289
0.44637,0.030872
0.44837,0.028784
0.45038,0.027011
0.45238,0.025565
0.45438,0.024476
0.45638,0.023759
0.45838,0.023398
0.46038,0.023401
0.46239,0.02376
0.46439,0.024456
0.46639,0.025481
0.46839,0.02681
0.47039,0.028393
0.47239,0.030245
0.4744,0.032286
0.4764,0.034529
0.4784,0.036888
0.4804,0.039397
0.4824,0.041909
0.4844,0.044477
0.48641,0.047044
0.48841,0.049497
0.49041,0.051897
0.49241,0.054165
0.49441,0.056251
0.49641,0.058136
0.49842,0.05983
0.50042,0.061234
0.50242,0.062388
0.50442,0.063262
0.50642,0.063845
0.50842,0.064114
0.51043,0.064076
0.51243,0.063732
0.51443,0.063101
0.51643,0.062169
0.51843,0.060979
0.52043,0.059541
0.52244,0.057844
0.52444,0.055971
0.52644,0.053893
0.52844,0.051665
0.53044,0.049319
0.53244,0.046909
0.53445,0.044394
0.53645,0.041864
0.53845,0.039366
0.54045,0.036838
0.54245,0.034428
0.54445,0.032081
0.54646,0.029858
0.54846,0.027751
0.55046,0.02581
0.55246,0.024029
0.55446,0.02241
0.55646,0.021019
0.55847,0.019815
0.56047,0.018798
0.56247,0.017983
0.56447,0.017372
0.56647,0.016952
0.56847,0.016708
0.57048,0.01664
0.57248,0.016731
0.57448,0.016969
0.57648,0.017342
0.57848,0.017833
0.58048,0.018416
0.58249,0.01911
0.58449,0.019855
0.58649,0.020699
0.58849,0.021519
0.59049,0.022402
0.59249,0.023339
0.5945,0.024286
0.5965,0.025233
0.5985,0.0262
0.6005,0.027175
0.6025,0.028157
0.6045,0.029155
0.60651,0.030168
0.60851,0.031207
0.61051,0.032267
0.61251,0.033391
0.61451,0.034566
0.61651,0.035796
0.61852,0.037096
0.62052,0.038538
0.62252,0.040031
0.62452,0.041625
0.62652,0.043345
0.62852,0.045207
0.63053,0.047203
0.63253,0.049297
0.63453,0.051537
0.63653,0.053921
0.63853,0.056429
0.64053,0.05903
0.64254,0.061772
0.64454,0.064584
0.64654,0.067478
0.64854,0.070425
0.65054,0.073412
0.65254,0.076388
0.65455,0.079371
0.65655,0.082335
0.65855,0.085133
0.66055,0.087949
0.66255,0.090549
0.66455,0.093012
0.66656,0.095372
0.66856,0.097376
0.67056,0.099168
0.67256,0.10082
0.67456,0.1021
0.67656,0.1031
0.67857,0.10369
0.68057,0.10403
0.68257,0.10405
0.68457,0.10376
0.68657,0.10316
0.68857,0.10219
0.69058,0.10092
0.69258,0.099218
0.69458,0.097368
0.69658,0.095247
0.69858,0.092724
0.70058,0.090162
0.70259,0.08724
0.70459,0.084262
0.70659,0.081136
0.70859,0.077824
0.71059,0.074532
0.71259,0.071112
0.7146,0.067737
0.7166,0.064348
0.7186,0.061018
0.7206,0.057754
0.7226,0.054621
0.7246,0.051551
0.72661,0.048665
0.72861,0.045914
0.73061,0.043332
0.73261,0.040961
0.73461,0.03877
0.73661,0.036716
0.73862,0.034925
0.74062,0.033304
0.74262,0.031865
0.74462,0.030625
0.74662,0.029537
0.74862,0.028632
0.75063,0.027874
0.75263,0.027253
0.75463,0.026771
0.75663,0.026401
0.75863,0.026107
0.76063,0.025912
0.76264,0.025803
0.76464,0.025748
0.76664,0.025746
0.76864,0.02579
0.77064,0.025863
0.77264,0.02597
0.77465,0.026111
0.77665,0.026275
0.77865,0.026466
0.78065,0.026669
0.78265,0.026902
0.78465,0.027156
0.78666,0.027438
0.78866,0.027775
0.79066,0.028159
0.79266,0.028582
0.79466,0.029063
0.79666,0.029586
0.79867,0.030192
0.80067,0.030839
0.80267,0.031572
0.80467,0.032357
0.80667,0.033224
0.80867,0.034145
0.81068,0.035134
0.81268,0.036151
0.81468,0.037213
0.81668,0.038349
0.81868,0.039488
0.82068,0.040614
0.82269,0.041738
0.82469,0.04284
0.82669,0.043927
0.82869,0.044964
0.83069,0.045921
0.83269,0.046819
0.8347,0.047595
0.8367,0.048271
0.8387,0.04883
0.8407,0.049234
0.8427,0.049497
0.8447,0.049637
0.84671,0.049627
0.84871,0.049466
0.85071,0.049179
0.85271,0.048737
0.85471,0.048158
0.85671,0.047457
0.85872,0.046654
0.86072,0.045748
0.86272,0.044773
0.86472,0.043734
0.86672,0.042684
0.86872,0.041624
0.87073,0.040578
0.87273,0.039576
0.87473,0.038637
0.87673,0.037727
0.87873,0.036963
0.88073,0.036331
0.88274,0.035838
0.88474,0.035519
0.88674,0.035353
0.88874,0.035374
0.89074,0.035573
0.89274,0.03596
0.89475,0.036538
0.89675,0.037294
0.89875,0.03827
0.90075,0.03939
0.90275,0.04064
0.90475,0.042018
0.90676,0.043532
0.90876,0.045133
0.91076,0.046815
0.91276,0.048509
0.91476,0.050198
0.91676,0.051895
0.91877,0.053546
0.92077,0.055136
0.92277,0.056605
0.92477,0.057948
0.92677,0.059156
0.92877,0.060213
0.93078,0.061062
0.93278,0.061725
0.93478,0.062173
0.93678,0.062423
0.93878,0.062446
0.94078,0.062249
0.94279,0.061857
0.94479,0.061248
0.94679,0.06047
0.94879,0.059504
0.95079,0.058369
0.95279,0.057121
0.9548,0.055763
0.9568,0.054308
0.9588,0.052783
0.9608,0.051234
0.9628,0.049688
0.9648,0.048197
0.96681,0.046721
0.96881,0.045313
0.97081,0.044005
0.97281,0.042815
0.97481,0.041782
0.97681,0.040901
0.97882,0.040178
0.98082,0.039634
0.98282,0.039263
0.98482,0.039085
0.98682,0.039079
0.98882,0.039242
0.99083,0.039587
0.99283,0.040091
0.99483,0.040731
0.99683,0.041511
0.99883,0.042402
1.0008,0.043399
1.0028,0.044468
1.0048,0.045606
1.0068,0.046787
1.0088,0.047968
1.0108,0.049152
1.0128,0.050299
1.0148,0.051424
1.0168,0.052525
1.0188,0.053559
1.0209,0.054542
1.0229,0.055427
1.0249,0.056234
1.0269,0.05698
1.0289,0.057632
1.0309,0.058233
1.0329,0.058774
1.0349,0.059271
1.0369,0.059725
1.0389,0.06015
1.0409,0.06056
1.0429,0.060976
1.0449,0.061419
1.0469,0.061885
1.0489,0.062416
1.0509,0.063025
1.0529,0.063675
1.0549,0.064437
1.0569,0.065288
1.0589,0.066276
1.0609,0.067336
1.0629,0.068506
1.0649,0.069798
1.0669,0.071165
1.0689,0.072688
1.0709,0.074258
1.0729,0.075895
1.0749,0.077523
1.0769,0.079277
1.0789,0.081007
1.0809,0.08273
1.0829,0.084369
1.0849,0.085958
1.0869,0.087501
1.0889,0.088963
1.0909,0.090242
1.0929,0.09128
1.0949,0.092254
1.0969,0.093012
1.0989,0.093577
1.1009,0.093913
1.1029,0.093985
1.1049,0.093794
1.1069,0.093344
1.1089,0.092625
1.1109,0.091697
1.1129,0.090652
1.1149,0.089336
1.1169,0.087788
1.1189,0.086023
1.1209,0.084183
1.1229,0.082241
1.1249,0.080091
1.1269,0.077903
1.1289,0.075743
1.1309,0.07351
1.1329,0.071289
1.1349,0.069175
1.1369,0.067112
1.1389,0.065161
1.141,0.06335
1.143,0.061702
1.145,0.060235
1.147,0.058944
1.149,0.057879
1.151,0.057041
1.153,0.056417
1.155,0.056018
1.157,0.055838
1.159,0.055872
1.161,0.056096
1.163,0.05652
1.165,0.057096
1.167,0.05781
1.169,0.058658
1.171,0.059601
1.173,0.060593
1.175,0.061608
1.177,0.062638
1.179,0.063616
1.181,0.064541
1.183,0.065361
1.185,0.066098
1.187,0.06666
1.189,0.06704
1.191,0.06723
1.193,0.067215
1.195,0.066992
1.197,0.066521
1.199,0.065798
1.201,0.064838
1.203,0.063657
1.205,0.062237
1.207,0.06061
1.209,0.058755
1.211,0.056734
1.213,0.054556
1.215,0.052204
1.217,0.04975
1.219,0.047263
1.221,0.044677
1.223,0.042091
1.225,0.039552
1.227,0.037019
1.229,0.034618
1.231,0.032303
1.233,0.030169
1.235,0.028201
1.237,0.026447
1.239,0.0249
1.241,0.023629
1.243,0.022599
1.245,0.021885
1.247,0.021462
1.249,0.021332
1.251,0.021501
1.253,0.021969
1.255,0.02272
1.257,0.023779
1.259,0.025086
1.2611,0.026646
1.2631,0.028418
1.2651,0.030407
1.2671,0.032541
1.2691,0.034846
1.2711,0.037224
1.2731,0.039736
1.2751,0.042237
1.2771,0.04477
1.2791,0.047288
1.2811,0.049692
1.2831,0.052044
1.2851,0.054262
1.2871,0.056297
1.2891,0.058155
1.2911,0.059811
1.2931,0.061193
1.2951,0.062328
1.2971,0.063197
1.2991,0.063769
1.3011,0.064032
1.3031,0.063985
1.3051,0.063626
1.3071,0.062981
1.3091,0.062002
1.3111,0.060748
1.3131,0.059189
1.3151,0.05738
1.3171,0.05534
1.3191,0.053043
1.3211,0.050566
1.3231,0.047947
1.3251,0.04515
1.3271,0.042254
1.3291,0.039306
1.3311,0.036279
1.3331,0.033262
1.3351,0.030283
1.3371,0.027326
1.3391,0.02448
1.3411,0.021743
1.3431,0.019187
1.3451,0.016782
1.3471,0.014583
1.3491,0.012568
1.3511,0.010836
1.3531,0.0093893
1.3551,0.0081419
1.3571,0.0071711
1.3591,0.0065094
1.3611,0.0060853
1.3631,0.0059738
1.3651,0.0061163
1.3671,0.0065218
1.3691,0.0071342
1.3711,0.0080187
1.3731,0.0090701
1.3751,0.010282
1.3771,0.011687
1.3791,0.013154
1.3812,0.014786
1.3832,0.016447
1.3852,0.018126
1.3872,0.019827
1.3892,0.021485
1.3912,0.0231
1.3932,0.024628
1.3952,0.026021
1.3972,0.027293
1.3992,0.028406
1.4012,0.029336
1.4032,0.03008
1.4052,0.030604
1.4072,0.030905
1.4092,0.031001
1.4112,0.030871
1.4132,0.030541
1.4152,0.029989
1.4172,0.029227
1.4192,0.028287
1.4212,0.027179
1.4232,0.025916
1.4252,0.024542
1.4272,0.023057
1.4292,0.02151
1.4312,0.019937
1.4332,0.01833
1.4352,0.016761
1.4372,0.015207
1.4392,0.013793
1.4412,0.012409
1.4432,0.011203
1.4452,0.010159
1.4472,0.0093007
1.4492,0.00856
1.4512,0.0081175
1.4532,0.0078536
1.4552,0.0078291
1.4572,0.0080593
1.4592,0.0084818
1.4612,0.0091812
1.4632,0.010056
1.4652,0.011152
1.4672,0.01244
1.4692,0.013954
1.4712,0.01554
1.4732,0.017297
1.4752,0.019139
1.4772,0.021038
1.4792,0.022987
1.4812,0.02495
1.4832,0.026907
1.4852,0.028787
1.4872,0.030588
1.4892,0.032267
1.4912,0.033832
1.4932,0.035238
1.4952,0.036436
1.4972,0.037443
1.4992,0.038279
1.5013,0.038877
1.5033,0.039228
1.5053,0.039361
1.5073,0.039261
1.5093,0.038951
1.5113,0.038405
1.5133,0.037648
1.5153,0.036733
1.5173,0.035677
1.5193,0.034468
1.5213,0.033136
1.5233,0.031725
1.5253,0.030274
1.5273,0.028764
1.5293,0.02725
1.5313,0.025779
1.5333,0.024346
1.5353,0.022992
1.5373,0.021745
1.5393,0.020672
1.5413,0.019682
1.5433,0.018851
1.5453,0.018201
1.5473,0.017747
1.5493,0.01747
1.5513,0.017384
1.5533,0.017478
1.5553,0.017761
1.5573,0.018204
1.5593,0.018813
1.5613,0.019582
1.5633,0.020464
1.5653,0.021413
1.5673,0.022459
1.5693,0.023601
1.5713,0.024749
1.5733,0.025905
1.5753,0.027058
1.5773,0.02816
1.5793,0.029205
1.5813,0.030166
1.5833,0.031009
1.5853,0.031747
1.5873,0.032346
1.5893,0.032815
1.5913,0.033115
1.5933,0.033277
1.5953,0.033274
1.5973,0.033109
1.5993,0.032814
1.6013,0.032364
1.6033,0.031801
1.6053,0.031138
1.6073,0.030384
1.6093,0.029535
1.6113,0.028663
1.6133,0.027751
1.6153,0.026861
1.6173,0.025967
1.6193,0.025141
1.6214,0.024381
1.6234,0.02373
1.6254,0.023191
1.6274,0.022775
1.6294,0.02252
1.6314,0.02244
1.6334,0.022543
1.6354,0.02284
1.6374,0.023332
1.6394,0.024014
1.6414,0.024886
1.6434,0.025942
1.6454,0.02718
1.6474,0.028577
1.6494,0.030125
1.6514,0.031779
1.6534,0.033558
1.6554,0.035436
1.6574,0.037319
1.6594,0.0393
1.6614,0.041238
1.6634,0.043153
1.6654,0.045033
1.6674,0.046831
1.6694,0.0485
1.6714,0.050025
1.6734,0.051403
1.6754,0.052617
1.6774,0.053635
1.6794,0.054428
1.6814,0.054997
1.6834,0.055324
1.6854,0.055402
1.6874,0.055241
1.6894,0.054831
1.6914,0.05418
1.6934,0.053283
1.6954,0.052189
1.6974,0.050878
1.6994,0.049373
1.7014,0.047721
1.7034,0.045901
1.7054,0.043959
1.7074,0.041917
1.7094,0.039841
1.7114,0.037666
1.7134,0.035529
1.7154,0.033373
1.7174,0.031275
1.7194,0.029236
1.7214,0.027292
1.7234,0.02548
1.7254,0.023793
1.7274,0.022266
1.7294,0.020954
1.7314,0.019818
1.7334,0.018899
1.7354,0.018183
1.7374,0.017712
1.7394,0.01746
1.7415,0.017448
1.7435,0.017673
1.7455,0.018109
1.7475,0.018782
1.7495,0.01968
1.7515,0.020766
1.7535,0.021999
1.7555,0.023441
1.7575,0.025024
1.7595,0.026759
1.7615,0.028588
1.7635,0.030515
1.7655,0.032492
1.7675,0.034538
1.7695,0.036587
1.7715,0.038688
1.7735,0.040708
1.7755,0.042699
1.7775,0.044642
1.7795,0.046515
1.7815,0.048269
1.7835,0.049879
1.7855,0.051386
1.7875,0.052753
1.7895,0.053966
1.7915,0.055014
1.7935,0.05587
1.7955,0.056551
1.7975,0.057037
1.7995,0.057345
1.8015,0.057458
1.8035,0.057394
1.8055,0.057164
1.8075,0.056735
1.8095,0.056139
1.8115,0.0554
1.8135,0.054506
1.8155,0.053452
1.8175,0.052297
1.8195,0.051015
1.8215,0.04964
1.8235,0.048218
1.8255,0.046703
1.8275,0.045126
1.8295,0.043526
1.8315,0.041909
1.8335,0.040321
1.8355,0.038737
1.8375,0.037124
1.8395,0.035627
1.8415,0.034161
1.8435,0.032762
1.8455,0.031457
1.8475,0.030243
1.8495,0.029121
1.8515,0.028116
1.8535,0.027219
1.8555,0.026456
1.8575,0.025799
1.8595,0.025272
1.8616,0.02487
1.8636,0.024599
1.8656,0.024436
1.8676,0.024398
1.8696,0.024475
1.8716,0.024666
1.8736,0.024941
1.8756,0.025326
1.8776,0.025786
1.8796,0.026321
1.8816,0.026925
1.8836,0.027559
1.8856,0.028269
1.8876,0.029009
1.8896,0.029765
1.8916,0.030555
1.8936,0.031346
1.8956,0.032136
1.8976,0.032929
1.8996,0.033705
1.9016,0.034473
1.9036,0.035229
1.9056,0.035939
1.9076,0.036621
1.9096,0.037284
1.9116,0.037952
1.9136,0.038595
1.9156,0.03918
1.9176,0.039741
1.9196,0.040288
1.9216,0.040817
1.9236,0.041331
1.9256,0.041825
1.9276,0.042322
1.9296,0.042818
1.9316,0.043324
1.9336,0.043821
1.9356,0.044342
1.9376,0.044859
1.9396,0.045388
1.9416,0.045927
1.9436,0.046495
1.9456,0.047059
1.9476,0.047615
1.9496,0.04819
1.9516,0.048761
1.9536,0.049307
1.9556,0.049856
1.9576,0.050397
1.9596,0.050913
1.9616,0.051383
1.9636,0.051834
1.9656,0.052226
1.9676,0.052555
1.9696,0.052819
1.9716,0.053011
1.9736,0.053123
1.9756,0.053143
1.9776,0.053069
1.9796,0.052888
1.9817,0.052614
1.9837,0.052225
1.9857,0.051724
1.9877,0.051103
1.9897,0.050388
1.9917,0.049554
1.9937,0.04865
1.9957,0.047623
1.9977,0.046517
1.9997,0.045309
2.0017,0.044038
2.0037,0.042711
2.0057,0.041354
2.0077,0.039962
2.0097,0.038545
2.0117,0.03708
2.0137,0.035679
2.0157,0.034295
2.0177,0.032947
2.0197,0.031657
2.0217,0.030454
2.0237,0.029309
2.0257,0.028275
2.0277,0.027339
2.0297,0.02655
2.0317,0.025861
2.0337,0.025324
2.0357,0.024912
2.0377,0.024665
2.0397,0.024554
2.0417,0.024594
2.0437,0.02477
2.0457,0.025093
2.0477,0.025551
2.0497,0.026137
2.0517,0.026854
2.0537,0.027652
2.0557,0.028576
2.0577,0.029562
2.0597,0.030646
2.0617,0.031756
2.0637,0.032934
2.0657,0.034126
2.0677,0.035347
2.0697,0.036542
2.0717,0.037728
2.0737,0.038925
2.0757,0.040032
2.0777,0.041081
2.0797,0.042058
2.0817,0.042977
2.0837,0.043796
2.0857,0.044539
2.0877,0.045181
2.0897,0.045712
2.0917,0.046133
2.0937,0.046476
2.0957,0.046684
2.0977,0.046802
2.0997,0.046812
2.1018,0.046722
2.1038,0.046552
2.1058,0.04628
2.1078,0.045949
2.1098,0.045563
2.1118,0.045115
2.1138,0.044628
2.1158,0.044108
2.1178,0.043563
2.1198,0.043015
2.1218,0.042461
2.1238,0.041918
2.1258,0.041424
2.1278,0.040947
2.1298,0.040496
2.1318,0.040114
2.1338,0.039779
2.1358,0.039516
2.1378,0.039313
2.1398,0.039192
2.1418,0.039149
2.1438,0.039181
2.1458,0.039289
2.1478,0.03949
2.1498,0.03976
2.1518,0.040118
2.1538,0.040546
2.1558,0.041055
2.1578,0.041622
2.1598,0.042257
2.1618,0.042954
2.1638,0.04369
2.1658,0.044493
2.1678,0.045329
2.1698,0.046181
2.1718,0.047087
2.1738,0.047972
2.1758,0.048877
2.1778,0.049741
2.1798,0.050637
2.1818,0.051497
2.1838,0.052355
2.1858,0.053164
2.1878,0.053936
2.1898,0.054686
2.1918,0.05535
2.1938,0.05596
2.1958,0.056514
2.1978,0.056997
2.1998,0.0574
2.2018,0.057734
2.2038,0.057992
2.2058,0.058174
2.2078,0.058262
2.2098,0.05827
2.2118,0.05819
2.2138,0.058014
2.2158,0.057759
2.2178,0.057411
2.2198,0.056985
2.2219,0.056459
2.2239,0.055848
2.2259,0.055163
2.2279,0.054374
2.2299,0.05351
2.2319,0.05257
2.2339,0.05156
2.2359,0.050477
2.2379,0.049341
2.2399,0.048159
2.2419,0.046911
2.2439,0.045595
2.2459,0.044252
2.2479,0.042866
2.2499,0.041477
2.2519,0.04007
2.2539,0.038654
2.2559,0.037177
2.2579,0.035776
2.2599,0.034379
2.2619,0.03301
2.2639,0.031674
2.2659,0.030407
2.2679,0.029185
2.2699,0.028031
2.2719,0.026975
2.2739,0.025984
2.2759,0.025117
2.2779,0.024356
2.2799,0.023724
2.2819,0.023214
2.2839,0.022831
2.2859,0.022595
2.2879,0.022524
2.2899,0.022597
2.2919,0.022842
2.2939,0.023246
2.2959,0.023798
2.2979,0.024512
2.2999,0.025388
2.3019,0.026415
2.3039,0.027551
2.3059,0.02887
2.3079,0.030295
2.3099,0.031818
2.3119,0.033462
2.3139,0.035203
2.3159,0.036983
2.3179,0.038877
2.3199,0.040754
2.3219,0.042655
2.3239,0.044568
2.3259,0.046482
2.3279,0.048322
2.3299,0.050093
2.3319,0.051796
2.3339,0.053392
2.3359,0.054893
2.3379,0.056226
2.3399,0.057404
2.342,0.058414
2.344,0.059256
2.346,0.059905
2.348,0.060334
2.35,0.060561
2.352,0.060574
2.354,0.060376
2.356,0.059961
2.358,0.059341
2.36,0.058495
2.362,0.057475
2.364,0.056278
2.366,0.054928
2.368,0.053389
2.37,0.051744
2.372,0.049981
2.374,0.048157
2.376,0.046234
2.378,0.044281
2.38,0.042308
2.382,0.040369
2.384,0.038455
2.386,0.03657
2.388,0.03481
2.39,0.033122
2.392,0.031586
2.394,0.030199
2.396,0.028962
2.398,0.027913
2.4,0.027045


==> CSV/P24H.csv <==
X,Y
0,0.023988
0.0020017,0.024243
0.0040033,0.024419
0.006005,0.024524
0.0080067,0.024551
0.010008,0.024514
0.01201,0.024416
0.014012,0.024263
0.016013,0.024076
0.018015,0.023852
0.020017,0.023595
0.022018,0.023345
0.02402,0.02311
0.026022,0.022876
0.028023,0.02265
0.030025,0.022452
0.032027,0.022292
0.034028,0.022181
0.03603,0.022133
0.038032,0.022145
0.040033,0.02222
0.042035,0.022385
0.044037,0.022618
0.046038,0.022931
0.04804,0.023301
0.050042,0.023779
0.052043,0.024345
0.054045,0.024986
0.056047,0.025715
0.058048,0.026478
0.06005,0.027312
0.062052,0.028181
0.064053,0.029102
0.066055,0.030082
0.068057,0.031041
0.070058,0.032054
0.07206,0.033098
0.074062,0.034136
0.076063,0.03513
0.078065,0.036101
0.080067,0.037078
0.082068,0.038001
0.08407,0.038918
0.086072,0.039788
0.088073,0.040604
0.090075,0.041386
0.092077,0.042091
0.094078,0.042753
0.09608,0.043366
0.098082,0.043941
0.10008,0.044475
0.10209,0.044941
0.10409,0.045378
0.10609,0.045774
0.10809,0.046131
0.11009,0.046482
0.11209,0.046805
0.1141,0.04711
0.1161,0.047413
0.1181,0.047701
0.1201,0.04799
0.1221,0.048285
0.1241,0.048562
0.12611,0.048866
0.12811,0.049174
0.13011,0.049484
0.13211,0.049778
0.13411,0.050086
0.13611,0.050412
0.13812,0.050708
0.14012,0.050995
0.14212,0.051261
0.14412,0.051504
0.14612,0.051709
0.14812,0.051884
0.15013,0.052012
0.15213,0.052072
0.15413,0.05207
0.15613,0.051996
0.15813,0.051825
0.16013,0.051581
0.16214,0.051231
0.16414,0.050785
0.16614,0.050232
0.16814,0.049559
0.17014,0.048762
0.17214,0.047858
0.17415,0.046853
0.17615,0.045753
0.17815,0.044539
0.18015,0.043199
0.18215,0.041782
0.18415,0.040261
0.18616,0.038659
0.18816,0.036993
0.19016,0.035276
0.19216,0.033529
0.19416,0.031677
0.19616,0.029872
0.19817,0.028039
0.20017,0.026218
0.20217,0.024401
0.20417,0.022659
0.20617,0.020925
0.20817,0.019279
0.21018,0.017667
0.21218,0.016165
0.21418,0.014772
0.21618,0.013474
0.21818,0.012244
0.22018,0.011148
0.22219,0.010195
0.22419,0.0093996
0.22619,0.0086769
0.22819,0.0080542
0.23019,0.0075618
0.23219,0.0071808
0.2342,0.0069358
0.2362,0.0067956
0.2382,0.0067699
0.2402,0.0068284
0.2422,0.006992
0.2442,0.0072322
0.24621,0.0075773
0.24821,0.0079425
0.25021,0.008424
0.25221,0.0088906
0.25421,0.0093973
0.25621,0.0099258
0.25822,0.010449
0.26022,0.011006
0.26222,0.011618
0.26422,0.012174
0.26622,0.01277
0.26822,0.013368
0.27023,0.013936
0.27223,0.014465
0.27423,0.015008
0.27623,0.0155
0.27823,0.015996
0.28023,0.016483
0.28224,0.016959
0.28424,0.017408
0.28624,0.017818
0.28824,0.018248
0.29024,0.018653
0.29224,0.01906
0.29425,0.019447
0.29625,0.019807
0.29825,0.020155
0.30025,0.020483
0.30225,0.020809
0.30425,0.021109
0.30626,0.021397
0.30826,0.021676
0.31026,0.021935
0.31226,0.02215
0.31426,0.022335
0.31626,0.022483
0.31827,0.022588
0.32027,0.022653
0.32227,0.022664
0.32427,0.022627
0.32627,0.022531
0.32827,0.022375
0.33028,0.022156
0.33228,0.021864
0.33428,0.021499
0.33628,0.021072
0.33828,0.020596
0.34028,0.020056
0.34229,0.019462
0.34429,0.018772
0.34629,0.018052
0.34829,0.017313
0.35029,0.016518
0.35229,0.015713
0.3543,0.014927
0.3563,0.014118
0.3583,0.013312
0.3603,0.012514
0.3623,0.011798
0.3643,0.011103
0.36631,0.010517
0.36831,0.010042
0.37031,0.0096279
0.37231,0.0093795
0.37431,0.0092392
0.37631,0.0092392
0.37832,0.0093904
0.38032,0.0096927
0.38232,0.010179
0.38432,0.010841
0.38632,0.011758
0.38832,0.012826
0.39033,0.014119
0.39233,0.015548
0.39433,0.017204
0.39633,0.019049
0.39833,0.02104
0.40033,0.023208
0.40234,0.025545
0.40434,0.027988
0.40634,0.030554
0.40834,0.033252
0.41034,0.035979
0.41234,0.038793
0.41435,0.04166
0.41635,0.044517
0.41835,0.04733
0.42035,0.050154
0.42235,0.052904
0.42435,0.055535
0.42636,0.058116
0.42836,0.060479
0.43036,0.062753
0.43236,0.064848
0.43436,0.066748
0.43636,0.068427
0.43837,0.069864
0.44037,0.071073
0.44237,0.072038
0.44437,0.072803
0.44637,0.073274
0.44837,0.073491
0.45038,0.073455
0.45238,0.073164
0.45438,0.072615
0.45638,0.071825
0.45838,0.070831
0.46038,0.069658
0.46239,0.068301
0.46439,0.066734
0.46639,0.065001
0.46839,0.063153
0.47039,0.061201
0.47239,0.059166
0.4744,0.057095
0.4764,0.054913
0.4784,0.052815
0.4804,0.050695
0.4824,0.048572
0.4844,0.046548
0.48641,0.044625
0.48841,0.042776
0.49041,0.041066
0.49241,0.039475
0.49441,0.03803
0.49641,0.036789
0.49842,0.035712
0.50042,0.034822
0.50242,0.03414
0.50442,0.033644
0.50642,0.033329
0.50842,0.033209
0.51043,0.0333
0.51243,0.033583
0.51443,0.034024
0.51643,0.03463
0.51843,0.035384
0.52043,0.036292
0.52244,0.037332
0.52444,0.038477
0.52644,0.039735
0.52844,0.041054
0.53044,0.042409
0.53244,0.043826
0.53445,0.045235
0.53645,0.04664
0.53845,0.048036
0.54045,0.049414
0.54245,0.050714
0.54445,0.051935
0.54646,0.053065
0.54846,0.054086
0.55046,0.054977
0.55246,0.055789
0.55446,0.056477
0.55646,0.057004
0.55847,0.05739
0.56047,0.057615
0.56247,0.0577
0.56447,0.057643
0.56647,0.057442
0.56847,0.057092
0.57048,0.056602
0.57248,0.055982
0.57448,0.055251
0.57648,0.054424
0.57848,0.053505
0.58048,0.052502
0.58249,0.051411
0.58449,0.050267
0.58649,0.049052
0.58849,0.04781
0.59049,0.046558
0.59249,0.045311
0.5945,0.044063
0.5965,0.042813
0.5985,0.041608
0.6005,0.040419
0.6025,0.039279
0.6045,0.038195
0.60651,0.037192
0.60851,0.036243
0.61051,0.035386
0.61251,0.034617
0.61451,0.033929
0.61651,0.033303
0.61852,0.032752
0.62052,0.032292
0.62252,0.031945
0.62452,0.031679
0.62652,0.031494
0.62852,0.031394
0.63053,0.031376
0.63253,0.031438
0.63453,0.031574
0.63653,0.031775
0.63853,0.032032
0.64053,0.032362
0.64254,0.032754
0.64454,0.033197
0.64654,0.033694
0.64854,0.034207
0.65054,0.034749
0.65254,0.035328
0.65455,0.035936
0.65655,0.036596
0.65855,0.037249
0.66055,0.037922
0.66255,0.038628
0.66455,0.039336
0.66656,0.040057
0.66856,0.04077
0.67056,0.041483
0.67256,0.042182
0.67456,0.042864
0.67656,0.043538
0.67857,0.044188
0.68057,0.044807
0.68257,0.045398
0.68457,0.045943
0.68657,0.046451
0.68857,0.046915
0.69058,0.047333
0.69258,0.047687
0.69458,0.047977
0.69658,0.048204
0.69858,0.048346
0.70058,0.048409
0.70259,0.048396
0.70459,0.048303
0.70659,0.048117
0.70859,0.047828
0.71059,0.047461
0.71259,0.046988
0.7146,0.046444
0.7166,0.045816
0.7186,0.045091
0.7206,0.044296
0.7226,0.043401
0.7246,0.042443
0.72661,0.041449
0.72861,0.040369
0.73061,0.03924
0.73261,0.038089
0.73461,0.036931
0.73661,0.035755
0.73862,0.034581
0.74062,0.033431
0.74262,0.032237
0.74462,0.031127
0.74662,0.030105
0.74862,0.029096
0.75063,0.028179
0.75263,0.027356
0.75463,0.026617
0.75663,0.025954
0.75863,0.025423
0.76063,0.024981
0.76264,0.024658
0.76464,0.024473
0.76664,0.024405
0.76864,0.024449
0.77064,0.02461
0.77264,0.024894
0.77465,0.025289
0.77665,0.025772
0.77865,0.026337
0.78065,0.026996
0.78265,0.027716
0.78465,0.028473
0.78666,0.029288
0.78866,0.030151
0.79066,0.030991
0.79266,0.031872
0.79466,0.032731
0.79666,0.033599
0.79867,0.03438
0.80067,0.035107
0.80267,0.03578
0.80467,0.03638
0.80667,0.036895
0.80867,0.037322
0.81068,0.03765
0.81268,0.037867
0.81468,0.037978
0.81668,0.037987
0.81868,0.037892
0.82068,0.037685
0.82269,0.037364
0.82469,0.036947
0.82669,0.036433
0.82869,0.035811
0.83069,0.035119
0.83269,0.034352
0.8347,0.033512
0.8367,0.032574
0.8387,0.031599
0.8407,0.03061
0.8427,0.029583
0.8447,0.028524
0.84671,0.027485
0.84871,0.026411
0.85071,0.025353
0.85271,0.02428
0.85471,0.023252
0.85671,0.02228
0.85872,0.021289
0.86072,0.02036
0.86272,0.019471
0.86472,0.018586
0.86672,0.017756
0.86872,0.016997
0.87073,0.016254
0.87273,0.015578
0.87473,0.014958
0.87673,0.014351
0.87873,0.013802
0.88073,0.01328
0.88274,0.012767
0.88474,0.012319
0.88674,0.01191
0.88874,0.011528
0.89074,0.011175
0.89274,0.010847
0.89475,0.010581
0.89675,0.010344
0.89875,0.010147
0.90075,0.010001
0.90275,0.0098591
0.90475,0.0097527
0.90676,0.0096999
0.90876,0.0096947
0.91076,0.0097319
0.91276,0.0098364
0.91476,0.0099842
0.91676,0.010158
0.91877,0.010412
0.92077,0.010712
0.92277,0.011107
0.92477,0.011577
0.92677,0.012072
0.92877,0.012635
0.93078,0.013309
0.93278,0.014011
0.93478,0.014727
0.93678,0.01551
0.93878,0.016346
0.94078,0.017243
0.94279,0.018153
0.94479,0.019117
0.94679,0.020081
0.94879,0.021041
0.95079,0.022042
0.95279,0.023
0.9548,0.023932
0.9568,0.02488
0.9588,0.025793
0.9608,0.026679
0.9628,0.027496
0.9648,0.028248
0.96681,0.028963
0.96881,0.029627
0.97081,0.030233
0.97281,0.030744
0.97481,0.031199
0.97681,0.031607
0.97882,0.031945
0.98082,0.032212
0.98282,0.032443
0.98482,0.03262
0.98682,0.032732
0.98882,0.032813
0.99083,0.032854
0.99283,0.032869
0.99483,0.032867
0.99683,0.032855
0.99883,0.032841
1.0008,0.032824
1.0028,0.03282
1.0048,0.032833
1.0068,0.032863
1.0088,0.032919
1.0108,0.033013
1.0128,0.033146
1.0148,0.033306
1.0168,0.033499
1.0188,0.033711
1.0209,0.033953
1.0229,0.034212
1.0249,0.034485
1.0269,0.034771
1.0289,0.035063
1.0309,0.035344
1.0329,0.035626
1.0349,0.035885
1.0369,0.036107
1.0389,0.036306
1.0409,0.036456
1.0429,0.03654
1.0449,0.036563
1.0469,0.036512
1.0489,0.036388
1.0509,0.036172
1.0529,0.035888
1.0549,0.035516
1.0569,0.035067
1.0589,0.03453
1.0609,0.033923
1.0629,0.033206
1.0649,0.03242
1.0669,0.031592
1.0689,0.030721
1.0709,0.029832
1.0729,0.028882
1.0749,0.027951
1.0769,0.027021
1.0789,0.026092
1.0809,0.025193
1.0829,0.024334
1.0849,0.023544
1.0869,0.022882
1.0889,0.022277
1.0909,0.021773
1.0929,0.021366
1.0949,0.021114
1.0969,0.020999
1.0989,0.021023
1.1009,0.021193
1.1029,0.021532
1.1049,0.022034
1.1069,0.022669
1.1089,0.023425
1.1109,0.02438
1.1129,0.025489
1.1149,0.026724
1.1169,0.028048
1.1189,0.029505
1.1209,0.031056
1.1229,0.032736
1.1249,0.034498
1.1269,0.036274
1.1289,0.038117
1.1309,0.040017
1.1329,0.041914
1.1349,0.043824
1.1369,0.045697
1.1389,0.047567
1.141,0.04942
1.143,0.051206
1.145,0.052934
1.147,0.054547
1.149,0.056155
1.151,0.057658
1.153,0.059045
1.155,0.060322
1.157,0.06155
1.159,0.062651
1.161,0.063618
1.163,0.064536
1.165,0.065307
1.167,0.066004
1.169,0.0666
1.171,0.067053
1.173,0.067435
1.175,0.067702
1.177,0.067892
1.179,0.067974
1.181,0.067966
1.183,0.067871
1.185,0.067674
1.187,0.067399
1.189,0.067035
1.191,0.066614
1.193,0.066063
1.195,0.065441
1.197,0.064742
1.199,0.063935
1.201,0.063086
1.203,0.062166
1.205,0.06111
1.207,0.059989
1.209,0.05883
1.211,0.05758
1.213,0.056244
1.215,0.054812
1.217,0.053376
1.219,0.051877
1.221,0.050316
1.223,0.048683
1.225,0.047042
1.227,0.045409
1.229,0.043746
1.231,0.042079
1.233,0.040418
1.235,0.038779
1.237,0.03718
1.239,0.03563
1.241,0.034172
1.243,0.032724
1.245,0.031378
1.247,0.030174
1.249,0.029028
1.251,0.028033
1.253,0.027154
1.255,0.026387
1.257,0.025772
1.259,0.025284
1.2611,0.024925
1.2631,0.024711
1.2651,0.024641
1.2671,0.024707
1.2691,0.024911
1.2711,0.025229
1.2731,0.025671
1.2751,0.026186
1.2771,0.026807
1.2791,0.027489
1.2811,0.028223
1.2831,0.02901
1.2851,0.029859
1.2871,0.030687
1.2891,0.031533
1.2911,0.032372
1.2931,0.03321
1.2951,0.034002
1.2971,0.034708
1.2991,0.035355
1.3011,0.03594
1.3031,0.036471
1.3051,0.036901
1.3071,0.03725
1.3091,0.03752
1.3111,0.037694
1.3131,0.037788
1.3151,0.037811
1.3171,0.037765
1.3191,0.037661
1.3211,0.037507
1.3231,0.037303
1.3251,0.037075
1.3271,0.036836
1.3291,0.036603
1.3311,0.036372
1.3331,0.036169
1.3351,0.036022
1.3371,0.035929
1.3391,0.035914
1.3411,0.035981
1.3431,0.036149
1.3451,0.036439
1.3471,0.03682
1.3491,0.037331
1.3511,0.037954
1.3531,0.038742
1.3551,0.039643
1.3571,0.040682
1.3591,0.04184
1.3611,0.043113
1.3631,0.044516
1.3651,0.045978
1.3671,0.047576
1.3691,0.049273
1.3711,0.051019
1.3731,0.05281
1.3751,0.05461
1.3771,0.05651
1.3791,0.058391
1.3812,0.060208
1.3832,0.062089
1.3852,0.063842
1.3872,0.065617
1.3892,0.067295
1.3912,0.068895
1.3932,0.070373
1.3952,0.07176
1.3972,0.073087
1.3992,0.074227
1.4012,0.075292
1.4032,0.076215
1.4052,0.077004
1.4072,0.077636
1.4092,0.078154
1.4112,0.07857
1.4132,0.078835
1.4152,0.078975
1.4172,0.079015
1.4192,0.078924
1.4212,0.078764
1.4232,0.078487
1.4252,0.078108
1.4272,0.077684
1.4292,0.077204
1.4312,0.076669
1.4332,0.07607
1.4352,0.075434
1.4372,0.074773
1.4392,0.074096
1.4412,0.073445
1.4432,0.072751
1.4452,0.072037
1.4472,0.071355
1.4492,0.07072
1.4512,0.0701
1.4532,0.069482
1.4552,0.068924
1.4572,0.068375
1.4592,0.067859
1.4612,0.067368
1.4632,0.066912
1.4652,0.066526
1.4672,0.066144
1.4692,0.065814
1.4712,0.065511
1.4732,0.065236
1.4752,0.065014
1.4772,0.06483
1.4792,0.06467
1.4812,0.06453
1.4832,0.064425
1.4852,0.06434
1.4872,0.06429
1.4892,0.064259
1.4912,0.064247
1.4932,0.064253
1.4952,0.064269
1.4972,0.064299
1.4992,0.064331
1.5013,0.064371
1.5033,0.064414
1.5053,0.064449
1.5073,0.064469
1.5093,0.064477
1.5113,0.064465
1.5133,0.064424
1.5153,0.064353
1.5173,0.064253
1.5193,0.06412
1.5213,0.063919
1.5233,0.063679
1.5253,0.063405
1.5273,0.063074
1.5293,0.062673
1.5313,0.062219
1.5333,0.061662
1.5353,0.061046
1.5373,0.060338
1.5393,0.059593
1.5413,0.058788
1.5433,0.057886
1.5453,0.056907
1.5473,0.055824
1.5493,0.054707
1.5513,0.053539
1.5533,0.052315
1.5553,0.051024
1.5573,0.049667
1.5593,0.048285
1.5613,0.046855
1.5633,0.04543
1.5653,0.043981
1.5673,0.042505
1.5693,0.04105
1.5713,0.039576
1.5733,0.03812
1.5753,0.036711
1.5773,0.035322
1.5793,0.033995
1.5813,0.032656
1.5833,0.031382
1.5853,0.030213
1.5873,0.029064
1.5893,0.02801
1.5913,0.027025
1.5933,0.026095
1.5953,0.025239
1.5973,0.024449
1.5993,0.023739
1.6013,0.023145
1.6033,0.022611
1.6053,0.022136
1.6073,0.021721
1.6093,0.021368
1.6113,0.021099
1.6133,0.0209
1.6153,0.020751
1.6173,0.020654
1.6193,0.020614
1.6214,0.020625
1.6234,0.020687
1.6254,0.020791
1.6274,0.020933
1.6294,0.021123
1.6314,0.021345
1.6334,0.021633
1.6354,0.021947
1.6374,0.022292
1.6394,0.022672
1.6414,0.023076
1.6434,0.023507
1.6454,0.024016
1.6474,0.024559
1.6494,0.025141
1.6514,0.025766
1.6534,0.026415
1.6554,0.027113
1.6574,0.027835
1.6594,0.028583
1.6614,0.029382
1.6634,0.030232
1.6654,0.031061
1.6674,0.031958
1.6694,0.032876
1.6714,0.033831
1.6734,0.034751
1.6754,0.035678
1.6774,0.036621
1.6794,0.03754
1.6814,0.038447
1.6834,0.039341
1.6854,0.0402
1.6874,0.041034
1.6894,0.041803
1.6914,0.042513
1.6934,0.043179
1.6954,0.043784
1.6974,0.044317
1.6994,0.044761
1.7014,0.045137
1.7034,0.045437
1.7054,0.045658
1.7074,0.045796
1.7094,0.045853
1.7114,0.045838
1.7134,0.045753
1.7154,0.04559
1.7174,0.045375
1.7194,0.045092
1.7214,0.044765
1.7234,0.0444
1.7254,0.043998
1.7274,0.04357
1.7294,0.043124
1.7314,0.04267
1.7334,0.042232
1.7354,0.041801
1.7374,0.041397
1.7394,0.041008
1.7415,0.040646
1.7435,0.040333
1.7455,0.040068
1.7475,0.039848
1.7495,0.039675
1.7515,0.039555
1.7535,0.039493
1.7555,0.039473
1.7575,0.0395
1.7595,0.03956
1.7615,0.03966
1.7635,0.039793
1.7655,0.039939
1.7675,0.040092
1.7695,0.04024
1.7715,0.040385
1.7735,0.040507
1.7755,0.040593
1.7775,0.040635
1.7795,0.040623
1.7815,0.040547
1.7835,0.040391
1.7855,0.040155
1.7875,0.039836
1.7895,0.039408
1.7915,0.038886
1.7935,0.03825
1.7955,0.037527
1.7975,0.036696
1.7995,0.035751
1.8015,0.034715
1.8035,0.033585
1.8055,0.032297
1.8075,0.030976
1.8095,0.029599
1.8115,0.028141
1.8135,0.026649
1.8155,0.025074
1.8175,0.023469
1.8195,0.021919
1.8215,0.020312
1.8235,0.018704
1.8255,0.017149
1.8275,0.015618
1.8295,0.014173
1.8315,0.012732
1.8335,0.011409
1.8355,0.010156
1.8375,0.0090499
1.8395,0.007927
1.8415,0.006948
1.8435,0.0061527
1.8455,0.0053833
1.8475,0.0047486
1.8495,0.0042877
1.8515,0.0038559
1.8535,0.0035564
1.8555,0.0033517
1.8575,0.0032703
1.8595,0.0032703
1.8616,0.003326
1.8636,0.0034951
1.8656,0.0037192
1.8676,0.0040606
1.8696,0.0043632
1.8716,0.0047162
1.8736,0.0051147
1.8756,0.005523
1.8776,0.0059598
1.8796,0.0063993
1.8816,0.0068035
1.8836,0.0072351
1.8856,0.0076724
1.8876,0.0080928
1.8896,0.0084687
1.8916,0.0088148
1.8936,0.0091318
1.8956,0.0094051
1.8976,0.0096347
1.8996,0.0098851
1.9016,0.010074
1.9036,0.010233
1.9056,0.010402
1.9076,0.01055
1.9096,0.010681
1.9116,0.010808
1.9136,0.01095
1.9156,0.011103
1.9176,0.011264
1.9196,0.01144
1.9216,0.011638
1.9236,0.011845
1.9256,0.012066
1.9276,0.012339
1.9296,0.01263
1.9316,0.012991
1.9336,0.013377
1.9356,0.013793
1.9376,0.01423
1.9396,0.01469
1.9416,0.015211
1.9436,0.015726
1.9456,0.016308
1.9476,0.016915
1.9496,0.01753
1.9516,0.018148
1.9536,0.018798
1.9556,0.01947
1.9576,0.020109
1.9596,0.020741
1.9616,0.021361
1.9636,0.021998
1.9656,0.022586
1.9676,0.02313
1.9696,0.023623
1.9716,0.024126
1.9736,0.024571
1.9756,0.024967
1.9776,0.025317
1.9796,0.025612
1.9817,0.025816
1.9837,0.025985
1.9857,0.026085
1.9877,0.026113
1.9897,0.026084
1.9917,0.025979
1.9937,0.025808
1.9957,0.025601
1.9977,0.025295
1.9997,0.024932
2.0017,0.024529
2.0037,0.024064
2.0057,0.023551
2.0077,0.023032
2.0097,0.022474
2.0117,0.021856
2.0137,0.021208
2.0157,0.020556
2.0177,0.019913
2.0197,0.019268
2.0217,0.018612
2.0237,0.017973
2.0257,0.017399
2.0277,0.016849
2.0297,0.016323
2.0317,0.015874
2.0337,0.015501
2.0357,0.01522
2.0377,0.015011
2.0397,0.014891
2.0417,0.014878
2.0437,0.014978
2.0457,0.015196
2.0477,0.015514
2.0497,0.015987
2.0517,0.016603
2.0537,0.017364
2.0557,0.018246
2.0577,0.019306
2.0597,0.020467
2.0617,0.021789
2.0637,0.023219
2.0657,0.024794
2.0677,0.02652
2.0697,0.028322
2.0717,0.030261
2.0737,0.032252
2.0757,0.034393
2.0777,0.036547
2.0797,0.038768
2.0817,0.041045
2.0837,0.043318
2.0857,0.0456
2.0877,0.047861
2.0897,0.050125
2.0917,0.052332
2.0937,0.05443
2.0957,0.056495
2.0977,0.058439
2.0997,0.06021
2.1018,0.061917
2.1038,0.063418
2.1058,0.064807
2.1078,0.065994
2.1098,0.066995
2.1118,0.067811
2.1138,0.068433
2.1158,0.06885
2.1178,0.069041
2.1198,0.069038
2.1218,0.068847
2.1238,0.068437
2.1258,0.067835
2.1278,0.067051
2.1298,0.066106
2.1318,0.064988
2.1338,0.063707
2.1358,0.062363
2.1378,0.060828
2.1398,0.059243
2.1418,0.057585
2.1438,0.055819
2.1458,0.054051
2.1478,0.052263
2.1498,0.05046
2.1518,0.048634
2.1538,0.046872
2.1558,0.045176
2.1578,0.043536
2.1598,0.041964
2.1618,0.040483
2.1638,0.039093
2.1658,0.037817
2.1678,0.036685
2.1698,0.035652
2.1718,0.034769
2.1738,0.034014
2.1758,0.033368
2.1778,0.032836
2.1798,0.03244
2.1818,0.03216
2.1838,0.032011
2.1858,0.031963
2.1878,0.032009
2.1898,0.032136
2.1918,0.032352
2.1938,0.03264
2.1958,0.032966
2.1978,0.033359
2.1998,0.033772
2.2018,0.034192
2.2038,0.034615
2.2058,0.035041
2.2078,0.035464
2.2098,0.035869
2.2118,0.036249
2.2138,0.036624
2.2158,0.036941
2.2178,0.037229
2.2198,0.037479
2.2219,0.037682
2.2239,0.037849
2.2259,0.037972
2.2279,0.038078
2.2299,0.038144
2.2319,0.038178
2.2339,0.03819
2.2359,0.038184
2.2379,0.038166
2.2399,0.03814
2.2419,0.038113
2.2439,0.038087
2.2459,0.038073
2.2479,0.038072
2.2499,0.038091
2.2519,0.038131
2.2539,0.038193
2.2559,0.038286
2.2579,0.038402
2.2599,0.038548
2.2619,0.038723
2.2639,0.038909
2.2659,0.039111
2.2679,0.039334
2.2699,0.039564
2.2719,0.039802
2.2739,0.040024
2.2759,0.040232
2.2779,0.040421
2.2799,0.040583
2.2819,0.040705
2.2839,0.040782
2.2859,0.040801
2.2879,0.040742
2.2899,0.040626
2.2919,0.040423
2.2939,0.040141
2.2959,0.039772
2.2979,0.039295
2.2999,0.038739
2.3019,0.038071
2.3039,0.037329
2.3059,0.036487
2.3079,0.035546
2.3099,0.03454
2.3119,0.033448
2.3139,0.032216
2.3159,0.030975
2.3179,0.029695
2.3199,0.028358
2.3219,0.027003
2.3239,0.025622
2.3259,0.024195
2.3279,0.02283
2.3299,0.021452
2.3319,0.020133
2.3339,0.018847
2.3359,0.017606
2.3379,0.016458
2.3399,0.015402
2.342,0.014448
2.344,0.013593
2.346,0.012824
2.348,0.01217
2.35,0.011686
2.352,0.011285
2.354,0.011012
2.356,0.010871
2.358,0.010861
2.36,0.010981
2.362,0.011224
2.364,0.011578
2.366,0.012005
2.368,0.012533
2.37,0.013162
2.372,0.013855
2.374,0.014567
2.376,0.015342
2.378,0.016138
2.38,0.016977
2.382,0.017786
2.384,0.018624
2.386,0.019454
2.388,0.020218
2.39,0.020932
2.392,0.021622
2.394,0.022244
2.396,0.022797
2.398,0.023253
2.4,0.023645


==> CSV/P24Shelter1.csv <==
X,Y
1.7819,3.3675
1.8846,2.8626


==> CSV/P24Shelter2.csv <==
X,Y
1.4381,4.3583
1.767,2.9573


==> CSV/P24Shelter3.csv <==
X,Y
1.0006,4.5267
1.4082,2.8705


==> CSV/P24Shelter4.csv <==
X,Y
0.79727,4.0943
0.96171,3.381


==> CSV/P24Shelter5.csv <==
X,Y
0.36675,4.1607
0.7604,2.4428


==> CSV/P24Shelter6.csv <==
X,Y
0.17939,2.857
0.29997,2.2019


==> CSV/P24Shelter_surface1.csv <==
X,Y
1.8836,2.8626
1.8846,2.9161
1.8856,2.9697
1.8865,3.0232
1.8875,3.0768
1.8885,3.1303
1.8895,3.1839
1.8905,3.2374
1.8915,3.2804
1.8925,3.3222
1.8935,3.3641
1.8945,3.406
1.8955,3.4478
1.8965,3.4897
1.8975,3.5316
1.8985,3.5728
1.8995,3.6049
1.9005,3.637
1.9015,3.6692
1.9025,3.7013
1.9035,3.7335
1.9045,3.7656
1.9055,3.7978
1.9065,3.828
1.9075,3.8516
1.9085,3.8752
1.9095,3.8988
1.9105,3.9225
1.9115,3.9461
1.9125,3.9697
1.9135,3.9934
1.9145,4.0153
1.9154,4.0345
1.9164,4.0537
1.9174,4.0729
1.9184,4.0921
1.9194,4.1113
1.9204,4.1305
1.9214,4.1497
1.9224,4.1675
1.9234,4.1841
1.9244,4.2006
1.9254,4.2172
1.9264,4.2338
1.9274,4.2504
1.9284,4.267
1.9294,4.2835
1.9304,4.2998
1.9314,4.3159
1.9324,4.3321
1.9334,4.3482
1.9344,4.3643
1.9354,4.3804
1.9364,4.3966
1.9374,4.4127
1.9384,4.4277
1.9394,4.4426
1.9404,4.4575
1.9414,4.4723
1.9424,4.4872
1.9434,4.502
1.9444,4.5169
1.9453,4.5317
1.9463,4.5442
1.9473,4.5566
1.9483,4.5691
1.9493,4.5816
1.9503,4.594
1.9513,4.6065
1.9523,4.619
1.9533,4.6303
1.9543,4.6372
1.9553,4.644
1.9563,4.6508
1.9573,4.6577
1.9583,4.6645
1.9593,4.6713
1.9603,4.6782
1.9613,4.682


==> CSV/P24Shelter_surface2.csv <==
X,Y
1.766,2.9573
1.767,2.9947
1.768,3.0321
1.769,3.0695
1.7699,3.1069
1.7709,3.1443
1.7719,3.1817
1.7729,3.2191
1.7739,3.2464
1.7749,3.2636
1.7759,3.2808
1.7769,3.2981
1.7779,3.3153
1.7789,3.3325
1.7799,3.3497
1.7809,3.3669
1.7819,3.3675


==> CSV/P24Shelter_surface3.csv <==
X,Y
1.4082,2.8705
1.4092,2.9517
1.4102,3.0328
1.4112,3.114
1.4122,3.1952
1.4132,3.2763
1.4142,3.3561
1.4152,3.4239
1.4162,3.4917
1.4172,3.5595
1.4182,3.6272
1.4191,3.695
1.4201,3.7628
1.4211,3.8306
1.4221,3.8924
1.4231,3.9376
1.4241,3.9828
1.4251,4.028
1.4261,4.0732
1.4271,4.1184
1.4281,4.1636
1.4291,4.2088
1.4301,4.2419
1.4311,4.2585
1.4321,4.2751
1.4331,4.2918
1.4341,4.3084
1.4351,4.325
1.4361,4.3417
1.4371,4.3583
1.4381,4.3583


==> CSV/P24Shelter_surface4.csv <==
X,Y
0.96171,3.381
0.96271,3.4305
0.9637,3.4799
0.9647,3.5294
0.9657,3.5788
0.96669,3.6283
0.96769,3.6778
0.96869,3.7272
0.96968,3.7703
0.97068,3.8129
0.97168,3.8555
0.97267,3.8981
0.97367,3.9407
0.97467,3.9833
0.97566,4.0259
0.97666,4.0675
0.97766,4.0999
0.97865,4.1322
0.97965,4.1646
0.98065,4.197
0.98164,4.2293
0.98264,4.2617
0.98364,4.2941
0.98463,4.3231
0.98563,4.3426
0.98663,4.3621
0.98762,4.3816
0.98862,4.401
0.98962,4.4205
0.99061,4.44
0.99161,4.4595
0.99261,4.4739
0.9936,4.4812
0.9946,4.4885
0.9956,4.4958
0.99659,4.5032
0.99759,4.5105
0.99859,4.5178
0.99958,4.5251
1.0006,4.5267


==> CSV/P24Shelter_surface5.csv <==
X,Y
0.7604,2.4428
0.7614,2.5117
0.76239,2.5806
0.76339,2.6496
0.76439,2.7185
0.76538,2.7874
0.76638,2.8539
0.76738,2.9195
0.76837,2.9852
0.76937,3.0508
0.77037,3.1165
0.77136,3.1821
0.77236,3.2478
0.77336,3.3134
0.77435,3.3664
0.77535,3.4183
0.77635,3.4702
0.77734,3.522
0.77834,3.5739
0.77933,3.6258
0.78033,3.6776
0.78133,3.7281
0.78232,3.762
0.78332,3.7959
0.78432,3.8299
0.78531,3.8638
0.78631,3.8977
0.78731,3.9316
0.7883,3.9656
0.7893,3.9946
0.7903,4.008
0.79129,4.0215
0.79229,4.0349
0.79329,4.0483
0.79428,4.0618
0.79528,4.0752
0.79628,4.0887
0.79727,4.0943


==> CSV/P24Shelter_surface6.csv <==
X,Y
0.29997,2.2019
0.30097,2.2128
0.30197,2.2237
0.30296,2.2346
0.30396,2.2455
0.30496,2.2575
0.30595,2.2722
0.30695,2.2869
0.30795,2.3017
0.30894,2.3164
0.30994,2.3311
0.31094,2.3459
0.31193,2.3606
0.31293,2.3792
0.31393,2.403
0.31492,2.4268
0.31592,2.4506
0.31692,2.4744
0.31791,2.4982
0.31891,2.522
0.31991,2.5458
0.3209,2.5763
0.3219,2.6114
0.3229,2.6465
0.32389,2.6816
0.32489,2.7168
0.32589,2.7519
0.32688,2.787
0.32788,2.8221
0.32888,2.864
0.32987,2.908
0.33087,2.9521
0.33187,2.9961
0.33286,3.0402
0.33386,3.0842
0.33485,3.1283
0.33585,3.1723
0.33685,3.2194
0.33784,3.2667
0.33884,3.314
0.33984,3.3613
0.34083,3.4086
0.34183,3.4559
0.34283,3.5032
0.34382,3.5501
0.34482,3.5923
0.34582,3.6345
0.34681,3.6767
0.34781,3.7189
0.34881,3.7611
0.3498,3.8033
0.3508,3.8454
0.3518,3.8844
0.35279,3.913
0.35379,3.9416
0.35479,3.9702
0.35578,3.9988
0.35678,4.0274
0.35778,4.056
0.35877,4.0846
0.35977,4.105
0.36077,4.1129
0.36176,4.1209
0.36276,4.1288
0.36376,4.1368
0.36475,4.1448
0.36575,4.1527
0.36675,4.1607


==> CSV/P28H.csv <==
X,Y
0,0.073003
0.0020017,0.071969
0.0040033,0.070895
0.006005,0.069874
0.0080067,0.068778
0.010008,0.067662
0.01201,0.066552
0.014012,0.065464
0.016013,0.064368
0.018015,0.063405
0.020017,0.06252
0.022018,0.061696
0.02402,0.060933
0.026022,0.060257
0.028023,0.059675
0.030025,0.059194
0.032027,0.058841
0.034028,0.058625
0.03603,0.058532
0.038032,0.058574
0.040033,0.058756
0.042035,0.05908
0.044037,0.059557
0.046038,0.060137
0.04804,0.060867
0.050042,0.061689
0.052043,0.062623
0.054045,0.063631
0.056047,0.064805
0.058048,0.066093
0.06005,0.067441
0.062052,0.068839
0.064053,0.070235
0.066055,0.07166
0.068057,0.073122
0.070058,0.074617
0.07206,0.076008
0.074062,0.077445
0.076063,0.078767
0.078065,0.08002
0.080067,0.081303
0.082068,0.082436
0.08407,0.083453
0.086072,0.084345
0.088073,0.085134
0.090075,0.085856
0.092077,0.086458
0.094078,0.086873
0.09608,0.087242
0.098082,0.087456
0.10008,0.087502
0.10209,0.087427
0.10409,0.087199
0.10609,0.086842
0.10809,0.086455
0.11009,0.085899
0.11209,0.085261
0.1141,0.084598
0.1161,0.083893
0.1181,0.083119
0.1201,0.082262
0.1221,0.081396
0.1241,0.080449
0.12611,0.079488
0.12811,0.078626
0.13011,0.07774
0.13211,0.076864
0.13411,0.075981
0.13611,0.075201
0.13812,0.074424
0.14012,0.073681
0.14212,0.073031
0.14412,0.072424
0.14612,0.071902
0.14812,0.071434
0.15013,0.071065
0.15213,0.070752
0.15413,0.070523
0.15613,0.070371
0.15813,0.070275
0.16013,0.070237
0.16214,0.070264
0.16414,0.070344
0.16614,0.070462
0.16814,0.070633
0.17014,0.070838
0.17214,0.071087
0.17415,0.071342
0.17615,0.071646
0.17815,0.071945
0.18015,0.072241
0.18215,0.072526
0.18415,0.072813
0.18616,0.073063
0.18816,0.073276
0.19016,0.073462
0.19216,0.073583
0.19416,0.073681
0.19616,0.073701
0.19817,0.073657
0.20017,0.073541
0.20217,0.073353
0.20417,0.073073
0.20617,0.07272
0.20817,0.072253
0.21018,0.071698
0.21218,0.071046
0.21418,0.070317
0.21618,0.0695
0.21818,0.06853
0.22018,0.067469
0.22219,0.066301
0.22419,0.065024
0.22619,0.06367
0.22819,0.062315
0.23019,0.060866
0.23219,0.059296
0.2342,0.057622
0.2362,0.055898
0.2382,0.054147
0.2402,0.052384
0.2422,0.050583
0.2442,0.048778
0.24621,0.046987
0.24821,0.045191
0.25021,0.043445
0.25221,0.041726
0.25421,0.040008
0.25621,0.038436
0.25822,0.036965
0.26022,0.035579
0.26222,0.034322
0.26422,0.033181
0.26622,0.032173
0.26822,0.031319
0.27023,0.030614
0.27223,0.030087
0.27423,0.029737
0.27623,0.029562
0.27823,0.029575
0.28023,0.029782
0.28224,0.030164
0.28424,0.030731
0.28624,0.031467
0.28824,0.032384
0.29024,0.033443
0.29224,0.034617
0.29425,0.035953
0.29625,0.037391
0.29825,0.038939
0.30025,0.040586
0.30225,0.042346
0.30425,0.044076
0.30626,0.045855
0.30826,0.047615
0.31026,0.049357
0.31226,0.051102
0.31426,0.052783
0.31626,0.05439
0.31827,0.055909
0.32027,0.05734
0.32227,0.058653
0.32427,0.059789
0.32627,0.060802
0.32827,0.061601
0.33028,0.06224
0.33228,0.062706
0.33428,0.062991
0.33628,0.063105
0.33828,0.063054
0.34028,0.06284
0.34229,0.062437
0.34429,0.061903
0.34629,0.061192
0.34829,0.06033
0.35029,0.059335
0.35229,0.058172
0.3543,0.056938
0.3563,0.055619
0.3583,0.054227
0.3603,0.052787
0.3623,0.051312
0.3643,0.049826
0.36631,0.048362
0.36831,0.046903
0.37031,0.045438
0.37231,0.04406
0.37431,0.042742
0.37631,0.041447
0.37832,0.040216
0.38032,0.039129
0.38232,0.038146
0.38432,0.037272
0.38632,0.036504
0.38832,0.035859
0.39033,0.035322
0.39233,0.034884
0.39433,0.034593
0.39633,0.034418
0.39833,0.034343
0.40033,0.034365
0.40234,0.034485
0.40434,0.034676
0.40634,0.034974
0.40834,0.03536
0.41034,0.035812
0.41234,0.036303
0.41435,0.036873
0.41635,0.037457
0.41835,0.038096
0.42035,0.038753
0.42235,0.039442
0.42435,0.040123
0.42636,0.040844
0.42836,0.041578
0.43036,0.042285
0.43236,0.04297
0.43436,0.043629
0.43636,0.044265
0.43837,0.0449
0.44037,0.045485
0.44237,0.046066
0.44437,0.046623
0.44637,0.047116
0.44837,0.047593
0.45038,0.048055
0.45238,0.048467
0.45438,0.048864
0.45638,0.049206
0.45838,0.049526
0.46038,0.049826
0.46239,0.050101
0.46439,0.050344
0.46639,0.050559
0.46839,0.050752
0.47039,0.050908
0.47239,0.051044
0.4744,0.051158
0.4764,0.05126
0.4784,0.05134
0.4804,0.051396
0.4824,0.051449
0.4844,0.051491
0.48641,0.051526
0.48841,0.051554
0.49041,0.051584
0.49241,0.051615
0.49441,0.051646
0.49641,0.051687
0.49842,0.051745
0.50042,0.051822
0.50242,0.05191
0.50442,0.052034
0.50642,0.052174
0.50842,0.052349
0.51043,0.052548
0.51243,0.052768
0.51443,0.053035
0.51643,0.053344
0.51843,0.053671
0.52043,0.054039
0.52244,0.054427
0.52444,0.054846
0.52644,0.055326
0.52844,0.055814
0.53044,0.056303
0.53244,0.056832
0.53445,0.05735
0.53645,0.057873
0.53845,0.058381
0.54045,0.058889
0.54245,0.059368
0.54445,0.059778
0.54646,0.060173
0.54846,0.060542
0.55046,0.060819
0.55246,0.061035
0.55446,0.061176
0.55646,0.061261
0.55847,0.061258
0.56047,0.061158
0.56247,0.06099
0.56447,0.060746
0.56647,0.06039
0.56847,0.05994
0.57048,0.059435
0.57248,0.058828
0.57448,0.058143
0.57648,0.057404
0.57848,0.056599
0.58048,0.055757
0.58249,0.054847
0.58449,0.053966
0.58649,0.053047
0.58849,0.05213
0.59049,0.051213
0.59249,0.050324
0.5945,0.049447
0.5965,0.048647
0.5985,0.04788
0.6005,0.047166
0.6025,0.046543
0.6045,0.045951
0.60651,0.045429
0.60851,0.045019
0.61051,0.044666
0.61251,0.044384
0.61451,0.044179
0.61651,0.044037
0.61852,0.043951
0.62052,0.043916
0.62252,0.043915
0.62452,0.043938
0.62652,0.043975
0.62852,0.044007
0.63053,0.044022
0.63253,0.044004
0.63453,0.043942
0.63653,0.043806
0.63853,0.043611
0.64053,0.043316
0.64254,0.042925
0.64454,0.042415
0.64654,0.041768
0.64854,0.040977
0.65054,0.040059
0.65254,0.039052
0.65455,0.037899
0.65655,0.036634
0.65855,0.03523
0.66055,0.033739
0.66255,0.032115
0.66455,0.030388
0.66656,0.028621
0.66856,0.026819
0.67056,0.024931
0.67256,0.023043
0.67456,0.021207
0.67656,0.019392
0.67857,0.017615
0.68057,0.015863
0.68257,0.014302
0.68457,0.012854
0.68657,0.011536
0.68857,0.010323
0.69058,0.0093421
0.69258,0.0085129
0.69458,0.0078973
0.69658,0.0074672
0.69858,0.0072851
0.70058,0.007294
0.70259,0.0074946
0.70459,0.0079459
0.70659,0.0085567
0.70859,0.0093712
0.71059,0.010319
0.71259,0.011473
0.7146,0.012696
0.7166,0.014045
0.7186,0.015436
0.7206,0.01695
0.7226,0.018495
0.7246,0.020054
0.72661,0.02157
0.72861,0.023022
0.73061,0.02445
0.73261,0.025796
0.73461,0.027025
0.73661,0.0281
0.73862,0.029034
0.74062,0.029826
0.74262,0.030456
0.74462,0.030926
0.74662,0.031208
0.74862,0.031309
0.75063,0.031235
0.75263,0.030992
0.75463,0.030583
0.75663,0.030026
0.75863,0.029337
0.76063,0.028552
0.76264,0.027672
0.76464,0.026706
0.76664,0.02565
0.76864,0.024572
0.77064,0.023459
0.77264,0.022397
0.77465,0.021341
0.77665,0.020343
0.77865,0.019376
0.78065,0.018475
0.78265,0.017697
0.78465,0.01698
0.78666,0.016377
0.78866,0.015901
0.79066,0.015549
0.79266,0.015329
0.79466,0.015202
0.79666,0.015193
0.79867,0.015288
0.80067,0.015467
0.80267,0.015718
0.80467,0.016036
0.80667,0.016428
0.80867,0.016837
0.81068,0.017283
0.81268,0.017706
0.81468,0.018113
0.81668,0.018453
0.81868,0.018769
0.82068,0.019015
0.82269,0.019197
0.82469,0.019266
0.82669,0.019243
0.82869,0.019101
0.83069,0.018862
0.83269,0.018511
0.8347,0.018067
0.8367,0.017507
0.8387,0.01681
0.8407,0.016045
0.8427,0.015236
0.8447,0.01438
0.84671,0.013466
0.84871,0.012512
0.85071,0.011546
0.85271,0.010532
0.85471,0.009589
0.85671,0.0086652
0.85872,0.0077901
0.86072,0.0070119
0.86272,0.0063519
0.86472,0.0057473
0.86672,0.0052553
0.86872,0.0049089
0.87073,0.0046841
0.87273,0.004592
0.87473,0.0046949
0.87673,0.0049138
0.87873,0.0052827
0.88073,0.005792
0.88274,0.006448
0.88474,0.0071636
0.88674,0.0080246
0.88874,0.0089956
0.89074,0.010058
0.89274,0.011188
0.89475,0.012365
0.89675,0.01358
0.89875,0.014802
0.90075,0.016008
0.90275,0.017287
0.90475,0.018498
0.90676,0.019691
0.90876,0.020822
0.91076,0.021876
0.91276,0.022873
0.91476,0.023812
0.91676,0.024671
0.91877,0.025465
0.92077,0.02618
0.92277,0.026813
0.92477,0.027368
0.92677,0.027856
0.92877,0.028288
0.93078,0.028699
0.93278,0.029056
0.93478,0.029396
0.93678,0.029736
0.93878,0.030078
0.94078,0.030424
0.94279,0.030816
0.94479,0.031239
0.94679,0.031701
0.94879,0.032233
0.95079,0.032821
0.95279,0.033481
0.9548,0.034199
0.9568,0.034982
0.9588,0.035879
0.9608,0.036829
0.9628,0.037841
0.9648,0.038932
0.96681,0.040066
0.96881,0.041307
0.97081,0.042578
0.97281,0.043818
0.97481,0.04509
0.97681,0.046374
0.97882,0.047599
0.98082,0.048838
0.98282,0.050016
0.98482,0.051153
0.98682,0.052244
0.98882,0.053257
0.99083,0.054174
0.99283,0.054998
0.99483,0.055768
0.99683,0.056418
0.99883,0.056983
1.0008,0.057446
1.0028,0.057819
1.0048,0.058096
1.0068,0.058294
1.0088,0.058435
1.0108,0.058509
1.0128,0.058527
1.0148,0.058506
1.0168,0.058456
1.0188,0.058393
1.0209,0.05834
1.0229,0.0583
1.0249,0.058289
1.0269,0.058319
1.0289,0.058402
1.0309,0.058549
1.0329,0.058746
1.0349,0.059005
1.0369,0.059357
1.0389,0.059742
1.0409,0.060199
1.0429,0.060737
1.0449,0.061293
1.0469,0.061884
1.0489,0.062485
1.0509,0.063106
1.0529,0.063725
1.0549,0.06434
1.0569,0.064948
1.0589,0.065509
1.0609,0.065958
1.0629,0.066312
1.0649,0.066552
1.0669,0.066659
1.0689,0.066594
1.0709,0.066356
1.0729,0.065944
1.0749,0.065339
1.0769,0.064489
1.0789,0.063509
1.0809,0.06236
1.0829,0.061006
1.0849,0.059411
1.0869,0.057573
1.0889,0.055572
1.0909,0.053432
1.0929,0.051132
1.0949,0.048736
1.0969,0.046243
1.0989,0.043646
1.1009,0.040957
1.1029,0.038266
1.1049,0.035605
1.1069,0.032975
1.1089,0.030353
1.1109,0.027854
1.1129,0.025463
1.1149,0.023172
1.1169,0.021085
1.1189,0.019179
1.1209,0.017433
1.1229,0.015854
1.1249,0.014572
1.1269,0.013522
1.1289,0.012684
1.1309,0.012078
1.1329,0.01169
1.1349,0.011526
1.1369,0.011572
1.1389,0.011795
1.141,0.012222
1.143,0.012805
1.145,0.013526
1.147,0.014356
1.149,0.015266
1.151,0.016282
1.153,0.017388
1.155,0.018453
1.157,0.019558
1.159,0.020604
1.161,0.021598
1.163,0.022517
1.165,0.023353
1.167,0.024126
1.169,0.02477
1.171,0.025303
1.173,0.025696
1.175,0.025969
1.177,0.026113
1.179,0.026136
1.181,0.026045
1.183,0.025842
1.185,0.025552
1.187,0.025185
1.189,0.024773
1.191,0.024326
1.193,0.023849
1.195,0.023373
1.197,0.022952
1.199,0.022583
1.201,0.022281
1.203,0.022085
1.205,0.021995
1.207,0.022046
1.209,0.022232
1.211,0.022592
1.213,0.023117
1.215,0.023852
1.217,0.024764
1.219,0.025875
1.221,0.027173
1.223,0.028635
1.225,0.030282
1.227,0.03212
1.229,0.03409
1.231,0.036181
1.233,0.038396
1.235,0.040738
1.237,0.04319
1.239,0.045613
1.241,0.048098
1.243,0.050569
1.245,0.053033
1.247,0.05546
1.249,0.057852
1.251,0.060138
1.253,0.062258
1.255,0.064209
1.257,0.066152
1.259,0.067903
1.2611,0.0695
1.2631,0.070828
1.2651,0.072031
1.2671,0.073063
1.2691,0.0739
1.2711,0.074573
1.2731,0.075061
1.2751,0.075365
1.2771,0.075526
1.2791,0.075543
1.2811,0.075444
1.2831,0.075233
1.2851,0.074936
1.2871,0.074533
1.2891,0.074072
1.2911,0.073571
1.2931,0.073078
1.2951,0.072575
1.2971,0.072087
1.2991,0.071619
1.3011,0.071188
1.3031,0.070829
1.3051,0.070529
1.3071,0.070313
1.3091,0.070154
1.3111,0.07008
1.3131,0.070076
1.3151,0.070136
1.3171,0.070273
1.3191,0.070464
1.3211,0.070717
1.3231,0.071042
1.3251,0.07139
1.3271,0.071789
1.3291,0.0722
1.3311,0.07261
1.3331,0.073021
1.3351,0.073392
1.3371,0.073738
1.3391,0.07405
1.3411,0.074305
1.3431,0.07451
1.3451,0.074644
1.3471,0.074684
1.3491,0.074644
1.3511,0.074506
1.3531,0.074284
1.3551,0.073994
1.3571,0.073617
1.3591,0.073194
1.3611,0.072716
1.3631,0.072155
1.3651,0.071563
1.3671,0.070948
1.3691,0.070338
1.3711,0.069726
1.3731,0.069091
1.3751,0.06848
1.3771,0.067882
1.3791,0.067367
1.3812,0.066889
1.3832,0.066498
1.3852,0.066183
1.3872,0.065959
1.3892,0.065834
1.3912,0.065808
1.3932,0.065892
1.3952,0.066067
1.3972,0.066349
1.3992,0.066725
1.4012,0.067176
1.4032,0.067709
1.4052,0.068309
1.4072,0.068957
1.4092,0.069631
1.4112,0.070291
1.4132,0.070958
1.4152,0.071636
1.4172,0.072276
1.4192,0.072881
1.4212,0.073375
1.4232,0.073801
1.4252,0.074123
1.4272,0.07433
1.4292,0.074406
1.4312,0.074305
1.4332,0.074069
1.4352,0.07366
1.4372,0.073101
1.4392,0.072369
1.4412,0.071472
1.4432,0.070438
1.4452,0.069275
1.4472,0.067902
1.4492,0.066419
1.4512,0.064776
1.4532,0.063112
1.4552,0.061441
1.4572,0.059635
1.4592,0.057755
1.4612,0.055872
1.4632,0.054022
1.4652,0.052227
1.4672,0.050487
1.4692,0.04885
1.4712,0.047308
1.4732,0.045913
1.4752,0.044645
1.4772,0.043554
1.4792,0.042647
1.4812,0.041911
1.4832,0.041367
1.4852,0.041037
1.4872,0.040929
1.4892,0.041039
1.4912,0.041369
1.4932,0.041903
1.4952,0.042623
1.4972,0.043498
1.4992,0.044545
1.5013,0.045731
1.5033,0.04705
1.5053,0.048473
1.5073,0.049972
1.5093,0.051534
1.5113,0.053168
1.5133,0.054763
1.5153,0.056403
1.5173,0.057997
1.5193,0.059535
1.5213,0.06095
1.5233,0.062238
1.5253,0.063383
1.5273,0.064422
1.5293,0.065395
1.5313,0.06616
1.5333,0.066762
1.5353,0.067186
1.5373,0.06743
1.5393,0.067505
1.5413,0.067389
1.5433,0.067113
1.5453,0.066683
1.5473,0.066076
1.5493,0.065358
1.5513,0.064465
1.5533,0.063542
1.5553,0.062563
1.5573,0.061507
1.5593,0.060369
1.5613,0.059165
1.5633,0.057936
1.5653,0.056696
1.5673,0.055481
1.5693,0.054302
1.5713,0.053169
1.5733,0.052076
1.5753,0.051045
1.5773,0.050087
1.5793,0.049199
1.5813,0.048395
1.5833,0.047663
1.5853,0.047008
1.5873,0.046432
1.5893,0.045898
1.5913,0.045413
1.5933,0.045022
1.5953,0.044651
1.5973,0.04431
1.5993,0.044011
1.6013,0.043713
1.6033,0.043421
1.6053,0.043134
1.6073,0.042826
1.6093,0.042477
1.6113,0.042096
1.6133,0.041667
1.6153,0.041185
1.6173,0.040655
1.6193,0.040069
1.6214,0.039474
1.6234,0.038806
1.6254,0.038108
1.6274,0.037364
1.6294,0.036601
1.6314,0.035807
1.6334,0.034979
1.6354,0.034189
1.6374,0.033391
1.6394,0.032603
1.6414,0.031838
1.6434,0.031143
1.6454,0.030485
1.6474,0.029904
1.6494,0.02942
1.6514,0.029038
1.6534,0.028766
1.6554,0.028593
1.6574,0.028537
1.6594,0.028602
1.6614,0.028792
1.6634,0.029094
1.6654,0.029519
1.6674,0.030085
1.6694,0.030754
1.6714,0.031522
1.6734,0.032397
1.6754,0.033345
1.6774,0.034347
1.6794,0.035392
1.6814,0.036487
1.6834,0.0376
1.6854,0.03874
1.6874,0.039865
1.6894,0.040991
1.6914,0.042101
1.6934,0.043113
1.6954,0.044049
1.6974,0.044925
1.6994,0.04569
1.7014,0.046394
1.7034,0.046968
1.7054,0.047424
1.7074,0.047797
1.7094,0.048042
1.7114,0.048179
1.7134,0.048209
1.7154,0.048145
1.7174,0.047974
1.7194,0.047726
1.7214,0.047381
1.7234,0.04699
1.7254,0.046542
1.7274,0.046017
1.7294,0.045449
1.7314,0.044894
1.7334,0.044297
1.7354,0.043707
1.7374,0.043133
1.7394,0.042559
1.7415,0.041994
1.7435,0.041442
1.7455,0.040911
1.7475,0.040428
1.7495,0.03996
1.7515,0.039548
1.7535,0.039159
1.7555,0.038784
1.7575,0.038422
1.7595,0.038073
1.7615,0.037719
1.7635,0.037348
1.7655,0.036966
1.7675,0.036539
1.7695,0.036066
1.7715,0.035558
1.7735,0.03496
1.7755,0.034337
1.7775,0.033612
1.7795,0.032796
1.7815,0.031874
1.7835,0.030888
1.7855,0.029792
1.7875,0.028644
1.7895,0.027408
1.7915,0.026093
1.7935,0.024694
1.7955,0.023245
1.7975,0.021787
1.7995,0.020312
1.8015,0.018786
1.8035,0.017284
1.8055,0.015766
1.8075,0.014396
1.8095,0.013079
1.8115,0.011833
1.8135,0.010683
1.8155,0.0097002
1.8175,0.0088357
1.8195,0.0081416
1.8215,0.0076378
1.8235,0.0073413
1.8255,0.0072539
1.8275,0.0073695
1.8295,0.0076975
1.8315,0.0082571
1.8335,0.0090427
1.8355,0.010032
1.8375,0.011236
1.8395,0.012599
1.8415,0.014142
1.8435,0.015792
1.8455,0.017697
1.8475,0.019656
1.8495,0.021694
1.8515,0.02379
1.8535,0.025948
1.8555,0.02809
1.8575,0.030203
1.8595,0.032302
1.8616,0.034296
1.8636,0.036162
1.8656,0.037908
1.8676,0.039508
1.8696,0.04096
1.8716,0.042247
1.8736,0.043281
1.8756,0.044084
1.8776,0.044678
1.8796,0.04504
1.8816,0.045166
1.8836,0.045076
1.8856,0.044764
1.8876,0.044242
1.8896,0.043537
1.8916,0.042654
1.8936,0.041583
1.8956,0.040356
1.8976,0.039056
1.8996,0.03768
1.9016,0.036251
1.9036,0.034788
1.9056,0.033356
1.9076,0.031901
1.9096,0.030511
1.9116,0.029203
1.9136,0.028039
1.9156,0.027001
1.9176,0.026079
1.9196,0.025338
1.9216,0.024779
1.9236,0.02442
1.9256,0.024274
1.9276,0.024338
1.9296,0.024605
1.9316,0.025085
1.9336,0.025793
1.9356,0.026691
1.9376,0.02775
1.9396,0.028979
1.9416,0.030384
1.9436,0.031936
1.9456,0.033614
1.9476,0.035338
1.9496,0.037142
1.9516,0.039002
1.9536,0.0409
1.9556,0.042837
1.9576,0.044673
1.9596,0.046488
1.9616,0.04819
1.9636,0.049812
1.9656,0.051339
1.9676,0.05274
1.9696,0.054002
1.9716,0.055093
1.9736,0.056046
1.9756,0.056832
1.9776,0.057429
1.9796,0.057849
1.9817,0.058083
1.9837,0.058144
1.9857,0.05804
1.9877,0.057765
1.9897,0.057336
1.9917,0.056772
1.9937,0.056058
1.9957,0.055257
1.9977,0.054343
1.9997,0.053356
2.0017,0.052293
2.0037,0.051161
2.0057,0.050009
2.0077,0.048845
2.0097,0.047654
2.0117,0.046491
2.0137,0.045295
2.0157,0.044156
2.0177,0.043054
2.0197,0.041984
2.0217,0.040933
2.0237,0.039947
2.0257,0.039071
2.0277,0.03825
2.0297,0.037501
2.0317,0.036838
2.0337,0.036222
2.0357,0.035704
2.0377,0.035229
2.0397,0.034829
2.0417,0.034515
2.0437,0.034245
2.0457,0.034027
2.0477,0.03387
2.0497,0.033774
2.0517,0.033718
2.0537,0.033702
2.0557,0.033724
2.0577,0.033779
2.0597,0.033862
2.0617,0.03398
2.0637,0.034137
2.0657,0.034314
2.0677,0.034507
2.0697,0.0347
2.0717,0.034932
2.0737,0.035189
2.0757,0.035461
2.0777,0.035743
2.0797,0.036019
2.0817,0.036313
2.0837,0.036617
2.0857,0.036922
2.0877,0.037213
2.0897,0.037498
2.0917,0.037781
2.0937,0.038047
2.0957,0.038298
2.0977,0.038516
2.0997,0.03871
2.1018,0.038863
2.1038,0.038977
2.1058,0.039035
2.1078,0.039043
2.1098,0.038994
2.1118,0.038871
2.1138,0.038682
2.1158,0.038411
2.1178,0.038069
2.1198,0.037638
2.1218,0.037135
2.1238,0.036548
2.1258,0.035872
2.1278,0.0351
2.1298,0.034275
2.1318,0.033367
2.1338,0.032375
2.1358,0.03132
2.1378,0.030197
2.1398,0.029045
2.1418,0.027883
2.1438,0.026707
2.1458,0.025487
2.1478,0.024282
2.1498,0.023089
2.1518,0.021967
2.1538,0.020903
2.1558,0.019901
2.1578,0.018958
2.1598,0.01814
2.1618,0.01743
2.1638,0.016816
2.1658,0.016374
2.1678,0.016088
2.1698,0.015976
2.1718,0.016036
2.1738,0.016297
2.1758,0.016738
2.1778,0.017408
2.1798,0.018226
2.1818,0.019267
2.1838,0.020485
2.1858,0.021866
2.1878,0.023426
2.1898,0.025212
2.1918,0.027156
2.1938,0.029202
2.1958,0.031446
2.1978,0.033808
2.1998,0.03624
2.2018,0.038786
2.2038,0.041463
2.2058,0.044164
2.2078,0.046903
2.2098,0.049629
2.2118,0.052405
2.2138,0.055153
2.2158,0.057925
2.2178,0.060655
2.2198,0.063172
2.2219,0.065749
2.2239,0.068258
2.2259,0.070597
2.2279,0.072883
2.2299,0.075047
2.2319,0.077067
2.2339,0.078911
2.2359,0.080686
2.2379,0.082331
2.2399,0.083785
2.2419,0.08509
2.2439,0.086357
2.2459,0.087512
2.2479,0.088481
2.2499,0.089248
2.2519,0.089876
2.2539,0.090436
2.2559,0.090919
2.2579,0.091315
2.2599,0.091604
2.2619,0.09182
2.2639,0.092009
2.2659,0.09211
2.2679,0.092136
2.2699,0.092121
2.2719,0.09205
2.2739,0.091909
2.2759,0.091752
2.2779,0.091597
2.2799,0.091399
2.2819,0.091205
2.2839,0.090986
2.2859,0.090721
2.2879,0.090444
2.2899,0.090184
2.2919,0.089922
2.2939,0.089667
2.2959,0.089387
2.2979,0.089102
2.2999,0.088826
2.3019,0.088493
2.3039,0.088145
2.3059,0.087799
2.3079,0.08745
2.3099,0.087031
2.3119,0.08666
2.3139,0.086272
2.3159,0.085903
2.3179,0.085518
2.3199,0.08517
2.3219,0.084816
2.3239,0.084491
2.3259,0.084161
2.3279,0.083852
2.3299,0.083578
2.3319,0.083301
2.3339,0.083022
2.3359,0.082767
2.3379,0.082576
2.3399,0.082379
2.342,0.08219
2.344,0.082044
2.346,0.081944
2.348,0.081832
2.35,0.081755
2.352,0.081702
2.354,0.081653
2.356,0.081625
2.358,0.081607
2.36,0.081599
2.362,0.081585
2.364,0.081574
2.366,0.081547
2.368,0.081502
2.37,0.081412
2.372,0.081299
2.374,0.081156
2.376,0.080981
2.378,0.080724
2.38,0.080416
2.382,0.080041
2.384,0.079615
2.386,0.079163
2.388,0.078643
2.39,0.078039
2.392,0.077386
2.394,0.076612
2.396,0.075803
2.398,0.074948
2.4,0.073981


==> CSV/P76PDF1.csv <==
X,Y
0.000594,0.000665
0.001782,0.000455
0.00297,0.000655
0.004158,0.0009
0.005346,0.00129
0.006534,0.00166
0.007722,0.00229
0.00891,0.002835
0.010098,0.00354
0.011286,0.004775
0.012474,0.00575
0.013662,0.00733
0.01485,0.008055
0.016038,0.009375
0.017226,0.010945
0.018414,0.012465
0.019602,0.014745
0.02079,0.015845
0.021978,0.01746
0.023166,0.01886
0.024354,0.020295
0.025542,0.0209
0.02673,0.02272
0.027918,0.02408
0.029106,0.02511
0.030294,0.025865
0.031482,0.02684
0.03267,0.0272
0.033858,0.02788
0.035046,0.027275
0.036234,0.027205
0.037422,0.02751
0.03861,0.02719
0.039798,0.025795
0.040986,0.026855
0.042174,0.0252
0.043362,0.02535
0.04455,0.02412
0.045738,0.023575
0.046926,0.022775
0.048114,0.02191
0.049302,0.02099
0.05049,0.020295
0.051678,0.018975
0.052866,0.018
0.054054,0.017325
0.055242,0.01619
0.05643,0.0154
0.057618,0.014385
0.058806,0.01408
0.059994,0.01351
0.061182,0.01185
0.06237,0.011575
0.063558,0.010355
0.064746,0.00997
0.065934,0.00988
0.067122,0.008775
0.06831,0.008115
0.069498,0.007705
0.070686,0.00721
0.071874,0.00654
0.073062,0.00606
0.07425,0.00542
0.075438,0.004915
0.076626,0.00479
0.077814,0.00428
0.079002,0.003985
0.08019,0.0038
0.081378,0.003465
0.082566,0.002975
0.083754,0.00304
0.084942,0.002645
0.08613,0.00231
0.087318,0.002255
0.088506,0.002125
0.089694,0.002005
0.090882,0.0017
0.09207,0.00164
0.093258,0.00146
0.094446,0.001475
0.095634,0.00119
0.096822,0.00113
0.09801,0.001065
0.099198,0.00093
0.10039,0.00092
0.10157,0.000735
0.10276,0.000695
0.10395,0.0007
0.10514,0.000535
0.10633,0.00053
0.10751,0.00047
0.1087,0.000385
0.10989,0.000465
0.11108,0.00034
0.11227,0.00031
0.11345,0.000245
0.11464,0.0002
0.11583,0.00028
0.11702,0.000185
0.11821,0.001675


==> CSV/PDFG241.csv <==
X,Y
5.61,0.0032762
5.6283,0.0047269
5.6466,0.0067239
5.6648,0.00943
5.6831,0.01304
5.7014,0.01778
5.7197,0.023907
5.738,0.031702
5.7563,0.041459
5.7745,0.053477
5.7928,0.068043
5.8111,0.085408
5.8294,0.10577
5.8477,0.12925
5.866,0.15587
5.8842,0.18553
5.9025,0.21802
5.9208,0.25298
5.9391,0.28993
5.9574,0.32827
5.9757,0.36735
5.9939,0.40644
6.0122,0.44482
6.0305,0.48184
6.0488,0.51693
6.0671,0.54965
6.0854,0.57975
6.1036,0.60718
6.1219,0.63206
6.1402,0.65472
6.1585,0.67563
6.1768,0.69536
6.1951,0.71452
6.2133,0.73374
6.2316,0.75355
6.2499,0.77438
6.2682,0.79647
6.2865,0.81993
6.3047,0.84464
6.323,0.87036
6.3413,0.89669
6.3596,0.92316
6.3779,0.94927
6.3962,0.97454
6.4144,0.99855
6.4327,1.021
6.451,1.0416
6.4693,1.0604
6.4876,1.0772
6.5059,1.0923
6.5241,1.1057
6.5424,1.1176
6.5607,1.1281
6.579,1.1371
6.5973,1.1446
6.6156,1.1504
6.6338,1.1543
6.6521,1.1559
6.6704,1.1548
6.6887,1.1505
6.707,1.1426
6.7253,1.1308
6.7435,1.1148
6.7618,1.0943
6.7801,1.0692
6.7984,1.0397
6.8167,1.0058
6.8349,0.96784
6.8532,0.92614
6.8715,0.88115
6.8898,0.83338
6.9081,0.78336
6.9264,0.73166
6.9446,0.67887
6.9629,0.62556
6.9812,0.57232
6.9995,0.5197
7.0178,0.46821
7.0361,0.41837
7.0543,0.37062
7.0726,0.32537
7.0909,0.28295
7.1092,0.24365
7.1275,0.20767
7.1458,0.17512
7.164,0.14605
7.1823,0.12043
7.2006,0.09814
7.2189,0.079019
7.2372,0.062844
7.2555,0.049353
7.2737,0.038263
7.292,0.02928
7.3103,0.02211
7.3286,0.016473
7.3469,0.012107
7.3652,0.0087765
7.3834,0.0062745
7.4017,0.0044233
7.42,0.0030747


==> CSV/PSQ1-161.csv <==
X,Y
0,0
0.1,1.1337e-17
0.2,3.1303e-17
0.22361,1.5173e-18
0.28284,2.7256e-16
0.3,1.3941e-16
0.36056,1.6903e-16
0.4,4.5497e-17
0.41231,4.1521e-17
0.44721,3.5295e-16
0.5,5.2564e-06
0.53852,5.2564e-06
0.56569,5.2565e-06
0.6,5.2565e-06
0.60828,5.2565e-06
0.63246,5.2564e-06
0.64031,5.2565e-06
0.67082,5.2564e-06
0.7,5.2566e-06
0.72111,5.2565e-06
0.72801,5.2565e-06
0.78102,5.2564e-06
0.8,5.2565e-06
0.80623,5.2565e-06
0.82462,5.2564e-06
0.84853,5.2566e-06
0.8544,5.2565e-06
0.89443,5.2565e-06
0.9,5.2564e-06
0.92195,5.2564e-06
0.9434,5.2564e-06
0.98489,5.2565e-06
1,5.2564e-06
1.005,5.2565e-06
1.0198,5.2565e-06
1.044,5.2565e-06
1.063,5.2565e-06
1.077,5.2565e-06
1.0817,5.2565e-06
1.1,5.2565e-06
1.118,5.2566e-06
1.118,5.2565e-06
1.1314,5.2564e-06
1.1662,5.2565e-06
1.1705,5.2565e-06
1.2,5.2566e-06
1.2042,5.2564e-06
1.2166,5.2564e-06
1.2207,5.2565e-06
1.2369,5.2565e-06
1.253,5.2566e-06
1.2649,5.2565e-06
1.2806,5.2564e-06
1.3,5.2565e-06
1.3,5.2565e-06
1.3153,5.2564e-06
1.3416,5.2564e-06
1.3454,5.2565e-06
1.3601,5.2566e-06
1.3601,5.2565e-06
1.3892,5.2565e-06
1.4,5.2566e-06
1.4036,5.2564e-06
1.4142,5.2565e-06
1.4142,5.2565e-06
1.4318,5.2565e-06
1.4318,5.2565e-06
1.4422,5.2565e-06
1.456,5.2564e-06
1.4866,5.2565e-06
1.5,5.2564e-06
1.5,5.2564e-06
1.5133,5.2564e-06
1.5232,5.2565e-06
1.5264,5.2565e-06
1.5524,5.2564e-06
1.562,5.2564e-06
1.5652,5.2565e-06
1.6,5.2565e-06
1.6031,5.2565e-06
1.6125,5.2565e-06
1.6155,5.2565e-06
1.6279,5.2564e-06
1.6401,5.2566e-06
1.6492,5.2565e-06
1.6643,5.2565e-06
1.6763,5.2566e-06
1.6971,5.2565e-06
1.7,5.2565e-06
1.7088,5.2565e-06
1.7117,5.2565e-06
1.7205,5.2566e-06
1.7464,5.2565e-06
1.7692,5.2566e-06
1.7804,5.2564e-06
1.7889,5.2564e-06
1.8,5.2564e-06
1.8028,5.2565e-06
1.8111,5.2565e-06
1.8248,5.2566e-06
1.8358,5.2565e-06
1.8439,5.2565e-06
1.8682,5.2564e-06
1.8788,5.2565e-06
1.8868,5.2565e-06
1.8974,5.2565e-06
1.9,5.2564e-06
1.9105,5.2564e-06
1.9105,5.2565e-06
1.9209,5.2564e-06
1.9313,5.2565e-06
1.9416,5.2566e-06
1.9698,5.2564e-06
1.9723,5.2564e-06
1.9799,5.2565e-06
1.9925,5.2565e-06
2,5.2566e-06
2.0025,5.2565e-06
2.01,5.2566e-06
2.0125,5.2566e-06
2.0224,5.2564e-06
2.0396,5.2566e-06
2.0518,5.2564e-06
2.0591,5.2564e-06
2.0616,5.2564e-06
2.0809,5.2564e-06
2.0881,5.2566e-06
2.1,5.2565e-06
2.1095,5.2564e-06
2.119,5.2566e-06
2.126,5.2564e-06
2.1378,5.2565e-06
2.1471,5.2564e-06
2.1541,5.2564e-06
2.1633,5.2567e-06
2.184,5.2566e-06
2.1932,5.2564e-06
2.2,5.2565e-06
2.2023,5.2566e-06
2.2023,5.2564e-06
2.2091,5.2565e-06
2.2204,5.2565e-06
2.2361,5.2564e-06
2.2361,5.2566e-06
2.2472,5.2565e-06
2.2561,5.2565e-06
2.2627,5.2565e-06
2.2804,5.2564e-06
2.2804,5.2563e-06
2.2825,5.2563e-06
2.3,5.2564e-06
2.3087,5.2566e-06
2.3259,5.2564e-06
2.3324,5.2564e-06
2.3345,5.2564e-06
2.3409,5.2566e-06
2.3431,5.2565e-06
2.3601,5.2563e-06
2.377,5.2564e-06
2.377,5.2565e-06
2.3854,5.2566e-06
2.4,5.2565e-06
2.4021,5.2565e-06
2.4083,5.2563e-06
2.4166,5.2565e-06
2.4187,5.2564e-06
2.4187,5.2565e-06
2.4331,5.2564e-06
2.4352,5.2566e-06
2.4413,5.2567e-06
2.4515,5.2566e-06
2.4597,5.2565e-06
2.4739,5.2565e-06
2.4759,5.2566e-06
2.4839,5.2566e-06
2.5,5.2566e-06
2.506,5.2564e-06
2.508,5.2564e-06
2.508,5.2565e-06
2.5239,5.2563e-06
2.5298,5.2565e-06
2.5318,5.2564e-06
2.5456,5.2564e-06
2.5554,5.2565e-06
2.5612,5.2566e-06
2.5632,5.2565e-06
2.571,5.2565e-06
2.5942,5.2566e-06
2.6,5.2564e-06
2.6,5.2565e-06
2.6019,5.2566e-06
2.6077,5.2565e-06
2.6077,5.2565e-06
2.6173,5.2565e-06
2.6173,5.2565e-06
2.6249,5.2564e-06
2.6306,5.2565e-06
2.6401,5.2563e-06
2.6476,5.2566e-06
2.6627,5.2564e-06
2.6683,5.2564e-06
2.6833,5.2566e-06
2.6907,5.2564e-06
2.6926,5.2563e-06
2.6926,5.2564e-06
2.7,5.2564e-06
2.7074,5.2564e-06
2.7203,5.2565e-06
2.7203,5.2564e-06
2.7295,5.2565e-06
2.7295,5.2566e-06
2.7514,5.2565e-06
2.7586,5.2564e-06
2.7659,5.2565e-06
2.7659,5.2563e-06
2.7731,5.2565e-06
2.7785,5.2565e-06
2.7803,5.2564e-06
2.7857,5.2565e-06
2.8,5.2564e-06
2.8018,5.2564e-06
2.8018,5.2564e-06
2.8071,5.2565e-06
2.816,5.2566e-06
2.8231,5.2565e-06
2.8284,5.2565e-06
2.8284,5.2566e-06
2.8302,5.2565e-06
2.8425,5.2566e-06
2.8443,5.2564e-06
2.8636,5.2565e-06
2.8636,5.2564e-06
2.8653,5.2564e-06
2.8792,5.2567e-06
2.8844,5.2565e-06
2.8862,5.2564e-06
2.9,5.2564e-06
2.9069,5.2565e-06
2.9069,5.2565e-06
2.912,5.2565e-06
2.9206,5.2565e-06
2.9275,5.2565e-06
2.9411,5.2565e-06
2.9411,5.2564e-06
2.953,5.2565e-06
2.9547,5.2565e-06
2.9614,5.2565e-06
2.9682,5.2564e-06
2.9732,5.2564e-06
3,5.2564e-06
3,5.2564e-06
3.0017,5.2566e-06
3.0017,5.2564e-06
3.0067,5.2566e-06
3.0083,5.2566e-06
3.0083,5.2564e-06
3.015,5.2565e-06
3.0265,5.2564e-06
3.0414,5.2566e-06
3.0463,5.2564e-06
3.048,5.2566e-06
3.0529,5.2564e-06
3.0594,5.2566e-06
3.061,5.2565e-06
3.0676,5.2564e-06
3.0806,5.2566e-06
3.0806,5.2564e-06
3.0871,5.2565e-06
3.1,5.2565e-06
3.1048,5.2566e-06
3.1064,5.2565e-06
3.1064,5.2564e-06
3.1113,5.2564e-06
3.1241,5.2566e-06
3.1257,5.2565e-06
3.1305,5.2564e-06
3.1321,5.2564e-06
3.1385,5.2564e-06
3.1385,5.2564e-06
3.1575,5.2565e-06
3.1623,5.2564e-06
3.1623,5.2565e-06
3.1765,5.2564e-06
3.1828,5.2565e-06
3.189,5.2564e-06
3.1953,5.2564e-06
3.2,5.2565e-06
3.2016,5.2565e-06
3.2062,5.2566e-06
3.214,5.2564e-06
3.2202,5.2564e-06
3.2249,5.2566e-06
3.2311,5.2566e-06
3.2388,5.2567e-06
3.245,5.2565e-06
3.2558,5.2564e-06
3.2573,5.2564e-06
3.2696,5.2563e-06
3.2757,5.2566e-06
3.2802,5.2566e-06
3.2985,5.2564e-06
3.3,5.2565e-06
3.3061,5.2564e-06
3.3106,5.2565e-06
3.3121,5.2565e-06
3.3242,5.2564e-06
3.3242,5.2564e-06
3.3287,5.2566e-06
3.3302,5.2565e-06
3.3422,5.2565e-06
3.3526,5.2565e-06
3.3541,5.2564e-06
3.3541,5.2565e-06
3.3601,5.2565e-06
3.3838,5.2564e-06
3.3941,5.2565e-06
3.3956,5.2565e-06
3.4,5.2563e-06
3.4015,5.2565e-06
3.4015,5.2566e-06
3.4059,5.2564e-06
3.4132,5.2564e-06
3.4176,5.2566e-06
3.4234,5.2565e-06
3.4366,5.2566e-06
3.4409,5.2564e-06
3.4482,5.2563e-06
3.4482,5.2566e-06
3.4525,5.2565e-06
3.454,5.2565e-06
3.4655,5.2566e-06
3.4713,5.2565e-06
3.4713,5.2563e-06
3.4828,5.2563e-06
3.4886,5.2565e-06
3.4928,5.2566e-06
3.4986,5.2565e-06
3.5,5.2566e-06
3.5057,5.2563e-06
3.5114,5.2565e-06
3.5171,5.2566e-06
3.5228,5.2563e-06
3.5228,5.2565e-06
3.5341,5.2566e-06
3.5384,5.2565e-06
3.544,5.2565e-06
3.5511,5.2566e-06
3.5511,5.2565e-06
3.5609,5.2564e-06
3.5735,5.2565e-06
3.5777,5.2565e-06
3.5847,5.2564e-06
3.5847,5.2564e-06
3.5903,5.2567e-06
3.6,5.2564e-06
3.6014,5.2564e-06
3.6056,5.2564e-06
3.6069,5.2565e-06
3.6125,5.2565e-06
3.6222,5.2565e-06
3.6235,5.2565e-06
3.6346,5.2564e-06
3.6401,5.2565e-06
3.6497,5.2566e-06
3.662,5.2567e-06
3.6674,5.2564e-06
3.6674,5.2564e-06
3.6715,5.2566e-06
3.677,5.2565e-06
3.677,5.2565e-06
3.6878,5.2564e-06
3.6892,5.2565e-06
3.7,5.2566e-06
3.7054,5.2565e-06
3.7108,5.2564e-06
3.7162,5.2565e-06
3.7202,5.2565e-06
3.7216,5.2563e-06
3.7363,5.2565e-06
3.7483,5.2566e-06
3.7483,5.2566e-06
3.7537,5.2564e-06
3.7577,5.2567e-06
3.759,5.2565e-06
3.7643,5.2564e-06
3.7643,5.2565e-06
3.7696,5.2565e-06
3.7736,5.2565e-06
3.7802,5.2566e-06
3.7855,5.2563e-06
3.7947,5.2564e-06
3.8,5.2566e-06
3.8013,5.2565e-06
3.8013,5.2564e-06
3.8053,5.2566e-06
3.8118,5.2563e-06
3.821,5.2563e-06
3.821,5.2565e-06
3.8275,5.2565e-06
3.8328,5.2565e-06
3.8419,5.2563e-06
3.8471,5.2564e-06
3.8471,5.2564e-06
3.8484,5.2563e-06
3.8588,5.2565e-06
3.8626,5.2565e-06
3.8639,5.2565e-06
3.8833,5.2564e-06
3.8897,5.2566e-06
3.8897,5.2566e-06
3.8949,5.2566e-06
3.8949,5.2565e-06
3.9,5.2564e-06
3.9051,5.2566e-06
3.9051,5.2564e-06
3.9205,5.2565e-06
3.9294,5.2562e-06
3.9357,5.2565e-06
3.9395,5.2564e-06
3.9408,5.2565e-06
3.9446,5.2566e-06
3.9459,5.2565e-06
3.956,5.2564e-06
3.9598,5.2564e-06
3.9661,5.2564e-06
3.9699,5.2564e-06
3.9812,5.2564e-06
3.985,5.2566e-06
3.9962,5.2568e-06
4,5.2565e-06
4.0012,5.2564e-06
4.005,5.2566e-06
4.0112,5.2565e-06
4.0162,5.2565e-06
4.02,5.2566e-06
4.0249,5.2565e-06
4.0262,5.2564e-06
4.0311,5.2565e-06
4.0311,5.2564e-06
4.0361,5.2564e-06
4.0447,5.2562e-06
4.046,5.2566e-06
4.0497,5.2565e-06
4.0608,5.2567e-06
4.0706,5.2563e-06
4.0792,5.2564e-06
4.0804,5.2566e-06
4.0853,5.2567e-06
4.1,5.2565e-06
4.1,5.2563e-06
4.1037,5.2566e-06
4.1049,5.2564e-06
4.1049,5.2566e-06
4.1146,5.2563e-06
4.1183,5.2564e-06
4.1195,5.2566e-06
4.1231,5.2566e-06
4.134,5.2564e-06
4.1437,5.2565e-06
4.1437,5.2564e-06
4.1485,5.2565e-06
4.1617,5.2565e-06
4.1629,5.2567e-06
4.1677,5.2566e-06
4.1725,5.2565e-06
4.1761,5.2565e-06
4.1773,5.2566e-06
4.1773,5.2566e-06
4.1869,5.2563e-06
4.2,5.2564e-06
4.2012,5.2566e-06
4.2012,5.2566e-06
4.2048,5.2564e-06
4.2059,5.2566e-06
4.2107,5.2565e-06
4.2154,5.2564e-06
4.219,5.2566e-06
4.2202,5.2564e-06
4.2202,5.2564e-06
4.2297,5.2565e-06
4.2379,5.2563e-06
4.2426,5.2566e-06
4.2426,5.2563e-06
4.2438,5.2565e-06
4.2485,5.2566e-06
4.2521,5.2565e-06
4.2579,5.2565e-06
4.272,5.2563e-06
4.2755,5.2565e-06
4.2802,5.2564e-06
4.2942,5.2567e-06
4.2953,5.2564e-06
4.3,5.2564e-06
4.3046,5.2565e-06
4.3081,5.2566e-06
4.3139,5.2564e-06
4.3174,5.2566e-06
4.3186,5.2564e-06
4.3267,5.2564e-06
4.3278,5.2565e-06
4.3324,5.2566e-06
4.3417,5.2566e-06
4.3463,5.2566e-06
4.36,5.2565e-06
4.3681,5.2565e-06
4.3738,5.2565e-06
4.3829,5.2565e-06
4.3863,5.2565e-06
4.3909,5.2565e-06
4.3966,5.2566e-06
4.4,5.2565e-06
4.4011,5.2564e-06
4.4045,5.2565e-06
4.4045,5.2565e-06
4.4102,5.2567e-06
4.4102,5.2566e-06
4.4147,5.2566e-06
4.4181,5.2566e-06
4.4272,5.2565e-06
4.4283,5.2564e-06
4.4283,5.2564e-06
4.4407,5.2565e-06
4.4418,5.2564e-06
4.4553,5.2565e-06
4.4553,5.2563e-06
4.4598,5.2566e-06
4.4643,5.2564e-06
4.4688,5.2565e-06
4.4721,5.2565e-06
4.4721,5.2564e-06
4.4777,5.2564e-06
4.4777,5.2563e-06
4.4822,5.2566e-06
4.4911,5.2565e-06
4.4944,5.2564e-06
4.5,5.2565e-06
4.5044,5.2566e-06
4.5122,5.2565e-06
4.5177,5.2563e-06
4.5222,5.2565e-06
4.5255,5.2566e-06
4.531,5.2564e-06
4.5343,5.2563e-06
4.5354,5.2565e-06
4.5398,5.2567e-06
4.5486,5.2565e-06
4.5607,5.2565e-06
4.5607,5.2564e-06
4.5618,5.2564e-06
4.5651,5.2566e-06
4.5695,5.2564e-06
4.5706,5.2564e-06
4.5793,5.2564e-06
4.588,5.2565e-06
4.588,5.2566e-06
4.5967,5.2565e-06
4.6,5.2565e-06
4.6011,5.2562e-06
4.6043,5.2567e-06
4.6098,5.2563e-06
4.6098,5.2565e-06
4.6141,5.2565e-06
4.6174,5.2566e-06
4.6228,5.2565e-06
4.6271,5.2565e-06
4.639,5.2566e-06
4.64,5.2566e-06
4.6487,5.2564e-06
4.6519,5.2564e-06
4.653,5.2565e-06
4.653,5.2565e-06
4.6573,5.2565e-06
4.6615,5.2568e-06
4.6648,5.2565e-06
4.669,5.2566e-06
4.6819,5.2564e-06
4.6861,5.2566e-06
4.6872,5.2566e-06
4.6872,5.2565e-06
4.6957,5.2566e-06
4.7,5.2564e-06
4.7043,5.2564e-06
4.7074,5.2564e-06
4.7127,5.2566e-06
4.717,5.2567e-06
4.717,5.2564e-06
4.7202,5.2565e-06
4.7297,5.2565e-06
4.7381,5.2564e-06
4.7413,5.2565e-06
4.7424,5.2567e-06
4.7508,5.2566e-06
4.7539,5.2565e-06
4.7539,5.2564e-06
4.7634,5.2566e-06
4.7676,5.2565e-06
4.7707,5.2567e-06
4.776,5.2566e-06
4.7802,5.2567e-06
4.7885,5.2565e-06
4.7927,5.2565e-06
4.8,5.2566e-06
4.801,5.2563e-06
4.8042,5.2566e-06
4.8052,5.2564e-06
4.8083,5.2565e-06
4.8094,5.2566e-06
4.8166,5.2567e-06
4.826,5.2564e-06
4.8301,5.2566e-06
4.8332,5.2565e-06
4.8374,5.2564e-06
4.8374,5.2564e-06
4.8384,5.2564e-06
4.8415,5.2564e-06
4.8466,5.2565e-06
4.8508,5.2563e-06
4.8549,5.2565e-06
4.8662,5.2566e-06
4.8703,5.2564e-06
4.8754,5.2566e-06
4.8795,5.2564e-06
4.8826,5.2565e-06
4.8836,5.2564e-06
4.8836,5.2566e-06
4.8877,5.2566e-06
4.8918,5.2564e-06
4.9,5.2564e-06
4.9031,5.2564e-06
4.9041,5.2564e-06
4.9163,5.2563e-06
4.9193,5.2565e-06
4.9204,5.2563e-06
4.9244,5.2565e-06
4.9366,5.2566e-06
4.9396,5.2565e-06
4.9396,5.2566e-06
4.9406,5.2565e-06
4.9477,5.2566e-06
4.9518,5.2565e-06
4.9649,5.2562e-06
4.9649,5.2565e-06
4.9679,5.2567e-06
4.9729,5.2565e-06
4.9769,5.2566e-06
4.993,5.2564e-06
5,5.2565e-06
5.001,5.2564e-06
5.004,5.2566e-06
5.009,5.2565e-06
5.012,5.2566e-06
5.016,5.2564e-06
5.016,5.2564e-06
5.021,5.2565e-06
5.0249,5.2565e-06
5.0249,5.2566e-06
5.0289,5.2565e-06
5.0329,5.2564e-06
5.0329,5.2563e-06
5.0359,5.2565e-06
5.0448,5.2566e-06
5.0478,5.2564e-06
5.0488,5.2565e-06
5.0567,5.2566e-06
5.0596,5.2566e-06
5.0606,5.2567e-06
5.0606,5.2565e-06
5.0636,5.2564e-06
5.0804,5.2565e-06
5.0912,5.2563e-06
5.0922,5.2564e-06
5.0961,5.2564e-06
5.099,5.2566e-06
5.1,5.2565e-06
5.1039,5.2567e-06
5.1039,5.2565e-06
5.1078,5.2565e-06
5.1108,5.2564e-06
5.1157,5.2566e-06
5.1196,5.2565e-06
5.1225,5.2564e-06
5.1264,5.2564e-06
5.1313,5.2565e-06
5.1352,5.2567e-06
5.142,5.2562e-06
5.143,5.2564e-06
5.1546,5.2565e-06
5.1614,5.2566e-06
5.1624,5.2566e-06
5.1624,5.2565e-06
5.1662,5.2564e-06
5.174,5.2565e-06
5.1856,5.2565e-06
5.1884,5.2565e-06
5.1894,5.2564e-06
5.1923,5.2564e-06
5.1971,5.2564e-06
5.2,5.2566e-06
5.2,5.2565e-06
5.201,5.2565e-06
5.201,5.2564e-06
5.2038,5.2564e-06
5.2086,5.2564e-06
5.2154,5.2567e-06
5.2154,5.2566e-06
5.2202,5.2566e-06
5.224,5.2566e-06
5.2345,5.2564e-06
5.2345,5.2562e-06
5.2355,5.2566e-06
5.2393,5.2566e-06
5.2431,5.2564e-06
5.2469,5.2565e-06
5.2498,5.2565e-06
5.2612,5.2566e-06
5.2697,5.2563e-06
5.2773,5.2565e-06
5.2773,5.2564e-06
5.2802,5.2564e-06
5.2811,5.2565e-06
5.2839,5.2564e-06
5.2887,5.2565e-06
5.2924,5.2564e-06
5.2953,5.2565e-06
5.3,5.2566e-06
5.3038,5.2565e-06
5.3075,5.2565e-06
5.3141,5.2565e-06
5.3151,5.2566e-06
5.3151,5.2565e-06
5.3226,5.2565e-06
5.3254,5.2563e-06
5.3263,5.2566e-06
5.3339,5.2565e-06
5.3367,5.2565e-06
5.3413,5.2564e-06
5.3451,5.2564e-06
5.3488,5.2564e-06
5.36,5.2564e-06
5.36,5.2564e-06
5.3666,5.2565e-06
5.3712,5.2567e-06
5.3712,5.2565e-06
5.374,5.2562e-06
5.3814,5.2565e-06
5.3824,5.2565e-06
5.3852,5.2564e-06
5.3852,5.2566e-06
5.3935,5.2565e-06
5.4,5.2562e-06
5.4009,5.2566e-06
5.4037,5.2564e-06
5.4037,5.2562e-06
5.4083,5.2565e-06
5.412,5.2566e-06
5.4148,5.2565e-06
5.4231,5.2561e-06
5.4231,5.2563e-06
5.4332,5.2564e-06
5.4342,5.2566e-06
5.4378,5.2563e-06
5.4406,5.2566e-06
5.4406,5.2562e-06
5.4452,5.2565e-06
5.4489,5.2563e-06
5.4562,5.2565e-06
5.4589,5.2563e-06
5.4589,5.2565e-06
5.4626,5.2566e-06
5.4672,5.2564e-06
5.4708,5.2565e-06
5.4708,5.2565e-06
5.4745,5.2564e-06
5.4781,5.2566e-06
5.4818,5.2565e-06
5.4818,5.2565e-06
5.4918,5.2566e-06
5.4918,5.2565e-06
5.5,5.2565e-06
5.5,5.2564e-06
5.5027,5.2569e-06
5.5036,5.2564e-06
5.5036,5.2565e-06
5.5073,5.2565e-06
5.5109,5.2565e-06
5.5145,5.2563e-06
5.5172,5.2563e-06
5.5218,5.2565e-06
5.5317,5.2565e-06
5.5317,5.2567e-06
5.5326,5.2564e-06
5.5362,5.2565e-06
5.5362,5.2562e-06
5.5462,5.2564e-06
5.5471,5.2565e-06
5.5543,5.2565e-06
5.557,5.2564e-06
5.5579,5.2565e-06
5.5606,5.2567e-06
5.5714,5.2564e-06
5.5758,5.2566e-06
5.5785,5.2565e-06
5.5866,5.2564e-06
5.5902,5.2566e-06
5.5902,5.2564e-06
5.5902,5.2566e-06
5.5973,5.2565e-06
5.6,5.2565e-06
5.6009,5.2564e-06
5.6036,5.2567e-06
5.6036,5.2565e-06
5.6045,5.2564e-06
5.608,5.2566e-06
5.608,5.2565e-06
5.6143,5.2565e-06
5.6223,5.2566e-06
5.6294,5.2566e-06
5.6321,5.2565e-06
5.6356,5.2566e-06
5.6365,5.2565e-06
5.64,5.2567e-06
5.6436,5.2566e-06
5.6462,5.2564e-06
5.6569,5.2564e-06
5.6569,5.2564e-06
5.6604,5.2565e-06
5.6613,5.2565e-06
5.6613,5.2565e-06
5.6639,5.2565e-06
5.6648,5.2564e-06
5.6719,5.2567e-06
5.6754,5.2566e-06
5.6824,5.2567e-06
5.6851,5.2565e-06
5.6859,5.2566e-06
5.6859,5.2563e-06
5.6886,5.2563e-06
5.6921,5.2564e-06
5.7,5.2565e-06
5.7035,5.2564e-06
5.707,5.2564e-06
5.714,5.2566e-06
5.7201,5.2566e-06
5.7245,5.2565e-06
5.7245,5.2566e-06
5.7271,5.2563e-06
5.7271,5.2567e-06
5.728,5.2565e-06
5.728,5.2563e-06
5.7306,5.2566e-06
5.7315,5.2565e-06
5.7315,5.2565e-06
5.7385,5.2564e-06
5.7454,5.2563e-06
5.7489,5.2566e-06
5.7489,5.2565e-06
5.7559,5.2564e-06
5.7585,5.2565e-06
5.7628,5.2564e-06
5.7689,5.2565e-06
5.7697,5.2564e-06
5.7723,5.2564e-06
5.7801,5.2563e-06
5.7871,5.2562e-06
5.7871,5.2564e-06
5.794,5.2564e-06
5.7974,5.2567e-06
5.8,5.2565e-06
5.8009,5.2566e-06
5.8009,5.2567e-06
5.8034,5.2564e-06
5.8078,5.2565e-06
5.8138,5.2566e-06
5.8138,5.2565e-06
5.8181,5.2562e-06
5.8215,5.2564e-06
5.8241,5.2567e-06
5.8249,5.2565e-06
5.8249,5.2565e-06
5.831,5.2564e-06
5.8412,5.2564e-06
5.8421,5.2565e-06
5.8523,5.2565e-06
5.8523,5.2567e-06
5.8549,5.2567e-06
5.8592,5.2564e-06
5.8694,5.2565e-06
5.8694,5.2566e-06
5.8728,5.2567e-06
5.8796,5.2566e-06
5.8822,5.2565e-06
5.8822,5.2566e-06
5.883,5.2565e-06
5.8856,5.2563e-06
5.8898,5.2563e-06
5.9,5.2565e-06
5.9034,5.2567e-06
5.9034,5.2566e-06
5.9059,5.2566e-06
5.9093,5.2566e-06
5.9135,5.2563e-06
5.9169,5.2565e-06
5.9203,5.2567e-06
5.9228,5.2565e-06
5.9237,5.2564e-06
5.9304,5.2566e-06
5.9363,5.2565e-06
5.9397,5.2564e-06
5.9405,5.2569e-06
5.9439,5.2566e-06
5.9464,5.2565e-06
5.9506,5.2566e-06
5.954,5.2566e-06
5.954,5.2563e-06
5.9641,5.2567e-06
5.9666,5.2566e-06
5.9666,5.2565e-06
5.9775,5.2565e-06
5.9808,5.2566e-06
5.9841,5.2566e-06
5.9908,5.2564e-06
5.9933,5.2565e-06
5.9942,5.2564e-06
6,5.2566e-06
6,5.2565e-06
6.0008,5.2566e-06
6.0008,5.2565e-06
6.0033,5.2565e-06
6.0033,5.2563e-06
6.0075,5.2563e-06
6.0108,5.2566e-06
6.0133,5.2564e-06
6.0141,5.2565e-06
6.0166,5.2565e-06
6.0166,5.2566e-06
6.0208,5.2567e-06
6.0208,5.2566e-06
6.0299,5.2563e-06
6.0308,5.2564e-06
6.0374,5.2566e-06
6.0407,5.2566e-06
6.044,5.2562e-06
6.044,5.2564e-06
6.0465,5.2564e-06
6.0531,5.2568e-06
6.0539,5.2564e-06
6.0539,5.2563e-06
6.0605,5.2564e-06
6.0638,5.2564e-06
6.0671,5.2563e-06
6.0729,5.2564e-06
6.0803,5.2566e-06
6.0828,5.2566e-06
6.0836,5.2565e-06
6.0902,5.2566e-06
6.0926,5.2565e-06
6.0959,5.2566e-06
6.1,5.2564e-06
6.1,5.2563e-06
6.1033,5.2567e-06
6.1033,5.2564e-06
6.1033,5.2563e-06
6.1057,5.2565e-06
6.1098,5.2562e-06
6.1131,5.2564e-06
6.1188,5.2565e-06
6.1221,5.2565e-06
6.1294,5.2568e-06
6.1327,5.2566e-06
6.1351,5.2564e-06
6.1392,5.2564e-06
6.1522,5.2566e-06
6.1522,5.2568e-06
6.1555,5.2565e-06
6.1587,5.2567e-06
6.1612,5.2564e-06
6.1612,5.2566e-06
6.162,5.2562e-06
6.1685,5.2567e-06
6.1685,5.2566e-06
6.1717,5.2563e-06
6.1717,5.2565e-06
6.1741,5.2566e-06
6.1774,5.2566e-06
6.1814,5.2565e-06
6.1847,5.2564e-06
6.1847,5.2565e-06
6.1911,5.2565e-06
6.2,5.2566e-06
6.2008,5.2564e-06
6.2032,5.2562e-06
6.2032,5.2565e-06
6.2073,5.2565e-06
6.2097,5.2567e-06
6.2129,5.2564e-06
6.2129,5.2565e-06
6.2169,5.2564e-06
6.2201,5.2564e-06
6.2201,5.2564e-06
6.2225,5.2567e-06
6.2266,5.2566e-06
6.229,5.2565e-06
6.229,5.2564e-06
6.2298,5.2564e-06
6.2362,5.2563e-06
6.2394,5.2564e-06
6.2394,5.2564e-06
6.2426,5.2562e-06
6.2482,5.2565e-06
6.2514,5.2563e-06
6.2586,5.2564e-06
6.261,5.2568e-06
6.2642,5.2566e-06
6.265,5.2564e-06
6.265,5.2565e-06
6.2682,5.2564e-06
6.2769,5.2565e-06
6.2769,5.2564e-06
6.2801,5.2566e-06
6.2936,5.2565e-06
6.2968,5.2565e-06
6.2968,5.2563e-06
6.3,5.2565e-06
6.3032,5.2564e-06
6.3063,5.2565e-06
6.3063,5.2564e-06
6.3127,5.2565e-06
6.3127,5.2562e-06
6.3151,5.2565e-06
6.3159,5.2565e-06
6.3246,5.2566e-06
6.3246,5.2562e-06
6.3253,5.2565e-06
6.3285,5.2565e-06
6.3348,5.2564e-06
6.3411,5.2566e-06
6.3506,5.2566e-06
6.3506,5.2563e-06
6.353,5.2565e-06
6.3561,5.2565e-06
6.3561,5.2564e-06
6.3569,5.2565e-06
6.36,5.2567e-06
6.36,5.2565e-06
6.3632,5.2563e-06
6.3655,5.2567e-06
6.3695,5.2566e-06
6.3781,5.2564e-06
6.3789,5.2565e-06
6.3789,5.2565e-06
6.3812,5.2563e-06
6.382,5.2564e-06
6.3906,5.2564e-06
6.3977,5.2563e-06
6.4,5.2565e-06
6.4008,5.2564e-06
6.4008,5.2564e-06
6.4031,5.2564e-06
6.407,5.2565e-06
6.407,5.2564e-06
6.4125,5.2564e-06
6.4133,5.2564e-06
6.4195,5.2565e-06
6.4257,5.2564e-06
6.4281,5.2565e-06
6.4288,5.2564e-06
6.4351,5.2566e-06
6.4382,5.2565e-06
6.4382,5.2565e-06
6.4405,5.2564e-06
6.4413,5.2566e-06
6.4444,5.2563e-06
6.4475,5.2564e-06
6.4498,5.2564e-06
6.4537,5.2565e-06
6.456,5.2567e-06
6.4622,5.2565e-06
6.463,5.2565e-06
6.4661,5.2565e-06
6.4661,5.2565e-06
6.4777,5.2566e-06
6.4815,5.2565e-06
6.4846,5.2564e-06
6.4846,5.2566e-06
6.49,5.2566e-06
6.4938,5.2565e-06
6.5,5.2565e-06
6.5,5.2564e-06
6.5,5.2562e-06
6.5031,5.2566e-06
6.5054,5.2565e-06
6.5115,5.2567e-06
6.5123,5.2566e-06
6.5146,5.2566e-06
6.5215,5.2565e-06
6.5276,5.2562e-06
6.5299,5.2565e-06
6.5307,5.2565e-06
6.5307,5.2566e-06
6.5368,5.2563e-06
6.5391,5.2566e-06
6.546,5.2564e-06
6.549,5.2564e-06
6.5513,5.2566e-06
6.5521,5.2564e-06
6.5552,5.2563e-06
6.5605,5.2565e-06
6.5734,5.2566e-06
6.5765,5.2563e-06
6.5765,5.2564e-06
6.5788,5.2565e-06
6.5795,5.2567e-06
6.5856,5.2563e-06
6.5947,5.2566e-06
6.597,5.2565e-06
6.6,5.2566e-06
6.6008,5.2564e-06
6.603,5.2564e-06
6.603,5.2565e-06
6.6038,5.2566e-06
6.6068,5.2564e-06
6.6098,5.2566e-06
6.6098,5.2564e-06
6.6121,5.2565e-06
6.6129,5.2567e-06
6.6189,5.2564e-06
6.6189,5.2562e-06
6.6212,5.2566e-06
6.6219,5.2565e-06
6.6242,5.2565e-06
6.6272,5.2566e-06
6.631,5.2565e-06
6.637,5.2565e-06
6.64,5.2564e-06
6.6483,5.2563e-06
6.6483,5.2563e-06
6.6491,5.2566e-06
6.6573,5.2565e-06
6.6603,5.2566e-06
6.6611,5.2565e-06
6.6611,5.2564e-06
6.6641,5.2563e-06
6.6731,5.2565e-06
6.6731,5.2565e-06
6.6753,5.2566e-06
6.6761,5.2564e-06
6.6843,5.2564e-06
6.6851,5.2565e-06
6.6851,5.2567e-06
6.691,5.2562e-06
6.694,5.2565e-06
6.7,5.2565e-06
6.703,5.2566e-06
6.7052,5.2565e-06
6.7082,5.2564e-06
6.7082,5.2565e-06
6.7119,5.2566e-06
6.7179,5.2563e-06
6.7201,5.2562e-06
6.7209,5.2564e-06
6.7231,5.2564e-06
6.7231,5.2565e-06
6.7268,5.2563e-06
6.7268,5.2567e-06
6.7357,5.2565e-06
6.7357,5.2566e-06
6.7417,5.2564e-06
6.7417,5.2564e-06
6.7446,5.2563e-06
6.7469,5.2564e-06
6.7476,5.2563e-06
6.7476,5.2566e-06
6.7535,5.2566e-06
6.7624,5.2565e-06
6.7624,5.2566e-06
6.7676,5.2564e-06
6.7683,5.2565e-06
6.7742,5.2565e-06
6.7801,5.2563e-06
6.7882,5.2564e-06
6.7912,5.2564e-06
6.7941,5.2567e-06
6.7978,5.2564e-06
6.8,5.2566e-06
6.8007,5.2564e-06
6.8007,5.2565e-06
6.8007,5.2563e-06
6.8029,5.2564e-06
6.8029,5.2566e-06
6.8066,5.2565e-06
6.8096,5.2566e-06
6.8118,5.2566e-06
6.8154,5.2566e-06
6.8184,5.2566e-06
6.8242,5.2564e-06
6.8264,5.2565e-06
6.8352,5.2563e-06
6.8359,5.2567e-06
6.8411,5.2566e-06
6.8447,5.2565e-06
6.8469,5.2564e-06
6.8476,5.2566e-06
6.8505,5.2565e-06
6.8593,5.2567e-06
6.8622,5.2563e-06
6.8622,5.2567e-06
6.868,5.2566e-06
6.871,5.2565e-06
6.8731,5.2565e-06
6.8768,5.2564e-06
6.8797,5.2563e-06
6.8819,5.2566e-06
6.8877,5.2564e-06
6.8884,5.2564e-06
6.8884,5.2563e-06
6.8942,5.2566e-06
6.8964,5.2563e-06
6.8964,5.2563e-06
6.9,5.2564e-06
6.9029,5.2563e-06
6.9051,5.2564e-06
6.908,5.2564e-06
6.9116,5.2565e-06
6.9203,5.2566e-06
6.9231,5.2565e-06
6.926,5.2564e-06
6.926,5.2565e-06
6.9289,5.2566e-06
6.9311,5.2567e-06
6.9318,5.2567e-06
6.934,5.2563e-06
6.9376,5.2564e-06
6.9405,5.2564e-06
6.9426,5.2563e-06
6.9426,5.2564e-06
6.9462,5.2565e-06
6.9462,5.2564e-06
6.957,5.2567e-06
6.9635,5.2565e-06
6.9656,5.2564e-06
6.9721,5.2566e-06
6.9771,5.2566e-06
6.9778,5.2566e-06
6.9836,5.2566e-06
6.9857,5.2566e-06
6.9893,5.2563e-06
6.9893,5.2564e-06
6.9921,5.2566e-06
6.9971,5.2564e-06
7,5.2564e-06
7.0007,5.2565e-06
7.0029,5.2566e-06
7.0036,5.2565e-06
7.0064,5.2566e-06
7.0093,5.2564e-06
7.0093,5.2566e-06
7.0114,5.2565e-06
7.0178,5.2567e-06
7.0228,5.2565e-06
7.0235,5.2563e-06
7.0257,5.2564e-06
7.0264,5.2567e-06
7.0292,5.2564e-06
7.0342,5.2564e-06
7.0349,5.2568e-06
7.0406,5.2565e-06
7.0434,5.2564e-06
7.0456,5.2565e-06
7.0456,5.2565e-06
7.0491,5.2564e-06
7.052,5.2563e-06
7.0576,5.2566e-06
7.0605,5.2563e-06
7.0605,5.2564e-06
7.0661,5.2562e-06
7.0682,5.2565e-06
7.0711,5.2566e-06
7.0767,5.2565e-06
7.0774,5.2569e-06
7.0803,5.2564e-06
7.0831,5.2562e-06
7.0859,5.2565e-06
7.088,5.2566e-06
7.0937,5.2566e-06
7.0937,5.2566e-06
7.1,5.2565e-06
7.1021,5.2566e-06
7.1021,5.2563e-06
7.1028,5.2565e-06
7.1113,5.2567e-06
7.1169,5.2564e-06
7.1197,5.2566e-06
7.1197,5.2564e-06
7.1218,5.2563e-06
7.1253,5.2567e-06
7.1281,5.2567e-06
7.1309,5.2564e-06
7.1309,5.2566e-06
7.1386,5.2565e-06
7.1421,5.2564e-06
7.1449,5.2565e-06
7.1449,5.2565e-06
7.147,5.2564e-06
7.1505,5.2564e-06
7.1554,5.2565e-06
7.1561,5.2565e-06
7.1589,5.2566e-06
7.1589,5.2564e-06
7.161,5.2565e-06
7.1694,5.2565e-06
7.1694,5.2567e-06
7.1701,5.2565e-06
7.1701,5.2566e-06
7.1784,5.2566e-06
7.1805,5.2567e-06
7.184,5.2564e-06
7.1868,5.2567e-06
7.1868,5.2566e-06
7.2,5.2565e-06
7.2007,5.2563e-06
7.2007,5.2563e-06
7.2007,5.2563e-06
7.2028,5.2566e-06
7.2035,5.2563e-06
7.2062,5.2565e-06
7.209,5.2566e-06
7.2111,5.2563e-06
7.2139,5.2567e-06
7.2173,5.2564e-06
7.2201,5.2563e-06
7.2201,5.2565e-06
7.225,5.2564e-06
7.2277,5.2564e-06
7.2339,5.2566e-06
7.2367,5.2564e-06
7.2422,5.2566e-06
7.2443,5.2564e-06
7.245,5.2564e-06
7.245,5.2565e-06
7.2471,5.2562e-06
7.2498,5.2564e-06
7.2533,5.2567e-06
7.256,5.2564e-06
7.2615,5.2563e-06
7.267,5.2565e-06
7.2691,5.2564e-06
7.2719,5.2564e-06
7.278,5.2568e-06
7.2801,5.2566e-06
7.2835,5.2565e-06
7.2863,5.2563e-06
7.2918,5.2564e-06
7.2945,5.2566e-06
7.2993,5.2565e-06
7.3,5.2567e-06
7.3,5.2565e-06
7.3027,5.2564e-06
7.3055,5.2565e-06
7.3082,5.2565e-06
7.311,5.2564e-06
7.311,5.2568e-06
7.3164,5.2565e-06
7.3164,5.2565e-06
7.3239,5.2566e-06
7.3246,5.2567e-06
7.3348,5.2568e-06
7.3348,5.2564e-06
7.3355,5.2566e-06
7.3376,5.2566e-06
7.341,5.2567e-06
7.343,5.2564e-06
7.3437,5.2565e-06
7.3539,5.2565e-06
7.3539,5.2564e-06
7.3546,5.2565e-06
7.3573,5.2563e-06
7.3593,5.2561e-06
7.36,5.2564e-06
7.3682,5.2566e-06
7.3736,5.2563e-06
7.3756,5.2563e-06
7.3763,5.2564e-06
7.3783,5.2564e-06
7.379,5.2563e-06
7.3817,5.2566e-06
7.3926,5.2563e-06
7.398,5.2564e-06
7.4,5.2565e-06
7.4007,5.2565e-06
7.4027,5.2564e-06
7.4027,5.2567e-06
7.4061,5.2564e-06
7.4108,5.2562e-06
7.4169,5.2564e-06
7.4216,5.2567e-06
7.4243,5.2564e-06
7.4243,5.2567e-06
7.425,5.2567e-06
7.4277,5.2563e-06
7.4303,5.2563e-06
7.4324,5.2565e-06
7.433,5.2564e-06
7.433,5.2564e-06
7.433,5.2565e-06
7.4404,5.2566e-06
7.4411,5.2566e-06
7.4431,5.2566e-06
7.4465,5.2564e-06
7.4518,5.2565e-06
7.4545,5.2567e-06
7.4626,5.2565e-06
7.4653,5.2566e-06
7.4673,5.2564e-06
7.4673,5.2567e-06
7.4706,5.2567e-06
7.4726,5.2563e-06
7.4733,5.2564e-06
7.4813,5.2565e-06
7.4887,5.2563e-06
7.4947,5.2561e-06
7.4947,5.2564e-06
7.4967,5.2563e-06
7.4967,5.2565e-06
7.5,5.2565e-06
7.5,5.2563e-06
7.5027,5.2564e-06
7.5073,5.2565e-06
7.5107,5.2564e-06
7.5133,5.2565e-06
7.5133,5.2565e-06
7.5153,5.2564e-06
7.518,5.2563e-06
7.5186,5.2564e-06
7.5213,5.2563e-06
7.524,5.2564e-06
7.5286,5.2567e-06
7.5286,5.2565e-06
7.5293,5.2565e-06
7.5313,5.2565e-06
7.5392,5.2564e-06
7.5425,5.2565e-06
7.5452,5.2568e-06
7.5472,5.2567e-06
7.5505,5.2565e-06
7.5584,5.2565e-06
7.5584,5.2568e-06
7.5604,5.2563e-06
7.5611,5.2565e-06
7.5664,5.2563e-06
7.5664,5.2565e-06
7.569,5.2567e-06
7.569,5.2561e-06
7.571,5.2564e-06
7.5717,5.2562e-06
7.5743,5.2565e-06
7.5769,5.2563e-06
7.5822,5.2564e-06
7.5895,5.2565e-06
7.5928,5.2564e-06
7.5954,5.2565e-06
7.6,5.2566e-06
7.6007,5.2564e-06
7.6007,5.2566e-06
7.6026,5.2566e-06
7.6026,5.2567e-06
7.6059,5.2564e-06
7.6105,5.2565e-06
7.6158,5.2564e-06
7.6158,5.2564e-06
7.6164,5.2566e-06
7.6217,5.2565e-06
7.6236,5.2564e-06
7.6243,5.2565e-06
7.6295,5.2565e-06
7.6322,5.2566e-06
7.6368,5.2565e-06
7.64,5.2563e-06
7.642,5.2565e-06
7.642,5.2567e-06
7.6479,5.2564e-06
7.6531,5.2563e-06
7.6551,5.2566e-06
7.6557,5.2566e-06
7.6577,5.2564e-06
7.6609,5.2564e-06
7.6655,5.2563e-06
7.6662,5.2562e-06
7.6688,5.2564e-06
7.6792,5.2563e-06
7.6837,5.2564e-06
7.6844,5.2563e-06
7.6896,5.2566e-06
7.6922,5.2566e-06
7.6922,5.2566e-06
7.6942,5.2565e-06
7.6942,5.2563e-06
7.6968,5.2567e-06
7.7,5.2565e-06
7.7026,5.2562e-06
7.7026,5.2566e-06
7.7078,5.2565e-06
7.7078,5.2566e-06
7.7104,5.2564e-06
7.713,5.2564e-06
7.7156,5.2562e-06
7.7175,5.2564e-06
7.7201,5.2568e-06
7.7233,5.2566e-06
7.7233,5.2564e-06
7.7253,5.2565e-06
7.7279,5.2565e-06
7.7337,5.2564e-06
7.7389,5.2566e-06
7.7389,5.2566e-06
7.7414,5.2565e-06
7.7414,5.2563e-06
7.7466,5.2564e-06
7.7492,5.2563e-06
7.7492,5.2564e-06
7.7621,5.2565e-06
7.7647,5.2565e-06
7.7666,5.2565e-06
7.7698,5.2565e-06
7.7795,5.2565e-06
7.7795,5.2566e-06
7.7801,5.2564e-06
7.782,5.2565e-06
7.7827,5.2564e-06
7.7878,5.2563e-06
7.7878,5.2564e-06
7.7897,5.2567e-06
7.7897,5.2564e-06
7.7929,5.2564e-06
7.8,5.2564e-06
7.8006,5.2561e-06
7.8026,5.2564e-06
7.8032,5.2566e-06
7.8058,5.2565e-06
7.8102,5.2566e-06
7.8102,5.2564e-06
7.8109,5.2566e-06
7.816,5.2563e-06
7.8186,5.2564e-06
7.823,5.2568e-06
7.823,5.2565e-06
7.8237,5.2566e-06
7.8262,5.2564e-06
7.8262,5.2567e-06
7.8313,5.2565e-06
7.8339,5.2568e-06
7.839,5.2565e-06
7.839,5.2564e-06
7.8409,5.2566e-06
7.8435,5.2565e-06
7.8492,5.2565e-06
7.8492,5.2565e-06
7.8518,5.2563e-06
7.8568,5.2565e-06
7.8588,5.2564e-06
7.8638,5.2564e-06
7.8645,5.2568e-06
7.8715,5.2564e-06
7.8721,5.2563e-06
7.8746,5.2566e-06
7.8772,5.2565e-06
7.8772,5.2564e-06
7.8791,5.2563e-06
7.8816,5.2564e-06
7.8848,5.2565e-06
7.8873,5.2567e-06
7.8892,5.2563e-06
7.8918,5.2564e-06
7.8924,5.2567e-06
7.9,5.2567e-06
7.9025,5.2565e-06
7.9025,5.2566e-06
7.9076,5.2565e-06
7.9076,5.2567e-06
7.9101,5.2564e-06
7.912,5.2565e-06
7.9177,5.2564e-06
7.9196,5.2563e-06
7.9202,5.2566e-06
7.9228,5.2567e-06
7.9246,5.2565e-06
7.9246,5.2569e-06
7.9322,5.2563e-06
7.9379,5.2565e-06
7.9398,5.2565e-06
7.9404,5.2564e-06
7.9404,5.2564e-06
7.9429,5.2563e-06
7.948,5.2563e-06
7.9555,5.2564e-06
7.9605,5.2565e-06
7.9624,5.2565e-06
7.963,5.2565e-06
7.9649,5.2563e-06
7.9649,5.2562e-06
7.9699,5.2565e-06
7.9706,5.2566e-06
7.9756,5.2564e-06
7.9831,5.2566e-06
7.985,5.2563e-06
7.9881,5.2564e-06
7.9906,5.2564e-06
7.9906,5.2566e-06
7.9925,5.2565e-06
7.9931,5.2565e-06
7.9981,5.2563e-06
8,5.2567e-06
8.0006,5.2567e-06
8.0025,5.2565e-06
8.005,5.2565e-06
8.0056,5.2566e-06
8.0081,5.2564e-06
8.01,5.2565e-06
8.0131,5.2562e-06
8.0156,5.2564e-06
8.0156,5.2567e-06
8.0225,5.2566e-06
8.0231,5.2563e-06
8.0231,5.2568e-06
8.0281,5.2564e-06
8.0306,5.2567e-06
8.0324,5.2566e-06
8.0399,5.2564e-06
8.043,5.2565e-06
8.0449,5.2566e-06
8.0455,5.2564e-06
8.0498,5.2563e-06
8.0505,5.2563e-06
8.0523,5.2565e-06
8.0529,5.2566e-06
8.0604,5.2564e-06
8.0604,5.2564e-06
8.0623,5.2567e-06
8.0623,5.2562e-06
8.0654,5.2566e-06
8.0722,5.2565e-06
8.0753,5.2565e-06
8.0777,5.2563e-06
8.0777,5.2564e-06
8.0802,5.2562e-06
8.0895,5.2564e-06
8.092,5.2565e-06
8.0951,5.2564e-06
8.0994,5.2564e-06
8.1,5.2567e-06
8.1025,5.2565e-06
8.1025,5.2566e-06
8.1043,5.2565e-06
8.1049,5.2566e-06
8.1099,5.2564e-06
8.1123,5.2565e-06
8.1216,5.2565e-06
8.1222,5.2564e-06
8.1271,5.2568e-06
8.1271,5.2563e-06
8.132,5.2565e-06
8.1345,5.2565e-06
8.1394,5.2565e-06
8.1394,5.2565e-06
8.1413,5.2569e-06
8.1437,5.2565e-06
8.1468,5.2565e-06
8.1492,5.2563e-06
8.1492,5.2564e-06
8.1541,5.2565e-06
8.1566,5.2566e-06
8.1584,5.2562e-06
8.1609,5.2564e-06
8.1615,5.2565e-06
8.1633,5.2566e-06
8.1688,5.2564e-06
8.1707,5.2568e-06
8.1786,5.2564e-06
8.1835,5.2568e-06
8.186,5.2563e-06
8.1884,5.2566e-06
8.1908,5.2562e-06
8.1933,5.2566e-06
8.2,5.2564e-06
8.2,5.2567e-06
8.2006,5.2567e-06
8.2024,5.2564e-06
8.2024,5.2566e-06
8.2055,5.2566e-06
8.2073,5.2564e-06
8.2079,5.2565e-06
8.2098,5.2565e-06
8.2098,5.2563e-06
8.2152,5.2567e-06
8.2152,5.2563e-06
8.2201,5.2564e-06
8.2201,5.2566e-06
8.2219,5.2563e-06
8.2219,5.2565e-06
8.2225,5.2564e-06
8.2292,5.2567e-06
8.2298,5.2565e-06
8.2347,5.2565e-06
8.2365,5.2565e-06
8.2389,5.2566e-06
8.242,5.2565e-06
8.2462,5.2566e-06
8.2492,5.2564e-06
8.2492,5.2568e-06
8.2541,5.2564e-06
8.2565,5.2567e-06
8.2608,5.2566e-06
8.2638,5.2566e-06
8.2662,5.2565e-06
8.268,5.2565e-06
8.271,5.2566e-06
8.2735,5.2565e-06
8.2735,5.2566e-06
8.2759,5.2566e-06
8.2801,5.2564e-06
8.2807,5.2564e-06
8.2855,5.2565e-06
8.2873,5.2564e-06
8.2873,5.2566e-06
8.2879,5.2564e-06
8.2928,5.2566e-06
8.297,5.2566e-06
8.2976,5.2564e-06
8.3,5.2562e-06
8.3024,5.2565e-06
8.3024,5.2561e-06
8.3096,5.2564e-06
8.3096,5.2564e-06
8.3169,5.2562e-06
8.3187,5.2567e-06
8.3187,5.2565e-06
8.3193,5.2567e-06
8.3217,5.2565e-06
8.3235,5.2564e-06
8.3241,5.2565e-06
8.3259,5.2563e-06
8.3355,5.2566e-06
8.3361,5.2562e-06
8.3385,5.2567e-06
8.3385,5.2564e-06
8.3409,5.2568e-06
8.3433,5.2564e-06
8.3451,5.2564e-06
8.3522,5.2567e-06
8.3528,5.2566e-06
8.3546,5.2564e-06
8.3546,5.2564e-06
8.357,5.2566e-06
8.36,5.2565e-06
8.36,5.2564e-06
8.3648,5.2566e-06
8.3672,5.2565e-06
8.3738,5.2564e-06
8.3744,5.2563e-06
8.3762,5.2564e-06
8.3815,5.2565e-06
8.3815,5.2563e-06
8.3863,5.2566e-06
8.3863,5.2566e-06
8.3934,5.2566e-06
8.3952,5.2565e-06
8.4,5.2566e-06
8.4006,5.2564e-06
8.4024,5.2567e-06
8.4024,5.2565e-06
8.4054,5.2562e-06
8.4077,5.2564e-06
8.4095,5.2567e-06
8.4119,5.2565e-06
8.4149,5.2567e-06
8.4149,5.2563e-06
8.4172,5.2566e-06
8.4172,5.2568e-06
8.4172,5.2564e-06
8.4214,5.2565e-06
8.422,5.2563e-06
8.4291,5.2566e-06
8.4291,5.2566e-06
8.4309,5.2563e-06
8.4315,5.2566e-06
8.438,5.2565e-06
8.4386,5.2565e-06
8.4404,5.2567e-06
8.4404,5.2567e-06
8.4433,5.2566e-06
8.4481,5.2564e-06
8.4504,5.2567e-06
8.4504,5.2563e-06
8.4528,5.2565e-06
8.4528,5.2566e-06
8.4593,5.2564e-06
8.4599,5.2566e-06
8.4646,5.2567e-06
8.4646,5.2566e-06
8.4694,5.2565e-06
8.4717,5.2566e-06
8.4758,5.2566e-06
8.4812,5.2567e-06
8.4853,5.2567e-06
8.4853,5.2568e-06
8.4876,5.2564e-06
8.49,5.2565e-06
8.49,5.2564e-06
8.4906,5.2563e-06
8.4929,5.2565e-06
8.4971,5.2564e-06
8.5,5.2566e-06
8.5,5.2564e-06
8.5024,5.2565e-06
8.5041,5.2566e-06
8.5071,5.2566e-06
8.5088,5.2565e-06
8.5094,5.2567e-06
8.5094,5.2565e-06
8.5159,5.2564e-06
8.5165,5.2564e-06
8.5212,5.2566e-06
8.5212,5.2565e-06
8.5235,5.2566e-06
8.5276,5.2564e-06
8.5329,5.2566e-06
8.5376,5.2564e-06
8.5376,5.2564e-06
8.5422,5.2564e-06
8.544,5.2565e-06
8.5446,5.2563e-06
8.5493,5.2566e-06
8.551,5.2566e-06
8.5563,5.2562e-06
8.5586,5.2567e-06
8.5586,5.2566e-06
8.5604,5.2564e-06
8.5633,5.2565e-06
8.5703,5.2564e-06
8.5703,5.2565e-06
8.5726,5.2563e-06
8.5796,5.2566e-06
8.5796,5.2565e-06
8.5843,5.2564e-06
8.5866,5.2564e-06
8.5884,5.2566e-06
8.5907,5.2567e-06
8.5913,5.2564e-06
8.5959,5.2565e-06
8.5983,5.2566e-06
8.6,5.2567e-06
8.6006,5.2565e-06
8.6023,5.2565e-06
8.6023,5.2563e-06
8.6052,5.2567e-06
8.6093,5.2565e-06
8.6122,5.2569e-06
8.6145,5.2563e-06
8.6145,5.2562e-06
8.6163,5.2565e-06
8.6209,5.2562e-06
8.6215,5.2566e-06
8.6279,5.2566e-06
8.6284,5.2567e-06
8.6331,5.2565e-06
8.6348,5.2566e-06
8.6354,5.2561e-06
8.6371,5.2568e-06
8.6377,5.2564e-06
8.64,5.2563e-06
8.64,5.2565e-06
8.647,5.2564e-06
8.6493,5.2566e-06
8.6533,5.2564e-06
8.6539,5.2568e-06
8.6556,5.2563e-06
8.6579,5.2566e-06
8.6585,5.2566e-06
8.6608,5.2565e-06
8.6608,5.2566e-06
8.6649,5.2564e-06
8.6701,5.2568e-06
8.6764,5.2566e-06
8.677,5.2565e-06
8.6816,5.2563e-06
8.6833,5.2563e-06
8.6839,5.2566e-06
8.6885,5.2563e-06
8.6925,5.2564e-06
8.6954,5.2566e-06
8.6977,5.2564e-06
8.6977,5.2562e-06
8.7,5.2565e-06
8.7023,5.2565e-06
8.7046,5.2562e-06
8.7092,5.2565e-06
8.7092,5.2565e-06
8.7115,5.2567e-06
8.7132,5.2566e-06
8.7201,5.2566e-06
8.7207,5.2566e-06
8.7298,5.2564e-06
8.7316,5.2565e-06
8.7321,5.2565e-06
8.7321,5.2566e-06
8.7361,5.2565e-06
8.7367,5.2565e-06
8.7459,5.2564e-06
8.7476,5.2564e-06
8.7573,5.2565e-06
8.7596,5.2566e-06
8.7618,5.2566e-06
8.7641,5.2565e-06
8.7658,5.2565e-06
8.7664,5.2566e-06
8.7664,5.2564e-06
8.7681,5.2563e-06
8.771,5.2565e-06
8.7727,5.2565e-06
8.7801,5.2568e-06
8.7801,5.2564e-06
8.7818,5.2567e-06
8.7824,5.2561e-06
8.7846,5.2565e-06
8.7864,5.2565e-06
8.7932,5.2564e-06
8.7983,5.2567e-06
8.8,5.2565e-06
8.8006,5.2566e-06
8.8006,5.2563e-06
8.8023,5.2566e-06
8.8051,5.2567e-06
8.8074,5.2567e-06
8.8091,5.2565e-06
8.8091,5.2565e-06
8.8119,5.2565e-06
8.8142,5.2562e-06
8.8142,5.2565e-06
8.8204,5.2565e-06
8.8204,5.2567e-06
8.8233,5.2566e-06
8.8255,5.2564e-06
8.8278,5.2567e-06
8.8295,5.2565e-06
8.8323,5.2564e-06
8.8363,5.2563e-06
8.8391,5.2566e-06
8.8408,5.2568e-06
8.8414,5.2564e-06
8.8459,5.2568e-06
8.8459,5.2564e-06
8.8482,5.2563e-06
8.8527,5.2567e-06
8.8544,5.2565e-06
8.8549,5.2563e-06
8.8566,5.2565e-06
8.8566,5.2565e-06
8.8589,5.2565e-06
8.8617,5.2564e-06
8.864,5.2567e-06
8.8685,5.2563e-06
8.873,5.2564e-06
8.8752,5.2563e-06
8.8769,5.2562e-06
8.8814,5.2564e-06
8.8837,5.2567e-06
8.8843,5.2566e-06
8.8865,5.2566e-06
8.8865,5.2566e-06
8.8888,5.2565e-06
8.8955,5.2563e-06
8.8955,5.2561e-06
8.9,5.2564e-06
8.9,5.2565e-06
8.9022,5.2565e-06
8.9022,5.256e-06
8.9045,5.2568e-06
8.9067,5.2567e-06
8.909,5.2564e-06
8.9107,5.2561e-06
8.9107,5.2565e-06
8.9157,5.2565e-06
8.9196,5.2564e-06
8.9202,5.2565e-06
8.9269,5.2565e-06
8.9269,5.2566e-06
8.9286,5.2565e-06
8.9308,5.2562e-06
8.9359,5.2563e-06
8.9359,5.2565e-06
8.9376,5.2565e-06
8.9404,5.2566e-06
8.9443,5.2564e-06
8.9443,5.2567e-06
8.9471,5.2565e-06
8.9493,5.2568e-06
8.9538,5.2563e-06
8.9554,5.2565e-06
8.9554,5.2567e-06
8.956,5.2562e-06
8.9627,5.2564e-06
8.9627,5.2565e-06
8.9644,5.2566e-06
8.9694,5.2567e-06
8.9694,5.2567e-06
8.9739,5.2566e-06
8.9805,5.2564e-06
8.9822,5.2565e-06
8.9828,5.2568e-06
8.9844,5.2562e-06
8.9872,5.2564e-06
8.9889,5.2564e-06
8.9894,5.2564e-06
8.9939,5.2565e-06
8.9961,5.2564e-06
9,5.2567e-06
9.0006,5.2566e-06
9.0022,5.2567e-06
9.0028,5.2564e-06
9.0028,5.2566e-06
9.005,5.2565e-06
9.0089,5.2565e-06
9.0094,5.2561e-06
9.0139,5.2559e-06
9.0139,5.2563e-06
9.02,5.2564e-06
9.0244,5.2563e-06
9.025,5.2567e-06
9.025,5.2563e-06
9.0272,5.2564e-06
9.0272,5.2564e-06
9.0338,5.2566e-06
9.0355,5.2565e-06
9.0377,5.2566e-06
9.0427,5.2566e-06
9.0427,5.2563e-06
9.0443,5.2566e-06
9.0449,5.2565e-06
9.0471,5.2565e-06
9.0471,5.2567e-06
9.051,5.2566e-06
9.0554,5.2564e-06
9.0554,5.2567e-06
9.0604,5.2567e-06
9.062,5.2562e-06
9.067,5.2563e-06
9.0686,5.2565e-06
9.0708,5.2565e-06
9.0736,5.2562e-06
9.0758,5.2564e-06
9.0796,5.2564e-06
9.0802,5.2563e-06
9.0802,5.2568e-06
9.0824,5.2563e-06
9.0824,5.2565e-06
9.0907,5.2567e-06
9.0934,5.2567e-06
9.0956,5.2567e-06
9.0973,5.2564e-06
9.1,5.2567e-06
9.1,5.2565e-06
9.1022,5.2565e-06
9.1066,5.2564e-06
9.1082,5.2566e-06
9.1088,5.2568e-06
9.1198,5.2567e-06
9.1214,5.2562e-06
9.1214,5.2565e-06
9.122,5.2566e-06
9.122,5.2564e-06
9.1236,5.2565e-06
9.1241,5.2566e-06
9.1263,5.2563e-06
9.1285,5.2566e-06
9.1285,5.2567e-06
9.1302,5.2567e-06
9.1351,5.2569e-06
9.1351,5.2564e-06
9.1389,5.2565e-06
9.1395,5.2568e-06
9.1411,5.2564e-06
9.1417,5.2564e-06
9.1439,5.2563e-06
9.1482,5.2566e-06
9.1526,5.2563e-06
9.1548,5.2563e-06
9.1586,5.2565e-06
9.1591,5.2562e-06
9.1608,5.2565e-06
9.1679,5.2565e-06
9.1679,5.2564e-06
9.1761,5.2563e-06
9.1761,5.2566e-06
9.1782,5.2566e-06
9.1788,5.2565e-06
9.181,5.2568e-06
9.1831,5.2565e-06
9.1935,5.2566e-06
9.1984,5.2565e-06
9.2,5.2566e-06
9.2005,5.2566e-06
9.2022,5.2567e-06
9.2027,5.2564e-06
9.2049,5.2564e-06
9.2049,5.2567e-06
9.2071,5.2568e-06
9.2087,5.2565e-06
9.2114,5.2568e-06
9.213,5.2566e-06
9.2136,5.2563e-06
9.2179,5.2564e-06
9.2179,5.2565e-06
9.2195,5.2566e-06
9.2195,5.2566e-06
9.2201,5.2564e-06
9.2266,5.2565e-06
9.2282,5.2564e-06
9.2309,5.2566e-06
9.2347,5.2564e-06
9.2396,5.2565e-06
9.2418,5.2565e-06
9.2439,5.2566e-06
9.2455,5.2567e-06
9.2477,5.2564e-06
9.2542,5.2568e-06
9.259,5.2565e-06
9.2612,5.2563e-06
9.2634,5.2566e-06
9.265,5.2564e-06
9.2655,5.2562e-06
9.2655,5.2565e-06
9.2698,5.2564e-06
9.2698,5.2564e-06
9.272,5.2563e-06
9.2763,5.2563e-06
9.2779,5.2565e-06
9.2785,5.2564e-06
9.2801,5.2567e-06
9.2849,5.2565e-06
9.2892,5.2566e-06
9.2914,5.2565e-06
9.2957,5.2561e-06
9.2973,5.2567e-06
9.3,5.2566e-06
9.3022,5.2567e-06
9.3022,5.2565e-06
9.3038,5.2564e-06
9.3059,5.2564e-06
9.3059,5.2564e-06
9.3086,5.2564e-06
9.3107,5.2565e-06
9.3145,5.2563e-06
9.315,5.2563e-06
9.3172,5.2568e-06
9.3193,5.2566e-06
9.3215,5.2563e-06
9.3231,5.2564e-06
9.3236,5.2569e-06
9.3295,5.2565e-06
9.3301,5.2564e-06
9.3301,5.2564e-06
9.3338,5.2563e-06
9.3343,5.2567e-06
9.3381,5.2566e-06
9.3408,5.2565e-06
9.3472,5.2565e-06
9.3493,5.257e-06
9.3509,5.2563e-06
9.3536,5.2564e-06
9.3557,5.2566e-06
9.36,5.2566e-06
9.3622,5.2568e-06
9.3638,5.2564e-06
9.368,5.2564e-06
9.3723,5.2565e-06
9.3744,5.2568e-06
9.3744,5.2566e-06
9.3771,5.2569e-06
9.3814,5.2564e-06
9.3915,5.2563e-06
9.392,5.2567e-06
9.3941,5.2564e-06
9.3941,5.2564e-06
9.3963,5.2568e-06
9.3984,5.2568e-06
9.4,5.2565e-06
9.4005,5.2563e-06
9.4021,5.2567e-06
9.4021,5.2564e-06
9.4048,5.2564e-06
9.4048,5.2565e-06
9.4069,5.2566e-06
9.4085,5.2563e-06
9.4112,5.2564e-06
9.4133,5.2566e-06
9.4149,5.2563e-06
9.4154,5.2566e-06
9.4175,5.2566e-06
9.4191,5.2565e-06
9.4255,5.2566e-06
9.426,5.2566e-06
9.426,5.2566e-06
9.4303,5.2563e-06
9.434,5.2567e-06
9.434,5.2564e-06
9.4366,5.2563e-06
9.4366,5.2564e-06
9.4403,5.2567e-06
9.443,5.2566e-06
9.4493,5.2564e-06
9.4515,5.2565e-06
9.453,5.2564e-06
9.4557,5.2564e-06
9.4578,5.2566e-06
9.4594,5.2562e-06
9.4641,5.2565e-06
9.4705,5.2563e-06
9.4726,5.2565e-06
9.4763,5.2564e-06
9.481,5.2563e-06
9.481,5.2566e-06
9.4826,5.2564e-06
9.4831,5.2566e-06
9.4847,5.2566e-06
9.4868,5.2563e-06
9.4874,5.2565e-06
9.4895,5.2564e-06
9.4895,5.2565e-06
9.4937,5.2566e-06
9.5,5.2565e-06
9.5,5.2562e-06
9.5016,5.2567e-06
9.5021,5.2565e-06
9.5037,5.2565e-06
9.5079,5.2563e-06
9.5079,5.2565e-06
9.5084,5.2565e-06
9.5126,5.2565e-06
9.5189,5.2565e-06
9.5189,5.2566e-06
9.521,5.2563e-06
9.5268,5.2564e-06
9.5273,5.2562e-06
9.5273,5.2565e-06
9.5294,5.2565e-06
9.5336,5.2565e-06
9.5336,5.2565e-06
9.5352,5.2568e-06
9.5415,5.2564e-06
9.5441,5.2565e-06
9.5462,5.2565e-06
9.5462,5.2567e-06
9.5483,5.2564e-06
9.552,5.2565e-06
9.5525,5.2567e-06
9.5525,5.2563e-06
9.5567,5.2563e-06
9.5588,5.256e-06
9.5603,5.2568e-06
9.5671,5.2566e-06
9.5692,5.2563e-06
9.5708,5.2563e-06
9.5713,5.2563e-06
9.5755,5.2566e-06
9.5755,5.2566e-06
9.5771,5.2565e-06
9.5776,5.2563e-06
9.5818,5.2567e-06
9.5854,5.2567e-06
9.5859,5.2565e-06
9.588,5.2567e-06
9.588,5.257e-06
9.5901,5.2565e-06
9.5964,5.2564e-06
9.6,5.2563e-06
9.6005,5.2564e-06
9.6021,5.2566e-06
9.6026,5.2564e-06
9.6042,5.2567e-06
9.6047,5.2563e-06
9.6083,5.2567e-06
9.6104,5.2567e-06
9.613,5.2564e-06
9.6151,5.2565e-06
9.6167,5.2566e-06
9.6187,5.2567e-06
9.6208,5.2564e-06
9.6213,5.2564e-06
9.6255,5.2565e-06
9.6255,5.2566e-06
9.6317,5.2564e-06
9.6333,5.2565e-06
9.6338,5.257e-06
9.64,5.2565e-06
9.6421,5.2567e-06
9.6462,5.2564e-06
9.6462,5.2562e-06
9.6519,5.2564e-06
9.654,5.2568e-06
9.6566,5.2564e-06
9.6566,5.2566e-06
9.6602,5.2564e-06
9.6607,5.2566e-06
9.6628,5.2565e-06
9.6649,5.2565e-06
9.6664,5.2566e-06
9.669,5.2562e-06
9.6747,5.2564e-06
9.6747,5.2567e-06
9.6768,5.2563e-06
9.6773,5.2563e-06
9.683,5.2565e-06
9.6835,5.2564e-06
9.6876,5.2562e-06
9.6897,5.2566e-06
9.6933,5.2565e-06
9.6938,5.2567e-06
9.7,5.2562e-06
9.7015,5.2566e-06
9.7021,5.2564e-06
9.7062,5.2565e-06
9.7082,5.2562e-06
9.7082,5.2566e-06
9.7082,5.2566e-06
9.7098,5.2568e-06
9.7124,5.2565e-06
9.7144,5.2564e-06
9.7165,5.2566e-06
9.7185,5.2565e-06
9.7201,5.256e-06
9.7247,5.2566e-06
9.7268,5.2565e-06
9.7309,5.2566e-06
9.7324,5.2563e-06
9.7329,5.2565e-06
9.735,5.2567e-06
9.7406,5.2566e-06
9.7453,5.2567e-06
9.7494,5.2566e-06
9.7494,5.2565e-06
9.7509,5.2565e-06
9.7514,5.2565e-06
9.7514,5.2566e-06
9.7529,5.2566e-06
9.7576,5.2564e-06
9.7591,5.2565e-06
9.7617,5.2559e-06
9.7637,5.2564e-06
9.7652,5.2564e-06
9.7673,5.2566e-06
9.7673,5.2567e-06
9.7693,5.2564e-06
9.7719,5.2567e-06
9.7739,5.2565e-06
9.7739,5.2565e-06
9.7755,5.2564e-06
9.7801,5.2562e-06
9.7837,5.2565e-06
9.7862,5.2563e-06
9.7944,5.2566e-06
9.7944,5.2567e-06
9.7985,5.2566e-06
9.8,5.2566e-06
9.8005,5.2565e-06
9.8005,5.2562e-06
9.802,5.2565e-06
9.8046,5.2567e-06
9.8061,5.2565e-06
9.8082,5.2562e-06
9.8087,5.2564e-06
9.8127,5.2561e-06
9.8184,5.2566e-06
9.8229,5.2566e-06
9.825,5.2562e-06
9.827,5.2565e-06
9.829,5.2566e-06
9.8311,5.2563e-06
9.8311,5.2565e-06
9.8326,5.2567e-06
9.8351,5.2565e-06
9.8351,5.2565e-06
9.8372,5.2562e-06
9.8387,5.2564e-06
9.8407,5.2565e-06
9.8412,5.2564e-06
9.8412,5.2565e-06
9.8433,5.2568e-06
9.8473,5.2566e-06
9.8489,5.2563e-06
9.8494,5.2562e-06
9.8494,5.2566e-06
9.8509,5.2566e-06
9.8595,5.2562e-06
9.8615,5.2567e-06
9.8656,5.2564e-06
9.8671,5.2566e-06
9.8717,5.2567e-06
9.8732,5.2566e-06
9.8737,5.2563e-06
9.8793,5.2565e-06
9.8793,5.2564e-06
9.8813,5.2565e-06
9.8838,5.2564e-06
9.8858,5.2568e-06
9.8899,5.2567e-06
9.8955,5.2565e-06
9.898,5.2564e-06
9.8995,5.2567e-06
9.8995,5.2567e-06
9.9,5.2563e-06
9.902,5.2566e-06
9.902,5.2568e-06
9.9035,5.2567e-06
9.904,5.2564e-06
9.904,5.2562e-06
9.9081,5.2567e-06
9.9141,5.2564e-06
9.9156,5.2565e-06
9.9161,5.2567e-06
9.9182,5.2567e-06
9.9202,5.2565e-06
9.9282,5.2565e-06
9.9298,5.2564e-06
9.9298,5.2568e-06
9.9318,5.2562e-06
9.9323,5.2561e-06
9.9358,5.2565e-06
9.9363,5.2567e-06
9.9403,5.2567e-06
9.9459,5.2565e-06
9.9464,5.2564e-06
9.9479,5.2564e-06
9.9504,5.2565e-06
9.9539,5.2566e-06
9.9624,5.2566e-06
9.9639,5.2564e-06
9.9644,5.2565e-06
9.9705,5.2563e-06
9.9725,5.2568e-06
9.9725,5.2569e-06
9.9745,5.2568e-06
9.9765,5.2566e-06
9.9765,5.2564e-06
9.9825,5.2565e-06
9.986,5.2561e-06
9.9865,5.2565e-06
9.9905,5.2567e-06
9.9925,5.2566e-06
9.996,5.2564e-06
9.9985,5.2561e-06
10,5.2563e-06
10,4.708e-15
10.002,4.4466e-16
10.004,4.6139e-15
10.008,1.2115e-15
10.012,1.9946e-15
10.012,3.8686e-15
10.018,1.0721e-14
10.018,6.3196e-15
10.022,2.1053e-15
10.024,3.686e-15
10.024,9.6738e-16
10.024,5.7232e-15
10.026,1.7718e-15
10.028,2.6469e-15
10.03,5.6918e-15
10.032,5.553e-16
10.032,7.6459e-16
10.034,1.5795e-15
10.04,4.7654e-16
10.04,3.4389e-15
10.042,3.6215e-15
10.042,4.9126e-15
10.042,3.0143e-15
10.044,3.8574e-15
10.046,2.066e-15
10.05,9.3809e-16
10.05,3.8593e-15
10.058,1.2183e-15
10.06,3.8156e-15
10.06,5.8784e-15
10.062,8.3567e-16
10.062,7.0657e-15
10.066,2.6316e-15
10.066,1.5524e-15
10.066,1.281e-15
10.07,3.3534e-16
10.072,5.4535e-16
10.072,5.076e-16
10.08,8.3669e-15
10.084,4.8949e-16
10.088,1.0245e-16
10.09,8.2586e-15
10.09,3.5107e-16
10.096,4.4131e-15
10.096,1.8014e-15
10.098,7.7797e-16
10.1,7.1328e-15
10.102,3.3597e-15
10.102,7.8015e-15
10.107,7.7301e-15
10.108,5.3383e-16
10.108,1.6313e-15
10.112,7.5175e-15
10.112,8.6694e-15
10.113,8.0037e-15
10.114,8.8141e-16
10.118,5.7909e-15
10.118,7.8221e-15
10.119,1.2496e-15
10.121,9.0355e-16
10.121,7.8693e-16
10.124,1.1549e-15
10.124,2.542e-15
10.126,5.5925e-15
10.127,9.7937e-16
10.132,5.5189e-15
10.132,6.177e-15
10.136,1.8677e-15
10.139,3.1452e-15
10.141,2.5386e-15
10.143,2.3614e-15
10.149,2.682e-15
10.151,8.1558e-15
10.153,2.056e-15
10.155,4.3816e-16
10.155,7.8566e-16
10.159,1.5424e-17
10.161,2.6571e-15
10.165,1.2998e-14
10.167,2.8422e-15
10.171,5.7893e-15
10.171,6.7715e-16
10.177,3.4513e-15
10.179,2.982e-15
10.182,5.6621e-15
10.183,2.5584e-15
10.184,1.9782e-15
10.186,5.7348e-15
10.187,9.1629e-15
10.192,5.3061e-15
10.197,2.7606e-16
10.197,1.1936e-15
10.198,3.3355e-15
10.2,2.7405e-15
10.2,1.9382e-15
10.202,2.2863e-15
10.204,1.0711e-15
10.208,5.2483e-16
10.208,5.2642e-15
10.208,3.3588e-15
10.212,5.9473e-15
10.214,2.6554e-15
10.216,2.6949e-15
10.218,2.3442e-15
10.218,1.9854e-16
10.218,5.2719e-15
10.22,2.7462e-15
10.222,6.9548e-17
10.224,1.3253e-15
10.226,3.0522e-16
10.231,5.5143e-16
10.232,5.2336e-15
10.236,6.3186e-16
10.239,3.2545e-16
10.24,2.9415e-15
10.242,6.6976e-16
10.245,6.5778e-16
10.247,7.9496e-15
10.249,2.3034e-15
10.253,8.1352e-16
10.253,2.8564e-15
10.255,8.6206e-15
10.259,9.7922e-17
10.259,1.1028e-16
10.261,5.9408e-16
10.263,8.369e-15
10.265,1.1202e-14
10.27,2.1201e-15
10.273,2.5897e-15
10.273,1.9794e-15
10.279,5.8594e-15
10.28,1.1998e-15
10.283,1.5519e-17
10.284,7.0244e-15
10.286,2.2117e-15
10.288,6.2247e-16
10.29,1.21e-15
10.294,2.2076e-15
10.296,2.3231e-15
10.296,4.5418e-15
10.3,1.6766e-15
10.302,8.6948e-17
10.308,5.4426e-16
10.308,5.8206e-15
10.309,9.4708e-16
10.31,1.3421e-14
10.317,8.9968e-15
10.317,1.8505e-15
10.323,1.1473e-15
10.323,2.0508e-15
10.325,8.5393e-15
10.325,4.6997e-15
10.331,1.3164e-14
10.331,4.3044e-15
10.332,7.6533e-16
10.337,1.4693e-15
10.341,1.0163e-14
10.345,2.4496e-15
10.346,4.4926e-16
10.348,4.9123e-15
10.348,2.6874e-15
10.358,1.0753e-15
10.358,4.0801e-15
10.36,7.1631e-15
10.362,1.6025e-14
10.37,2.1929e-15
10.371,6.6263e-16
10.373,7.8911e-16
10.375,9.5078e-17
10.377,1.1202e-15
10.377,2.0117e-15
10.379,3.3404e-15
10.381,2.1599e-15
10.383,7.9315e-15
10.385,4.9637e-16
10.387,5.4019e-16
10.394,3.2851e-15
10.395,7.759e-16
10.395,2.9426e-15
10.397,2.2861e-15
10.4,3.0362e-15
10.4,1.8494e-15
10.4,3.1798e-15
10.4,3.4877e-15
10.402,4.3472e-15
10.402,1.898e-16
10.404,8.8382e-15
10.404,2.5747e-15
10.406,1.409e-15
10.408,8.5199e-16
10.41,2.6467e-15
10.412,5.1662e-15
10.412,1.1084e-16
10.414,1.2494e-15
10.417,1.1301e-15
10.418,1.0295e-16
10.422,5.9507e-15
10.424,3.9633e-16
10.424,2.7316e-16
10.429,5.1052e-16
10.429,6.9496e-15
10.431,8.8132e-16
10.431,2.2304e-17
10.435,7.0649e-15
10.435,4.3641e-15
10.439,1.2365e-16
10.439,9.3638e-16
10.44,8.3733e-15
10.445,1.7527e-16
10.448,2.0461e-15
10.448,5.152e-16
10.456,1.5591e-15
10.458,4.6179e-15
10.464,1.4251e-15
10.465,1.0314e-15
10.465,2.4188e-15
10.466,5.2085e-15
10.468,3.2988e-15
10.469,3.6471e-15
10.469,2.7759e-15
10.469,5.4658e-16
10.469,9.0902e-15
10.471,5.3809e-15
10.475,7.3916e-15
10.479,1.6543e-15
10.48,4.3669e-15
10.481,8.5461e-15
10.481,4.7971e-15
10.485,3.8793e-15
10.486,1.6348e-15
10.492,8.5155e-16
10.494,1.1104e-16
10.496,6.0114e-15
10.5,5.1885e-15
10.5,2.1624e-14
10.502,5.5409e-15
10.502,4.53e-16
10.508,7.5203e-16
10.508,9.4237e-16
10.51,1.9742e-16
10.511,6.39e-15
10.515,2.2968e-16
10.517,1.8288e-15
10.519,2.7839e-15
10.521,3.005e-15
10.522,4.7685e-15
10.526,6.2919e-16
10.53,5.1555e-16
10.532,1.5153e-15
10.534,3.3179e-15
10.536,2.4004e-16
10.538,1.7386e-15
10.538,1.3973e-15
10.539,2.7954e-15
10.542,6.6579e-15
10.544,3.9105e-15
10.548,1.0647e-15
10.551,7.4551e-15
10.555,5.1858e-16
10.555,9.6495e-16
10.555,1.1038e-16
10.559,4.6222e-15
10.56,5.6968e-15
10.562,3.3444e-15
10.565,1.6463e-15
10.568,9.1785e-16
10.568,3.5324e-15
10.568,6.4704e-15
10.57,1.5436e-15
10.572,2.8514e-15
10.576,2.1973e-15
10.576,5.3787e-15
10.577,1.3596e-16
10.582,8.1307e-15
10.585,8.1955e-16
10.589,7.3686e-15
10.591,7.0297e-16
10.593,1.0847e-14
10.595,1.0654e-14
10.595,6.2001e-16
10.6,1.5269e-15
10.6,4.0414e-15
10.602,5.0032e-16
10.602,3.9518e-16
10.604,2.7891e-15
10.608,5.9766e-16
10.61,2.3371e-15
10.612,1.2161e-14
10.615,1.7549e-15
10.617,3.5227e-16
10.617,1.8004e-15
10.621,1.2722e-15
10.623,3.4007e-15
10.623,7.2385e-15
10.623,5.589e-15
10.628,5.6275e-15
10.63,5.3445e-16
10.63,3.546e-16
10.632,4.7795e-16
10.638,3.1131e-15
10.64,1.0679e-15
10.644,5.6484e-15
10.645,8.6299e-16
10.647,7.9374e-15
10.651,5.9597e-15
10.651,1.2591e-15
10.651,2.4099e-15
10.653,1.1879e-15
10.653,2.3559e-15
10.653,3.0793e-16
10.655,3.957e-16
10.657,1.9864e-15
10.661,1.9344e-14
10.662,1.9437e-16
10.663,3.3057e-15
10.668,1.9222e-15
10.673,1.0984e-14
10.674,1.3711e-15
10.678,2.5628e-16
10.679,1.7655e-14
10.683,3.2439e-15
10.683,6.4654e-15
10.685,5.1299e-15
10.689,4.0537e-15
10.69,1.9501e-15
10.692,1.0059e-14
10.694,1.6232e-15
10.696,1.5033e-15
10.696,1.2386e-17
10.698,1.546e-14
10.7,6.5092e-15
10.702,1.0258e-14
10.706,5.4749e-16
10.707,1.2432e-14
10.707,6.1561e-16
10.707,2.5704e-15
10.717,8.673e-16
10.717,2.5871e-15
10.719,3.969e-16
10.72,2.0514e-15
10.72,3.9867e-15
10.721,3.6117e-15
10.722,6.5252e-16
10.728,2.7612e-15
10.728,2.2759e-16
10.73,2.0098e-15
10.73,1.5191e-15
10.733,1.1781e-14
10.734,6.9668e-15
10.734,1.8864e-15
10.735,9.1323e-16
10.735,5.4709e-15
10.742,6.2001e-15
10.742,1.3465e-14
10.745,7.0017e-15
10.745,6.3143e-16
10.747,1.4949e-14
10.748,6.4513e-15
10.752,2.607e-15
10.752,1.749e-15
10.754,9.5167e-16
10.754,2.0317e-15
10.762,1.8847e-15
10.763,1.4385e-15
10.765,4.3664e-16
10.767,1.1213e-15
10.769,4.8573e-16
10.77,2.9506e-15
10.77,1.7987e-16
10.771,8.5109e-15
10.778,5.7229e-16
10.78,5.1531e-16
10.781,1.5656e-15
10.784,5.0293e-15
10.786,2.8406e-15
10.787,3.6039e-15
10.791,3.9521e-15
10.797,7.4533e-15
10.8,2.121e-15
10.8,3.6746e-15
10.802,1.5652e-15
10.804,7.6495e-15
10.806,8.422e-15
10.807,6.7265e-16
10.807,5.2975e-15
10.808,7.0058e-15
10.812,2.9004e-15
10.817,5.2336e-15
10.817,1.6312e-15
10.819,2.58e-16
10.819,9.7705e-16
10.821,4.2319e-15
10.823,2.2852e-15
10.823,1.4689e-15
10.824,2.71e-15
10.825,1.65e-16
10.826,2.7413e-18
10.83,2.4264e-15
10.83,5.4219e-15
10.834,1.2454e-14
10.837,3.204e-15
10.841,1.4699e-15
10.846,6.6505e-16
10.846,5.5852e-16
10.847,6.9459e-16
10.847,8.5801e-15
10.85,4.1529e-15
10.85,5.5753e-15
10.852,1.0517e-15
10.856,1.2001e-14
10.858,1.2413e-15
10.863,2.2234e-15
10.866,2.6686e-15
10.867,3.576e-15
10.868,2.6997e-15
10.869,1.6095e-15
10.871,9.6345e-15
10.871,4.4312e-15
10.872,2.355e-15
10.876,2.0076e-15
10.878,1.6278e-15
10.881,7.9188e-15
10.881,3.0763e-15
10.885,1.7601e-15
10.885,5.6385e-15
10.885,6.3928e-15
10.89,2.4024e-15
10.891,9.0012e-16
10.898,3.6118e-15
10.9,7.3651e-16
10.902,1.8844e-16
10.904,5.13e-15
10.907,4.1023e-15
10.911,9.0264e-15
10.911,3.8153e-15
10.912,1.9729e-15
10.913,9.1659e-15
10.914,3.6048e-15
10.917,1.0686e-14
10.917,5.8288e-15
10.918,1.3349e-15
10.918,1.5227e-15
10.92,3.6414e-15
10.92,3.4009e-15
10.924,3.7123e-15
10.925,5.7994e-15
10.927,1.2239e-14
10.929,3.0318e-15
10.929,8.3225e-15
10.929,7.9413e-15
10.933,1.9407e-15
10.934,1.1186e-15
10.938,1.1711e-14
10.94,9.3909e-16
10.942,6.5884e-15
10.942,6.8111e-15
10.946,1.1486e-15
10.949,1.5125e-16
10.956,3.9083e-15
10.957,4.6487e-15
10.96,1.3233e-15
10.962,8.8521e-15
10.964,1.0964e-14
10.964,1.8987e-15
10.966,3.4364e-15
10.966,1.2724e-16
10.971,5.928e-15
10.973,5.5814e-15
10.977,3.4643e-15
10.979,7.3621e-15
10.984,8.363e-16
10.984,5.7977e-15
10.986,1.1792e-15
10.988,3.5831e-15
10.99,6.4535e-15
10.99,1.6798e-16
10.993,6.0432e-16
10.999,5.1062e-15
11,1.7466e-15
11,6.4405e-15
11,3.8578e-15
11.002,4.1239e-15
11.002,6.3052e-15
11.002,8.9933e-15
11.002,8.8732e-16
11.004,5.7284e-17
11.005,4.5866e-15
11.006,2.2491e-15
11.007,1.7031e-15
11.007,1.7463e-15
11.011,6.8282e-15
11.011,1.3319e-15
11.015,1.9125e-15
11.016,2.3483e-16
11.016,2.5004e-15
11.017,1.2336e-14
11.017,1.2358e-14
11.022,2.7465e-15
11.022,2.0255e-16
11.026,1.2871e-14
11.028,2.1201e-15
11.029,9.8526e-18
11.031,8.0333e-16
11.034,4.0807e-16
11.037,9.0218e-16
11.039,1.8125e-15
11.042,6.8472e-15
11.044,4.0524e-15
11.044,4.3703e-15
11.045,4.2296e-15
11.045,4.1293e-16
11.045,1.1306e-15
11.048,2.1762e-15
11.049,3.3953e-18
11.049,3.6025e-15
11.055,8.0042e-18
11.06,9.7446e-15
11.06,8.2624e-16
11.063,3.9728e-15
11.063,1.9427e-15
11.064,2.7041e-15
11.065,8.804e-15
11.068,3.3432e-15
11.069,7.844e-15
11.072,8.2155e-15
11.072,7.0835e-15
11.077,2.3766e-15
11.08,1.793e-15
11.082,1.7995e-16
11.086,3.9734e-16
11.089,3.2841e-16
11.089,5.1739e-15
11.091,5.5739e-15
11.092,3.6845e-15
11.094,6.8288e-15
11.098,1.4352e-16
11.1,1.09e-15
11.102,1.8055e-15
11.102,1.2675e-14
11.102,4.2814e-15
11.104,1.7281e-15
11.107,4.9713e-15
11.107,1.2353e-17
11.109,7.5476e-15
11.113,4.5233e-15
11.114,1.089e-14
11.116,1.9436e-15
11.116,3.9722e-15
11.12,4.9513e-16
11.12,2.5175e-16


==> CSV/PSQ1-81.csv <==
X,Y
0,0
0.1,1.5351e-16
0.2,1.8433e-16
0.22361,5.0915e-16
0.28284,1.1746e-16
0.3,2.0982e-17
0.36056,3.6916e-16
0.4,1.0017e-16
0.41231,2.1538e-16
0.44721,2.0628e-16
0.5,1.3337e-15
0.53852,1.7531e-15
0.56569,2.4054e-15
0.6,1.9437e-15
0.60828,2.7069e-15
0.63246,4.4931e-16
0.64031,2.3072e-16
0.67082,8.0823e-15
0.7,1.5964e-15
0.72111,9.0135e-15
0.72801,5.9711e-15
0.78102,3.6449e-16
0.8,5.0445e-15
0.80623,1.3094e-16
0.82462,2.5015e-16
0.84853,1.4051e-14
0.8544,6.4098e-16
0.89443,1.0216e-14
0.9,1.2399e-14
0.92195,5.0943e-16
0.9434,6.326e-16
0.98489,7.239e-16
1,5.5371e-06
1.005,5.5366e-06
1.0198,5.5366e-06
1.044,5.5368e-06
1.063,5.5368e-06
1.077,5.5366e-06
1.0817,5.5364e-06
1.1,5.5367e-06
1.118,5.5369e-06
1.118,5.537e-06
1.1314,5.5372e-06
1.1662,5.5367e-06
1.1705,5.5373e-06
1.2,5.5369e-06
1.2042,5.5366e-06
1.2166,5.537e-06
1.2207,5.5372e-06
1.2369,5.537e-06
1.253,5.5371e-06
1.2649,5.5367e-06
1.2806,5.5366e-06
1.3,5.5367e-06
1.3,5.537e-06
1.3153,5.5368e-06
1.3416,5.5371e-06
1.3454,5.5369e-06
1.3601,5.5368e-06
1.3601,5.5369e-06
1.3892,5.5368e-06
1.4,5.5371e-06
1.4036,5.5372e-06
1.4142,5.5367e-06
1.4142,5.5369e-06
1.4318,5.5366e-06
1.4318,5.5368e-06
1.4422,5.5369e-06
1.456,5.5367e-06
1.4866,5.5372e-06
1.5,5.5367e-06
1.5,5.5368e-06
1.5133,5.5371e-06
1.5232,5.5371e-06
1.5264,5.5373e-06
1.5524,5.5372e-06
1.562,5.537e-06
1.5652,5.5371e-06
1.6,5.5368e-06
1.6031,5.5365e-06
1.6125,5.5367e-06
1.6155,5.5369e-06
1.6279,5.5368e-06
1.6401,5.5371e-06
1.6492,5.5371e-06
1.6643,5.5366e-06
1.6763,5.537e-06
1.6971,5.5369e-06
1.7,5.5366e-06
1.7088,5.5367e-06
1.7117,5.5373e-06
1.7205,5.5371e-06
1.7464,5.5366e-06
1.7692,5.5367e-06
1.7804,5.5368e-06
1.7889,5.5368e-06
1.8,5.5368e-06
1.8028,5.5364e-06
1.8111,5.5366e-06
1.8248,5.5367e-06
1.8358,5.5368e-06
1.8439,5.5372e-06
1.8682,5.5368e-06
1.8788,5.5373e-06
1.8868,5.5369e-06
1.8974,5.537e-06
1.9,5.5366e-06
1.9105,5.5368e-06
1.9105,5.5368e-06
1.9209,5.5371e-06
1.9313,5.5371e-06
1.9416,5.5371e-06
1.9698,5.537e-06
1.9723,5.5365e-06
1.9799,5.5362e-06
1.9925,5.537e-06
2,5.5367e-06
2.0025,5.5371e-06
2.01,5.5368e-06
2.0125,5.5368e-06
2.0224,5.5368e-06
2.0396,5.5364e-06
2.0518,5.537e-06
2.0591,5.5372e-06
2.0616,5.5372e-06
2.0809,5.5368e-06
2.0881,5.5371e-06
2.1,5.5368e-06
2.1095,5.537e-06
2.119,5.537e-06
2.126,5.5369e-06
2.1378,5.537e-06
2.1471,5.5365e-06
2.1541,5.5367e-06
2.1633,5.5367e-06
2.184,5.5366e-06
2.1932,5.5369e-06
2.2,5.5372e-06
2.2023,5.5368e-06
2.2023,5.5376e-06
2.2091,5.537e-06
2.2204,5.5375e-06
2.2361,5.5361e-06
2.2361,5.5369e-06
2.2472,5.537e-06
2.2561,5.5372e-06
2.2627,5.5369e-06
2.2804,5.537e-06
2.2804,5.5369e-06
2.2825,5.5368e-06
2.3,5.5371e-06
2.3087,5.5366e-06
2.3259,5.537e-06
2.3324,5.537e-06
2.3345,5.5368e-06
2.3409,5.537e-06
2.3431,5.537e-06
2.3601,5.5365e-06
2.377,5.5372e-06
2.377,5.5366e-06
2.3854,5.5368e-06
2.4,5.5365e-06
2.4021,5.537e-06
2.4083,5.5371e-06
2.4166,5.5371e-06
2.4187,5.5373e-06
2.4187,5.5369e-06
2.4331,5.5364e-06
2.4352,5.5365e-06
2.4413,5.5373e-06
2.4515,5.5365e-06
2.4597,5.537e-06
2.4739,5.5363e-06
2.4759,5.5369e-06
2.4839,5.5375e-06
2.5,5.5369e-06
2.506,5.5365e-06
2.508,5.5369e-06
2.508,5.5365e-06
2.5239,5.5367e-06
2.5298,5.5374e-06
2.5318,5.5368e-06
2.5456,5.537e-06
2.5554,5.5371e-06
2.5612,5.5365e-06
2.5632,5.5373e-06
2.571,5.5371e-06
2.5942,5.5366e-06
2.6,5.5369e-06
2.6,5.537e-06
2.6019,5.5367e-06
2.6077,5.5371e-06
2.6077,5.5366e-06
2.6173,5.5371e-06
2.6173,5.5371e-06
2.6249,5.5368e-06
2.6306,5.5372e-06
2.6401,5.5368e-06
2.6476,5.5373e-06
2.6627,5.5367e-06
2.6683,5.5371e-06
2.6833,5.5375e-06
2.6907,5.5366e-06
2.6926,5.5367e-06
2.6926,5.537e-06
2.7,5.5369e-06
2.7074,5.5367e-06
2.7203,5.5368e-06
2.7203,5.5368e-06
2.7295,5.5366e-06
2.7295,5.5367e-06
2.7514,5.5372e-06
2.7586,5.5368e-06
2.7659,5.5366e-06
2.7659,5.537e-06
2.7731,5.537e-06
2.7785,5.5367e-06
2.7803,5.537e-06
2.7857,5.5372e-06
2.8,5.5374e-06
2.8018,5.5367e-06
2.8018,5.5369e-06
2.8071,5.5365e-06
2.816,5.5368e-06
2.8231,5.537e-06
2.8284,5.5371e-06
2.8284,5.5368e-06
2.8302,5.5368e-06
2.8425,5.5368e-06
2.8443,5.537e-06
2.8636,5.5373e-06
2.8636,5.5364e-06
2.8653,5.5367e-06
2.8792,5.5372e-06
2.8844,5.537e-06
2.8862,5.5378e-06
2.9,5.5369e-06
2.9069,5.5368e-06
2.9069,5.537e-06
2.912,5.5366e-06
2.9206,5.537e-06
2.9275,5.5369e-06
2.9411,5.5367e-06
2.9411,5.5368e-06
2.953,5.5368e-06
2.9547,5.5369e-06
2.9614,5.5371e-06
2.9682,5.5368e-06
2.9732,5.5368e-06
3,5.5367e-06
3,5.5364e-06
3.0017,5.5369e-06
3.0017,5.5371e-06
3.0067,5.5366e-06
3.0083,5.5369e-06
3.0083,5.5367e-06
3.015,5.5369e-06
3.0265,5.5369e-06
3.0414,5.5371e-06
3.0463,5.5368e-06
3.048,5.537e-06
3.0529,5.5372e-06
3.0594,5.5368e-06
3.061,5.536e-06
3.0676,5.5374e-06
3.0806,5.5373e-06
3.0806,5.5366e-06
3.0871,5.5371e-06
3.1,5.5373e-06
3.1048,5.5365e-06
3.1064,5.5371e-06
3.1064,5.5366e-06
3.1113,5.5369e-06
3.1241,5.537e-06
3.1257,5.5367e-06
3.1305,5.5368e-06
3.1321,5.5367e-06
3.1385,5.5367e-06
3.1385,5.5372e-06
3.1575,5.5367e-06
3.1623,5.5361e-06
3.1623,5.537e-06
3.1765,5.5368e-06
3.1828,5.5369e-06
3.189,5.5368e-06
3.1953,5.5371e-06
3.2,5.5369e-06
3.2016,5.5366e-06
3.2062,5.5371e-06
3.214,5.5367e-06
3.2202,5.5372e-06
3.2249,5.5371e-06
3.2311,5.536e-06
3.2388,5.5373e-06
3.245,5.5372e-06
3.2558,5.5368e-06
3.2573,5.5367e-06
3.2696,5.5368e-06
3.2757,5.5364e-06
3.2802,5.5365e-06
3.2985,5.5371e-06
3.3,5.5368e-06
3.3061,5.5368e-06
3.3106,5.5367e-06
3.3121,5.5375e-06
3.3242,5.5367e-06
3.3242,5.5372e-06
3.3287,5.5372e-06
3.3302,5.5368e-06
3.3422,5.5369e-06
3.3526,5.537e-06
3.3541,5.537e-06
3.3541,5.5371e-06
3.3601,5.5374e-06
3.3838,5.5371e-06
3.3941,5.5371e-06
3.3956,5.537e-06
3.4,5.5368e-06
3.4015,5.5371e-06
3.4015,5.5367e-06
3.4059,5.5369e-06
3.4132,5.5362e-06
3.4176,5.5372e-06
3.4234,5.5365e-06
3.4366,5.5374e-06
3.4409,5.5372e-06
3.4482,5.5368e-06
3.4482,5.5369e-06
3.4525,5.5371e-06
3.454,5.5366e-06
3.4655,5.5367e-06
3.4713,5.5366e-06
3.4713,5.5369e-06
3.4828,5.5366e-06
3.4886,5.5375e-06
3.4928,5.5366e-06
3.4986,5.537e-06
3.5,5.5366e-06
3.5057,5.5366e-06
3.5114,5.5368e-06
3.5171,5.5362e-06
3.5228,5.5375e-06
3.5228,5.5372e-06
3.5341,5.5366e-06
3.5384,5.5368e-06
3.544,5.5367e-06
3.5511,5.537e-06
3.5511,5.5368e-06
3.5609,5.5369e-06
3.5735,5.5366e-06
3.5777,5.537e-06
3.5847,5.5363e-06
3.5847,5.537e-06
3.5903,5.5362e-06
3.6,5.5369e-06
3.6014,5.5369e-06
3.6056,5.537e-06
3.6069,5.5366e-06
3.6125,5.5372e-06
3.6222,5.5371e-06
3.6235,5.5373e-06
3.6346,5.5368e-06
3.6401,5.5367e-06
3.6497,5.5373e-06
3.662,5.537e-06
3.6674,5.5364e-06
3.6674,5.5372e-06
3.6715,5.5369e-06
3.677,5.537e-06
3.677,5.5367e-06
3.6878,5.5366e-06
3.6892,5.5368e-06
3.7,5.5371e-06
3.7054,5.5364e-06
3.7108,5.5366e-06
3.7162,5.5366e-06
3.7202,5.5368e-06
3.7216,5.5374e-06
3.7363,5.5366e-06
3.7483,5.5368e-06
3.7483,5.5371e-06
3.7537,5.5367e-06
3.7577,5.5374e-06
3.759,5.5358e-06
3.7643,5.5367e-06
3.7643,5.5371e-06
3.7696,5.5366e-06
3.7736,5.5368e-06
3.7802,5.5365e-06
3.7855,5.5364e-06
3.7947,5.5371e-06
3.8,5.5366e-06
3.8013,5.5376e-06
3.8013,5.537e-06
3.8053,5.5366e-06
3.8118,5.5371e-06
3.821,5.537e-06
3.821,5.5369e-06
3.8275,5.5372e-06
3.8328,5.5369e-06
3.8419,5.5363e-06
3.8471,5.5363e-06
3.8471,5.5367e-06
3.8484,5.5363e-06
3.8588,5.5369e-06
3.8626,5.5366e-06
3.8639,5.5375e-06
3.8833,5.5372e-06
3.8897,5.5369e-06
3.8897,5.5373e-06
3.8949,5.5361e-06
3.8949,5.5365e-06
3.9,5.5377e-06
3.9051,5.537e-06
3.9051,5.5371e-06
3.9205,5.5366e-06
3.9294,5.5375e-06
3.9357,5.5368e-06
3.9395,5.5367e-06
3.9408,5.5367e-06
3.9446,5.5366e-06
3.9459,5.5368e-06
3.956,5.5364e-06
3.9598,5.5369e-06
3.9661,5.537e-06
3.9699,5.5369e-06
3.9812,5.537e-06
3.985,5.537e-06
3.9962,5.5374e-06
4,5.5365e-06
4.0012,5.5375e-06
4.005,5.5369e-06
4.0112,5.5369e-06
4.0162,5.5365e-06
4.02,5.5365e-06
4.0249,5.5374e-06
4.0262,5.5373e-06
4.0311,5.5368e-06
4.0311,5.5374e-06
4.0361,5.5367e-06
4.0447,5.5375e-06
4.046,5.5369e-06
4.0497,5.5367e-06
4.0608,5.5364e-06
4.0706,5.5365e-06
4.0792,5.5363e-06
4.0804,5.5366e-06
4.0853,5.5369e-06
4.1,5.5369e-06
4.1,5.5364e-06
4.1037,5.5374e-06
4.1049,5.537e-06
4.1049,5.5363e-06
4.1146,5.5365e-06
4.1183,5.5369e-06
4.1195,5.537e-06
4.1231,5.537e-06
4.134,5.5376e-06
4.1437,5.536e-06
4.1437,5.5362e-06
4.1485,5.5374e-06
4.1617,5.5375e-06
4.1629,5.5363e-06
4.1677,5.537e-06
4.1725,5.5368e-06
4.1761,5.5365e-06
4.1773,5.5367e-06
4.1773,5.5372e-06
4.1869,5.5377e-06
4.2,5.5367e-06
4.2012,5.5371e-06
4.2012,5.5366e-06
4.2048,5.537e-06
4.2059,5.5367e-06
4.2107,5.5365e-06
4.2154,5.5374e-06
4.219,5.5363e-06
4.2202,5.5362e-06
4.2202,5.5373e-06
4.2297,5.5372e-06
4.2379,5.5374e-06
4.2426,5.5366e-06
4.2426,5.5365e-06
4.2438,5.5369e-06
4.2485,5.5361e-06
4.2521,5.537e-06
4.2579,5.5369e-06
4.272,5.5366e-06
4.2755,5.5371e-06
4.2802,5.5368e-06
4.2942,5.537e-06
4.2953,5.5363e-06
4.3,5.5368e-06
4.3046,5.5365e-06
4.3081,5.5367e-06
4.3139,5.5367e-06
4.3174,5.5369e-06
4.3186,5.5367e-06
4.3267,5.5376e-06
4.3278,5.5368e-06
4.3324,5.5365e-06
4.3417,5.5374e-06
4.3463,5.537e-06
4.36,5.537e-06
4.3681,5.5373e-06
4.3738,5.5367e-06
4.3829,5.5369e-06
4.3863,5.5364e-06
4.3909,5.5363e-06
4.3966,5.537e-06
4.4,5.5368e-06
4.4011,5.5373e-06
4.4045,5.5369e-06
4.4045,5.5368e-06
4.4102,5.5365e-06
4.4102,5.5366e-06
4.4147,5.5365e-06
4.4181,5.537e-06
4.4272,5.5363e-06
4.4283,5.5366e-06
4.4283,5.5371e-06
4.4407,5.5373e-06
4.4418,5.5369e-06
4.4553,5.5368e-06
4.4553,5.5362e-06
4.4598,5.5368e-06
4.4643,5.5367e-06
4.4688,5.537e-06
4.4721,5.5366e-06
4.4721,5.5364e-06
4.4777,5.5369e-06
4.4777,5.5361e-06
4.4822,5.5368e-06
4.4911,5.5367e-06
4.4944,5.5364e-06
4.5,5.5373e-06
4.5044,5.5375e-06
4.5122,5.5368e-06
4.5177,5.5362e-06
4.5222,5.5369e-06
4.5255,5.5369e-06
4.531,5.5362e-06
4.5343,5.537e-06
4.5354,5.5364e-06
4.5398,5.5374e-06
4.5486,5.5368e-06
4.5607,5.5363e-06
4.5607,5.5355e-06
4.5618,5.5367e-06
4.5651,5.5371e-06
4.5695,5.5366e-06
4.5706,5.5371e-06
4.5793,5.5362e-06
4.588,5.536e-06
4.588,5.5372e-06
4.5967,5.5367e-06
4.6,5.5365e-06
4.6011,5.537e-06
4.6043,5.5374e-06
4.6098,5.5363e-06
4.6098,5.537e-06
4.6141,5.5368e-06
4.6174,5.5378e-06
4.6228,5.5372e-06
4.6271,5.5371e-06
4.639,5.537e-06
4.64,5.5372e-06
4.6487,5.5369e-06
4.6519,5.5363e-06
4.653,5.5371e-06
4.653,5.5371e-06
4.6573,5.5365e-06
4.6615,5.536e-06
4.6648,5.5368e-06
4.669,5.5365e-06
4.6819,5.5361e-06
4.6861,5.5374e-06
4.6872,5.5363e-06
4.6872,5.537e-06
4.6957,5.5371e-06
4.7,5.537e-06
4.7043,5.5373e-06
4.7074,5.5368e-06
4.7127,5.5363e-06
4.717,5.5372e-06
4.717,5.5366e-06
4.7202,5.5373e-06
4.7297,5.5375e-06
4.7381,5.5376e-06
4.7413,5.5375e-06
4.7424,5.537e-06
4.7508,5.5372e-06
4.7539,5.5369e-06
4.7539,5.5373e-06
4.7634,5.5372e-06
4.7676,5.5362e-06
4.7707,5.5376e-06
4.776,5.5372e-06
4.7802,5.5366e-06
4.7885,5.5371e-06
4.7927,5.537e-06
4.8,5.5363e-06
4.801,5.5368e-06
4.8042,5.5365e-06
4.8052,5.5364e-06
4.8083,5.5367e-06
4.8094,5.5364e-06
4.8166,5.5372e-06
4.826,5.5371e-06
4.8301,5.5366e-06
4.8332,5.5373e-06
4.8374,5.5371e-06
4.8374,5.5364e-06
4.8384,5.5366e-06
4.8415,5.5379e-06
4.8466,5.5369e-06
4.8508,5.5366e-06
4.8549,5.5362e-06
4.8662,5.5369e-06
4.8703,5.5374e-06
4.8754,5.5365e-06
4.8795,5.5364e-06
4.8826,5.5372e-06
4.8836,5.5371e-06
4.8836,5.537e-06
4.8877,5.537e-06
4.8918,5.5368e-06
4.9,5.5366e-06
4.9031,5.5367e-06
4.9041,5.5357e-06
4.9163,5.536e-06
4.9193,5.5366e-06
4.9204,5.5375e-06
4.9244,5.5369e-06
4.9366,5.5364e-06
4.9396,5.5367e-06
4.9396,5.5362e-06
4.9406,5.537e-06
4.9477,5.5378e-06
4.9518,5.5368e-06
4.9649,5.5371e-06
4.9649,5.5364e-06
4.9679,5.5368e-06
4.9729,5.537e-06
4.9769,5.5361e-06
4.993,5.537e-06
5,5.5365e-06
5.001,5.537e-06
5.004,5.5369e-06
5.009,5.5366e-06
5.012,5.5363e-06
5.016,5.5367e-06
5.016,5.5366e-06
5.021,5.5372e-06
5.0249,5.5369e-06
5.0249,5.5373e-06
5.0289,5.5365e-06
5.0329,5.5375e-06
5.0329,5.5371e-06
5.0359,5.5376e-06
5.0448,5.537e-06
5.0478,5.5372e-06
5.0488,5.5364e-06
5.0567,5.5366e-06
5.0596,5.5375e-06
5.0606,5.5363e-06
5.0606,5.5367e-06
5.0636,5.5377e-06
5.0804,5.5369e-06
5.0912,5.5372e-06
5.0922,5.5372e-06
5.0961,5.5366e-06
5.099,5.5367e-06
5.1,5.5369e-06
5.1039,5.5367e-06
5.1039,5.5364e-06
5.1078,5.5368e-06
5.1108,5.5366e-06
5.1157,5.5371e-06
5.1196,5.5372e-06
5.1225,5.537e-06
5.1264,5.5369e-06
5.1313,5.5376e-06
5.1352,5.5379e-06
5.142,5.5369e-06
5.143,5.5365e-06
5.1546,5.5363e-06
5.1614,5.5355e-06
5.1624,5.5368e-06
5.1624,5.5371e-06
5.1662,5.5363e-06
5.174,5.5368e-06
5.1856,5.5371e-06
5.1884,5.5374e-06
5.1894,5.537e-06
5.1923,5.5368e-06
5.1971,5.5373e-06
5.2,5.5365e-06
5.2,5.537e-06
5.201,5.5367e-06
5.201,5.5371e-06
5.2038,5.537e-06
5.2086,5.5373e-06
5.2154,5.5368e-06
5.2154,5.537e-06
5.2202,5.5376e-06
5.224,5.5369e-06
5.2345,5.5369e-06
5.2345,5.5368e-06
5.2355,5.5365e-06
5.2393,5.5371e-06
5.2431,5.5368e-06
5.2469,5.5368e-06
5.2498,5.5372e-06
5.2612,5.537e-06
5.2697,5.5373e-06
5.2773,5.5372e-06
5.2773,5.537e-06
5.2802,5.5365e-06
5.2811,5.5365e-06
5.2839,5.5373e-06
5.2887,5.5361e-06
5.2924,5.5369e-06
5.2953,5.5374e-06
5.3,5.537e-06
5.3038,5.5367e-06
5.3075,5.5368e-06
5.3141,5.5372e-06
5.3151,5.5367e-06
5.3151,5.5368e-06
5.3226,5.5367e-06
5.3254,5.537e-06
5.3263,5.537e-06
5.3339,5.5368e-06
5.3367,5.5367e-06
5.3413,5.5371e-06
5.3451,5.5371e-06
5.3488,5.5368e-06
5.36,5.5374e-06
5.36,5.5364e-06
5.3666,5.5368e-06
5.3712,5.5375e-06
5.3712,5.5369e-06
5.374,5.5375e-06
5.3814,5.5368e-06
5.3824,5.5372e-06
5.3852,5.5367e-06
5.3852,5.5375e-06
5.3935,5.5369e-06
5.4,5.5362e-06
5.4009,5.5362e-06
5.4037,5.5378e-06
5.4037,5.5368e-06
5.4083,5.5374e-06
5.412,5.5367e-06
5.4148,5.5369e-06
5.4231,5.5369e-06
5.4231,5.5365e-06
5.4332,5.537e-06
5.4342,5.5365e-06
5.4378,5.5375e-06
5.4406,5.5377e-06
5.4406,5.5361e-06
5.4452,5.5366e-06
5.4489,5.5367e-06
5.4562,5.5365e-06
5.4589,5.5369e-06
5.4589,5.5369e-06
5.4626,5.5363e-06
5.4672,5.5372e-06
5.4708,5.5369e-06
5.4708,5.5371e-06
5.4745,5.537e-06
5.4781,5.5362e-06
5.4818,5.5372e-06
5.4818,5.5371e-06
5.4918,5.5369e-06
5.4918,5.5373e-06
5.5,5.5373e-06
5.5,5.5373e-06
5.5027,5.5372e-06
5.5036,5.5362e-06
5.5036,5.5375e-06
5.5073,5.5369e-06
5.5109,5.536e-06
5.5145,5.5369e-06
5.5172,5.5366e-06
5.5218,5.5361e-06
5.5317,5.5367e-06
5.5317,5.5365e-06
5.5326,5.5366e-06
5.5362,5.5367e-06
5.5362,5.5367e-06
5.5462,5.5378e-06
5.5471,5.536e-06
5.5543,5.5368e-06
5.557,5.5361e-06
5.5579,5.5367e-06
5.5606,5.5365e-06
5.5714,5.5375e-06
5.5758,5.5372e-06
5.5785,5.5371e-06
5.5866,5.5372e-06
5.5902,5.5367e-06
5.5902,5.5374e-06
5.5902,5.5368e-06
5.5973,5.5364e-06
5.6,5.5364e-06
5.6009,5.5368e-06
5.6036,5.5377e-06
5.6036,5.5365e-06
5.6045,5.5367e-06
5.608,5.5363e-06
5.608,5.5372e-06
5.6143,5.5366e-06
5.6223,5.5374e-06
5.6294,5.5373e-06
5.6321,5.536e-06
5.6356,5.5366e-06
5.6365,5.5371e-06
5.64,5.5364e-06
5.6436,5.5363e-06
5.6462,5.5365e-06
5.6569,5.5362e-06
5.6569,5.5367e-06
5.6604,5.5371e-06
5.6613,5.5369e-06
5.6613,5.5371e-06
5.6639,5.5364e-06
5.6648,5.5376e-06
5.6719,5.5374e-06
5.6754,5.5368e-06
5.6824,5.5365e-06
5.6851,5.5368e-06
5.6859,5.5373e-06
5.6859,5.5368e-06
5.6886,5.5373e-06
5.6921,5.5376e-06
5.7,5.5371e-06
5.7035,5.5371e-06
5.707,5.5367e-06
5.714,5.5368e-06
5.7201,5.5375e-06
5.7245,5.5363e-06
5.7245,5.5373e-06
5.7271,5.537e-06
5.7271,5.537e-06
5.728,5.5362e-06
5.728,5.5371e-06
5.7306,5.5369e-06
5.7315,5.537e-06
5.7315,5.5368e-06
5.7385,5.537e-06
5.7454,5.5365e-06
5.7489,5.5366e-06
5.7489,5.537e-06
5.7559,5.5367e-06
5.7585,5.5374e-06
5.7628,5.5374e-06
5.7689,5.5373e-06
5.7697,5.5369e-06
5.7723,5.5371e-06
5.7801,5.5365e-06
5.7871,5.536e-06
5.7871,5.537e-06
5.794,5.5367e-06
5.7974,5.5371e-06
5.8,5.5377e-06
5.8009,5.5371e-06
5.8009,5.5376e-06
5.8034,5.5372e-06
5.8078,5.5369e-06
5.8138,5.5372e-06
5.8138,5.5365e-06
5.8181,5.5364e-06
5.8215,5.5368e-06
5.8241,5.5362e-06
5.8249,5.5373e-06
5.8249,5.5373e-06
5.831,5.5367e-06
5.8412,5.5357e-06
5.8421,5.5368e-06
5.8523,5.5364e-06
5.8523,5.5376e-06
5.8549,5.5365e-06
5.8592,5.5374e-06
5.8694,5.5372e-06
5.8694,5.5369e-06
5.8728,5.5362e-06
5.8796,5.5372e-06
5.8822,5.537e-06
5.8822,5.5363e-06
5.883,5.5366e-06
5.8856,5.5372e-06
5.8898,5.5375e-06
5.9,5.5373e-06
5.9034,5.5369e-06
5.9034,5.5372e-06
5.9059,5.5364e-06
5.9093,5.5372e-06
5.9135,5.5372e-06
5.9169,5.5363e-06
5.9203,5.537e-06
5.9228,5.5371e-06
5.9237,5.5368e-06
5.9304,5.5373e-06
5.9363,5.5365e-06
5.9397,5.537e-06
5.9405,5.537e-06
5.9439,5.5368e-06
5.9464,5.5374e-06
5.9506,5.5366e-06
5.954,5.5368e-06
5.954,5.5364e-06
5.9641,5.537e-06
5.9666,5.537e-06
5.9666,5.5372e-06
5.9775,5.536e-06
5.9808,5.5363e-06
5.9841,5.5364e-06
5.9908,5.5373e-06
5.9933,5.5366e-06
5.9942,5.5366e-06
6,5.5365e-06
6,5.5362e-06
6.0008,5.5371e-06
6.0008,5.5368e-06
6.0033,5.5372e-06
6.0033,5.5367e-06
6.0075,5.5364e-06
6.0108,5.5362e-06
6.0133,5.5369e-06
6.0141,5.5371e-06
6.0166,5.5364e-06
6.0166,5.5363e-06
6.0208,5.5364e-06
6.0208,5.536e-06
6.0299,5.5373e-06
6.0308,5.5374e-06
6.0374,5.5365e-06
6.0407,5.5378e-06
6.044,5.5374e-06
6.044,5.5367e-06
6.0465,5.5371e-06
6.0531,5.5366e-06
6.0539,5.5365e-06
6.0539,5.5374e-06
6.0605,5.5374e-06
6.0638,5.5381e-06
6.0671,5.5373e-06
6.0729,5.5375e-06
6.0803,5.5369e-06
6.0828,5.5366e-06
6.0836,5.5372e-06
6.0902,5.5361e-06
6.0926,5.5369e-06
6.0959,5.5375e-06
6.1,5.5366e-06
6.1,5.5371e-06
6.1033,5.536e-06
6.1033,5.5364e-06
6.1033,5.5371e-06
6.1057,5.5372e-06
6.1098,5.5374e-06
6.1131,5.5368e-06
6.1188,5.5367e-06
6.1221,5.5377e-06
6.1294,5.5367e-06
6.1327,5.537e-06
6.1351,5.5367e-06
6.1392,5.5367e-06
6.1522,5.5366e-06
6.1522,5.5377e-06
6.1555,5.5363e-06
6.1587,5.5376e-06
6.1612,5.5369e-06
6.1612,5.5374e-06
6.162,5.5367e-06
6.1685,5.5368e-06
6.1685,5.5366e-06
6.1717,5.5364e-06
6.1717,5.5373e-06
6.1741,5.5369e-06
6.1774,5.5366e-06
6.1814,5.5369e-06
6.1847,5.5378e-06
6.1847,5.5369e-06
6.1911,5.5369e-06
6.2,5.5371e-06
6.2008,5.5368e-06
6.2032,5.5366e-06
6.2032,5.5368e-06
6.2073,5.5361e-06
6.2097,5.5372e-06
6.2129,5.5372e-06
6.2129,5.536e-06
6.2169,5.5364e-06
6.2201,5.5369e-06
6.2201,5.5365e-06
6.2225,5.5363e-06
6.2266,5.5373e-06
6.229,5.5359e-06
6.229,5.5369e-06
6.2298,5.5374e-06
6.2362,5.5359e-06
6.2394,5.5369e-06
6.2394,5.5368e-06
6.2426,5.5374e-06
6.2482,5.5362e-06
6.2514,5.5369e-06
6.2586,5.5366e-06
6.261,5.5371e-06
6.2642,5.5358e-06
6.265,5.5366e-06
6.265,5.5374e-06
6.2682,5.5369e-06
6.2769,5.537e-06
6.2769,5.5367e-06
6.2801,5.5372e-06
6.2936,5.5369e-06
6.2968,5.5375e-06
6.2968,5.537e-06
6.3,5.5362e-06
6.3032,5.5376e-06
6.3063,5.5365e-06
6.3063,5.537e-06
6.3127,5.5367e-06
6.3127,5.5373e-06
6.3151,5.5369e-06
6.3159,5.5366e-06
6.3246,5.5363e-06
6.3246,5.5377e-06
6.3253,5.5371e-06
6.3285,5.5364e-06
6.3348,5.5363e-06
6.3411,5.5369e-06
6.3506,5.5376e-06
6.3506,5.5365e-06
6.353,5.537e-06
6.3561,5.5378e-06
6.3561,5.5372e-06
6.3569,5.536e-06
6.36,5.5355e-06
6.36,5.5366e-06
6.3632,5.5369e-06
6.3655,5.5364e-06
6.3695,5.5375e-06
6.3781,5.5365e-06
6.3789,5.5363e-06
6.3789,5.5367e-06
6.3812,5.5365e-06
6.382,5.5364e-06
6.3906,5.5369e-06
6.3977,5.537e-06
6.4,5.5379e-06
6.4008,5.5379e-06
6.4008,5.5369e-06
6.4031,5.5369e-06
6.407,5.5364e-06
6.407,5.5371e-06
6.4125,5.5371e-06
6.4133,5.5375e-06
6.4195,5.5369e-06
6.4257,5.5367e-06
6.4281,5.536e-06
6.4288,5.5378e-06
6.4351,5.5372e-06
6.4382,5.5375e-06
6.4382,5.5369e-06
6.4405,5.537e-06
6.4413,5.5367e-06
6.4444,5.5365e-06
6.4475,5.5366e-06
6.4498,5.5368e-06
6.4537,5.5364e-06
6.456,5.5362e-06
6.4622,5.5366e-06
6.463,5.5363e-06
6.4661,5.5382e-06
6.4661,5.5366e-06
6.4777,5.537e-06
6.4815,5.5379e-06
6.4846,5.5367e-06
6.4846,5.5363e-06
6.49,5.5356e-06
6.4938,5.5372e-06
6.5,5.5371e-06
6.5,5.5368e-06
6.5,5.5376e-06
6.5031,5.5369e-06
6.5054,5.5362e-06
6.5115,5.5369e-06
6.5123,5.5372e-06
6.5146,5.5361e-06
6.5215,5.5368e-06
6.5276,5.5368e-06
6.5299,5.5366e-06
6.5307,5.5377e-06
6.5307,5.5369e-06
6.5368,5.5369e-06
6.5391,5.537e-06
6.546,5.5374e-06
6.549,5.5374e-06
6.5513,5.5365e-06
6.5521,5.5368e-06
6.5552,5.5374e-06
6.5605,5.5366e-06
6.5734,5.5373e-06
6.5765,5.5369e-06
6.5765,5.5374e-06
6.5788,5.5369e-06
6.5795,5.537e-06
6.5856,5.5367e-06
6.5947,5.5371e-06
6.597,5.5362e-06
6.6,5.5374e-06
6.6008,5.5363e-06
6.603,5.5372e-06
6.603,5.5366e-06
6.6038,5.5364e-06
6.6068,5.537e-06
6.6098,5.5358e-06
6.6098,5.5375e-06
6.6121,5.5367e-06
6.6129,5.5372e-06
6.6189,5.5377e-06
6.6189,5.5368e-06
6.6212,5.5369e-06
6.6219,5.537e-06
6.6242,5.537e-06
6.6272,5.5369e-06
6.631,5.537e-06
6.637,5.5368e-06
6.64,5.5369e-06
6.6483,5.5358e-06
6.6483,5.5362e-06
6.6491,5.5376e-06
6.6573,5.5382e-06
6.6603,5.5368e-06
6.6611,5.5374e-06
6.6611,5.5375e-06
6.6641,5.5369e-06
6.6731,5.5367e-06
6.6731,5.5365e-06
6.6753,5.5371e-06
6.6761,5.537e-06
6.6843,5.5376e-06
6.6851,5.5368e-06
6.6851,5.5363e-06
6.691,5.5356e-06
6.694,5.5375e-06
6.7,5.5368e-06
6.703,5.5373e-06
6.7052,5.5383e-06
6.7082,5.5368e-06
6.7082,5.5362e-06
6.7119,5.5361e-06
6.7179,5.5372e-06
6.7201,5.5374e-06
6.7209,5.5374e-06
6.7231,5.536e-06
6.7231,5.5376e-06
6.7268,5.5374e-06
6.7268,5.537e-06
6.7357,5.5371e-06
6.7357,5.5369e-06
6.7417,5.5367e-06
6.7417,5.5376e-06
6.7446,5.5378e-06
6.7469,5.5369e-06
6.7476,5.5367e-06
6.7476,5.5371e-06
6.7535,5.5373e-06
6.7624,5.5369e-06
6.7624,5.5373e-06
6.7676,5.5365e-06
6.7683,5.5368e-06
6.7742,5.5364e-06
6.7801,5.5373e-06
6.7882,5.5375e-06
6.7912,5.537e-06
6.7941,5.5377e-06
6.7978,5.5367e-06
6.8,5.5376e-06
6.8007,5.536e-06
6.8007,5.5376e-06
6.8007,5.5365e-06
6.8029,5.537e-06
6.8029,5.5364e-06
6.8066,5.537e-06
6.8096,5.5371e-06
6.8118,5.5375e-06
6.8154,5.5361e-06
6.8184,5.5368e-06
6.8242,5.5367e-06
6.8264,5.5373e-06
6.8352,5.5375e-06
6.8359,5.5373e-06
6.8411,5.5359e-06
6.8447,5.5371e-06
6.8469,5.5364e-06
6.8476,5.5374e-06
6.8505,5.5364e-06
6.8593,5.5373e-06
6.8622,5.5372e-06
6.8622,5.5368e-06
6.868,5.5361e-06
6.871,5.5376e-06
6.8731,5.5371e-06
6.8768,5.5363e-06
6.8797,5.5361e-06
6.8819,5.5373e-06
6.8877,5.5366e-06
6.8884,5.5357e-06
6.8884,5.5367e-06
6.8942,5.5375e-06
6.8964,5.5363e-06
6.8964,5.5368e-06
6.9,5.5366e-06
6.9029,5.5367e-06
6.9051,5.5373e-06
6.908,5.5364e-06
6.9116,5.5375e-06
6.9203,5.5373e-06
6.9231,5.5375e-06
6.926,5.5367e-06
6.926,5.5369e-06
6.9289,5.5361e-06
6.9311,5.536e-06
6.9318,5.5367e-06
6.934,5.5365e-06
6.9376,5.5359e-06
6.9405,5.5365e-06
6.9426,5.5372e-06
6.9426,5.5372e-06
6.9462,5.5372e-06
6.9462,5.5357e-06
6.957,5.5365e-06
6.9635,5.5367e-06
6.9656,5.5366e-06
6.9721,5.5375e-06
6.9771,5.5358e-06
6.9778,5.5375e-06
6.9836,5.5369e-06
6.9857,5.5368e-06
6.9893,5.5372e-06
6.9893,5.5377e-06
6.9921,5.5371e-06
6.9971,5.5373e-06
7,5.5378e-06
7.0007,5.5373e-06
7.0029,5.5373e-06
7.0036,5.5368e-06
7.0064,5.5366e-06
7.0093,5.5356e-06
7.0093,5.5365e-06
7.0114,5.5369e-06
7.0178,5.5369e-06
7.0228,5.5372e-06
7.0235,5.5372e-06
7.0257,5.536e-06
7.0264,5.5371e-06
7.0292,5.5362e-06
7.0342,5.5367e-06
7.0349,5.5371e-06
7.0406,5.5366e-06
7.0434,5.5369e-06
7.0456,5.5365e-06
7.0456,5.5372e-06
7.0491,5.5377e-06
7.052,5.5376e-06
7.0576,5.5363e-06
7.0605,5.5376e-06
7.0605,5.5371e-06
7.0661,5.5373e-06
7.0682,5.5369e-06
7.0711,5.5364e-06
7.0767,5.5372e-06
7.0774,5.5369e-06
7.0803,5.537e-06
7.0831,5.5368e-06
7.0859,5.5365e-06
7.088,5.5363e-06
7.0937,5.5362e-06
7.0937,5.5365e-06
7.1,5.5373e-06
7.1021,5.5372e-06
7.1021,5.5359e-06
7.1028,5.537e-06
7.1113,5.5371e-06
7.1169,5.5369e-06
7.1197,5.537e-06
7.1197,5.5363e-06
7.1218,5.5369e-06
7.1253,5.5364e-06
7.1281,5.5356e-06
7.1309,5.536e-06
7.1309,5.5369e-06
7.1386,5.5368e-06
7.1421,5.5368e-06
7.1449,5.5373e-06
7.1449,5.5374e-06
7.147,5.5369e-06
7.1505,5.5357e-06
7.1554,5.5373e-06
7.1561,5.5368e-06
7.1589,5.537e-06
7.1589,5.5374e-06
7.161,5.5369e-06
7.1694,5.5378e-06
7.1694,5.5372e-06
7.1701,5.537e-06
7.1701,5.5365e-06
7.1784,5.5374e-06
7.1805,5.5368e-06
7.184,5.5366e-06
7.1868,5.5363e-06
7.1868,5.5377e-06
7.2,5.5368e-06
7.2007,5.5374e-06
7.2007,5.5372e-06
7.2007,5.5371e-06
7.2028,5.537e-06
7.2035,5.5362e-06
7.2062,5.5364e-06
7.209,5.5372e-06
7.2111,5.5372e-06
7.2139,5.536e-06
7.2173,5.5372e-06
7.2201,5.5367e-06
7.2201,5.537e-06
7.225,5.5371e-06
7.2277,5.537e-06
7.2339,5.5365e-06
7.2367,5.5376e-06
7.2422,5.5373e-06
7.2443,5.5365e-06
7.245,5.5367e-06
7.245,5.5375e-06
7.2471,5.5369e-06
7.2498,5.5367e-06
7.2533,5.5364e-06
7.256,5.5375e-06
7.2615,5.5376e-06
7.267,5.537e-06
7.2691,5.5369e-06
7.2719,5.5381e-06
7.278,5.5365e-06
7.2801,5.5365e-06
7.2835,5.5369e-06
7.2863,5.5366e-06
7.2918,5.5363e-06
7.2945,5.5368e-06
7.2993,5.5362e-06
7.3,5.5377e-06
7.3,5.5372e-06
7.3027,5.5367e-06
7.3055,5.5366e-06
7.3082,5.5372e-06
7.311,5.5372e-06
7.311,5.5368e-06
7.3164,5.5383e-06
7.3164,5.5373e-06
7.3239,5.5375e-06
7.3246,5.5367e-06
7.3348,5.537e-06
7.3348,5.5375e-06
7.3355,5.5371e-06
7.3376,5.5365e-06
7.341,5.5373e-06
7.343,5.537e-06
7.3437,5.5374e-06
7.3539,5.5368e-06
7.3539,5.5364e-06
7.3546,5.5366e-06
7.3573,5.5365e-06
7.3593,5.5368e-06
7.36,5.5361e-06
7.3682,5.537e-06
7.3736,5.5363e-06
7.3756,5.5369e-06
7.3763,5.5369e-06
7.3783,5.5366e-06
7.379,5.5362e-06
7.3817,5.5374e-06
7.3926,5.5374e-06
7.398,5.5375e-06
7.4,5.5375e-06
7.4007,5.5373e-06
7.4027,5.5371e-06
7.4027,5.5368e-06
7.4061,5.5379e-06
7.4108,5.5375e-06
7.4169,5.5362e-06
7.4216,5.5369e-06
7.4243,5.5368e-06
7.4243,5.5373e-06
7.425,5.537e-06
7.4277,5.5375e-06
7.4303,5.5373e-06
7.4324,5.5369e-06
7.433,5.5377e-06
7.433,5.5365e-06
7.433,5.537e-06
7.4404,5.5368e-06
7.4411,5.5373e-06
7.4431,5.5368e-06
7.4465,5.5374e-06
7.4518,5.5368e-06
7.4545,5.5373e-06
7.4626,5.5372e-06
7.4653,5.5367e-06
7.4673,5.5362e-06
7.4673,5.5366e-06
7.4706,5.5366e-06
7.4726,5.537e-06
7.4733,5.5363e-06
7.4813,5.5361e-06
7.4887,5.537e-06
7.4947,5.5367e-06
7.4947,5.5371e-06
7.4967,5.5364e-06
7.4967,5.5369e-06
7.5,5.5372e-06
7.5,5.5368e-06
7.5027,5.5367e-06
7.5073,5.5368e-06
7.5107,5.5367e-06
7.5133,5.5367e-06
7.5133,5.5368e-06
7.5153,5.5365e-06
7.518,5.5368e-06
7.5186,5.5373e-06
7.5213,5.537e-06
7.524,5.537e-06
7.5286,5.5372e-06
7.5286,5.5374e-06
7.5293,5.5366e-06
7.5313,5.5365e-06
7.5392,5.536e-06
7.5425,5.537e-06
7.5452,5.5361e-06
7.5472,5.537e-06
7.5505,5.5371e-06
7.5584,5.536e-06
7.5584,5.5367e-06
7.5604,5.5369e-06
7.5611,5.5366e-06
7.5664,5.537e-06
7.5664,5.5374e-06
7.569,5.5367e-06
7.569,5.5366e-06
7.571,5.5368e-06
7.5717,5.5359e-06
7.5743,5.5382e-06
7.5769,5.5373e-06
7.5822,5.5368e-06
7.5895,5.5367e-06
7.5928,5.5369e-06
7.5954,5.5359e-06
7.6,5.5367e-06
7.6007,5.5378e-06
7.6007,5.5366e-06
7.6026,5.5377e-06
7.6026,5.5371e-06
7.6059,5.5365e-06
7.6105,5.5367e-06
7.6158,5.5371e-06
7.6158,5.5387e-06
7.6164,5.5369e-06
7.6217,5.5368e-06
7.6236,5.5374e-06
7.6243,5.5371e-06
7.6295,5.5372e-06
7.6322,5.5363e-06
7.6368,5.5372e-06
7.64,5.5367e-06
7.642,5.5362e-06
7.642,5.5375e-06
7.6479,5.5375e-06
7.6531,5.5361e-06
7.6551,5.5369e-06
7.6557,5.5373e-06
7.6577,5.5364e-06
7.6609,5.5375e-06
7.6655,5.5358e-06
7.6662,5.5364e-06
7.6688,5.5363e-06
7.6792,5.5371e-06
7.6837,5.5375e-06
7.6844,5.5365e-06
7.6896,5.5365e-06
7.6922,5.5374e-06
7.6922,5.5358e-06
7.6942,5.5368e-06
7.6942,5.5374e-06
7.6968,5.5363e-06
7.7,5.5365e-06
7.7026,5.5371e-06
7.7026,5.5363e-06
7.7078,5.5368e-06
7.7078,5.5368e-06
7.7104,5.537e-06
7.713,5.5381e-06
7.7156,5.537e-06
7.7175,5.5376e-06
7.7201,5.5364e-06
7.7233,5.5363e-06
7.7233,5.5371e-06
7.7253,5.5376e-06
7.7279,5.5374e-06
7.7337,5.5361e-06
7.7389,5.5366e-06
7.7389,5.5368e-06
7.7414,5.5365e-06
7.7414,5.5373e-06
7.7466,5.5366e-06
7.7492,5.5375e-06
7.7492,5.5361e-06
7.7621,5.537e-06
7.7647,5.5367e-06
7.7666,5.5376e-06
7.7698,5.536e-06
7.7795,5.5364e-06
7.7795,5.5369e-06
7.7801,5.5372e-06
7.782,5.5366e-06
7.7827,5.5366e-06
7.7878,5.5366e-06
7.7878,5.5369e-06
7.7897,5.5369e-06
7.7897,5.5361e-06
7.7929,5.5362e-06
7.8,5.5365e-06
7.8006,5.5373e-06
7.8026,5.5372e-06
7.8032,5.5369e-06
7.8058,5.5364e-06
7.8102,5.5363e-06
7.8102,5.537e-06
7.8109,5.5369e-06
7.816,5.536e-06
7.8186,5.5375e-06
7.823,5.5365e-06
7.823,5.5371e-06
7.8237,5.5375e-06
7.8262,5.5368e-06
7.8262,5.5365e-06
7.8313,5.5367e-06
7.8339,5.5366e-06
7.839,5.5371e-06
7.839,5.537e-06
7.8409,5.5369e-06
7.8435,5.5367e-06
7.8492,5.538e-06
7.8492,5.5375e-06
7.8518,5.5369e-06
7.8568,5.5363e-06
7.8588,5.5369e-06
7.8638,5.5366e-06
7.8645,5.5371e-06
7.8715,5.5362e-06
7.8721,5.5367e-06
7.8746,5.536e-06
7.8772,5.5372e-06
7.8772,5.5362e-06
7.8791,5.5364e-06
7.8816,5.5366e-06
7.8848,5.5368e-06
7.8873,5.5369e-06
7.8892,5.5374e-06
7.8918,5.5361e-06
7.8924,5.5369e-06
7.9,5.5361e-06
7.9025,5.5363e-06
7.9025,5.5374e-06
7.9076,5.5376e-06
7.9076,5.5369e-06
7.9101,5.5375e-06
7.912,5.5366e-06
7.9177,5.5366e-06
7.9196,5.5365e-06
7.9202,5.5375e-06
7.9228,5.5362e-06
7.9246,5.5371e-06
7.9246,5.5372e-06
7.9322,5.5385e-06
7.9379,5.5374e-06
7.9398,5.5367e-06
7.9404,5.5376e-06
7.9404,5.5366e-06
7.9429,5.5364e-06
7.948,5.5376e-06
7.9555,5.5372e-06
7.9605,5.5366e-06
7.9624,5.5378e-06
7.963,5.5365e-06
7.9649,5.5374e-06
7.9649,5.5372e-06
7.9699,5.5371e-06
7.9706,5.5367e-06
7.9756,5.5361e-06
7.9831,5.5365e-06
7.985,5.5364e-06
7.9881,5.5363e-06
7.9906,5.537e-06
7.9906,5.5363e-06
7.9925,5.5363e-06
7.9931,5.5372e-06
7.9981,5.5359e-06
8,5.5367e-06
8.0006,5.5377e-06
8.0025,5.5371e-06
8.005,5.5369e-06
8.0056,5.5382e-06
8.0081,5.5368e-06
8.01,5.5377e-06
8.0131,5.5372e-06
8.0156,5.5367e-06
8.0156,5.5375e-06
8.0225,5.5368e-06
8.0231,5.5378e-06
8.0231,5.5368e-06
8.0281,5.5361e-06
8.0306,5.5374e-06
8.0324,5.5372e-06
8.0399,5.5375e-06
8.043,5.5362e-06
8.0449,5.5367e-06
8.0455,5.5374e-06
8.0498,5.5364e-06
8.0505,5.5378e-06
8.0523,5.5369e-06
8.0529,5.5384e-06
8.0604,5.537e-06
8.0604,5.5374e-06
8.0623,5.5369e-06
8.0623,5.5365e-06
8.0654,5.5365e-06
8.0722,5.537e-06
8.0753,5.5364e-06
8.0777,5.5362e-06
8.0777,5.538e-06
8.0802,5.5379e-06
8.0895,5.5366e-06
8.092,5.5368e-06
8.0951,5.5379e-06
8.0994,5.5374e-06
8.1,5.5363e-06
8.1025,5.5369e-06
8.1025,5.5366e-06
8.1043,5.5374e-06
8.1049,5.5363e-06
8.1099,5.536e-06
8.1123,5.5366e-06
8.1216,5.5363e-06
8.1222,5.5376e-06
8.1271,5.5364e-06
8.1271,5.5367e-06
8.132,5.5364e-06
8.1345,5.5365e-06
8.1394,5.5362e-06
8.1394,5.5372e-06
8.1413,5.537e-06
8.1437,5.5373e-06
8.1468,5.537e-06
8.1492,5.5368e-06
8.1492,5.5374e-06
8.1541,5.5381e-06
8.1566,5.5368e-06
8.1584,5.5365e-06
8.1609,5.5366e-06
8.1615,5.5368e-06
8.1633,5.5377e-06
8.1688,5.5377e-06
8.1707,5.5364e-06
8.1786,5.5368e-06
8.1835,5.5371e-06
8.186,5.5379e-06
8.1884,5.5371e-06
8.1908,5.5362e-06
8.1933,5.5367e-06
8.2,5.5372e-06
8.2,5.5369e-06
8.2006,5.5373e-06
8.2024,5.5358e-06
8.2024,5.5372e-06
8.2055,5.5372e-06
8.2073,5.536e-06
8.2079,5.5374e-06
8.2098,5.5371e-06
8.2098,5.5374e-06
8.2152,5.5379e-06
8.2152,5.5365e-06
8.2201,5.5366e-06
8.2201,5.5369e-06
8.2219,5.5362e-06
8.2219,5.5376e-06
8.2225,5.537e-06
8.2292,5.5375e-06
8.2298,5.5365e-06
8.2347,5.5373e-06
8.2365,5.5357e-06
8.2389,5.5371e-06
8.242,5.5365e-06
8.2462,5.5375e-06
8.2492,5.5369e-06
8.2492,5.5353e-06
8.2541,5.5361e-06
8.2565,5.5368e-06
8.2608,5.5369e-06
8.2638,5.5378e-06
8.2662,5.5368e-06
8.268,5.5363e-06
8.271,5.5369e-06
8.2735,5.5373e-06
8.2735,5.5378e-06
8.2759,5.5359e-06
8.2801,5.5376e-06
8.2807,5.5372e-06
8.2855,5.5371e-06
8.2873,5.5367e-06
8.2873,5.5368e-06
8.2879,5.5367e-06
8.2928,5.537e-06
8.297,5.5364e-06
8.2976,5.5377e-06
8.3,5.5375e-06
8.3024,5.537e-06
8.3024,5.5369e-06
8.3096,5.5365e-06
8.3096,5.5369e-06
8.3169,5.537e-06
8.3187,5.5375e-06
8.3187,5.5362e-06
8.3193,5.5367e-06
8.3217,5.5362e-06
8.3235,5.5368e-06
8.3241,5.5371e-06
8.3259,5.5386e-06
8.3355,5.5375e-06
8.3361,5.5359e-06
8.3385,5.5361e-06
8.3385,5.5363e-06
8.3409,5.5366e-06
8.3433,5.5366e-06
8.3451,5.5368e-06
8.3522,5.5368e-06
8.3528,5.5376e-06
8.3546,5.5366e-06
8.3546,5.5366e-06
8.357,5.5373e-06
8.36,5.5365e-06
8.36,5.537e-06
8.3648,5.5373e-06
8.3672,5.5376e-06
8.3738,5.5365e-06
8.3744,5.5383e-06
8.3762,5.5366e-06
8.3815,5.5372e-06
8.3815,5.5371e-06
8.3863,5.5365e-06
8.3863,5.5359e-06
8.3934,5.5377e-06
8.3952,5.5366e-06
8.4,5.5369e-06
8.4006,5.5367e-06
8.4024,5.5366e-06
8.4024,5.5376e-06
8.4054,5.537e-06
8.4077,5.5369e-06
8.4095,5.5375e-06
8.4119,5.5361e-06
8.4149,5.5372e-06
8.4149,5.5369e-06
8.4172,5.5363e-06
8.4172,5.5366e-06
8.4172,5.5365e-06
8.4214,5.5366e-06
8.422,5.5362e-06
8.4291,5.5371e-06
8.4291,5.5364e-06
8.4309,5.5366e-06
8.4315,5.537e-06
8.438,5.5361e-06
8.4386,5.5368e-06
8.4404,5.5372e-06
8.4404,5.5381e-06
8.4433,5.5379e-06
8.4481,5.5365e-06
8.4504,5.5362e-06
8.4504,5.5362e-06
8.4528,5.5361e-06
8.4528,5.5372e-06
8.4593,5.5367e-06
8.4599,5.5362e-06
8.4646,5.5365e-06
8.4646,5.537e-06
8.4694,5.5363e-06
8.4717,5.5362e-06
8.4758,5.5358e-06
8.4812,5.537e-06
8.4853,5.5372e-06
8.4853,5.5368e-06
8.4876,5.5363e-06
8.49,5.5365e-06
8.49,5.537e-06
8.4906,5.537e-06
8.4929,5.5372e-06
8.4971,5.5366e-06
8.5,5.5376e-06
8.5,5.5373e-06
8.5024,5.5369e-06
8.5041,5.536e-06
8.5071,5.5363e-06
8.5088,5.5363e-06
8.5094,5.5359e-06
8.5094,5.5365e-06
8.5159,5.5371e-06
8.5165,5.5376e-06
8.5212,5.5365e-06
8.5212,5.5361e-06
8.5235,5.5356e-06
8.5276,5.5379e-06
8.5329,5.536e-06
8.5376,5.5361e-06
8.5376,5.5365e-06
8.5422,5.5381e-06
8.544,5.5367e-06
8.5446,5.5366e-06
8.5493,5.537e-06
8.551,5.5362e-06
8.5563,5.5378e-06
8.5586,5.5365e-06
8.5586,5.537e-06
8.5604,5.537e-06
8.5633,5.5376e-06
8.5703,5.5371e-06
8.5703,5.5369e-06
8.5726,5.5375e-06
8.5796,5.5378e-06
8.5796,5.5371e-06
8.5843,5.5356e-06
8.5866,5.5371e-06
8.5884,5.5371e-06
8.5907,5.5366e-06
8.5913,5.5363e-06
8.5959,5.5362e-06
8.5983,5.5358e-06
8.6,5.5365e-06
8.6006,5.5369e-06
8.6023,5.5365e-06
8.6023,5.5367e-06
8.6052,5.5365e-06
8.6093,5.5363e-06
8.6122,5.5372e-06
8.6145,5.5366e-06
8.6145,5.5372e-06
8.6163,5.5364e-06
8.6209,5.5374e-06
8.6215,5.536e-06
8.6279,5.5378e-06
8.6284,5.5361e-06
8.6331,5.5365e-06
8.6348,5.5371e-06
8.6354,5.537e-06
8.6371,5.5369e-06
8.6377,5.5379e-06
8.64,5.5375e-06
8.64,5.537e-06
8.647,5.5371e-06
8.6493,5.5373e-06
8.6533,5.5366e-06
8.6539,5.5375e-06
8.6556,5.5376e-06
8.6579,5.5365e-06
8.6585,5.5366e-06
8.6608,5.5372e-06
8.6608,5.5363e-06
8.6649,5.5367e-06
8.6701,5.5362e-06
8.6764,5.5367e-06
8.677,5.5363e-06
8.6816,5.5371e-06
8.6833,5.5369e-06
8.6839,5.5377e-06
8.6885,5.5373e-06
8.6925,5.5364e-06
8.6954,5.5373e-06
8.6977,5.537e-06
8.6977,5.5365e-06
8.7,5.5371e-06
8.7023,5.5373e-06
8.7046,5.5374e-06
8.7092,5.5361e-06
8.7092,5.5365e-06
8.7115,5.5371e-06
8.7132,5.5372e-06
8.7201,5.5368e-06
8.7207,5.5368e-06
8.7298,5.537e-06
8.7316,5.5371e-06
8.7321,5.5375e-06
8.7321,5.5371e-06
8.7361,5.5368e-06
8.7367,5.5376e-06
8.7459,5.5372e-06
8.7476,5.5368e-06
8.7573,5.5377e-06
8.7596,5.5352e-06
8.7618,5.5366e-06
8.7641,5.5371e-06
8.7658,5.5371e-06
8.7664,5.5369e-06
8.7664,5.5374e-06
8.7681,5.5355e-06
8.771,5.5363e-06
8.7727,5.5364e-06
8.7801,5.5367e-06
8.7801,5.5365e-06
8.7818,5.5358e-06
8.7824,5.5373e-06
8.7846,5.5369e-06
8.7864,5.5373e-06
8.7932,5.5371e-06
8.7983,5.5369e-06
8.8,5.5362e-06
8.8006,5.5364e-06
8.8006,5.5366e-06
8.8023,5.5373e-06
8.8051,5.537e-06
8.8074,5.537e-06
8.8091,5.5377e-06
8.8091,5.5371e-06
8.8119,5.537e-06
8.8142,5.5372e-06
8.8142,5.5371e-06
8.8204,5.5372e-06
8.8204,5.5376e-06
8.8233,5.5366e-06
8.8255,5.5375e-06
8.8278,5.5363e-06
8.8295,5.5374e-06
8.8323,5.5364e-06
8.8363,5.5366e-06
8.8391,5.537e-06
8.8408,5.5357e-06
8.8414,5.5365e-06
8.8459,5.5358e-06
8.8459,5.5371e-06
8.8482,5.538e-06
8.8527,5.5372e-06
8.8544,5.5365e-06
8.8549,5.5375e-06
8.8566,5.537e-06
8.8566,5.5371e-06
8.8589,5.5372e-06
8.8617,5.5374e-06
8.864,5.537e-06
8.8685,5.537e-06
8.873,5.5364e-06
8.8752,5.5377e-06
8.8769,5.5367e-06
8.8814,5.5364e-06
8.8837,5.5367e-06
8.8843,5.5367e-06
8.8865,5.5365e-06
8.8865,5.5375e-06
8.8888,5.537e-06
8.8955,5.5373e-06
8.8955,5.5368e-06
8.9,5.5375e-06
8.9,5.5367e-06
8.9022,5.5358e-06
8.9022,5.5366e-06
8.9045,5.5361e-06
8.9067,5.5362e-06
8.909,5.5361e-06
8.9107,5.5367e-06
8.9107,5.5366e-06
8.9157,5.5358e-06
8.9196,5.5383e-06
8.9202,5.5366e-06
8.9269,5.537e-06
8.9269,5.536e-06
8.9286,5.536e-06
8.9308,5.5368e-06
8.9359,5.538e-06
8.9359,5.537e-06
8.9376,5.5374e-06
8.9404,5.5373e-06
8.9443,5.537e-06
8.9443,5.537e-06
8.9471,5.5367e-06
8.9493,5.5363e-06
8.9538,5.5363e-06
8.9554,5.5364e-06
8.9554,5.5365e-06
8.956,5.5374e-06
8.9627,5.5371e-06
8.9627,5.5375e-06
8.9644,5.5369e-06
8.9694,5.5375e-06
8.9694,5.5375e-06
8.9739,5.536e-06
8.9805,5.5368e-06
8.9822,5.5371e-06
8.9828,5.5363e-06
8.9844,5.5374e-06
8.9872,5.5371e-06
8.9889,5.5374e-06
8.9894,5.5361e-06
8.9939,5.5381e-06
8.9961,5.5365e-06
9,5.5373e-06
9.0006,5.5363e-06
9.0022,5.5362e-06
9.0028,5.537e-06
9.0028,5.5365e-06
9.005,5.5357e-06
9.0089,5.5372e-06
9.0094,5.5371e-06
9.0139,5.5359e-06
9.0139,5.5372e-06
9.02,5.5363e-06
9.0244,5.5366e-06
9.025,5.5365e-06
9.025,5.5364e-06
9.0272,5.5369e-06
9.0272,5.5369e-06
9.0338,5.5361e-06
9.0355,5.5371e-06
9.0377,5.5378e-06
9.0427,5.5357e-06
9.0427,5.538e-06
9.0443,5.5367e-06
9.0449,5.5375e-06
9.0471,5.5358e-06
9.0471,5.5366e-06
9.051,5.5369e-06
9.0554,5.5354e-06
9.0554,5.5368e-06
9.0604,5.5358e-06
9.062,5.5365e-06
9.067,5.5368e-06
9.0686,5.5369e-06
9.0708,5.5373e-06
9.0736,5.5367e-06
9.0758,5.5369e-06
9.0796,5.5375e-06
9.0802,5.5372e-06
9.0802,5.5363e-06
9.0824,5.5377e-06
9.0824,5.5368e-06
9.0907,5.5367e-06
9.0934,5.5369e-06
9.0956,5.5371e-06
9.0973,5.5376e-06
9.1,5.536e-06
9.1,5.5365e-06
9.1022,5.5375e-06
9.1066,5.5368e-06
9.1082,5.5368e-06
9.1088,5.5379e-06
9.1198,5.5372e-06
9.1214,5.5365e-06
9.1214,5.5371e-06
9.122,5.5366e-06
9.122,5.5372e-06
9.1236,5.538e-06
9.1241,5.5377e-06
9.1263,5.5364e-06
9.1285,5.5361e-06
9.1285,5.5371e-06
9.1302,5.5369e-06
9.1351,5.5367e-06
9.1351,5.5365e-06
9.1389,5.5355e-06
9.1395,5.5369e-06
9.1411,5.5364e-06
9.1417,5.5372e-06
9.1439,5.5368e-06
9.1482,5.5376e-06
9.1526,5.5373e-06
9.1548,5.5374e-06
9.1586,5.5371e-06
9.1591,5.5368e-06
9.1608,5.537e-06
9.1679,5.5372e-06
9.1679,5.5363e-06
9.1761,5.5368e-06
9.1761,5.5366e-06
9.1782,5.5376e-06
9.1788,5.537e-06
9.181,5.5365e-06
9.1831,5.5375e-06
9.1935,5.5369e-06
9.1984,5.5373e-06
9.2,5.5366e-06
9.2005,5.5367e-06
9.2022,5.5365e-06
9.2027,5.5364e-06
9.2049,5.5376e-06
9.2049,5.5372e-06
9.2071,5.5363e-06
9.2087,5.536e-06
9.2114,5.5369e-06
9.213,5.5368e-06
9.2136,5.5372e-06
9.2179,5.5364e-06
9.2179,5.5374e-06
9.2195,5.5376e-06
9.2195,5.537e-06
9.2201,5.5362e-06
9.2266,5.5374e-06
9.2282,5.536e-06
9.2309,5.537e-06
9.2347,5.5367e-06
9.2396,5.5362e-06
9.2418,5.5374e-06
9.2439,5.5355e-06
9.2455,5.5361e-06
9.2477,5.537e-06
9.2542,5.5361e-06
9.259,5.5358e-06
9.2612,5.5374e-06
9.2634,5.5374e-06
9.265,5.5367e-06
9.2655,5.5375e-06
9.2655,5.5354e-06
9.2698,5.5369e-06
9.2698,5.5375e-06
9.272,5.5374e-06
9.2763,5.5369e-06
9.2779,5.5372e-06
9.2785,5.5369e-06
9.2801,5.5365e-06
9.2849,5.5366e-06
9.2892,5.537e-06
9.2914,5.5378e-06
9.2957,5.5363e-06
9.2973,5.5367e-06
9.3,5.5377e-06
9.3022,5.5369e-06
9.3022,5.5375e-06
9.3038,5.5362e-06
9.3059,5.537e-06
9.3059,5.5356e-06
9.3086,5.5375e-06
9.3107,5.5367e-06
9.3145,5.5377e-06
9.315,5.5366e-06
9.3172,5.5371e-06
9.3193,5.5368e-06
9.3215,5.537e-06
9.3231,5.5365e-06
9.3236,5.5373e-06
9.3295,5.5365e-06
9.3301,5.5378e-06
9.3301,5.5366e-06
9.3338,5.5369e-06
9.3343,5.5372e-06
9.3381,5.5364e-06
9.3408,5.5369e-06
9.3472,5.5372e-06
9.3493,5.5369e-06
9.3509,5.5373e-06
9.3536,5.537e-06
9.3557,5.5382e-06
9.36,5.5369e-06
9.3622,5.5363e-06
9.3638,5.5365e-06
9.368,5.5374e-06
9.3723,5.5374e-06
9.3744,5.5361e-06
9.3744,5.5365e-06
9.3771,5.5366e-06
9.3814,5.5357e-06
9.3915,5.5364e-06
9.392,5.5366e-06
9.3941,5.5367e-06
9.3941,5.5364e-06
9.3963,5.5368e-06
9.3984,5.537e-06
9.4,5.5367e-06
9.4005,5.5369e-06
9.4021,5.5367e-06
9.4021,5.5367e-06
9.4048,5.5367e-06
9.4048,5.5369e-06
9.4069,5.5377e-06
9.4085,5.5376e-06
9.4112,5.5363e-06
9.4133,5.5375e-06
9.4149,5.5376e-06
9.4154,5.5377e-06
9.4175,5.5369e-06
9.4191,5.5372e-06
9.4255,5.5368e-06
9.426,5.5373e-06
9.426,5.5374e-06
9.4303,5.5369e-06
9.434,5.537e-06
9.434,5.538e-06
9.4366,5.5365e-06
9.4366,5.5374e-06
9.4403,5.5371e-06
9.443,5.5376e-06
9.4493,5.5369e-06
9.4515,5.5371e-06
9.453,5.537e-06
9.4557,5.5365e-06
9.4578,5.5373e-06
9.4594,5.5369e-06
9.4641,5.5364e-06
9.4705,5.5363e-06
9.4726,5.5376e-06
9.4763,5.537e-06
9.481,5.5361e-06
9.481,5.5365e-06
9.4826,5.5369e-06
9.4831,5.5367e-06
9.4847,5.5367e-06
9.4868,5.536e-06
9.4874,5.5371e-06
9.4895,5.5375e-06
9.4895,5.5367e-06
9.4937,5.5367e-06
9.5,5.5362e-06
9.5,5.5367e-06
9.5016,5.5372e-06
9.5021,5.5367e-06
9.5037,5.5367e-06
9.5079,5.5368e-06
9.5079,5.5381e-06
9.5084,5.5365e-06
9.5126,5.5372e-06
9.5189,5.5355e-06
9.5189,5.5371e-06
9.521,5.5371e-06
9.5268,5.5363e-06
9.5273,5.5376e-06
9.5273,5.5364e-06
9.5294,5.5372e-06
9.5336,5.5367e-06
9.5336,5.5371e-06
9.5352,5.5361e-06
9.5415,5.5365e-06
9.5441,5.5381e-06
9.5462,5.5371e-06
9.5462,5.537e-06
9.5483,5.5358e-06
9.552,5.5368e-06
9.5525,5.5368e-06
9.5525,5.5375e-06
9.5567,5.5369e-06
9.5588,5.5381e-06
9.5603,5.5379e-06
9.5671,5.5368e-06
9.5692,5.5368e-06
9.5708,5.5367e-06
9.5713,5.5366e-06
9.5755,5.5369e-06
9.5755,5.5371e-06
9.5771,5.5364e-06
9.5776,5.5377e-06
9.5818,5.5379e-06
9.5854,5.5365e-06
9.5859,5.5368e-06
9.588,5.5374e-06
9.588,5.5369e-06
9.5901,5.5373e-06
9.5964,5.5361e-06
9.6,5.5371e-06
9.6005,5.5371e-06
9.6021,5.5375e-06
9.6026,5.5357e-06
9.6042,5.5373e-06
9.6047,5.5372e-06
9.6083,5.5365e-06
9.6104,5.5371e-06
9.613,5.537e-06
9.6151,5.5364e-06
9.6167,5.5365e-06
9.6187,5.5372e-06
9.6208,5.5375e-06
9.6213,5.5364e-06
9.6255,5.5366e-06
9.6255,5.5378e-06
9.6317,5.5374e-06
9.6333,5.5377e-06
9.6338,5.5361e-06
9.64,5.536e-06
9.6421,5.5373e-06
9.6462,5.5363e-06
9.6462,5.5366e-06
9.6519,5.5364e-06
9.654,5.5375e-06
9.6566,5.5366e-06
9.6566,5.5357e-06
9.6602,5.5373e-06
9.6607,5.537e-06
9.6628,5.5377e-06
9.6649,5.5375e-06
9.6664,5.5374e-06
9.669,5.5368e-06
9.6747,5.5368e-06
9.6747,5.5362e-06
9.6768,5.5366e-06
9.6773,5.537e-06
9.683,5.5372e-06
9.6835,5.5373e-06
9.6876,5.5373e-06
9.6897,5.5374e-06
9.6933,5.5369e-06
9.6938,5.537e-06
9.7,5.5367e-06
9.7015,5.5363e-06
9.7021,5.5363e-06
9.7062,5.5359e-06
9.7082,5.536e-06
9.7082,5.5367e-06
9.7082,5.5365e-06
9.7098,5.5367e-06
9.7124,5.5371e-06
9.7144,5.5371e-06
9.7165,5.5364e-06
9.7185,5.5367e-06
9.7201,5.5372e-06
9.7247,5.5363e-06
9.7268,5.5372e-06
9.7309,5.5369e-06
9.7324,5.5377e-06
9.7329,5.5364e-06
9.735,5.5381e-06
9.7406,5.537e-06
9.7453,5.536e-06
9.7494,5.5379e-06
9.7494,5.536e-06
9.7509,5.537e-06
9.7514,5.5373e-06
9.7514,5.5362e-06
9.7529,5.536e-06
9.7576,5.5376e-06
9.7591,5.5369e-06
9.7617,5.5366e-06
9.7637,5.5357e-06
9.7652,5.5367e-06
9.7673,5.5375e-06
9.7673,5.5366e-06
9.7693,5.5373e-06
9.7719,5.5372e-06
9.7739,5.5365e-06
9.7739,5.5375e-06
9.7755,5.5371e-06
9.7801,5.536e-06
9.7837,5.5371e-06
9.7862,5.5372e-06
9.7944,5.5372e-06
9.7944,5.5375e-06
9.7985,5.5381e-06
9.8,5.536e-06
9.8005,5.5373e-06
9.8005,5.5367e-06
9.802,5.5377e-06
9.8046,5.5361e-06
9.8061,5.5363e-06
9.8082,5.536e-06
9.8087,5.5363e-06
9.8127,5.5371e-06
9.8184,5.5371e-06
9.8229,5.5375e-06
9.825,5.5376e-06
9.827,5.5367e-06
9.829,5.5364e-06
9.8311,5.5375e-06
9.8311,5.5378e-06
9.8326,5.5367e-06
9.8351,5.5368e-06
9.8351,5.5363e-06
9.8372,5.5365e-06
9.8387,5.537e-06
9.8407,5.5362e-06
9.8412,5.5368e-06
9.8412,5.5378e-06
9.8433,5.5367e-06
9.8473,5.5366e-06
9.8489,5.5373e-06
9.8494,5.5371e-06
9.8494,5.5371e-06
9.8509,5.5361e-06
9.8595,5.5367e-06
9.8615,5.5369e-06
9.8656,5.5369e-06
9.8671,5.5385e-06
9.8717,5.5353e-06
9.8732,5.5365e-06
9.8737,5.5365e-06
9.8793,5.5372e-06
9.8793,5.5375e-06
9.8813,5.5374e-06
9.8838,5.537e-06
9.8858,5.5379e-06
9.8899,5.5373e-06
9.8955,5.5367e-06
9.898,5.5368e-06
9.8995,5.5375e-06
9.8995,5.5377e-06
9.9,5.5375e-06
9.902,5.5368e-06
9.902,5.5365e-06
9.9035,5.5365e-06
9.904,5.5374e-06
9.904,5.5363e-06
9.9081,5.5368e-06
9.9141,5.537e-06
9.9156,5.537e-06
9.9161,5.5368e-06
9.9182,5.5378e-06
9.9202,5.5378e-06
9.9282,5.5361e-06
9.9298,5.5379e-06
9.9298,5.5369e-06
9.9318,5.5356e-06
9.9323,5.5358e-06
9.9358,5.5359e-06
9.9363,5.538e-06
9.9403,5.537e-06
9.9459,5.5369e-06
9.9464,5.5375e-06
9.9479,5.536e-06
9.9504,5.5364e-06
9.9539,5.5381e-06
9.9624,5.5374e-06
9.9639,5.5364e-06
9.9644,5.5369e-06
9.9705,5.5364e-06
9.9725,5.5365e-06
9.9725,5.5368e-06
9.9745,5.5382e-06
9.9765,5.5369e-06
9.9765,5.5365e-06
9.9825,5.5365e-06
9.986,5.5363e-06
9.9865,5.5375e-06
9.9905,5.5371e-06
9.9925,5.5367e-06
9.996,5.5374e-06
9.9985,5.5378e-06
10,5.5366e-06
10,2.0822e-14
10.002,1.8775e-14
10.004,2.0843e-14
10.008,1.6087e-14
10.012,2.5314e-15
10.012,2.1914e-14
10.018,2.0125e-14
10.018,2.2537e-14
10.022,2.3498e-14
10.024,7.3114e-14
10.024,5.6933e-14
10.024,4.931e-14
10.026,3.1791e-14
10.028,1.6061e-14
10.03,4.958e-15
10.032,1.0719e-14
10.032,7.2219e-15
10.034,3.0323e-14
10.04,2.1057e-14
10.04,6.3277e-14
10.042,4.5613e-15
10.042,7.7796e-14
10.042,1.6766e-13
10.044,7.9647e-15
10.046,5.7883e-15
10.05,2.3489e-14
10.05,4.6271e-16
10.058,7.4586e-14
10.06,1.392e-13
10.06,1.8668e-14
10.062,3.9912e-14
10.062,8.0028e-15
10.066,1.3056e-14
10.066,3.6645e-15
10.066,2.4697e-14
10.07,9.6883e-15
10.072,1.2418e-14
10.072,9.6925e-14
10.08,1.4106e-14
10.084,1.7584e-14
10.088,1.7496e-14
10.09,1.2822e-14
10.09,8.4661e-15
10.096,3.6807e-14
10.096,7.9315e-14
10.098,4.0803e-14
10.1,5.1408e-14
10.102,8.517e-14
10.102,3.0192e-14
10.107,7.1625e-14
10.108,2.53e-14
10.108,1.5468e-14
10.112,3.0819e-14
10.112,6.9567e-14
10.113,5.3308e-14
10.114,3.3368e-14
10.118,1.0611e-14
10.118,3.2767e-14
10.119,1.2249e-14
10.121,1.286e-13
10.121,9.1213e-15
10.124,4.7191e-14
10.124,1.6902e-14
10.126,1.6442e-14
10.127,1.2562e-14
10.132,3.4811e-14
10.132,1.3558e-13
10.136,1.7541e-14
10.139,2.8535e-14
10.141,6.594e-14
10.143,5.6934e-14
10.149,2.1492e-14
10.151,1.9719e-14
10.153,1.2518e-13
10.155,1.9454e-15
10.155,3.652e-16
10.159,1.4074e-14
10.161,5.0787e-14
10.165,2.7593e-14
10.167,9.0488e-14
10.171,4.4255e-17
10.171,1.2986e-13
10.177,9.8665e-15
10.179,4.4455e-14
10.182,1.885e-15
10.183,3.7343e-15
10.184,3.2112e-14
10.186,5.6922e-14
10.187,9.7002e-15
10.192,4.7993e-14
10.197,9.8833e-14
10.197,8.1571e-15
10.198,2.8158e-15
10.2,4.5896e-16
10.2,3.8895e-14
10.202,1.641e-13
10.204,4.842e-14
10.208,2.6735e-14
10.208,6.3754e-15
10.208,1.0706e-13
10.212,8.2403e-16
10.214,4.5749e-15
10.216,2.132e-14
10.218,4.5266e-14
10.218,3.9145e-14
10.218,2.037e-14
10.22,7.2985e-16
10.222,3.0961e-14
10.224,5.3111e-14
10.226,1.3292e-15
10.231,5.9228e-14
10.232,2.7473e-14
10.236,2.9168e-15
10.239,1.1066e-14
10.24,1.357e-14
10.242,4.4692e-14
10.245,4.0633e-15
10.247,1.9677e-14
10.249,8.9612e-15
10.253,1.5454e-13
10.253,4.2827e-14
10.255,5.05e-14
10.259,2.3419e-15
10.259,2.0817e-14
10.261,7.1452e-15
10.263,8.9245e-14
10.265,7.2231e-14
10.27,1.1599e-14
10.273,3.5597e-14
10.273,6.7653e-14
10.279,5.9117e-14
10.28,8.8196e-14
10.283,2.7853e-14
10.284,3.2439e-14
10.286,9.5946e-14
10.288,3.8018e-14
10.29,1.517e-14
10.294,7.3577e-15
10.296,1.3139e-14
10.296,3.7828e-14
10.3,5.3132e-14
10.302,6.3807e-14
10.308,2.5226e-14
10.308,4.7699e-14
10.309,3.376e-14
10.31,5.0973e-14
10.317,3.4871e-14
10.317,8.5756e-14
10.323,1.8902e-14
10.323,6.3829e-15
10.325,8.6415e-14
10.325,8.4607e-14
10.331,5.3667e-15
10.331,1.7454e-13
10.332,8.3816e-14
10.337,2.1168e-14
10.341,6.0043e-15
10.345,5.1755e-14
10.346,6.1381e-15
10.348,3.7317e-14
10.348,1.5454e-14
10.358,2.1204e-14
10.358,1.1056e-15
10.36,3.6724e-14
10.362,3.7847e-14
10.37,3.3272e-14
10.371,8.9337e-16
10.373,4.2748e-14
10.375,8.3372e-15
10.377,5.7807e-14
10.377,5.0268e-14
10.379,5.2243e-15
10.381,1.0995e-13
10.383,2.5e-14
10.385,2.6709e-14
10.387,2.1585e-14
10.394,1.7796e-14
10.395,8.4431e-15
10.395,7.8007e-15
10.397,2.0961e-14
10.4,1.0999e-14
10.4,8.8852e-14
10.4,7.4835e-14
10.4,2.6065e-14
10.402,5.653e-14
10.402,5.2266e-14
10.404,4.0265e-14
10.404,2.0205e-14
10.406,9.9945e-14
10.408,5.0349e-14
10.41,4.1795e-15
10.412,3.3381e-14
10.412,5.6821e-14
10.414,4.0097e-14
10.417,6.5733e-15
10.418,6.2893e-14
10.422,2.3713e-14
10.424,3.3262e-14
10.424,2.2127e-14
10.429,3.3647e-14
10.429,9.4649e-15
10.431,1.8696e-14
10.431,2.5156e-14
10.435,2.8549e-14
10.435,3.8703e-14
10.439,1.0786e-13
10.439,2.9013e-14
10.44,2.2008e-14
10.445,2.6653e-14
10.448,3.193e-14
10.448,4.4433e-14
10.456,3.2928e-14
10.458,1.1292e-14
10.464,1.1734e-14
10.465,2.1345e-14
10.465,1.3799e-14
10.466,9.9423e-15
10.468,4.9024e-14
10.469,5.712e-14
10.469,6.6609e-15
10.469,1.0258e-15
10.469,4.1105e-14
10.471,1.0783e-15
10.475,6.0865e-14
10.479,9.7981e-14
10.48,8.1674e-14
10.481,2.3824e-14
10.481,8.6344e-15
10.485,1.7083e-14
10.486,1.2957e-14
10.492,8.0358e-14
10.494,8.0196e-15
10.496,7.8984e-14
10.5,7.2279e-15
10.5,2.3746e-13
10.502,7.4101e-16
10.502,2.0991e-14
10.508,2.8271e-15
10.508,3.7327e-14
10.51,3.3925e-14
10.511,1.6933e-15
10.515,5.9454e-14
10.517,9.2602e-14
10.519,3.3283e-14
10.521,2.1806e-14
10.522,5.3254e-14
10.526,3.18e-15
10.53,4.5434e-14
10.532,1.0474e-13
10.534,5.1082e-15
10.536,1.4917e-14
10.538,3.0737e-14
10.538,1.8007e-13
10.539,1.2813e-14
10.542,2.5388e-13
10.544,8.8175e-14
10.548,6.2889e-15
10.551,1.5526e-14
10.555,5.1898e-15
10.555,4.4425e-14
10.555,5.7421e-14
10.559,3.1603e-14
10.56,1.9806e-14
10.562,1.3082e-14
10.565,4.8304e-14
10.568,9.4543e-15
10.568,3.983e-14
10.568,1.6228e-14
10.57,3.2862e-14
10.572,1.5723e-14
10.576,3.5701e-14
10.576,1.4948e-14
10.577,6.9294e-15
10.582,1.348e-14
10.585,2.2945e-15
10.589,2.7743e-14
10.591,3.6229e-14
10.593,9.648e-14
10.595,2.0065e-14
10.595,3.0716e-14
10.6,1.424e-14
10.6,8.7509e-15
10.602,4.5942e-14
10.602,7.941e-15
10.604,2.7019e-14
10.608,5.9615e-14
10.61,2.5473e-14
10.612,4.1259e-14
10.615,1.5073e-14
10.617,2.1483e-15
10.617,4.5809e-14
10.621,4.2237e-15
10.623,5.7547e-14
10.623,2.8368e-14
10.623,3.0089e-15
10.628,2.0313e-14
10.63,2.7529e-15
10.63,6.672e-14
10.632,1.9751e-14
10.638,1.7205e-13
10.64,4.4975e-14
10.644,2.3276e-14
10.645,2.3876e-14
10.647,5.9675e-15
10.651,2.4906e-14
10.651,3.1249e-15
10.651,1.5276e-14
10.653,1.3188e-13
10.653,1.1536e-14
10.653,2.4266e-14
10.655,4.16e-15
10.657,4.9197e-14
10.661,5.7225e-14
10.662,4.3934e-14
10.663,8.5927e-14
10.668,2.5648e-14
10.673,3.3616e-14
10.674,4.6304e-15
10.678,2.8641e-14
10.679,8.5438e-14
10.683,2.743e-14
10.683,1.7186e-15
10.685,1.3018e-14
10.689,1.0985e-13
10.69,1.8961e-13
10.692,5.9369e-14
10.694,7.3584e-15
10.696,1.5535e-14
10.696,1.4636e-14
10.698,5.1414e-14
10.7,1.1406e-14
10.702,1.4148e-15
10.706,4.8267e-14
10.707,1.2308e-14
10.707,1.6099e-14
10.707,7.7526e-15
10.717,3.2098e-14
10.717,1.755e-14
10.719,1.1572e-13
10.72,3.5828e-14
10.72,3.967e-14
10.721,1.2679e-14
10.722,3.4086e-14
10.728,8.7168e-15
10.728,5.0079e-14
10.73,1.143e-14
10.73,7.5446e-14
10.733,2.0063e-14
10.734,5.3822e-14
10.734,7.894e-15
10.735,7.261e-14
10.735,2.2742e-14
10.742,8.7328e-15
10.742,1.2904e-13
10.745,6.2981e-15
10.745,2.204e-14
10.747,1.1054e-14
10.748,2.2942e-14
10.752,8.6043e-14
10.752,6.1194e-14
10.754,6.7353e-14
10.754,1.9307e-14
10.762,6.006e-14
10.763,1.5831e-14
10.765,2.1962e-14
10.767,1.6045e-14
10.769,3.027e-14
10.77,4.8344e-15
10.77,1.8389e-14
10.771,1.283e-13
10.778,5.0063e-14
10.78,4.957e-14
10.781,7.9927e-15
10.784,1.0714e-14
10.786,7.3951e-14
10.787,1.7791e-14
10.791,2.7186e-14
10.797,5.0546e-14
10.8,2.4351e-14
10.8,4.7959e-14
10.802,6.4183e-14
10.804,8.4257e-14
10.806,4.4127e-14
10.807,9.8779e-15
10.807,2.5429e-14
10.808,8.7481e-15
10.812,9.2902e-14
10.817,4.5118e-15
10.817,4.2238e-14
10.819,4.0405e-14
10.819,7.31e-15
10.821,3.6662e-14
10.823,7.5083e-14
10.823,5.4736e-14
10.824,2.1198e-15
10.825,1.7507e-14
10.826,9.3027e-15
10.83,1.2891e-14
10.83,5.1596e-15
10.834,1.9485e-14
10.837,4.2996e-14
10.841,2.2166e-14
10.846,1.1207e-14
10.846,2.9213e-14
10.847,5.376e-14
10.847,1.0665e-13
10.85,1.1035e-15
10.85,1.367e-15
10.852,7.9618e-14
10.856,5.3274e-15
10.858,8.1794e-15
10.863,3.5844e-14
10.866,1.9964e-14
10.867,5.7168e-14
10.868,2.35e-14
10.869,7.5308e-14
10.871,5.6338e-14
10.871,4.2262e-14
10.872,8.7657e-14
10.876,7.885e-14
10.878,5.1464e-14
10.881,6.7422e-14
10.881,8.5536e-14
10.885,2.5598e-14
10.885,4.8376e-14
10.885,4.0649e-15
10.89,1.1133e-14
10.891,9.3446e-15
10.898,1.1391e-14
10.9,1.115e-13
10.902,1.473e-13
10.904,7.0282e-14
10.907,2.7466e-14
10.911,5.9405e-14
10.911,9.7659e-14
10.912,2.6913e-14
10.913,5.7161e-16
10.914,6.3447e-15
10.917,2.3659e-14
10.917,7.841e-14
10.918,6.5299e-14
10.918,1.6072e-14
10.92,2.5049e-14
10.92,6.8846e-14
10.924,6.5249e-14
10.925,1.0168e-14
10.927,1.9507e-14
10.929,3.0295e-14
10.929,1.2301e-14
10.929,2.1442e-14
10.933,2.2593e-14
10.934,3.2388e-15
10.938,5.1081e-15
10.94,1.8096e-14
10.942,3.9208e-14
10.942,5.2426e-15
10.946,3.4035e-14
10.949,3.6462e-14
10.956,2.1502e-14
10.957,6.16e-14
10.96,4.7392e-14
10.962,3.4689e-14
10.964,3.9956e-14
10.964,2.2049e-14
10.966,1.5218e-14
10.966,1.4927e-14
10.971,7.0129e-14
10.973,5.0976e-15
10.977,8.9569e-14
10.979,7.4611e-14
10.984,3.6805e-15
10.984,3.7656e-14
10.986,1.1803e-14
10.988,2.5082e-14
10.99,1.8908e-14
10.99,8.4037e-17
10.993,1.6474e-14
10.999,3.172e-14
11,7.4617e-14
11,2.9415e-14
11,3.2931e-14
11.002,1.1193e-14
11.002,1.2961e-14
11.002,2.1117e-14
11.002,3.839e-14
11.004,6.5527e-15
11.005,1.8448e-14
11.006,3.7057e-15
11.007,1.3289e-14
11.007,8.7547e-14
11.011,4.9307e-14
11.011,2.4328e-14
11.015,6.561e-14
11.016,1.961e-14
11.016,9.2794e-15
11.017,6.6292e-17
11.017,3.5167e-14
11.022,8.0654e-14
11.022,5.9613e-14
11.026,1.1223e-13
11.028,8.171e-15
11.029,7.637e-15
11.031,1.2352e-13
11.034,2.3734e-14
11.037,6.9616e-15
11.039,2.1009e-14
11.042,2.9097e-14
11.044,9.825e-15
11.044,2.2227e-15
11.045,6.3239e-15
11.045,6.141e-14
11.045,3.194e-14
11.048,4.3787e-14
11.049,6.298e-14
11.049,9.0355e-14
11.055,6.0045e-14
11.06,8.439e-14
11.06,2.1393e-14
11.063,1.9288e-13
11.063,1.1981e-14
11.064,1.4967e-14
11.065,3.6459e-15
11.068,1.0856e-13
11.069,1.4871e-14
11.072,2.3301e-14
11.072,3.1506e-14
11.077,5.1841e-14
11.08,5.7204e-14
11.082,1.8594e-14
11.086,1.0293e-14
11.089,1.2083e-14
11.089,6.7702e-14
11.091,1.2067e-14
11.092,7.2565e-14
11.094,3.7985e-14
11.098,2.151e-14
11.1,4.2989e-14
11.102,1.7356e-14
11.102,5.4153e-15
11.102,3.6479e-15
11.104,1.9264e-14
11.107,1.9861e-14
11.107,4.1206e-14
11.109,7.0113e-14
11.113,6.983e-14
11.114,1.1774e-13
11.116,7.0685e-14
11.116,2.8271e-14
11.12,1.2723e-14
11.12,1.8767e-14


==> CSV/PSQ2-161.csv <==
X,Y
0,0
0.1,3.2211e-18
0.2,2.6376e-18
0.22361,5.6102e-17
0.28284,1.3226e-17
0.3,5.2014e-17
0.36056,2.6466e-17
0.4,5.8687e-17
0.41231,3.1663e-17
0.44721,9.5589e-17
0.5,3.307e-05
0.53852,3.0705e-05
0.56569,2.923e-05
0.6,2.7558e-05
0.60828,2.7184e-05
0.63246,2.6144e-05
0.64031,2.5824e-05
0.67082,2.4649e-05
0.7,2.3622e-05
0.72111,2.293e-05
0.72801,2.2713e-05
0.78102,2.1171e-05
0.8,2.0669e-05
0.80623,2.0509e-05
0.82462,2.0052e-05
0.84853,1.9487e-05
0.8544,1.9353e-05
0.89443,1.8487e-05
0.9,1.8372e-05
0.92195,1.7935e-05
0.9434,1.7527e-05
0.98489,1.6789e-05
1,1.6535e-05
1.005,1.6453e-05
1.0198,1.6214e-05
1.044,1.5838e-05
1.063,1.5555e-05
1.077,1.5352e-05
1.0817,1.5287e-05
1.1,1.5032e-05
1.118,1.4789e-05
1.118,1.4789e-05
1.1314,1.4615e-05
1.1662,1.4179e-05
1.1705,1.4127e-05
1.2,1.3779e-05
1.2042,1.3732e-05
1.2166,1.3592e-05
1.2207,1.3546e-05
1.2369,1.3368e-05
1.253,1.3196e-05
1.2649,1.3072e-05
1.2806,1.2912e-05
1.3,1.2719e-05
1.3,1.2719e-05
1.3153,1.2571e-05
1.3416,1.2325e-05
1.3454,1.229e-05
1.3601,1.2157e-05
1.3601,1.2157e-05
1.3892,1.1902e-05
1.4,1.1811e-05
1.4036,1.1781e-05
1.4142,1.1692e-05
1.4142,1.1692e-05
1.4318,1.1549e-05
1.4318,1.1549e-05
1.4422,1.1465e-05
1.456,1.1356e-05
1.4866,1.1123e-05
1.5,1.1023e-05
1.5,1.1024e-05
1.5133,1.0927e-05
1.5232,1.0856e-05
1.5264,1.0833e-05
1.5524,1.0651e-05
1.562,1.0586e-05
1.5652,1.0564e-05
1.6,1.0335e-05
1.6031,1.0314e-05
1.6125,1.0255e-05
1.6155,1.0235e-05
1.6279,1.0157e-05
1.6401,1.0082e-05
1.6492,1.0026e-05
1.6643,9.9349e-06
1.6763,9.8641e-06
1.6971,9.7433e-06
1.7,9.7266e-06
1.7088,9.6765e-06
1.7117,9.6598e-06
1.7205,9.6108e-06
1.7464,9.468e-06
1.7692,9.3462e-06
1.7804,9.2869e-06
1.7889,9.2435e-06
1.8,9.1863e-06
1.8028,9.172e-06
1.8111,9.13e-06
1.8248,9.0613e-06
1.8358,9.0072e-06
1.8439,8.9674e-06
1.8682,8.8511e-06
1.8788,8.8009e-06
1.8868,8.7636e-06
1.8974,8.7148e-06
1.9,8.7027e-06
1.9105,8.6549e-06
1.9105,8.6548e-06
1.9209,8.6078e-06
1.9313,8.5616e-06
1.9416,8.516e-06
1.9698,8.3944e-06
1.9723,8.3837e-06
1.9799,8.3514e-06
1.9925,8.2987e-06
2,8.2677e-06
2.0025,8.2571e-06
2.01,8.2264e-06
2.0125,8.2164e-06
2.0224,8.1761e-06
2.0396,8.107e-06
2.0518,8.0588e-06
2.0591,8.03e-06
2.0616,8.0207e-06
2.0809,7.9462e-06
2.0881,7.9189e-06
2.1,7.8739e-06
2.1095,7.8384e-06
2.119,7.8034e-06
2.126,7.7773e-06
2.1378,7.7347e-06
2.1471,7.7011e-06
2.1541,7.6762e-06
2.1633,7.6433e-06
2.184,7.5708e-06
2.1932,7.5394e-06
2.2,7.5159e-06
2.2023,7.5083e-06
2.2023,7.5083e-06
2.2091,7.485e-06
2.2204,7.4471e-06
2.2361,7.3947e-06
2.2361,7.3948e-06
2.2472,7.358e-06
2.2561,7.3291e-06
2.2627,7.3076e-06
2.2804,7.251e-06
2.2804,7.2512e-06
2.2825,7.2442e-06
2.3,7.1892e-06
2.3087,7.1621e-06
2.3259,7.109e-06
2.3324,7.0894e-06
2.3345,7.0829e-06
2.3409,7.0634e-06
2.3431,7.0572e-06
2.3601,7.0061e-06
2.377,6.9563e-06
2.377,6.9563e-06
2.3854,6.9318e-06
2.4,6.8895e-06
2.4021,6.8836e-06
2.4083,6.8658e-06
2.4166,6.8423e-06
2.4187,6.8366e-06
2.4187,6.8365e-06
2.4331,6.7958e-06
2.4352,6.7902e-06
2.4413,6.7731e-06
2.4515,6.7447e-06
2.4597,6.7225e-06
2.4739,6.684e-06
2.4759,6.6784e-06
2.4839,6.6569e-06
2.5,6.6139e-06
2.506,6.5983e-06
2.508,6.593e-06
2.508,6.593e-06
2.5239,6.5515e-06
2.5298,6.536e-06
2.5318,6.531e-06
2.5456,6.4955e-06
2.5554,6.4707e-06
2.5612,6.4559e-06
2.5632,6.4509e-06
2.571,6.4315e-06
2.5942,6.3739e-06
2.6,6.3596e-06
2.6,6.3597e-06
2.6019,6.3551e-06
2.6077,6.341e-06
2.6077,6.3408e-06
2.6173,6.3178e-06
2.6173,6.3177e-06
2.6249,6.2995e-06
2.6306,6.2856e-06
2.6401,6.263e-06
2.6476,6.2453e-06
2.6627,6.2099e-06
2.6683,6.1967e-06
2.6833,6.1623e-06
2.6907,6.1452e-06
2.6926,6.141e-06
2.6926,6.1409e-06
2.7,6.1241e-06
2.7074,6.1074e-06
2.7203,6.0785e-06
2.7203,6.0784e-06
2.7295,6.058e-06
2.7295,6.058e-06
2.7514,6.0097e-06
2.7586,5.994e-06
2.7659,5.9783e-06
2.7659,5.9782e-06
2.7731,5.9628e-06
2.7785,5.9511e-06
2.7803,5.9472e-06
2.7857,5.9358e-06
2.8,5.9054e-06
2.8018,5.9017e-06
2.8018,5.9017e-06
2.8071,5.8904e-06
2.816,5.8718e-06
2.8231,5.857e-06
2.8284,5.846e-06
2.8284,5.8462e-06
2.8302,5.8424e-06
2.8425,5.8171e-06
2.8443,5.8134e-06
2.8636,5.7743e-06
2.8636,5.7743e-06
2.8653,5.7708e-06
2.8792,5.7428e-06
2.8844,5.7325e-06
2.8862,5.7291e-06
2.9,5.7019e-06
2.9069,5.6884e-06
2.9069,5.6883e-06
2.912,5.6782e-06
2.9206,5.6615e-06
2.9275,5.6483e-06
2.9411,5.6222e-06
2.9411,5.6221e-06
2.953,5.5996e-06
2.9547,5.5962e-06
2.9614,5.5835e-06
2.9682,5.5709e-06
2.9732,5.5614e-06
3,5.5117e-06
3,5.5117e-06
3.0017,5.5088e-06
3.0017,5.5086e-06
3.0067,5.4994e-06
3.0083,5.4964e-06
3.0083,5.4965e-06
3.015,5.4844e-06
3.0265,5.4634e-06
3.0414,5.4367e-06
3.0463,5.428e-06
3.048,5.4249e-06
3.0529,5.4163e-06
3.0594,5.4047e-06
3.061,5.4018e-06
3.0676,5.3902e-06
3.0806,5.3676e-06
3.0806,5.3674e-06
3.0871,5.3564e-06
3.1,5.3339e-06
3.1048,5.3257e-06
3.1064,5.3229e-06
3.1064,5.3228e-06
3.1113,5.3146e-06
3.1241,5.2928e-06
3.1257,5.2901e-06
3.1305,5.2819e-06
3.1321,5.2792e-06
3.1385,5.2686e-06
3.1385,5.2685e-06
3.1575,5.2367e-06
3.1623,5.229e-06
3.1623,5.2289e-06
3.1765,5.2054e-06
3.1828,5.1952e-06
3.189,5.185e-06
3.1953,5.1748e-06
3.2,5.1672e-06
3.2016,5.1648e-06
3.2062,5.1571e-06
3.214,5.1446e-06
3.2202,5.1348e-06
3.2249,5.1274e-06
3.2311,5.1177e-06
3.2388,5.1052e-06
3.245,5.0955e-06
3.2558,5.0786e-06
3.2573,5.0763e-06
3.2696,5.0574e-06
3.2757,5.0479e-06
3.2802,5.0408e-06
3.2985,5.013e-06
3.3,5.0107e-06
3.3061,5.0015e-06
3.3106,4.9946e-06
3.3121,4.9924e-06
3.3242,4.9741e-06
3.3242,4.9742e-06
3.3287,4.9675e-06
3.3302,4.9654e-06
3.3422,4.9474e-06
3.3526,4.9321e-06
3.3541,4.9297e-06
3.3541,4.9299e-06
3.3601,4.921e-06
3.3838,4.8865e-06
3.3941,4.8718e-06
3.3956,4.8695e-06
3.4,4.8634e-06
3.4015,4.8612e-06
3.4015,4.8611e-06
3.4059,4.8548e-06
3.4132,4.8445e-06
3.4176,4.8384e-06
3.4234,4.8299e-06
3.4366,4.8114e-06
3.4409,4.8053e-06
3.4482,4.7953e-06
3.4482,4.7953e-06
3.4525,4.7893e-06
3.454,4.7871e-06
3.4655,4.7712e-06
3.4713,4.7634e-06
3.4713,4.7634e-06
3.4828,4.7477e-06
3.4886,4.7398e-06
3.4928,4.7341e-06
3.4986,4.7263e-06
3.5,4.7243e-06
3.5057,4.7167e-06
3.5114,4.7091e-06
3.5171,4.7014e-06
3.5228,4.6938e-06
3.5228,4.6937e-06
3.5341,4.6787e-06
3.5384,4.6732e-06
3.544,4.6655e-06
3.5511,4.6564e-06
3.5511,4.6564e-06
3.5609,4.6436e-06
3.5735,4.6272e-06
3.5777,4.6216e-06
3.5847,4.6126e-06
3.5847,4.6126e-06
3.5903,4.6055e-06
3.6,4.593e-06
3.6014,4.5914e-06
3.6056,4.5861e-06
3.6069,4.5843e-06
3.6125,4.5773e-06
3.6222,4.565e-06
3.6235,4.5634e-06
3.6346,4.5494e-06
3.6401,4.5426e-06
3.6497,4.5307e-06
3.662,4.5154e-06
3.6674,4.5087e-06
3.6674,4.5086e-06
3.6715,4.5037e-06
3.677,4.4969e-06
3.677,4.4968e-06
3.6878,4.4837e-06
3.6892,4.482e-06
3.7,4.469e-06
3.7054,4.4625e-06
3.7108,4.456e-06
3.7162,4.4495e-06
3.7202,4.4447e-06
3.7216,4.443e-06
3.7363,4.4257e-06
3.7483,4.4113e-06
3.7483,4.4113e-06
3.7537,4.4051e-06
3.7577,4.4004e-06
3.759,4.3988e-06
3.7643,4.3926e-06
3.7643,4.3926e-06
3.7696,4.3865e-06
3.7736,4.3818e-06
3.7802,4.3741e-06
3.7855,4.3681e-06
3.7947,4.3574e-06
3.8,4.3513e-06
3.8013,4.3498e-06
3.8013,4.3498e-06
3.8053,4.3453e-06
3.8118,4.3379e-06
3.821,4.3273e-06
3.821,4.3274e-06
3.8275,4.32e-06
3.8328,4.314e-06
3.8419,4.304e-06
3.8471,4.2982e-06
3.8471,4.2981e-06
3.8484,4.2966e-06
3.8588,4.2851e-06
3.8626,4.2807e-06
3.8639,4.2793e-06
3.8833,4.2581e-06
3.8897,4.251e-06
3.8897,4.251e-06
3.8949,4.2454e-06
3.8949,4.2454e-06
3.9,4.2398e-06
3.9051,4.2342e-06
3.9051,4.2341e-06
3.9205,4.2177e-06
3.9294,4.2081e-06
3.9357,4.2013e-06
3.9395,4.1972e-06
3.9408,4.1959e-06
3.9446,4.1919e-06
3.9459,4.1905e-06
3.956,4.1798e-06
3.9598,4.1757e-06
3.9661,4.1692e-06
3.9699,4.165e-06
3.9812,4.1534e-06
3.985,4.1494e-06
3.9962,4.1378e-06
4,4.1337e-06
4.0012,4.1325e-06
4.005,4.1287e-06
4.0112,4.1223e-06
4.0162,4.1171e-06
4.02,4.1132e-06
4.0249,4.1082e-06
4.0262,4.1068e-06
4.0311,4.1019e-06
4.0311,4.1018e-06
4.0361,4.0969e-06
4.0447,4.0881e-06
4.046,4.0867e-06
4.0497,4.083e-06
4.0608,4.0718e-06
4.0706,4.0621e-06
4.0792,4.0535e-06
4.0804,4.0522e-06
4.0853,4.0474e-06
4.1,4.033e-06
4.1,4.0328e-06
4.1037,4.0294e-06
4.1049,4.0281e-06
4.1049,4.0281e-06
4.1146,4.0187e-06
4.1183,4.015e-06
4.1195,4.0139e-06
4.1231,4.0104e-06
4.134,3.9997e-06
4.1437,3.9905e-06
4.1437,3.9904e-06
4.1485,3.9857e-06
4.1617,3.9732e-06
4.1629,3.9719e-06
4.1677,3.9675e-06
4.1725,3.9628e-06
4.1761,3.9596e-06
4.1773,3.9584e-06
4.1773,3.9583e-06
4.1869,3.9492e-06
4.2,3.9369e-06
4.2012,3.9359e-06
4.2012,3.9358e-06
4.2048,3.9325e-06
4.2059,3.9315e-06
4.2107,3.927e-06
4.2154,3.9224e-06
4.219,3.9192e-06
4.2202,3.9181e-06
4.2202,3.9181e-06
4.2297,3.9093e-06
4.2379,3.9017e-06
4.2426,3.8974e-06
4.2426,3.8973e-06
4.2438,3.8963e-06
4.2485,3.892e-06
4.2521,3.8887e-06
4.2579,3.8833e-06
4.272,3.8706e-06
4.2755,3.8674e-06
4.2802,3.8632e-06
4.2942,3.8505e-06
4.2953,3.8495e-06
4.3,3.8454e-06
4.3046,3.8413e-06
4.3081,3.8381e-06
4.3139,3.833e-06
4.3174,3.8297e-06
4.3186,3.8288e-06
4.3267,3.8217e-06
4.3278,3.8208e-06
4.3324,3.8166e-06
4.3417,3.8086e-06
4.3463,3.8045e-06
4.36,3.7924e-06
4.3681,3.7854e-06
4.3738,3.7804e-06
4.3829,3.7727e-06
4.3863,3.7697e-06
4.3909,3.7658e-06
4.3966,3.761e-06
4.4,3.758e-06
4.4011,3.7569e-06
4.4045,3.7541e-06
4.4045,3.7541e-06
4.4102,3.7494e-06
4.4102,3.7492e-06
4.4147,3.7454e-06
4.4181,3.7424e-06
4.4272,3.7348e-06
4.4283,3.734e-06
4.4283,3.7339e-06
4.4407,3.7235e-06
4.4418,3.7227e-06
4.4553,3.7113e-06
4.4553,3.7113e-06
4.4598,3.7076e-06
4.4643,3.7039e-06
4.4688,3.7002e-06
4.4721,3.6973e-06
4.4721,3.6974e-06
4.4777,3.6927e-06
4.4777,3.6928e-06
4.4822,3.689e-06
4.4911,3.6817e-06
4.4944,3.6789e-06
4.5,3.6743e-06
4.5044,3.6709e-06
4.5122,3.6644e-06
4.5177,3.66e-06
4.5222,3.6566e-06
4.5255,3.6538e-06
4.531,3.6494e-06
4.5343,3.6467e-06
4.5354,3.6457e-06
4.5398,3.6423e-06
4.5486,3.6351e-06
4.5607,3.6255e-06
4.5607,3.6256e-06
4.5618,3.6247e-06
4.5651,3.6221e-06
4.5695,3.6187e-06
4.5706,3.6178e-06
4.5793,3.6109e-06
4.588,3.604e-06
4.588,3.6042e-06
4.5967,3.5971e-06
4.6,3.5945e-06
4.6011,3.5938e-06
4.6043,3.5912e-06
4.6098,3.587e-06
4.6098,3.587e-06
4.6141,3.5836e-06
4.6174,3.5811e-06
4.6228,3.5768e-06
4.6271,3.5736e-06
4.639,3.5645e-06
4.64,3.5634e-06
4.6487,3.557e-06
4.6519,3.5544e-06
4.653,3.5537e-06
4.653,3.5537e-06
4.6573,3.5504e-06
4.6615,3.5471e-06
4.6648,3.5448e-06
4.669,3.5415e-06
4.6819,3.5317e-06
4.6861,3.5285e-06
4.6872,3.5277e-06
4.6872,3.5276e-06
4.6957,3.5214e-06
4.7,3.5181e-06
4.7043,3.5149e-06
4.7074,3.5126e-06
4.7127,3.5086e-06
4.717,3.5054e-06
4.717,3.5054e-06
4.7202,3.5031e-06
4.7297,3.496e-06
4.7381,3.4898e-06
4.7413,3.4874e-06
4.7424,3.4866e-06
4.7508,3.4805e-06
4.7539,3.478e-06
4.7539,3.4783e-06
4.7634,3.4712e-06
4.7676,3.4682e-06
4.7707,3.466e-06
4.776,3.4621e-06
4.7802,3.4591e-06
4.7885,3.4531e-06
4.7927,3.45e-06
4.8,3.4448e-06
4.801,3.444e-06
4.8042,3.4418e-06
4.8052,3.441e-06
4.8083,3.439e-06
4.8094,3.4382e-06
4.8166,3.433e-06
4.826,3.4262e-06
4.8301,3.4234e-06
4.8332,3.4211e-06
4.8374,3.4182e-06
4.8374,3.4182e-06
4.8384,3.4175e-06
4.8415,3.4152e-06
4.8466,3.4117e-06
4.8508,3.4088e-06
4.8549,3.4058e-06
4.8662,3.3979e-06
4.8703,3.395e-06
4.8754,3.3914e-06
4.8795,3.3886e-06
4.8826,3.3866e-06
4.8836,3.3859e-06
4.8836,3.3857e-06
4.8877,3.383e-06
4.8918,3.3801e-06
4.9,3.3746e-06
4.9031,3.3725e-06
4.9041,3.3718e-06
4.9163,3.3633e-06
4.9193,3.3613e-06
4.9204,3.3606e-06
4.9244,3.3578e-06
4.9366,3.3495e-06
4.9396,3.3476e-06
4.9396,3.3475e-06
4.9406,3.3467e-06
4.9477,3.342e-06
4.9518,3.3393e-06
4.9649,3.3304e-06
4.9649,3.3305e-06
4.9679,3.3285e-06
4.9729,3.325e-06
4.9769,3.3225e-06
4.993,3.3117e-06
5,3.307e-06
5.001,3.3064e-06
5.004,3.3043e-06
5.009,3.3011e-06
5.012,3.2991e-06
5.016,3.2966e-06
5.016,3.2965e-06
5.021,3.2932e-06
5.0249,3.2906e-06
5.0249,3.2906e-06
5.0289,3.288e-06
5.0329,3.2854e-06
5.0329,3.2854e-06
5.0359,3.2835e-06
5.0448,3.2776e-06
5.0478,3.2757e-06
5.0488,3.2751e-06
5.0567,3.2699e-06
5.0596,3.2681e-06
5.0606,3.2673e-06
5.0606,3.2675e-06
5.0636,3.2655e-06
5.0804,3.2547e-06
5.0912,3.2478e-06
5.0922,3.2473e-06
5.0961,3.2447e-06
5.099,3.2429e-06
5.1,3.2422e-06
5.1039,3.2397e-06
5.1039,3.2397e-06
5.1078,3.2372e-06
5.1108,3.2353e-06
5.1157,3.2323e-06
5.1196,3.2299e-06
5.1225,3.2279e-06
5.1264,3.2255e-06
5.1313,3.2225e-06
5.1352,3.2199e-06
5.142,3.2157e-06
5.143,3.215e-06
5.1546,3.2077e-06
5.1614,3.2037e-06
5.1624,3.203e-06
5.1624,3.203e-06
5.1662,3.2007e-06
5.174,3.1958e-06
5.1856,3.1886e-06
5.1884,3.1868e-06
5.1894,3.1864e-06
5.1923,3.1846e-06
5.1971,3.1815e-06
5.2,3.1799e-06
5.2,3.1798e-06
5.201,3.1793e-06
5.201,3.1792e-06
5.2038,3.1775e-06
5.2086,3.1747e-06
5.2154,3.1705e-06
5.2154,3.1704e-06
5.2202,3.1675e-06
5.224,3.1651e-06
5.2345,3.1589e-06
5.2345,3.1588e-06
5.2355,3.1584e-06
5.2393,3.1561e-06
5.2431,3.1536e-06
5.2469,3.1515e-06
5.2498,3.1496e-06
5.2612,3.143e-06
5.2697,3.1378e-06
5.2773,3.1333e-06
5.2773,3.1333e-06
5.2802,3.1315e-06
5.2811,3.131e-06
5.2839,3.1293e-06
5.2887,3.1266e-06
5.2924,3.1242e-06
5.2953,3.1227e-06
5.3,3.1198e-06
5.3038,3.1177e-06
5.3075,3.1155e-06
5.3141,3.1116e-06
5.3151,3.1109e-06
5.3151,3.1109e-06
5.3226,3.1065e-06
5.3254,3.1049e-06
5.3263,3.1045e-06
5.3339,3.1e-06
5.3367,3.0985e-06
5.3413,3.0956e-06
5.3451,3.0935e-06
5.3488,3.0913e-06
5.36,3.0848e-06
5.36,3.085e-06
5.3666,3.0812e-06
5.3712,3.0784e-06
5.3712,3.0785e-06
5.374,3.0768e-06
5.3814,3.0726e-06
5.3824,3.0721e-06
5.3852,3.0706e-06
5.3852,3.0705e-06
5.3935,3.0657e-06
5.4,3.062e-06
5.4009,3.0614e-06
5.4037,3.06e-06
5.4037,3.0599e-06
5.4083,3.0572e-06
5.412,3.0553e-06
5.4148,3.0538e-06
5.4231,3.049e-06
5.4231,3.049e-06
5.4332,3.0433e-06
5.4342,3.0429e-06
5.4378,3.0408e-06
5.4406,3.0393e-06
5.4406,3.0392e-06
5.4452,3.0366e-06
5.4489,3.0346e-06
5.4562,3.0305e-06
5.4589,3.0291e-06
5.4589,3.0289e-06
5.4626,3.0269e-06
5.4672,3.0245e-06
5.4708,3.0225e-06
5.4708,3.0224e-06
5.4745,3.0204e-06
5.4781,3.0184e-06
5.4818,3.0163e-06
5.4818,3.0163e-06
5.4918,3.0108e-06
5.4918,3.0109e-06
5.5,3.0064e-06
5.5,3.0064e-06
5.5027,3.0048e-06
5.5036,3.0044e-06
5.5036,3.0044e-06
5.5073,3.0024e-06
5.5109,3.0003e-06
5.5145,2.9985e-06
5.5172,2.997e-06
5.5218,2.9944e-06
5.5317,2.989e-06
5.5317,2.9892e-06
5.5326,2.9886e-06
5.5362,2.9867e-06
5.5362,2.9867e-06
5.5462,2.9813e-06
5.5471,2.9809e-06
5.5543,2.977e-06
5.557,2.9757e-06
5.5579,2.9751e-06
5.5606,2.9735e-06
5.5714,2.9679e-06
5.5758,2.9656e-06
5.5785,2.964e-06
5.5866,2.9599e-06
5.5902,2.9579e-06
5.5902,2.958e-06
5.5902,2.9579e-06
5.5973,2.9541e-06
5.6,2.9528e-06
5.6009,2.9522e-06
5.6036,2.9509e-06
5.6036,2.9508e-06
5.6045,2.9504e-06
5.608,2.9485e-06
5.608,2.9485e-06
5.6143,2.9452e-06
5.6223,2.9411e-06
5.6294,2.9372e-06
5.6321,2.9359e-06
5.6356,2.934e-06
5.6365,2.9338e-06
5.64,2.9318e-06
5.6436,2.9299e-06
5.6462,2.9286e-06
5.6569,2.923e-06
5.6569,2.9231e-06
5.6604,2.9212e-06
5.6613,2.9208e-06
5.6613,2.9206e-06
5.6639,2.9195e-06
5.6648,2.919e-06
5.6719,2.9152e-06
5.6754,2.9136e-06
5.6824,2.91e-06
5.6851,2.9084e-06
5.6859,2.9081e-06
5.6859,2.9081e-06
5.6886,2.9067e-06
5.6921,2.9049e-06
5.7,2.9008e-06
5.7035,2.8992e-06
5.707,2.8974e-06
5.714,2.8938e-06
5.7201,2.8905e-06
5.7245,2.8885e-06
5.7245,2.8884e-06
5.7271,2.8872e-06
5.7271,2.8871e-06
5.728,2.8867e-06
5.728,2.8867e-06
5.7306,2.8854e-06
5.7315,2.8849e-06
5.7315,2.8849e-06
5.7385,2.8815e-06
5.7454,2.8779e-06
5.7489,2.8761e-06
5.7489,2.8763e-06
5.7559,2.8727e-06
5.7585,2.8714e-06
5.7628,2.8692e-06
5.7689,2.8663e-06
5.7697,2.8659e-06
5.7723,2.8647e-06
5.7801,2.8606e-06
5.7871,2.8572e-06
5.7871,2.8572e-06
5.794,2.8538e-06
5.7974,2.8521e-06
5.8,2.8508e-06
5.8009,2.8505e-06
5.8009,2.8506e-06
5.8034,2.8492e-06
5.8078,2.8471e-06
5.8138,2.8441e-06
5.8138,2.8442e-06
5.8181,2.842e-06
5.8215,2.8402e-06
5.8241,2.8391e-06
5.8249,2.8386e-06
5.8249,2.8387e-06
5.831,2.8357e-06
5.8412,2.8307e-06
5.8421,2.8304e-06
5.8523,2.8254e-06
5.8523,2.8253e-06
5.8549,2.8241e-06
5.8592,2.8221e-06
5.8694,2.8171e-06
5.8694,2.8172e-06
5.8728,2.8155e-06
5.8796,2.8122e-06
5.8822,2.8111e-06
5.8822,2.8111e-06
5.883,2.8106e-06
5.8856,2.8094e-06
5.8898,2.8074e-06
5.9,2.8026e-06
5.9034,2.8011e-06
5.9034,2.8009e-06
5.9059,2.7998e-06
5.9093,2.7982e-06
5.9135,2.7962e-06
5.9169,2.7945e-06
5.9203,2.793e-06
5.9228,2.7918e-06
5.9237,2.7913e-06
5.9304,2.7882e-06
5.9363,2.7855e-06
5.9397,2.7838e-06
5.9405,2.7834e-06
5.9439,2.782e-06
5.9464,2.7806e-06
5.9506,2.7786e-06
5.954,2.7772e-06
5.954,2.7771e-06
5.9641,2.7725e-06
5.9666,2.7714e-06
5.9666,2.7713e-06
5.9775,2.7663e-06
5.9808,2.7647e-06
5.9841,2.7631e-06
5.9908,2.7601e-06
5.9933,2.7589e-06
5.9942,2.7586e-06
6,2.7559e-06
6,2.7559e-06
6.0008,2.7554e-06
6.0008,2.7555e-06
6.0033,2.7543e-06
6.0033,2.7542e-06
6.0075,2.7524e-06
6.0108,2.751e-06
6.0133,2.7498e-06
6.0141,2.7494e-06
6.0166,2.7482e-06
6.0166,2.7482e-06
6.0208,2.7463e-06
6.0208,2.7464e-06
6.0299,2.7422e-06
6.0308,2.7419e-06
6.0374,2.7389e-06
6.0407,2.7373e-06
6.044,2.7358e-06
6.044,2.7358e-06
6.0465,2.7347e-06
6.0531,2.7318e-06
6.0539,2.7313e-06
6.0539,2.7314e-06
6.0605,2.7283e-06
6.0638,2.7269e-06
6.0671,2.7254e-06
6.0729,2.7228e-06
6.0803,2.7194e-06
6.0828,2.7183e-06
6.0836,2.7179e-06
6.0902,2.715e-06
6.0926,2.7139e-06
6.0959,2.7126e-06
6.1,2.7107e-06
6.1,2.7108e-06
6.1033,2.7091e-06
6.1033,2.7092e-06
6.1033,2.7093e-06
6.1057,2.7082e-06
6.1098,2.7063e-06
6.1131,2.7048e-06
6.1188,2.7023e-06
6.1221,2.7009e-06
6.1294,2.6976e-06
6.1327,2.6963e-06
6.1351,2.6951e-06
6.1392,2.6934e-06
6.1522,2.6877e-06
6.1522,2.6876e-06
6.1555,2.6863e-06
6.1587,2.6848e-06
6.1612,2.6837e-06
6.1612,2.6838e-06
6.162,2.6834e-06
6.1685,2.6805e-06
6.1685,2.6806e-06
6.1717,2.6792e-06
6.1717,2.6792e-06
6.1741,2.6782e-06
6.1774,2.6766e-06
6.1814,2.675e-06
6.1847,2.6736e-06
6.1847,2.6736e-06
6.1911,2.6708e-06
6.2,2.6669e-06
6.2008,2.6666e-06
6.2032,2.6656e-06
6.2032,2.6656e-06
6.2073,2.6639e-06
6.2097,2.6628e-06
6.2129,2.6613e-06
6.2129,2.6614e-06
6.2169,2.6598e-06
6.2201,2.6583e-06
6.2201,2.6583e-06
6.2225,2.6574e-06
6.2266,2.6555e-06
6.229,2.6546e-06
6.229,2.6545e-06
6.2298,2.6543e-06
6.2362,2.6515e-06
6.2394,2.6502e-06
6.2394,2.6501e-06
6.2426,2.6487e-06
6.2482,2.6463e-06
6.2514,2.645e-06
6.2586,2.6419e-06
6.261,2.641e-06
6.2642,2.6396e-06
6.265,2.6393e-06
6.265,2.6393e-06
6.2682,2.6378e-06
6.2769,2.6342e-06
6.2769,2.6343e-06
6.2801,2.633e-06
6.2936,2.6272e-06
6.2968,2.6259e-06
6.2968,2.6259e-06
6.3,2.6246e-06
6.3032,2.6232e-06
6.3063,2.622e-06
6.3063,2.622e-06
6.3127,2.6193e-06
6.3127,2.6193e-06
6.3151,2.6184e-06
6.3159,2.6181e-06
6.3246,2.6145e-06
6.3246,2.6145e-06
6.3253,2.6141e-06
6.3285,2.6129e-06
6.3348,2.6102e-06
6.3411,2.6075e-06
6.3506,2.6038e-06
6.3506,2.6037e-06
6.353,2.6027e-06
6.3561,2.6015e-06
6.3561,2.6014e-06
6.3569,2.6012e-06
6.36,2.5998e-06
6.36,2.5998e-06
6.3632,2.5985e-06
6.3655,2.5976e-06
6.3695,2.5961e-06
6.3781,2.5925e-06
6.3789,2.5921e-06
6.3789,2.5922e-06
6.3812,2.5912e-06
6.382,2.5909e-06
6.3906,2.5874e-06
6.3977,2.5846e-06
6.4,2.5836e-06
6.4008,2.5833e-06
6.4008,2.5832e-06
6.4031,2.5824e-06
6.407,2.5808e-06
6.407,2.5808e-06
6.4125,2.5786e-06
6.4133,2.5783e-06
6.4195,2.5758e-06
6.4257,2.5732e-06
6.4281,2.5723e-06
6.4288,2.572e-06
6.4351,2.5695e-06
6.4382,2.5683e-06
6.4382,2.5684e-06
6.4405,2.5675e-06
6.4413,2.5671e-06
6.4444,2.5657e-06
6.4475,2.5646e-06
6.4498,2.5637e-06
6.4537,2.5621e-06
6.456,2.5612e-06
6.4622,2.5587e-06
6.463,2.5584e-06
6.4661,2.5572e-06
6.4661,2.5573e-06
6.4777,2.5526e-06
6.4815,2.5511e-06
6.4846,2.55e-06
6.4846,2.5499e-06
6.49,2.5479e-06
6.4938,2.5463e-06
6.5,2.5439e-06
6.5,2.5438e-06
6.5,2.5438e-06
6.5031,2.5427e-06
6.5054,2.5417e-06
6.5115,2.5393e-06
6.5123,2.5391e-06
6.5146,2.5382e-06
6.5215,2.5355e-06
6.5276,2.5332e-06
6.5299,2.5322e-06
6.5307,2.5319e-06
6.5307,2.5319e-06
6.5368,2.5295e-06
6.5391,2.5286e-06
6.546,2.526e-06
6.549,2.5248e-06
6.5513,2.524e-06
6.5521,2.5236e-06
6.5552,2.5225e-06
6.5605,2.5204e-06
6.5734,2.5154e-06
6.5765,2.5143e-06
6.5765,2.5142e-06
6.5788,2.5134e-06
6.5795,2.5132e-06
6.5856,2.5108e-06
6.5947,2.5073e-06
6.597,2.5065e-06
6.6,2.5053e-06
6.6008,2.5051e-06
6.603,2.5042e-06
6.603,2.5042e-06
6.6038,2.5039e-06
6.6068,2.5028e-06
6.6098,2.5016e-06
6.6098,2.5016e-06
6.6121,2.5006e-06
6.6129,2.5004e-06
6.6189,2.4983e-06
6.6189,2.4982e-06
6.6212,2.4972e-06
6.6219,2.497e-06
6.6242,2.4962e-06
6.6272,2.495e-06
6.631,2.4935e-06
6.637,2.4913e-06
6.64,2.4902e-06
6.6483,2.4872e-06
6.6483,2.4871e-06
6.6491,2.4868e-06
6.6573,2.4837e-06
6.6603,2.4826e-06
6.6611,2.4824e-06
6.6611,2.4823e-06
6.6641,2.4813e-06
6.6731,2.478e-06
6.6731,2.478e-06
6.6753,2.4771e-06
6.6761,2.4769e-06
6.6843,2.4738e-06
6.6851,2.4735e-06
6.6851,2.4735e-06
6.691,2.4712e-06
6.694,2.4701e-06
6.7,2.468e-06
6.703,2.4668e-06
6.7052,2.466e-06
6.7082,2.4649e-06
6.7082,2.4649e-06
6.7119,2.4635e-06
6.7179,2.4613e-06
6.7201,2.4605e-06
6.7209,2.4602e-06
6.7231,2.4595e-06
6.7231,2.4594e-06
6.7268,2.458e-06
6.7268,2.458e-06
6.7357,2.4549e-06
6.7357,2.4549e-06
6.7417,2.4526e-06
6.7417,2.4526e-06
6.7446,2.4516e-06
6.7469,2.4509e-06
6.7476,2.4506e-06
6.7476,2.4505e-06
6.7535,2.4484e-06
6.7624,2.4452e-06
6.7624,2.4451e-06
6.7676,2.4433e-06
6.7683,2.4431e-06
6.7742,2.4409e-06
6.7801,2.4388e-06
6.7882,2.4359e-06
6.7912,2.4348e-06
6.7941,2.4338e-06
6.7978,2.4324e-06
6.8,2.4315e-06
6.8007,2.4313e-06
6.8007,2.4313e-06
6.8007,2.4314e-06
6.8029,2.4306e-06
6.8029,2.4306e-06
6.8066,2.4293e-06
6.8096,2.4281e-06
6.8118,2.4274e-06
6.8154,2.4262e-06
6.8184,2.425e-06
6.8242,2.4231e-06
6.8264,2.4222e-06
6.8352,2.4192e-06
6.8359,2.4189e-06
6.8411,2.417e-06
6.8447,2.4157e-06
6.8469,2.415e-06
6.8476,2.4148e-06
6.8505,2.4137e-06
6.8593,2.4106e-06
6.8622,2.4095e-06
6.8622,2.4096e-06
6.868,2.4076e-06
6.871,2.4065e-06
6.8731,2.4057e-06
6.8768,2.4045e-06
6.8797,2.4036e-06
6.8819,2.4027e-06
6.8877,2.4007e-06
6.8884,2.4004e-06
6.8884,2.4004e-06
6.8942,2.3983e-06
6.8964,2.3977e-06
6.8964,2.3976e-06
6.9,2.3964e-06
6.9029,2.3954e-06
6.9051,2.3947e-06
6.908,2.3936e-06
6.9116,2.3923e-06
6.9203,2.3895e-06
6.9231,2.3884e-06
6.926,2.3875e-06
6.926,2.3873e-06
6.9289,2.3864e-06
6.9311,2.3857e-06
6.9318,2.3853e-06
6.934,2.3848e-06
6.9376,2.3834e-06
6.9405,2.3824e-06
6.9426,2.3817e-06
6.9426,2.3816e-06
6.9462,2.3805e-06
6.9462,2.3805e-06
6.957,2.3767e-06
6.9635,2.3745e-06
6.9656,2.3739e-06
6.9721,2.3716e-06
6.9771,2.3699e-06
6.9778,2.3697e-06
6.9836,2.3678e-06
6.9857,2.367e-06
6.9893,2.3657e-06
6.9893,2.3657e-06
6.9921,2.3648e-06
6.9971,2.3632e-06
7,2.3622e-06
7.0007,2.3619e-06
7.0029,2.3613e-06
7.0036,2.361e-06
7.0064,2.36e-06
7.0093,2.3591e-06
7.0093,2.3592e-06
7.0114,2.3583e-06
7.0178,2.3561e-06
7.0228,2.3544e-06
7.0235,2.3542e-06
7.0257,2.3536e-06
7.0264,2.3532e-06
7.0292,2.3524e-06
7.0342,2.3507e-06
7.0349,2.3505e-06
7.0406,2.3486e-06
7.0434,2.3476e-06
7.0456,2.3469e-06
7.0456,2.347e-06
7.0491,2.3457e-06
7.052,2.3447e-06
7.0576,2.3429e-06
7.0605,2.342e-06
7.0605,2.3418e-06
7.0661,2.3401e-06
7.0682,2.3393e-06
7.0711,2.3384e-06
7.0767,2.3365e-06
7.0774,2.3364e-06
7.0803,2.3353e-06
7.0831,2.3345e-06
7.0859,2.3335e-06
7.088,2.3329e-06
7.0937,2.3309e-06
7.0937,2.331e-06
7.1,2.3288e-06
7.1021,2.3282e-06
7.1021,2.3282e-06
7.1028,2.328e-06
7.1113,2.3252e-06
7.1169,2.3235e-06
7.1197,2.3224e-06
7.1197,2.3225e-06
7.1218,2.3217e-06
7.1253,2.3206e-06
7.1281,2.3196e-06
7.1309,2.3188e-06
7.1309,2.3188e-06
7.1386,2.3162e-06
7.1421,2.3152e-06
7.1449,2.3142e-06
7.1449,2.3143e-06
7.147,2.3136e-06
7.1505,2.3125e-06
7.1554,2.3109e-06
7.1561,2.3106e-06
7.1589,2.3097e-06
7.1589,2.3097e-06
7.161,2.3091e-06
7.1694,2.3064e-06
7.1694,2.3064e-06
7.1701,2.3061e-06
7.1701,2.306e-06
7.1784,2.3034e-06
7.1805,2.3027e-06
7.184,2.3016e-06
7.1868,2.3007e-06
7.1868,2.3008e-06
7.2,2.2965e-06
7.2007,2.2964e-06
7.2007,2.2962e-06
7.2007,2.2964e-06
7.2028,2.2957e-06
7.2035,2.2954e-06
7.2062,2.2946e-06
7.209,2.2936e-06
7.2111,2.293e-06
7.2139,2.2922e-06
7.2173,2.291e-06
7.2201,2.2901e-06
7.2201,2.2902e-06
7.225,2.2886e-06
7.2277,2.2877e-06
7.2339,2.2858e-06
7.2367,2.2849e-06
7.2422,2.2831e-06
7.2443,2.2825e-06
7.245,2.2823e-06
7.245,2.2822e-06
7.2471,2.2816e-06
7.2498,2.2808e-06
7.2533,2.2797e-06
7.256,2.2788e-06
7.2615,2.277e-06
7.267,2.2753e-06
7.2691,2.2748e-06
7.2719,2.2738e-06
7.278,2.272e-06
7.2801,2.2712e-06
7.2835,2.2702e-06
7.2863,2.2694e-06
7.2918,2.2676e-06
7.2945,2.2668e-06
7.2993,2.2652e-06
7.3,2.2652e-06
7.3,2.265e-06
7.3027,2.2642e-06
7.3055,2.2635e-06
7.3082,2.2626e-06
7.311,2.2617e-06
7.311,2.2616e-06
7.3164,2.2599e-06
7.3164,2.26e-06
7.3239,2.2577e-06
7.3246,2.2575e-06
7.3348,2.2543e-06
7.3348,2.2543e-06
7.3355,2.254e-06
7.3376,2.2535e-06
7.341,2.2525e-06
7.343,2.2518e-06
7.3437,2.2517e-06
7.3539,2.2484e-06
7.3539,2.2483e-06
7.3546,2.2483e-06
7.3573,2.2475e-06
7.3593,2.2468e-06
7.36,2.2465e-06
7.3682,2.2442e-06
7.3736,2.2424e-06
7.3756,2.2418e-06
7.3763,2.2417e-06
7.3783,2.241e-06
7.379,2.2408e-06
7.3817,2.24e-06
7.3926,2.2368e-06
7.398,2.2352e-06
7.4,2.2345e-06
7.4007,2.2343e-06
7.4027,2.2336e-06
7.4027,2.2336e-06
7.4061,2.2326e-06
7.4108,2.2313e-06
7.4169,2.2294e-06
7.4216,2.228e-06
7.4243,2.2271e-06
7.4243,2.2272e-06
7.425,2.227e-06
7.4277,2.2261e-06
7.4303,2.2254e-06
7.4324,2.2247e-06
7.433,2.2246e-06
7.433,2.2246e-06
7.433,2.2246e-06
7.4404,2.2224e-06
7.4411,2.2221e-06
7.4431,2.2215e-06
7.4465,2.2205e-06
7.4518,2.2189e-06
7.4545,2.2181e-06
7.4626,2.2159e-06
7.4653,2.2149e-06
7.4673,2.2143e-06
7.4673,2.2143e-06
7.4706,2.2134e-06
7.4726,2.2128e-06
7.4733,2.2126e-06
7.4813,2.2102e-06
7.4887,2.208e-06
7.4947,2.2062e-06
7.4947,2.2063e-06
7.4967,2.2057e-06
7.4967,2.2056e-06
7.5,2.2048e-06
7.5,2.2046e-06
7.5027,2.204e-06
7.5073,2.2024e-06
7.5107,2.2015e-06
7.5133,2.2008e-06
7.5133,2.2008e-06
7.5153,2.2001e-06
7.518,2.1994e-06
7.5186,2.1993e-06
7.5213,2.1984e-06
7.524,2.1977e-06
7.5286,2.1964e-06
7.5286,2.1964e-06
7.5293,2.1961e-06
7.5313,2.1956e-06
7.5392,2.1932e-06
7.5425,2.1923e-06
7.5452,2.1915e-06
7.5472,2.1909e-06
7.5505,2.1899e-06
7.5584,2.1876e-06
7.5584,2.1876e-06
7.5604,2.187e-06
7.5611,2.1869e-06
7.5664,2.1854e-06
7.5664,2.1853e-06
7.569,2.1846e-06
7.569,2.1846e-06
7.571,2.1841e-06
7.5717,2.1839e-06
7.5743,2.183e-06
7.5769,2.1823e-06
7.5822,2.1808e-06
7.5895,2.1787e-06
7.5928,2.1778e-06
7.5954,2.177e-06
7.6,2.1757e-06
7.6007,2.1754e-06
7.6007,2.1756e-06
7.6026,2.1749e-06
7.6026,2.1749e-06
7.6059,2.174e-06
7.6105,2.1727e-06
7.6158,2.1712e-06
7.6158,2.1712e-06
7.6164,2.171e-06
7.6217,2.1694e-06
7.6236,2.169e-06
7.6243,2.1687e-06
7.6295,2.1673e-06
7.6322,2.1665e-06
7.6368,2.1653e-06
7.64,2.1643e-06
7.642,2.1637e-06
7.642,2.1638e-06
7.6479,2.1621e-06
7.6531,2.1606e-06
7.6551,2.16e-06
7.6557,2.1598e-06
7.6577,2.1592e-06
7.6609,2.1584e-06
7.6655,2.1571e-06
7.6662,2.1569e-06
7.6688,2.1562e-06
7.6792,2.1533e-06
7.6837,2.1521e-06
7.6844,2.1518e-06
7.6896,2.1503e-06
7.6922,2.1496e-06
7.6922,2.1496e-06
7.6942,2.149e-06
7.6942,2.149e-06
7.6968,2.1483e-06
7.7,2.1474e-06
7.7026,2.1467e-06
7.7026,2.1468e-06
7.7078,2.1453e-06
7.7078,2.1453e-06
7.7104,2.1445e-06
7.713,2.1438e-06
7.7156,2.143e-06
7.7175,2.1426e-06
7.7201,2.1418e-06
7.7233,2.1409e-06
7.7233,2.141e-06
7.7253,2.1403e-06
7.7279,2.1397e-06
7.7337,2.138e-06
7.7389,2.1367e-06
7.7389,2.1366e-06
7.7414,2.136e-06
7.7414,2.1359e-06
7.7466,2.1345e-06
7.7492,2.1338e-06
7.7492,2.1337e-06
7.7621,2.1303e-06
7.7647,2.1296e-06
7.7666,2.1289e-06
7.7698,2.1281e-06
7.7795,2.1255e-06
7.7795,2.1254e-06
7.7801,2.1254e-06
7.782,2.1248e-06
7.7827,2.1247e-06
7.7878,2.1232e-06
7.7878,2.1232e-06
7.7897,2.1227e-06
7.7897,2.1228e-06
7.7929,2.1218e-06
7.8,2.1197e-06
7.8006,2.1196e-06
7.8026,2.1192e-06
7.8032,2.1191e-06
7.8058,2.1184e-06
7.8102,2.1171e-06
7.8102,2.117e-06
7.8109,2.1169e-06
7.816,2.1156e-06
7.8186,2.1148e-06
7.823,2.1136e-06
7.823,2.1136e-06
7.8237,2.1135e-06
7.8262,2.1128e-06
7.8262,2.1129e-06
7.8313,2.1114e-06
7.8339,2.1107e-06
7.839,2.1093e-06
7.839,2.1093e-06
7.8409,2.1088e-06
7.8435,2.1081e-06
7.8492,2.1065e-06
7.8492,2.1066e-06
7.8518,2.1059e-06
7.8568,2.1046e-06
7.8588,2.1042e-06
7.8638,2.1026e-06
7.8645,2.1025e-06
7.8715,2.1006e-06
7.8721,2.1006e-06
7.8746,2.0998e-06
7.8772,2.0991e-06
7.8772,2.0992e-06
7.8791,2.0986e-06
7.8816,2.098e-06
7.8848,2.0971e-06
7.8873,2.0964e-06
7.8892,2.0958e-06
7.8918,2.0952e-06
7.8924,2.0951e-06
7.9,2.0931e-06
7.9025,2.0923e-06
7.9025,2.0924e-06
7.9076,2.0911e-06
7.9076,2.091e-06
7.9101,2.0904e-06
7.912,2.0899e-06
7.9177,2.0883e-06
7.9196,2.0879e-06
7.9202,2.0877e-06
7.9228,2.0871e-06
7.9246,2.0865e-06
7.9246,2.0865e-06
7.9322,2.0846e-06
7.9379,2.0831e-06
7.9398,2.0826e-06
7.9404,2.0824e-06
7.9404,2.0825e-06
7.9429,2.0817e-06
7.948,2.0804e-06
7.9555,2.0785e-06
7.9605,2.0771e-06
7.9624,2.0767e-06
7.963,2.0766e-06
7.9649,2.076e-06
7.9649,2.076e-06
7.9699,2.0747e-06
7.9706,2.0745e-06
7.9756,2.0732e-06
7.9831,2.0713e-06
7.985,2.0708e-06
7.9881,2.07e-06
7.9906,2.0692e-06
7.9906,2.0692e-06
7.9925,2.0689e-06
7.9931,2.0688e-06
7.9981,2.0673e-06
8,2.0669e-06
8.0006,2.0667e-06
8.0025,2.0663e-06
8.005,2.0656e-06
8.0056,2.0654e-06
8.0081,2.0649e-06
8.01,2.0644e-06
8.0131,2.0635e-06
8.0156,2.0629e-06
8.0156,2.0629e-06
8.0225,2.0611e-06
8.0231,2.0608e-06
8.0231,2.0609e-06
8.0281,2.0597e-06
8.0306,2.059e-06
8.0324,2.0586e-06
8.0399,2.0568e-06
8.043,2.0559e-06
8.0449,2.0553e-06
8.0455,2.0553e-06
8.0498,2.0541e-06
8.0505,2.0539e-06
8.0523,2.0534e-06
8.0529,2.0533e-06
8.0604,2.0514e-06
8.0604,2.0515e-06
8.0623,2.0508e-06
8.0623,2.0509e-06
8.0654,2.05e-06
8.0722,2.0484e-06
8.0753,2.0476e-06
8.0777,2.047e-06
8.0777,2.0469e-06
8.0802,2.0463e-06
8.0895,2.044e-06
8.092,2.0435e-06
8.0951,2.0426e-06
8.0994,2.0414e-06
8.1,2.0415e-06
8.1025,2.0408e-06
8.1025,2.0408e-06
8.1043,2.0404e-06
8.1049,2.0402e-06
8.1099,2.0389e-06
8.1123,2.0383e-06
8.1216,2.036e-06
8.1222,2.0358e-06
8.1271,2.0345e-06
8.1271,2.0346e-06
8.132,2.0334e-06
8.1345,2.0327e-06
8.1394,2.0315e-06
8.1394,2.0316e-06
8.1413,2.0311e-06
8.1437,2.0305e-06
8.1468,2.0296e-06
8.1492,2.029e-06
8.1492,2.029e-06
8.1541,2.0278e-06
8.1566,2.0272e-06
8.1584,2.0268e-06
8.1609,2.0261e-06
8.1615,2.0259e-06
8.1633,2.0256e-06
8.1688,2.0243e-06
8.1707,2.0236e-06
8.1786,2.0218e-06
8.1835,2.0206e-06
8.186,2.02e-06
8.1884,2.0194e-06
8.1908,2.0187e-06
8.1933,2.0182e-06
8.2,2.0164e-06
8.2,2.0166e-06
8.2006,2.0163e-06
8.2024,2.0159e-06
8.2024,2.016e-06
8.2055,2.0151e-06
8.2073,2.0147e-06
8.2079,2.0145e-06
8.2098,2.0141e-06
8.2098,2.0141e-06
8.2152,2.0128e-06
8.2152,2.0127e-06
8.2201,2.0117e-06
8.2201,2.0116e-06
8.2219,2.0111e-06
8.2219,2.0112e-06
8.2225,2.011e-06
8.2292,2.0094e-06
8.2298,2.0091e-06
8.2347,2.008e-06
8.2365,2.0076e-06
8.2389,2.007e-06
8.242,2.0062e-06
8.2462,2.0052e-06
8.2492,2.0045e-06
8.2492,2.0044e-06
8.2541,2.0032e-06
8.2565,2.0027e-06
8.2608,2.0016e-06
8.2638,2.0008e-06
8.2662,2.0003e-06
8.268,1.9999e-06
8.271,1.9991e-06
8.2735,1.9985e-06
8.2735,1.9986e-06
8.2759,1.998e-06
8.2801,1.997e-06
8.2807,1.9968e-06
8.2855,1.9956e-06
8.2873,1.9952e-06
8.2873,1.9953e-06
8.2879,1.9951e-06
8.2928,1.994e-06
8.297,1.9929e-06
8.2976,1.9928e-06
8.3,1.9922e-06
8.3024,1.9916e-06
8.3024,1.9916e-06
8.3096,1.9899e-06
8.3096,1.9898e-06
8.3169,1.9882e-06
8.3187,1.9877e-06
8.3187,1.9877e-06
8.3193,1.9875e-06
8.3217,1.987e-06
8.3235,1.9866e-06
8.3241,1.9864e-06
8.3259,1.986e-06
8.3355,1.9837e-06
8.3361,1.9836e-06
8.3385,1.983e-06
8.3385,1.983e-06
8.3409,1.9824e-06
8.3433,1.9819e-06
8.3451,1.9814e-06
8.3522,1.9798e-06
8.3528,1.9796e-06
8.3546,1.9791e-06
8.3546,1.9792e-06
8.357,1.9786e-06
8.36,1.9779e-06
8.36,1.9779e-06
8.3648,1.9768e-06
8.3672,1.9762e-06
8.3738,1.9746e-06
8.3744,1.9745e-06
8.3762,1.9741e-06
8.3815,1.9728e-06
8.3815,1.9727e-06
8.3863,1.9716e-06
8.3863,1.9717e-06
8.3934,1.97e-06
8.3952,1.9696e-06
8.4,1.9685e-06
8.4006,1.9683e-06
8.4024,1.9678e-06
8.4024,1.9679e-06
8.4054,1.9673e-06
8.4077,1.9666e-06
8.4095,1.9662e-06
8.4119,1.9656e-06
8.4149,1.9651e-06
8.4149,1.9651e-06
8.4172,1.9644e-06
8.4172,1.9645e-06
8.4172,1.9645e-06
8.4214,1.9635e-06
8.422,1.9634e-06
8.4291,1.9617e-06
8.4291,1.9617e-06
8.4309,1.9613e-06
8.4315,1.961e-06
8.438,1.9596e-06
8.4386,1.9594e-06
8.4404,1.959e-06
8.4404,1.959e-06
8.4433,1.9584e-06
8.4481,1.9572e-06
8.4504,1.9568e-06
8.4504,1.9568e-06
8.4528,1.9562e-06
8.4528,1.9562e-06
8.4593,1.9547e-06
8.4599,1.9546e-06
8.4646,1.9536e-06
8.4646,1.9535e-06
8.4694,1.9524e-06
8.4717,1.9517e-06
8.4758,1.9508e-06
8.4812,1.9496e-06
8.4853,1.9487e-06
8.4853,1.9487e-06
8.4876,1.9482e-06
8.49,1.9476e-06
8.49,1.9477e-06
8.4906,1.9474e-06
8.4929,1.947e-06
8.4971,1.946e-06
8.5,1.9454e-06
8.5,1.9454e-06
8.5024,1.9448e-06
8.5041,1.9444e-06
8.5071,1.9437e-06
8.5088,1.9433e-06
8.5094,1.9431e-06
8.5094,1.9432e-06
8.5159,1.9417e-06
8.5165,1.9416e-06
8.5212,1.9405e-06
8.5212,1.9406e-06
8.5235,1.9401e-06
8.5276,1.9389e-06
8.5329,1.9379e-06
8.5376,1.9368e-06
8.5376,1.9367e-06
8.5422,1.9356e-06
8.544,1.9352e-06
8.5446,1.9351e-06
8.5493,1.9341e-06
8.551,1.9337e-06
8.5563,1.9324e-06
8.5586,1.9321e-06
8.5586,1.932e-06
8.5604,1.9315e-06
8.5633,1.931e-06
8.5703,1.9293e-06
8.5703,1.9293e-06
8.5726,1.9288e-06
8.5796,1.9274e-06
8.5796,1.9272e-06
8.5843,1.9262e-06
8.5866,1.9257e-06
8.5884,1.9253e-06
8.5907,1.9249e-06
8.5913,1.9246e-06
8.5959,1.9236e-06
8.5983,1.9231e-06
8.6,1.9227e-06
8.6006,1.9225e-06
8.6023,1.9222e-06
8.6023,1.9221e-06
8.6052,1.9216e-06
8.6093,1.9207e-06
8.6122,1.9199e-06
8.6145,1.9195e-06
8.6145,1.9195e-06
8.6163,1.9191e-06
8.6209,1.9179e-06
8.6215,1.918e-06
8.6279,1.9165e-06
8.6284,1.9164e-06
8.6331,1.9154e-06
8.6348,1.9149e-06
8.6354,1.9148e-06
8.6371,1.9145e-06
8.6377,1.9142e-06
8.64,1.9138e-06
8.64,1.9138e-06
8.647,1.9123e-06
8.6493,1.9118e-06
8.6533,1.9109e-06
8.6539,1.9108e-06
8.6556,1.9103e-06
8.6579,1.9098e-06
8.6585,1.9097e-06
8.6608,1.9091e-06
8.6608,1.9091e-06
8.6649,1.9083e-06
8.6701,1.9072e-06
8.6764,1.9058e-06
8.677,1.9057e-06
8.6816,1.9047e-06
8.6833,1.9043e-06
8.6839,1.9041e-06
8.6885,1.903e-06
8.6925,1.9022e-06
8.6954,1.9016e-06
8.6977,1.9011e-06
8.6977,1.9011e-06
8.7,1.9006e-06
8.7023,1.9001e-06
8.7046,1.8995e-06
8.7092,1.8986e-06
8.7092,1.8987e-06
8.7115,1.8981e-06
8.7132,1.8978e-06
8.7201,1.8962e-06
8.7207,1.8961e-06
8.7298,1.8941e-06
8.7316,1.8937e-06
8.7321,1.8935e-06
8.7321,1.8936e-06
8.7361,1.8927e-06
8.7367,1.8926e-06
8.7459,1.8907e-06
8.7476,1.8903e-06
8.7573,1.8882e-06
8.7596,1.8877e-06
8.7618,1.8873e-06
8.7641,1.8866e-06
8.7658,1.8863e-06
8.7664,1.8862e-06
8.7664,1.8863e-06
8.7681,1.8859e-06
8.771,1.8851e-06
8.7727,1.8849e-06
8.7801,1.8832e-06
8.7801,1.8832e-06
8.7818,1.883e-06
8.7824,1.8827e-06
8.7846,1.8823e-06
8.7864,1.8819e-06
8.7932,1.8804e-06
8.7983,1.8793e-06
8.8,1.8789e-06
8.8006,1.8788e-06
8.8006,1.879e-06
8.8023,1.8785e-06
8.8051,1.8781e-06
8.8074,1.8774e-06
8.8091,1.877e-06
8.8091,1.8771e-06
8.8119,1.8764e-06
8.8142,1.8759e-06
8.8142,1.876e-06
8.8204,1.8746e-06
8.8204,1.8747e-06
8.8233,1.8741e-06
8.8255,1.8736e-06
8.8278,1.8731e-06
8.8295,1.8728e-06
8.8323,1.8721e-06
8.8363,1.8713e-06
8.8391,1.8706e-06
8.8408,1.8703e-06
8.8414,1.8701e-06
8.8459,1.8692e-06
8.8459,1.8692e-06
8.8482,1.8687e-06
8.8527,1.8677e-06
8.8544,1.8675e-06
8.8549,1.8674e-06
8.8566,1.867e-06
8.8566,1.867e-06
8.8589,1.8666e-06
8.8617,1.8658e-06
8.864,1.8655e-06
8.8685,1.8646e-06
8.873,1.8634e-06
8.8752,1.8631e-06
8.8769,1.8628e-06
8.8814,1.8619e-06
8.8837,1.8613e-06
8.8843,1.861e-06
8.8865,1.8607e-06
8.8865,1.8608e-06
8.8888,1.8602e-06
8.8955,1.8587e-06
8.8955,1.8589e-06
8.9,1.8579e-06
8.9,1.8579e-06
8.9022,1.8574e-06
8.9022,1.8574e-06
8.9045,1.8569e-06
8.9067,1.8565e-06
8.909,1.8558e-06
8.9107,1.8557e-06
8.9107,1.8557e-06
8.9157,1.8547e-06
8.9196,1.8537e-06
8.9202,1.8537e-06
8.9269,1.8522e-06
8.9269,1.8522e-06
8.9286,1.852e-06
8.9308,1.8515e-06
8.9359,1.8504e-06
8.9359,1.8505e-06
8.9376,1.85e-06
8.9404,1.8495e-06
8.9443,1.8487e-06
8.9443,1.8487e-06
8.9471,1.8482e-06
8.9493,1.8476e-06
8.9538,1.8467e-06
8.9554,1.8464e-06
8.9554,1.8465e-06
8.956,1.8463e-06
8.9627,1.845e-06
8.9627,1.8449e-06
8.9644,1.8445e-06
8.9694,1.8435e-06
8.9694,1.8435e-06
8.9739,1.8427e-06
8.9805,1.8412e-06
8.9822,1.8409e-06
8.9828,1.8408e-06
8.9844,1.8405e-06
8.9872,1.8398e-06
8.9889,1.8394e-06
8.9894,1.8394e-06
8.9939,1.8384e-06
8.9961,1.838e-06
9,1.8372e-06
9.0006,1.8371e-06
9.0022,1.8367e-06
9.0028,1.8366e-06
9.0028,1.8367e-06
9.005,1.8361e-06
9.0089,1.8354e-06
9.0094,1.8352e-06
9.0139,1.8344e-06
9.0139,1.8344e-06
9.02,1.8331e-06
9.0244,1.8322e-06
9.025,1.8322e-06
9.025,1.8322e-06
9.0272,1.8318e-06
9.0272,1.8316e-06
9.0338,1.8303e-06
9.0355,1.83e-06
9.0377,1.8296e-06
9.0427,1.8286e-06
9.0427,1.8286e-06
9.0443,1.8283e-06
9.0449,1.8281e-06
9.0471,1.8277e-06
9.0471,1.8278e-06
9.051,1.8269e-06
9.0554,1.826e-06
9.0554,1.826e-06
9.0604,1.825e-06
9.062,1.8246e-06
9.067,1.8236e-06
9.0686,1.8233e-06
9.0708,1.8229e-06
9.0736,1.8224e-06
9.0758,1.8219e-06
9.0796,1.8211e-06
9.0802,1.821e-06
9.0802,1.8209e-06
9.0824,1.8205e-06
9.0824,1.8206e-06
9.0907,1.8189e-06
9.0934,1.8185e-06
9.0956,1.8179e-06
9.0973,1.8176e-06
9.1,1.817e-06
9.1,1.8171e-06
9.1022,1.8167e-06
9.1066,1.8157e-06
9.1082,1.8155e-06
9.1088,1.8153e-06
9.1198,1.8131e-06
9.1214,1.8129e-06
9.1214,1.8128e-06
9.122,1.8127e-06
9.122,1.8126e-06
9.1236,1.8124e-06
9.1241,1.8122e-06
9.1263,1.8117e-06
9.1285,1.8115e-06
9.1285,1.8115e-06
9.1302,1.811e-06
9.1351,1.8101e-06
9.1351,1.8101e-06
9.1389,1.8093e-06
9.1395,1.8093e-06
9.1411,1.809e-06
9.1417,1.8087e-06
9.1439,1.8084e-06
9.1482,1.8074e-06
9.1526,1.8066e-06
9.1548,1.8062e-06
9.1586,1.8053e-06
9.1591,1.8053e-06
9.1608,1.8051e-06
9.1679,1.8036e-06
9.1679,1.8036e-06
9.1761,1.802e-06
9.1761,1.802e-06
9.1782,1.8016e-06
9.1788,1.8015e-06
9.181,1.8009e-06
9.1831,1.8006e-06
9.1935,1.7986e-06
9.1984,1.7976e-06
9.2,1.7974e-06
9.2005,1.7973e-06
9.2022,1.7968e-06
9.2027,1.7967e-06
9.2049,1.7962e-06
9.2049,1.7963e-06
9.2071,1.7959e-06
9.2087,1.7956e-06
9.2114,1.7952e-06
9.213,1.7949e-06
9.2136,1.7947e-06
9.2179,1.7939e-06
9.2179,1.7938e-06
9.2195,1.7935e-06
9.2195,1.7934e-06
9.2201,1.7935e-06
9.2266,1.792e-06
9.2282,1.7918e-06
9.2309,1.7912e-06
9.2347,1.7906e-06
9.2396,1.7896e-06
9.2418,1.7892e-06
9.2439,1.7888e-06
9.2455,1.7884e-06
9.2477,1.7881e-06
9.2542,1.7868e-06
9.259,1.7858e-06
9.2612,1.7854e-06
9.2634,1.7849e-06
9.265,1.7847e-06
9.2655,1.7846e-06
9.2655,1.7846e-06
9.2698,1.7837e-06
9.2698,1.7838e-06
9.272,1.7834e-06
9.2763,1.7825e-06
9.2779,1.7821e-06
9.2785,1.782e-06
9.2801,1.7818e-06
9.2849,1.7808e-06
9.2892,1.7799e-06
9.2914,1.7796e-06
9.2957,1.7789e-06
9.2973,1.7784e-06
9.3,1.778e-06
9.3022,1.7777e-06
9.3022,1.7775e-06
9.3038,1.7774e-06
9.3059,1.7768e-06
9.3059,1.7769e-06
9.3086,1.7764e-06
9.3107,1.7759e-06
9.3145,1.7753e-06
9.315,1.7752e-06
9.3172,1.7748e-06
9.3193,1.7743e-06
9.3215,1.7739e-06
9.3231,1.7736e-06
9.3236,1.7735e-06
9.3295,1.7723e-06
9.3301,1.7722e-06
9.3301,1.7723e-06
9.3338,1.7716e-06
9.3343,1.7713e-06
9.3381,1.7707e-06
9.3408,1.7703e-06
9.3472,1.7689e-06
9.3493,1.7686e-06
9.3509,1.7682e-06
9.3536,1.7679e-06
9.3557,1.7674e-06
9.36,1.7666e-06
9.3622,1.7663e-06
9.3638,1.7659e-06
9.368,1.765e-06
9.3723,1.7644e-06
9.3744,1.7638e-06
9.3744,1.7638e-06
9.3771,1.7632e-06
9.3814,1.7626e-06
9.3915,1.7606e-06
9.392,1.7606e-06
9.3941,1.7601e-06
9.3941,1.7602e-06
9.3963,1.7597e-06
9.3984,1.7593e-06
9.4,1.7591e-06
9.4005,1.759e-06
9.4021,1.7586e-06
9.4021,1.7588e-06
9.4048,1.7581e-06
9.4048,1.7583e-06
9.4069,1.7577e-06
9.4085,1.7573e-06
9.4112,1.7569e-06
9.4133,1.7567e-06
9.4149,1.7564e-06
9.4154,1.7561e-06
9.4175,1.7558e-06
9.4191,1.7556e-06
9.4255,1.7543e-06
9.426,1.7541e-06
9.426,1.7542e-06
9.4303,1.7533e-06
9.434,1.7528e-06
9.434,1.7527e-06
9.4366,1.7523e-06
9.4366,1.7522e-06
9.4403,1.7516e-06
9.443,1.7512e-06
9.4493,1.7499e-06
9.4515,1.7495e-06
9.453,1.7492e-06
9.4557,1.7487e-06
9.4578,1.7483e-06
9.4594,1.7479e-06
9.4641,1.7472e-06
9.4705,1.746e-06
9.4726,1.7456e-06
9.4763,1.7449e-06
9.481,1.744e-06
9.481,1.7441e-06
9.4826,1.7438e-06
9.4831,1.7437e-06
9.4847,1.7434e-06
9.4868,1.743e-06
9.4874,1.7428e-06
9.4895,1.7425e-06
9.4895,1.7424e-06
9.4937,1.7417e-06
9.5,1.7406e-06
9.5,1.7406e-06
9.5016,1.7402e-06
9.5021,1.7402e-06
9.5037,1.7399e-06
9.5079,1.7391e-06
9.5079,1.7391e-06
9.5084,1.7389e-06
9.5126,1.7381e-06
9.5189,1.7371e-06
9.5189,1.7371e-06
9.521,1.7367e-06
9.5268,1.7355e-06
9.5273,1.7356e-06
9.5273,1.7356e-06
9.5294,1.7352e-06
9.5336,1.7345e-06
9.5336,1.7344e-06
9.5352,1.7342e-06
9.5415,1.733e-06
9.5441,1.7325e-06
9.5462,1.7322e-06
9.5462,1.7322e-06
9.5483,1.7318e-06
9.552,1.731e-06
9.5525,1.7309e-06
9.5525,1.7311e-06
9.5567,1.7303e-06
9.5588,1.7299e-06
9.5603,1.7296e-06
9.5671,1.7283e-06
9.5692,1.7279e-06
9.5708,1.7277e-06
9.5713,1.7275e-06
9.5755,1.7268e-06
9.5755,1.7269e-06
9.5771,1.7266e-06
9.5776,1.7264e-06
9.5818,1.7257e-06
9.5854,1.7251e-06
9.5859,1.725e-06
9.588,1.7247e-06
9.588,1.7247e-06
9.5901,1.7242e-06
9.5964,1.7231e-06
9.6,1.7226e-06
9.6005,1.7224e-06
9.6021,1.7221e-06
9.6026,1.7219e-06
9.6042,1.7216e-06
9.6047,1.7217e-06
9.6083,1.721e-06
9.6104,1.7206e-06
9.613,1.7201e-06
9.6151,1.7196e-06
9.6167,1.7194e-06
9.6187,1.7191e-06
9.6208,1.7187e-06
9.6213,1.7186e-06
9.6255,1.7178e-06
9.6255,1.7179e-06
9.6317,1.7166e-06
9.6333,1.7163e-06
9.6338,1.7164e-06
9.64,1.7151e-06
9.6421,1.7149e-06
9.6462,1.7141e-06
9.6462,1.7141e-06
9.6519,1.7132e-06
9.654,1.7128e-06
9.6566,1.7123e-06
9.6566,1.7123e-06
9.6602,1.7115e-06
9.6607,1.7116e-06
9.6628,1.7113e-06
9.6649,1.711e-06
9.6664,1.7107e-06
9.669,1.7101e-06
9.6747,1.7091e-06
9.6747,1.7091e-06
9.6768,1.7086e-06
9.6773,1.7086e-06
9.683,1.7076e-06
9.6835,1.7076e-06
9.6876,1.7069e-06
9.6897,1.7065e-06
9.6933,1.7058e-06
9.6938,1.7056e-06
9.7,1.7047e-06
9.7015,1.7045e-06
9.7021,1.7043e-06
9.7062,1.7036e-06
9.7082,1.7033e-06
9.7082,1.7031e-06
9.7082,1.7032e-06
9.7098,1.7031e-06
9.7124,1.7025e-06
9.7144,1.7021e-06
9.7165,1.7018e-06
9.7185,1.7015e-06
9.7201,1.7012e-06
9.7247,1.7004e-06
9.7268,1.7e-06
9.7309,1.6993e-06
9.7324,1.699e-06
9.7329,1.699e-06
9.735,1.6986e-06
9.7406,1.6975e-06
9.7453,1.6968e-06
9.7494,1.6959e-06
9.7494,1.696e-06
9.7509,1.6958e-06
9.7514,1.6955e-06
9.7514,1.6958e-06
9.7529,1.6954e-06
9.7576,1.6946e-06
9.7591,1.6943e-06
9.7617,1.694e-06
9.7637,1.6935e-06
9.7652,1.6933e-06
9.7673,1.6929e-06
9.7673,1.6929e-06
9.7693,1.6926e-06
9.7719,1.6922e-06
9.7739,1.6918e-06
9.7739,1.6917e-06
9.7755,1.6914e-06
9.7801,1.6907e-06
9.7837,1.6901e-06
9.7862,1.6896e-06
9.7944,1.6882e-06
9.7944,1.6882e-06
9.7985,1.6874e-06
9.8,1.6873e-06
9.8005,1.6872e-06
9.8005,1.6872e-06
9.802,1.6869e-06
9.8046,1.6865e-06
9.8061,1.6862e-06
9.8082,1.6857e-06
9.8087,1.6858e-06
9.8127,1.685e-06
9.8184,1.6841e-06
9.8229,1.6835e-06
9.825,1.6831e-06
9.827,1.6828e-06
9.829,1.6823e-06
9.8311,1.6818e-06
9.8311,1.682e-06
9.8326,1.6817e-06
9.8351,1.6812e-06
9.8351,1.6813e-06
9.8372,1.6809e-06
9.8387,1.6807e-06
9.8407,1.6803e-06
9.8412,1.6802e-06
9.8412,1.6801e-06
9.8433,1.6798e-06
9.8473,1.6792e-06
9.8489,1.6788e-06
9.8494,1.6789e-06
9.8494,1.6787e-06
9.8509,1.6787e-06
9.8595,1.677e-06
9.8615,1.6768e-06
9.8656,1.676e-06
9.8671,1.6759e-06
9.8717,1.675e-06
9.8732,1.6748e-06
9.8737,1.6747e-06
9.8793,1.6738e-06
9.8793,1.6738e-06
9.8813,1.6734e-06
9.8838,1.673e-06
9.8858,1.6726e-06
9.8899,1.6718e-06
9.8955,1.6711e-06
9.898,1.6706e-06
9.8995,1.6703e-06
9.8995,1.6703e-06
9.9,1.6703e-06
9.902,1.6699e-06
9.902,1.6698e-06
9.9035,1.6696e-06
9.904,1.6696e-06
9.904,1.6694e-06
9.9081,1.6689e-06
9.9141,1.6678e-06
9.9156,1.6676e-06
9.9161,1.6676e-06
9.9182,1.6672e-06
9.9202,1.6669e-06
9.9282,1.6653e-06
9.9298,1.6653e-06
9.9298,1.6652e-06
9.9318,1.6649e-06
9.9323,1.6648e-06
9.9358,1.6643e-06
9.9363,1.6642e-06
9.9403,1.6635e-06
9.9459,1.6625e-06
9.9464,1.6624e-06
9.9479,1.6622e-06
9.9504,1.6618e-06
9.9539,1.6612e-06
9.9624,1.6597e-06
9.9639,1.6596e-06
9.9644,1.6593e-06
9.9705,1.6586e-06
9.9725,1.6582e-06
9.9725,1.6582e-06
9.9745,1.6578e-06
9.9765,1.6574e-06
9.9765,1.6576e-06
9.9825,1.6564e-06
9.986,1.6559e-06
9.9865,1.6557e-06
9.9905,1.6551e-06
9.9925,1.6547e-06
9.996,1.6542e-06
9.9985,1.6539e-06
10,1.6534e-06
10,1.8725e-16
10.002,2.7517e-15
10.004,5.5039e-16
10.008,1.0232e-15
10.012,8.4651e-16
10.012,2.9306e-15
10.018,9.9645e-16
10.018,1.0137e-15
10.022,1.8452e-15
10.024,1.4998e-16
10.024,1.8496e-15
10.024,4.7976e-17
10.026,8.9399e-16
10.028,2.1864e-15
10.03,2.5467e-16
10.032,4.0787e-15
10.032,5.7034e-17
10.034,4.7353e-16
10.04,5.8141e-15
10.04,1.6765e-15
10.042,5.7531e-16
10.042,4.0568e-15
10.042,4.9679e-15
10.044,1.2548e-15
10.046,1.1618e-15
10.05,4.4853e-15
10.05,1.8349e-15
10.058,1.1994e-15
10.06,4.5781e-15
10.06,5.1934e-16
10.062,2.4859e-15
10.062,2.3358e-16
10.066,2.3314e-17
10.066,3.99e-15
10.066,1.5525e-16
10.07,4.3752e-16
10.072,6.6609e-15
10.072,2.5961e-15
10.08,8.9111e-16
10.084,3.5164e-15
10.088,1.9204e-15
10.09,1.1711e-15
10.09,1.617e-15
10.096,3.9978e-15
10.096,1.5627e-15
10.098,5.8535e-16
10.1,1.4442e-15
10.102,1.479e-16
10.102,3.1272e-16
10.107,2.9794e-15
10.108,2.111e-15
10.108,5.4917e-15
10.112,1.2298e-15
10.112,1.5484e-15
10.113,1.967e-15
10.114,3.958e-16
10.118,3.3173e-15
10.118,5.6011e-16
10.119,4.0141e-15
10.121,1.3365e-15
10.121,5.4577e-16
10.124,4.225e-15
10.124,2.1392e-15
10.126,2.5899e-15
10.127,3.0688e-15
10.132,1.808e-15
10.132,5.6858e-16
10.136,3.9915e-15
10.139,2.5961e-15
10.141,3.4765e-15
10.143,1.8789e-15
10.149,5.2191e-15
10.151,3.2436e-15
10.153,1.5672e-15
10.155,6.8761e-15
10.155,5.5842e-16
10.159,2.015e-15
10.161,1.7013e-15
10.165,3.8136e-15
10.167,1.2772e-15
10.171,5.9921e-16
10.171,5.1912e-15
10.177,1.4506e-15
10.179,3.1035e-16
10.182,3.6353e-17
10.183,1.6554e-15
10.184,3.0551e-16
10.186,4.8603e-16
10.187,2.4495e-15
10.192,4.8986e-17
10.197,5.6583e-15
10.197,6.8218e-15
10.198,1.1671e-17
10.2,3.1124e-15
10.2,7.2333e-16
10.202,7.5987e-18
10.204,1.0898e-15
10.208,1.0764e-16
10.208,5.5945e-16
10.208,2.8871e-15
10.212,1.8499e-15
10.214,9.0112e-16
10.216,9.6377e-16
10.218,4.8777e-15
10.218,3.5112e-15
10.218,1.8205e-16
10.22,2.5715e-15
10.222,3.7577e-16
10.224,1.4439e-15
10.226,4.9695e-15
10.231,2.9137e-16
10.232,2.3327e-15
10.236,8.7221e-15
10.239,2.1746e-19
10.24,2.5117e-15
10.242,3.0254e-15
10.245,2.1956e-15
10.247,8.3385e-16
10.249,3.9082e-15
10.253,7.404e-16
10.253,2.6502e-16
10.255,3.0627e-15
10.259,4.0777e-15
10.259,3.9171e-15
10.261,4.0452e-16
10.263,3.189e-15
10.265,3.0056e-16
10.27,1.7844e-15
10.273,1.8488e-16
10.273,3.8707e-15
10.279,1.1915e-15
10.28,1.3511e-16
10.283,7.785e-16
10.284,1.6098e-15
10.286,4.7668e-15
10.288,4.4532e-15
10.29,1.9487e-15
10.294,1.1486e-15
10.296,3.6677e-15
10.296,1.3762e-15
10.3,1.2155e-14
10.302,1.0438e-14
10.308,9.5156e-16
10.308,2.358e-15
10.309,5.8003e-15
10.31,3.6087e-15
10.317,5.0724e-15
10.317,1.6561e-16
10.323,3.0161e-15
10.323,6.8128e-16
10.325,1.8771e-16
10.325,3.7353e-15
10.331,1.5019e-15
10.331,1.4674e-15
10.332,2.8935e-15
10.337,4.9638e-15
10.341,4.3694e-15
10.345,3.7164e-17
10.346,3.9133e-16
10.348,1.6776e-15
10.348,2.0752e-15
10.358,2.348e-15
10.358,6.259e-16
10.36,2.719e-15
10.362,2.0485e-15
10.37,7.0949e-15
10.371,5.6952e-15
10.373,2.5358e-15
10.375,2.7945e-15
10.377,7.165e-16
10.377,2.4593e-15
10.379,1.545e-15
10.381,8.1827e-16
10.383,5.1831e-15
10.385,1.9501e-15
10.387,3.0816e-15
10.394,1.048e-15
10.395,4.6977e-15
10.395,3.5321e-16
10.397,2.1513e-15
10.4,5.4073e-16
10.4,2.8827e-15
10.4,2.2737e-15
10.4,4.2916e-15
10.402,2.0063e-15
10.402,5.2432e-16
10.404,7.2219e-15
10.404,3.2868e-15
10.406,3.2128e-15
10.408,3.0699e-16
10.41,5.4711e-16
10.412,3.5139e-15
10.412,1.362e-15
10.414,1.223e-15
10.417,2.5327e-15
10.418,4.7037e-15
10.422,4.3979e-15
10.424,3.6288e-15
10.424,1.3737e-15
10.429,2.863e-15
10.429,7.5682e-15
10.431,2.1117e-15
10.431,1.1944e-17
10.435,4.4617e-15
10.435,1.7429e-15
10.439,2.5774e-15
10.439,1.0847e-15
10.44,1.4566e-15
10.445,1.2703e-15
10.448,5.8065e-16
10.448,2.5872e-15
10.456,1.7817e-15
10.458,2.6999e-16
10.464,5.5787e-16
10.465,2.795e-16
10.465,9.1262e-15
10.466,3.3919e-15
10.468,3.7774e-16
10.469,3.1654e-15
10.469,2.4991e-15
10.469,4.2073e-15
10.469,3.3036e-15
10.471,1.7216e-15
10.475,4.046e-16
10.479,9.2154e-16
10.48,3.1535e-15
10.481,8.2866e-16
10.481,2.3403e-15
10.485,1.0819e-15
10.486,3.5712e-16
10.492,6.0172e-15
10.494,6.8624e-15
10.496,4.7e-17
10.5,2.1261e-15
10.5,9.4191e-17
10.502,2.3581e-15
10.502,6.7797e-15
10.508,6.316e-15
10.508,5.4411e-15
10.51,2.9317e-15
10.511,4.671e-16
10.515,1.2638e-15
10.517,2.796e-15
10.519,2.0076e-15
10.521,2.1201e-15
10.522,3.33e-15
10.526,1.0418e-15
10.53,3.2231e-15
10.532,5.3136e-16
10.534,2.5862e-15
10.536,9.0515e-17
10.538,5.4951e-16
10.538,5.2669e-15
10.539,7.4408e-15
10.542,1.2768e-15
10.544,4.9493e-15
10.548,6.256e-17
10.551,1.1037e-15
10.555,7.3444e-15
10.555,8.4568e-16
10.555,3.9563e-15
10.559,3.2635e-15
10.56,1.3669e-15
10.562,5.381e-15
10.565,1.5442e-15
10.568,1.7367e-17
10.568,1.9232e-15
10.568,1.0067e-15
10.57,6.6276e-15
10.572,3.5924e-15
10.576,4.3605e-16
10.576,7.1962e-16
10.577,1.3991e-15
10.582,8.5399e-16
10.585,1.3558e-15
10.589,2.1357e-15
10.591,8.1659e-15
10.593,7.2328e-15
10.595,2.0966e-15
10.595,1.9589e-15
10.6,8.2602e-15
10.6,5.0093e-15
10.602,6.2882e-15
10.602,6.9598e-16
10.604,3.7854e-15
10.608,2.2059e-15
10.61,6.8117e-15
10.612,1.4415e-15
10.615,1.6977e-15
10.617,1.6468e-15
10.617,4.2619e-16
10.621,3.7492e-16
10.623,3.7712e-15
10.623,1.4064e-15
10.623,1.0859e-15
10.628,3.9301e-15
10.63,3.0794e-16
10.63,2.5869e-15
10.632,2.1234e-15
10.638,3.1372e-16
10.64,1.1547e-15
10.644,2.0619e-15
10.645,5.9507e-17
10.647,2.301e-15
10.651,6.355e-15
10.651,6.1645e-16
10.651,2.7887e-15
10.653,1.9717e-15
10.653,1.943e-15
10.653,1.0266e-14
10.655,4.8634e-15
10.657,1.5109e-15
10.661,6.8544e-15
10.662,2.621e-18
10.663,1.2912e-15
10.668,1.2208e-15
10.673,1.5117e-15
10.674,5.2154e-15
10.678,3.0304e-16
10.679,1.1398e-15
10.683,1.7119e-16
10.683,1.5171e-15
10.685,9.64e-16
10.689,9.1241e-16
10.69,2.9302e-16
10.692,4.6987e-15
10.694,6.3431e-15
10.696,4.8671e-15
10.696,1.0077e-15
10.698,1.2022e-15
10.7,2.6076e-15
10.702,1.3816e-16
10.706,2.1836e-15
10.707,3.3742e-15
10.707,1.6273e-15
10.707,4.9921e-15
10.717,2.6958e-15
10.717,2.406e-15
10.719,9.9999e-16
10.72,6.6392e-15
10.72,1.706e-15
10.721,7.6811e-15
10.722,3.1855e-16
10.728,4.078e-15
10.728,4.3237e-15
10.73,3.0054e-15
10.73,1.0385e-15
10.733,1.3198e-14
10.734,1.9712e-15
10.734,1.7765e-16
10.735,5.1953e-15
10.735,3.9349e-15
10.742,4.8699e-16
10.742,1.0304e-15
10.745,1.2884e-15
10.745,2.5494e-15
10.747,1.8447e-16
10.748,2.2097e-15
10.752,1.0009e-15
10.752,2.2866e-16
10.754,3.9773e-16
10.754,7.2333e-15
10.762,5.3053e-15
10.763,1.2537e-16
10.765,4.3034e-16
10.767,3.6471e-15
10.769,8.0649e-15
10.77,2.9204e-16
10.77,7.0788e-16
10.771,6.9677e-17
10.778,2.1232e-15
10.78,5.9848e-16
10.781,7.6627e-15
10.784,1.0286e-15
10.786,4.7922e-15
10.787,7.4559e-15
10.791,9.2875e-17
10.797,9.5257e-16
10.8,4.9776e-15
10.8,2.6358e-15
10.802,5.5443e-15
10.804,8.8351e-16
10.806,1.139e-14
10.807,1.5056e-15
10.807,1.3431e-15
10.808,1.4776e-15
10.812,2.6605e-15
10.817,6.1423e-15
10.817,5.2636e-15
10.819,2.9299e-16
10.819,4.322e-15
10.821,5.137e-16
10.823,6.2886e-15
10.823,1.9748e-15
10.824,1.599e-15
10.825,2.2177e-15
10.826,1.6876e-15
10.83,2.2324e-15
10.83,9.4908e-15
10.834,3.9901e-15
10.837,2.9381e-15
10.841,4.9066e-16
10.846,1.8915e-15
10.846,1.1928e-15
10.847,9.287e-15
10.847,3.922e-15
10.85,1.4645e-15
10.85,5.411e-15
10.852,1.6374e-16
10.856,1.6346e-15
10.858,2.131e-15
10.863,5.0372e-15
10.866,2.0116e-15
10.867,4.3305e-15
10.868,1.3963e-14
10.869,3.7054e-15
10.871,4.7418e-15
10.871,2.0214e-17
10.872,1.5878e-15
10.876,3.5336e-15
10.878,1.7906e-15
10.881,1.4845e-15
10.881,4.0715e-16
10.885,1.0314e-14
10.885,3.0912e-16
10.885,6.44e-15
10.89,1.6551e-15
10.891,3.7986e-15
10.898,1.7928e-15
10.9,9.4907e-16
10.902,1.2632e-16
10.904,2.5775e-15
10.907,7.0717e-15
10.911,3.0967e-15
10.911,2.222e-15
10.912,5.5683e-15
10.913,5.9607e-15
10.914,3.5539e-15
10.917,4.4152e-15
10.917,2.4228e-15
10.918,7.8511e-15
10.918,4.0777e-15
10.92,3.5163e-15
10.92,1.4708e-15
10.924,4.3666e-15
10.925,2.4438e-15
10.927,4.9954e-15
10.929,4.4978e-15
10.929,4.92e-15
10.929,7.4152e-16
10.933,2.421e-17
10.934,5.611e-15
10.938,2.1872e-15
10.94,4.7323e-15
10.942,8.8761e-17
10.942,1.5166e-15
10.946,1.5574e-15
10.949,6.218e-15
10.956,6.0368e-15
10.957,4.004e-15
10.96,9.8752e-16
10.962,1.1279e-15
10.964,4.5716e-16
10.964,1.27e-15
10.966,7.2669e-15
10.966,3.0779e-15
10.971,6.0457e-15
10.973,3.6551e-15
10.977,7.8588e-15
10.979,4.1503e-15
10.984,3.0829e-15
10.984,8.0139e-15
10.986,3.832e-15
10.988,1.0674e-14
10.99,3.1604e-15
10.99,9.7323e-16
10.993,8.3171e-15
10.999,3.7287e-15
11,3.2292e-15
11,5.2256e-15
11,2.9945e-15
11.002,1.6974e-15
11.002,4.293e-15
11.002,5.7346e-15
11.002,2.1339e-15
11.004,3.7112e-15
11.005,2.2498e-15
11.006,6.0667e-15
11.007,1.6683e-15
11.007,3.0921e-15
11.011,1.541e-17
11.011,7.6621e-15
11.015,7.6064e-15
11.016,6.1445e-16
11.016,4.0316e-15
11.017,1.1278e-14
11.017,7.5195e-15
11.022,2.1779e-15
11.022,5.7839e-15
11.026,1.1223e-15
11.028,1.5846e-15
11.029,3.9069e-15
11.031,7.0994e-16
11.034,1.6677e-15
11.037,4.7293e-15
11.039,2.5685e-15
11.042,7.9389e-15
11.044,6.8583e-15
11.044,1.3239e-15
11.045,7.3241e-15
11.045,6.5349e-16
11.045,1.1572e-15
11.048,2.5987e-15
11.049,1.2226e-14
11.049,1.2294e-15
11.055,4.9637e-15
11.06,2.1964e-15
11.06,4.4896e-15
11.063,7.7678e-15
11.063,2.8359e-15
11.064,3.0506e-15
11.065,4.1667e-15
11.068,3.725e-16
11.069,1.2698e-15
11.072,3.4537e-15
11.072,9.8545e-15
11.077,2.3656e-16
11.08,3.887e-15
11.082,6.3514e-15
11.086,3.7578e-15
11.089,2.3782e-15
11.089,1.6841e-16
11.091,2.2237e-15
11.092,7.2864e-16
11.094,1.7888e-15
11.098,2.7213e-16
11.1,2.9904e-16
11.102,7.1346e-15
11.102,8.2607e-16
11.102,6.7137e-16
11.104,1.6312e-15
11.107,6.0187e-15
11.107,2.3085e-15
11.109,7.1265e-15
11.113,8.1427e-15
11.114,3.2467e-15
11.116,1.1416e-15
11.116,8.3208e-15
11.12,3.5104e-15
11.12,3.972e-15


==> CSV/PSQ2-81.csv <==
X,Y
0,0
0.1,1.314e-15
0.2,4.9213e-16
0.22361,2.2517e-15
0.28284,6.1333e-16
0.3,1.1975e-15
0.36056,7.7516e-16
0.4,3.3237e-15
0.41231,4.2823e-15
0.44721,8.747e-16
0.5,5.5975e-15
0.53852,3.0352e-15
0.56569,4.5561e-16
0.6,3.8091e-15
0.60828,4.4748e-15
0.63246,3.378e-15
0.64031,8.672e-15
0.67082,1.3055e-16
0.7,3.3966e-15
0.72111,1.6612e-15
0.72801,1.0699e-15
0.78102,5.8787e-15
0.8,1.0334e-15
0.80623,1.0761e-14
0.82462,3.877e-15
0.84853,1.961e-14
0.8544,4.8468e-15
0.89443,2.7068e-15
0.9,2.6258e-15
0.92195,2.7081e-15
0.9434,1.1379e-15
0.98489,1.1316e-15
1,2.1409e-05
1.005,2.1303e-05
1.0198,2.0993e-05
1.044,2.0507e-05
1.063,2.0141e-05
1.077,1.9878e-05
1.0817,1.9793e-05
1.1,1.9463e-05
1.118,1.915e-05
1.118,1.9149e-05
1.1314,1.8924e-05
1.1662,1.8358e-05
1.1705,1.8292e-05
1.2,1.7841e-05
1.2042,1.7779e-05
1.2166,1.7598e-05
1.2207,1.754e-05
1.2369,1.731e-05
1.253,1.7087e-05
1.2649,1.6926e-05
1.2806,1.6717e-05
1.3,1.6469e-05
1.3,1.6469e-05
1.3153,1.6277e-05
1.3416,1.5957e-05
1.3454,1.5913e-05
1.3601,1.574e-05
1.3601,1.5741e-05
1.3892,1.5411e-05
1.4,1.5293e-05
1.4036,1.5254e-05
1.4142,1.5138e-05
1.4142,1.514e-05
1.4318,1.4953e-05
1.4318,1.4953e-05
1.4422,1.4845e-05
1.456,1.4704e-05
1.4866,1.4402e-05
1.5,1.4273e-05
1.5,1.4274e-05
1.5133,1.4147e-05
1.5232,1.4057e-05
1.5264,1.4026e-05
1.5524,1.3791e-05
1.562,1.3705e-05
1.5652,1.3678e-05
1.6,1.3381e-05
1.6031,1.3354e-05
1.6125,1.3278e-05
1.6155,1.3252e-05
1.6279,1.3151e-05
1.6401,1.3053e-05
1.6492,1.2982e-05
1.6643,1.2864e-05
1.6763,1.2771e-05
1.6971,1.2616e-05
1.7,1.2594e-05
1.7088,1.253e-05
1.7117,1.2507e-05
1.7205,1.2444e-05
1.7464,1.2258e-05
1.7692,1.2101e-05
1.7804,1.2023e-05
1.7889,1.1968e-05
1.8,1.1895e-05
1.8028,1.1876e-05
1.8111,1.1821e-05
1.8248,1.1732e-05
1.8358,1.1663e-05
1.8439,1.1611e-05
1.8682,1.1461e-05
1.8788,1.1395e-05
1.8868,1.1348e-05
1.8974,1.1284e-05
1.9,1.1269e-05
1.9105,1.1206e-05
1.9105,1.1207e-05
1.9209,1.1145e-05
1.9313,1.1086e-05
1.9416,1.1027e-05
1.9698,1.087e-05
1.9723,1.0855e-05
1.9799,1.0814e-05
1.9925,1.0746e-05
2,1.0705e-05
2.0025,1.0692e-05
2.01,1.0652e-05
2.0125,1.0639e-05
2.0224,1.0587e-05
2.0396,1.0497e-05
2.0518,1.0434e-05
2.0591,1.0397e-05
2.0616,1.0386e-05
2.0809,1.0289e-05
2.0881,1.0254e-05
2.1,1.0194e-05
2.1095,1.0148e-05
2.119,1.0104e-05
2.126,1.007e-05
2.1378,1.0015e-05
2.1471,9.971e-06
2.1541,9.9401e-06
2.1633,9.897e-06
2.184,9.8029e-06
2.1932,9.7613e-06
2.2,9.7316e-06
2.2023,9.7213e-06
2.2023,9.7219e-06
2.2091,9.6906e-06
2.2204,9.642e-06
2.2361,9.5753e-06
2.2361,9.5758e-06
2.2472,9.5264e-06
2.2561,9.4893e-06
2.2627,9.4616e-06
2.2804,9.3884e-06
2.2804,9.3885e-06
2.2825,9.3804e-06
2.3,9.3086e-06
2.3087,9.2734e-06
2.3259,9.2041e-06
2.3324,9.179e-06
2.3345,9.1704e-06
2.3409,9.1453e-06
2.3431,9.1371e-06
2.3601,9.0711e-06
2.377,9.0075e-06
2.377,9.0072e-06
2.3854,8.9757e-06
2.4,8.9207e-06
2.4021,8.9125e-06
2.4083,8.89e-06
2.4166,8.8594e-06
2.4187,8.8521e-06
2.4187,8.851e-06
2.4331,8.7994e-06
2.4352,8.7919e-06
2.4413,8.7689e-06
2.4515,8.7327e-06
2.4597,8.704e-06
2.4739,8.6548e-06
2.4759,8.6477e-06
2.4839,8.6187e-06
2.5,8.564e-06
2.506,8.5434e-06
2.508,8.5357e-06
2.508,8.5363e-06
2.5239,8.4829e-06
2.5298,8.4627e-06
2.5318,8.4559e-06
2.5456,8.4104e-06
2.5554,8.378e-06
2.5612,8.3585e-06
2.5632,8.3527e-06
2.571,8.3272e-06
2.5942,8.2536e-06
2.6,8.2347e-06
2.6,8.2339e-06
2.6019,8.2283e-06
2.6077,8.21e-06
2.6077,8.2105e-06
2.6173,8.181e-06
2.6173,8.1801e-06
2.6249,8.1565e-06
2.6306,8.1386e-06
2.6401,8.1096e-06
2.6476,8.0854e-06
2.6627,8.0411e-06
2.6683,8.0238e-06
2.6833,7.9793e-06
2.6907,7.9565e-06
2.6926,7.9512e-06
2.6926,7.9524e-06
2.7,7.9294e-06
2.7074,7.9078e-06
2.7203,7.8697e-06
2.7203,7.8711e-06
2.7295,7.8436e-06
2.7295,7.8431e-06
2.7514,7.7811e-06
2.7586,7.7615e-06
2.7659,7.7401e-06
2.7659,7.7405e-06
2.7731,7.7201e-06
2.7785,7.706e-06
2.7803,7.7001e-06
2.7857,7.6855e-06
2.8,7.6455e-06
2.8018,7.6414e-06
2.8018,7.6419e-06
2.8071,7.6266e-06
2.816,7.6031e-06
2.8231,7.5836e-06
2.8284,7.5695e-06
2.8284,7.5699e-06
2.8302,7.5638e-06
2.8425,7.532e-06
2.8443,7.5275e-06
2.8636,7.4771e-06
2.8636,7.4769e-06
2.8653,7.4715e-06
2.8792,7.4358e-06
2.8844,7.4221e-06
2.8862,7.4177e-06
2.9,7.3828e-06
2.9069,7.3654e-06
2.9069,7.365e-06
2.912,7.3521e-06
2.9206,7.3306e-06
2.9275,7.3132e-06
2.9411,7.279e-06
2.9411,7.279e-06
2.953,7.2514e-06
2.9547,7.2472e-06
2.9614,7.2298e-06
2.9682,7.2131e-06
2.9732,7.2008e-06
3,7.137e-06
3,7.1359e-06
3.0017,7.1326e-06
3.0017,7.133e-06
3.0067,7.1213e-06
3.0083,7.1171e-06
3.0083,7.1172e-06
3.015,7.1013e-06
3.0265,7.0734e-06
3.0414,7.0396e-06
3.0463,7.0283e-06
3.048,7.0244e-06
3.0529,7.0124e-06
3.0594,6.998e-06
3.061,6.9944e-06
3.0676,6.9794e-06
3.0806,6.9488e-06
3.0806,6.9504e-06
3.0871,6.935e-06
3.1,6.9067e-06
3.1048,6.8966e-06
3.1064,6.892e-06
3.1064,6.8917e-06
3.1113,6.8818e-06
3.1241,6.8524e-06
3.1257,6.8494e-06
3.1305,6.8386e-06
3.1321,6.8356e-06
3.1385,6.8214e-06
3.1385,6.8217e-06
3.1575,6.7796e-06
3.1623,6.7698e-06
3.1623,6.7701e-06
3.1765,6.7397e-06
3.1828,6.7263e-06
3.189,6.7139e-06
3.1953,6.6999e-06
3.2,6.6907e-06
3.2016,6.6875e-06
3.2062,6.678e-06
3.214,6.6609e-06
3.2202,6.6482e-06
3.2249,6.6392e-06
3.2311,6.6264e-06
3.2388,6.611e-06
3.245,6.5983e-06
3.2558,6.5754e-06
3.2573,6.5728e-06
3.2696,6.548e-06
3.2757,6.5356e-06
3.2802,6.527e-06
3.2985,6.49e-06
3.3,6.4876e-06
3.3061,6.4754e-06
3.3106,6.4671e-06
3.3121,6.4641e-06
3.3242,6.4403e-06
3.3242,6.4413e-06
3.3287,6.4324e-06
3.3302,6.4287e-06
3.3422,6.4058e-06
3.3526,6.3853e-06
3.3541,6.3827e-06
3.3541,6.3837e-06
3.3601,6.3719e-06
3.3838,6.3268e-06
3.3941,6.3074e-06
3.3956,6.3049e-06
3.4,6.2975e-06
3.4015,6.2945e-06
3.4015,6.2946e-06
3.4059,6.286e-06
3.4132,6.2721e-06
3.4176,6.2648e-06
3.4234,6.2541e-06
3.4366,6.2296e-06
3.4409,6.2226e-06
3.4482,6.2092e-06
3.4482,6.2092e-06
3.4525,6.2016e-06
3.454,6.1987e-06
3.4655,6.1782e-06
3.4713,6.1681e-06
3.4713,6.1672e-06
3.4828,6.147e-06
3.4886,6.1368e-06
3.4928,6.1297e-06
3.4986,6.1198e-06
3.5,6.1165e-06
3.5057,6.1067e-06
3.5114,6.0965e-06
3.5171,6.0879e-06
3.5228,6.0776e-06
3.5228,6.0781e-06
3.5341,6.0575e-06
3.5384,6.0509e-06
3.544,6.0408e-06
3.5511,6.0293e-06
3.5511,6.028e-06
3.5609,6.0114e-06
3.5735,5.9914e-06
3.5777,5.9829e-06
3.5847,5.9733e-06
3.5847,5.9714e-06
3.5903,5.9633e-06
3.6,5.9476e-06
3.6014,5.9447e-06
3.6056,5.9384e-06
3.6069,5.935e-06
3.6125,5.9267e-06
3.6222,5.9106e-06
3.6235,5.9087e-06
3.6346,5.8914e-06
3.6401,5.8814e-06
3.6497,5.867e-06
3.662,5.8466e-06
3.6674,5.838e-06
3.6674,5.8377e-06
3.6715,5.8305e-06
3.677,5.8218e-06
3.677,5.8238e-06
3.6878,5.8056e-06
3.6892,5.803e-06
3.7,5.7873e-06
3.7054,5.7784e-06
3.7108,5.7691e-06
3.7162,5.7618e-06
3.7202,5.7547e-06
3.7216,5.7526e-06
3.7363,5.7307e-06
3.7483,5.7114e-06
3.7483,5.7117e-06
3.7537,5.7044e-06
3.7577,5.6965e-06
3.759,5.6954e-06
3.7643,5.6875e-06
3.7643,5.6868e-06
3.7696,5.679e-06
3.7736,5.6731e-06
3.7802,5.663e-06
3.7855,5.6552e-06
3.7947,5.6416e-06
3.8,5.6348e-06
3.8013,5.6325e-06
3.8013,5.6329e-06
3.8053,5.6269e-06
3.8118,5.617e-06
3.821,5.6026e-06
3.821,5.6027e-06
3.8275,5.593e-06
3.8328,5.5861e-06
3.8419,5.5722e-06
3.8471,5.5658e-06
3.8471,5.5654e-06
3.8484,5.564e-06
3.8588,5.549e-06
3.8626,5.5427e-06
3.8639,5.5408e-06
3.8833,5.5133e-06
3.8897,5.5044e-06
3.8897,5.5045e-06
3.8949,5.4976e-06
3.8949,5.4976e-06
3.9,5.4902e-06
3.9051,5.4827e-06
3.9051,5.4835e-06
3.9205,5.4606e-06
3.9294,5.4485e-06
3.9357,5.4392e-06
3.9395,5.4343e-06
3.9408,5.433e-06
3.9446,5.4272e-06
3.9459,5.4259e-06
3.956,5.4125e-06
3.9598,5.4058e-06
3.9661,5.3976e-06
3.9699,5.3928e-06
3.9812,5.3784e-06
3.985,5.3728e-06
3.9962,5.358e-06
4,5.3519e-06
4.0012,5.3512e-06
4.005,5.3447e-06
4.0112,5.3373e-06
4.0162,5.3306e-06
4.02,5.3261e-06
4.0249,5.3203e-06
4.0262,5.318e-06
4.0311,5.3115e-06
4.0311,5.3104e-06
4.0361,5.3047e-06
4.0447,5.2937e-06
4.046,5.2913e-06
4.0497,5.2865e-06
4.0608,5.2733e-06
4.0706,5.2599e-06
4.0792,5.2481e-06
4.0804,5.246e-06
4.0853,5.2404e-06
4.1,5.223e-06
4.1,5.221e-06
4.1037,5.2171e-06
4.1049,5.2168e-06
4.1049,5.2164e-06
4.1146,5.2031e-06
4.1183,5.1984e-06
4.1195,5.197e-06
4.1231,5.1938e-06
4.134,5.1785e-06
4.1437,5.1672e-06
4.1437,5.1662e-06
4.1485,5.1619e-06
4.1617,5.1441e-06
4.1629,5.1433e-06
4.1677,5.1367e-06
4.1725,5.1303e-06
4.1761,5.1269e-06
4.1773,5.1249e-06
4.1773,5.1246e-06
4.1869,5.1134e-06
4.2,5.0971e-06
4.2012,5.0971e-06
4.2012,5.0962e-06
4.2048,5.0923e-06
4.2059,5.0908e-06
4.2107,5.0843e-06
4.2154,5.079e-06
4.219,5.0743e-06
4.2202,5.0727e-06
4.2202,5.0728e-06
4.2297,5.0622e-06
4.2379,5.0518e-06
4.2426,5.0453e-06
4.2426,5.0465e-06
4.2438,5.0446e-06
4.2485,5.0391e-06
4.2521,5.0354e-06
4.2579,5.0278e-06
4.272,5.0111e-06
4.2755,5.007e-06
4.2802,5.0017e-06
4.2942,4.9861e-06
4.2953,4.9842e-06
4.3,4.9784e-06
4.3046,4.9743e-06
4.3081,4.9698e-06
4.3139,4.9626e-06
4.3174,4.9593e-06
4.3186,4.9575e-06
4.3267,4.948e-06
4.3278,4.9471e-06
4.3324,4.9424e-06
4.3417,4.9305e-06
4.3463,4.9257e-06
4.36,4.9109e-06
4.3681,4.9015e-06
4.3738,4.8953e-06
4.3829,4.8846e-06
4.3863,4.881e-06
4.3909,4.8752e-06
4.3966,4.8697e-06
4.4,4.8652e-06
4.4011,4.8642e-06
4.4045,4.8602e-06
4.4045,4.8604e-06
4.4102,4.8549e-06
4.4102,4.8543e-06
4.4147,4.8495e-06
4.4181,4.8451e-06
4.4272,4.8356e-06
4.4283,4.8347e-06
4.4283,4.8348e-06
4.4407,4.8214e-06
4.4418,4.8203e-06
4.4553,4.8061e-06
4.4553,4.8065e-06
4.4598,4.8005e-06
4.4643,4.795e-06
4.4688,4.7911e-06
4.4721,4.7867e-06
4.4721,4.7864e-06
4.4777,4.7817e-06
4.4777,4.781e-06
4.4822,4.7773e-06
4.4911,4.7671e-06
4.4944,4.7631e-06
4.5,4.758e-06
4.5044,4.7532e-06
4.5122,4.7441e-06
4.5177,4.7393e-06
4.5222,4.7337e-06
4.5255,4.7303e-06
4.531,4.7257e-06
4.5343,4.7219e-06
4.5354,4.7208e-06
4.5398,4.7156e-06
4.5486,4.7064e-06
4.5607,4.6948e-06
4.5607,4.6937e-06
4.5618,4.6941e-06
4.5651,4.6898e-06
4.5695,4.6847e-06
4.5706,4.685e-06
4.5793,4.6756e-06
4.588,4.6658e-06
4.588,4.6661e-06
4.5967,4.6576e-06
4.6,4.6542e-06
4.6011,4.6533e-06
4.6043,4.6497e-06
4.6098,4.6434e-06
4.6098,4.6446e-06
4.6141,4.6397e-06
4.6174,4.6371e-06
4.6228,4.6311e-06
4.6271,4.6273e-06
4.639,4.6163e-06
4.64,4.6137e-06
4.6487,4.6058e-06
4.6519,4.6024e-06
4.653,4.6015e-06
4.653,4.6004e-06
4.6573,4.5967e-06
4.6615,4.5924e-06
4.6648,4.591e-06
4.669,4.5851e-06
4.6819,4.5728e-06
4.6861,4.5692e-06
4.6872,4.5672e-06
4.6872,4.5674e-06
4.6957,4.5597e-06
4.7,4.555e-06
4.7043,4.5502e-06
4.7074,4.5478e-06
4.7127,4.543e-06
4.717,4.5384e-06
4.717,4.5387e-06
4.7202,4.5363e-06
4.7297,4.5268e-06
4.7381,4.519e-06
4.7413,4.516e-06
4.7424,4.5139e-06
4.7508,4.5078e-06
4.7539,4.5031e-06
4.7539,4.5036e-06
4.7634,4.4943e-06
4.7676,4.4909e-06
4.7707,4.4876e-06
4.776,4.4834e-06
4.7802,4.4799e-06
4.7885,4.4721e-06
4.7927,4.4678e-06
4.8,4.4613e-06
4.801,4.4601e-06
4.8042,4.4558e-06
4.8052,4.4556e-06
4.8083,4.453e-06
4.8094,4.4512e-06
4.8166,4.4447e-06
4.826,4.4359e-06
4.8301,4.4323e-06
4.8332,4.4294e-06
4.8374,4.4261e-06
4.8374,4.4257e-06
4.8384,4.4247e-06
4.8415,4.4222e-06
4.8466,4.4169e-06
4.8508,4.4139e-06
4.8549,4.4111e-06
4.8662,4.399e-06
4.8703,4.3953e-06
4.8754,4.3918e-06
4.8795,4.3883e-06
4.8826,4.3852e-06
4.8836,4.3833e-06
4.8836,4.3847e-06
4.8877,4.3804e-06
4.8918,4.3764e-06
4.9,4.3689e-06
4.9031,4.3664e-06
4.9041,4.3652e-06
4.9163,4.3555e-06
4.9193,4.3511e-06
4.9204,4.3506e-06
4.9244,4.3483e-06
4.9366,4.3372e-06
4.9396,4.3336e-06
4.9396,4.3345e-06
4.9406,4.3339e-06
4.9477,4.3277e-06
4.9518,4.324e-06
4.9649,4.3122e-06
4.9649,4.3119e-06
4.9679,4.3098e-06
4.9729,4.3054e-06
4.9769,4.3023e-06
4.993,4.2881e-06
5,4.2825e-06
5.001,4.2813e-06
5.004,4.2788e-06
5.009,4.2727e-06
5.012,4.2712e-06
5.016,4.2688e-06
5.016,4.2683e-06
5.021,4.264e-06
5.0249,4.2613e-06
5.0249,4.2597e-06
5.0289,4.2575e-06
5.0329,4.2535e-06
5.0329,4.2533e-06
5.0359,4.2517e-06
5.0448,4.2439e-06
5.0478,4.2413e-06
5.0488,4.2401e-06
5.0567,4.2342e-06
5.0596,4.2312e-06
5.0606,4.2306e-06
5.0606,4.2311e-06
5.0636,4.2284e-06
5.0804,4.2141e-06
5.0912,4.2058e-06
5.0922,4.2038e-06
5.0961,4.201e-06
5.099,4.1985e-06
5.1,4.1973e-06
5.1039,4.1947e-06
5.1039,4.1948e-06
5.1078,4.1909e-06
5.1108,4.1899e-06
5.1157,4.1852e-06
5.1196,4.1818e-06
5.1225,4.1803e-06
5.1264,4.1762e-06
5.1313,4.1728e-06
5.1352,4.1693e-06
5.142,4.1631e-06
5.143,4.1631e-06
5.1546,4.1527e-06
5.1614,4.1474e-06
5.1624,4.148e-06
5.1624,4.1476e-06
5.1662,4.1445e-06
5.174,4.138e-06
5.1856,4.1287e-06
5.1884,4.1263e-06
5.1894,4.1268e-06
5.1923,4.1234e-06
5.1971,4.1194e-06
5.2,4.118e-06
5.2,4.1174e-06
5.201,4.1162e-06
5.201,4.1164e-06
5.2038,4.1143e-06
5.2086,4.1105e-06
5.2154,4.1045e-06
5.2154,4.1042e-06
5.2202,4.1011e-06
5.224,4.0984e-06
5.2345,4.0909e-06
5.2345,4.0905e-06
5.2355,4.0899e-06
5.2393,4.0861e-06
5.2431,4.0838e-06
5.2469,4.0805e-06
5.2498,4.0786e-06
5.2612,4.0697e-06
5.2697,4.0628e-06
5.2773,4.0575e-06
5.2773,4.0572e-06
5.2802,4.0547e-06
5.2811,4.0542e-06
5.2839,4.0513e-06
5.2887,4.0486e-06
5.2924,4.0459e-06
5.2953,4.0428e-06
5.3,4.0395e-06
5.3038,4.0366e-06
5.3075,4.0336e-06
5.3141,4.0283e-06
5.3151,4.028e-06
5.3151,4.0297e-06
5.3226,4.0231e-06
5.3254,4.0193e-06
5.3263,4.0197e-06
5.3339,4.0136e-06
5.3367,4.0111e-06
5.3413,4.0085e-06
5.3451,4.005e-06
5.3488,4.0024e-06
5.36,3.9949e-06
5.36,3.9938e-06
5.3666,3.9885e-06
5.3712,3.9854e-06
5.3712,3.9862e-06
5.374,3.984e-06
5.3814,3.9778e-06
5.3824,3.9779e-06
5.3852,3.9758e-06
5.3852,3.9761e-06
5.3935,3.9694e-06
5.4,3.9644e-06
5.4009,3.9645e-06
5.4037,3.9625e-06
5.4037,3.9621e-06
5.4083,3.9585e-06
5.412,3.9561e-06
5.4148,3.9536e-06
5.4231,3.9483e-06
5.4231,3.9484e-06
5.4332,3.9405e-06
5.4342,3.9397e-06
5.4378,3.9378e-06
5.4406,3.9355e-06
5.4406,3.9342e-06
5.4452,3.9324e-06
5.4489,3.9292e-06
5.4562,3.9235e-06
5.4589,3.922e-06
5.4589,3.922e-06
5.4626,3.919e-06
5.4672,3.9165e-06
5.4708,3.9141e-06
5.4708,3.9139e-06
5.4745,3.9106e-06
5.4781,3.908e-06
5.4818,3.9057e-06
5.4818,3.9054e-06
5.4918,3.8991e-06
5.4918,3.8975e-06
5.5,3.8924e-06
5.5,3.8926e-06
5.5027,3.8901e-06
5.5036,3.8905e-06
5.5036,3.8896e-06
5.5073,3.8872e-06
5.5109,3.8846e-06
5.5145,3.8828e-06
5.5172,3.8801e-06
5.5218,3.8767e-06
5.5317,3.8691e-06
5.5317,3.8702e-06
5.5326,3.87e-06
5.5362,3.8672e-06
5.5362,3.867e-06
5.5462,3.8603e-06
5.5471,3.86e-06
5.5543,3.8549e-06
5.557,3.8534e-06
5.5579,3.8523e-06
5.5606,3.8504e-06
5.5714,3.8425e-06
5.5758,3.8394e-06
5.5785,3.8373e-06
5.5866,3.8319e-06
5.5902,3.8305e-06
5.5902,3.8301e-06
5.5902,3.8292e-06
5.5973,3.8248e-06
5.6,3.823e-06
5.6009,3.8231e-06
5.6036,3.8205e-06
5.6036,3.8209e-06
5.6045,3.8199e-06
5.608,3.8177e-06
5.608,3.8181e-06
5.6143,3.8141e-06
5.6223,3.8081e-06
5.6294,3.8029e-06
5.6321,3.8013e-06
5.6356,3.7982e-06
5.6365,3.7988e-06
5.64,3.796e-06
5.6436,3.7935e-06
5.6462,3.7913e-06
5.6569,3.7849e-06
5.6569,3.7843e-06
5.6604,3.783e-06
5.6613,3.7815e-06
5.6613,3.7824e-06
5.6639,3.7797e-06
5.6648,3.7795e-06
5.6719,3.7741e-06
5.6754,3.7726e-06
5.6824,3.7681e-06
5.6851,3.7655e-06
5.6859,3.7659e-06
5.6859,3.7644e-06
5.6886,3.7634e-06
5.6921,3.7606e-06
5.7,3.7559e-06
5.7035,3.753e-06
5.707,3.7513e-06
5.714,3.7476e-06
5.7201,3.7434e-06
5.7245,3.7399e-06
5.7245,3.7398e-06
5.7271,3.7387e-06
5.7271,3.7387e-06
5.728,3.738e-06
5.728,3.738e-06
5.7306,3.7366e-06
5.7315,3.7353e-06
5.7315,3.7347e-06
5.7385,3.7308e-06
5.7454,3.726e-06
5.7489,3.7238e-06
5.7489,3.7242e-06
5.7559,3.7199e-06
5.7585,3.7176e-06
5.7628,3.7149e-06
5.7689,3.711e-06
5.7697,3.7111e-06
5.7723,3.7092e-06
5.7801,3.7041e-06
5.7871,3.6997e-06
5.7871,3.699e-06
5.794,3.6958e-06
5.7974,3.6928e-06
5.8,3.6909e-06
5.8009,3.6899e-06
5.8009,3.6911e-06
5.8034,3.6898e-06
5.8078,3.6863e-06
5.8138,3.6826e-06
5.8138,3.682e-06
5.8181,3.6797e-06
5.8215,3.677e-06
5.8241,3.6757e-06
5.8249,3.6755e-06
5.8249,3.6747e-06
5.831,3.6718e-06
5.8412,3.6651e-06
5.8421,3.6643e-06
5.8523,3.6586e-06
5.8523,3.6577e-06
5.8549,3.6568e-06
5.8592,3.6534e-06
5.8694,3.6469e-06
5.8694,3.6485e-06
5.8728,3.6449e-06
5.8796,3.6416e-06
5.8822,3.6394e-06
5.8822,3.6402e-06
5.883,3.6385e-06
5.8856,3.6373e-06
5.8898,3.635e-06
5.9,3.6292e-06
5.9034,3.6266e-06
5.9034,3.6262e-06
5.9059,3.6259e-06
5.9093,3.6232e-06
5.9135,3.6202e-06
5.9169,3.6185e-06
5.9203,3.6153e-06
5.9228,3.6139e-06
5.9237,3.6146e-06
5.9304,3.6102e-06
5.9363,3.6059e-06
5.9397,3.6039e-06
5.9405,3.6041e-06
5.9439,3.602e-06
5.9464,3.6007e-06
5.9506,3.598e-06
5.954,3.5958e-06
5.954,3.5955e-06
5.9641,3.5891e-06
5.9666,3.5877e-06
5.9666,3.5894e-06
5.9775,3.5821e-06
5.9808,3.5797e-06
5.9841,3.5773e-06
5.9908,3.5735e-06
5.9933,3.5727e-06
5.9942,3.5708e-06
6,3.567e-06
6,3.5688e-06
6.0008,3.5675e-06
6.0008,3.5677e-06
6.0033,3.5663e-06
6.0033,3.5658e-06
6.0075,3.564e-06
6.0108,3.562e-06
6.0133,3.5601e-06
6.0141,3.5605e-06
6.0166,3.5584e-06
6.0166,3.5588e-06
6.0208,3.5559e-06
6.0208,3.5556e-06
6.0299,3.5505e-06
6.0308,3.5502e-06
6.0374,3.5457e-06
6.0407,3.5437e-06
6.044,3.5427e-06
6.044,3.5428e-06
6.0465,3.5397e-06
6.0531,3.5381e-06
6.0539,3.5366e-06
6.0539,3.5359e-06
6.0605,3.5329e-06
6.0638,3.5299e-06
6.0671,3.5285e-06
6.0729,3.5246e-06
6.0803,3.521e-06
6.0828,3.5193e-06
6.0836,3.5194e-06
6.0902,3.515e-06
6.0926,3.5144e-06
6.0959,3.5119e-06
6.1,3.51e-06
6.1,3.5095e-06
6.1033,3.5075e-06
6.1033,3.5078e-06
6.1033,3.508e-06
6.1057,3.5057e-06
6.1098,3.5047e-06
6.1131,3.5017e-06
6.1188,3.4989e-06
6.1221,3.4975e-06
6.1294,3.4935e-06
6.1327,3.4913e-06
6.1351,3.4903e-06
6.1392,3.488e-06
6.1522,3.4795e-06
6.1522,3.4795e-06
6.1555,3.4779e-06
6.1587,3.4768e-06
6.1612,3.4754e-06
6.1612,3.4756e-06
6.162,3.475e-06
6.1685,3.4714e-06
6.1685,3.4702e-06
6.1717,3.4694e-06
6.1717,3.4689e-06
6.1741,3.4675e-06
6.1774,3.4664e-06
6.1814,3.4631e-06
6.1847,3.462e-06
6.1847,3.463e-06
6.1911,3.4572e-06
6.2,3.4539e-06
6.2008,3.4524e-06
6.2032,3.4513e-06
6.2032,3.4514e-06
6.2073,3.4494e-06
6.2097,3.4469e-06
6.2129,3.4467e-06
6.2129,3.4458e-06
6.2169,3.4438e-06
6.2201,3.442e-06
6.2201,3.4419e-06
6.2225,3.4403e-06
6.2266,3.4381e-06
6.229,3.4381e-06
6.229,3.4368e-06
6.2298,3.4361e-06
6.2362,3.4331e-06
6.2394,3.4312e-06
6.2394,3.4313e-06
6.2426,3.4294e-06
6.2482,3.4265e-06
6.2514,3.4249e-06
6.2586,3.421e-06
6.261,3.4186e-06
6.2642,3.4184e-06
6.265,3.4173e-06
6.265,3.4167e-06
6.2682,3.4158e-06
6.2769,3.4115e-06
6.2769,3.4106e-06
6.2801,3.4087e-06
6.2936,3.4016e-06
6.2968,3.4009e-06
6.2968,3.4e-06
6.3,3.3987e-06
6.3032,3.3963e-06
6.3063,3.3952e-06
6.3063,3.3948e-06
6.3127,3.3922e-06
6.3127,3.3912e-06
6.3151,3.3898e-06
6.3159,3.3897e-06
6.3246,3.3848e-06
6.3246,3.3849e-06
6.3253,3.3844e-06
6.3285,3.3817e-06
6.3348,3.3807e-06
6.3411,3.3768e-06
6.3506,3.3712e-06
6.3506,3.3707e-06
6.353,3.3695e-06
6.3561,3.3688e-06
6.3561,3.3695e-06
6.3569,3.3671e-06
6.36,3.3665e-06
6.36,3.3668e-06
6.3632,3.3642e-06
6.3655,3.3633e-06
6.3695,3.361e-06
6.3781,3.3563e-06
6.3789,3.356e-06
6.3789,3.3565e-06
6.3812,3.3557e-06
6.382,3.3541e-06
6.3906,3.3509e-06
6.3977,3.3461e-06
6.4,3.3451e-06
6.4008,3.3449e-06
6.4008,3.3443e-06
6.4031,3.343e-06
6.407,3.3413e-06
6.407,3.3419e-06
6.4125,3.3391e-06
6.4133,3.3376e-06
6.4195,3.335e-06
6.4257,3.3323e-06
6.4281,3.3306e-06
6.4288,3.3306e-06
6.4351,3.3273e-06
6.4382,3.3245e-06
6.4382,3.3254e-06
6.4405,3.3244e-06
6.4413,3.3238e-06
6.4444,3.322e-06
6.4475,3.3205e-06
6.4498,3.32e-06
6.4537,3.3172e-06
6.456,3.3158e-06
6.4622,3.3136e-06
6.463,3.3128e-06
6.4661,3.3121e-06
6.4661,3.3114e-06
6.4777,3.3046e-06
6.4815,3.3032e-06
6.4846,3.3013e-06
6.4846,3.3015e-06
6.49,3.2989e-06
6.4938,3.2968e-06
6.5,3.2931e-06
6.5,3.2934e-06
6.5,3.2939e-06
6.5031,3.2929e-06
6.5054,3.2905e-06
6.5115,3.2877e-06
6.5123,3.2877e-06
6.5146,3.2868e-06
6.5215,3.2836e-06
6.5276,3.2794e-06
6.5299,3.2788e-06
6.5307,3.2788e-06
6.5307,3.2783e-06
6.5368,3.2754e-06
6.5391,3.274e-06
6.546,3.2708e-06
6.549,3.2692e-06
6.5513,3.2671e-06
6.5521,3.2673e-06
6.5552,3.2659e-06
6.5605,3.2628e-06
6.5734,3.2577e-06
6.5765,3.2554e-06
6.5765,3.2549e-06
6.5788,3.2537e-06
6.5795,3.2546e-06
6.5856,3.251e-06
6.5947,3.2472e-06
6.597,3.2447e-06
6.6,3.2431e-06
6.6008,3.2443e-06
6.603,3.2422e-06
6.603,3.2427e-06
6.6038,3.2416e-06
6.6068,3.2397e-06
6.6098,3.2392e-06
6.6098,3.2383e-06
6.6121,3.2376e-06
6.6129,3.2382e-06
6.6189,3.236e-06
6.6189,3.235e-06
6.6212,3.233e-06
6.6219,3.2329e-06
6.6242,3.2322e-06
6.6272,3.2316e-06
6.631,3.2288e-06
6.637,3.2254e-06
6.64,3.2243e-06
6.6483,3.2204e-06
6.6483,3.2204e-06
6.6491,3.2203e-06
6.6573,3.2169e-06
6.6603,3.2145e-06
6.6611,3.2138e-06
6.6611,3.2143e-06
6.6641,3.2136e-06
6.6731,3.2082e-06
6.6731,3.2084e-06
6.6753,3.2068e-06
6.6761,3.2063e-06
6.6843,3.2038e-06
6.6851,3.2027e-06
6.6851,3.2028e-06
6.691,3.1994e-06
6.694,3.1977e-06
6.7,3.1943e-06
6.703,3.1953e-06
6.7052,3.1939e-06
6.7082,3.1906e-06
6.7082,3.1916e-06
6.7119,3.1902e-06
6.7179,3.1871e-06
6.7201,3.1863e-06
6.7209,3.1852e-06
6.7231,3.1843e-06
6.7231,3.1836e-06
6.7268,3.1827e-06
6.7268,3.1821e-06
6.7357,3.1787e-06
6.7357,3.1789e-06
6.7417,3.1754e-06
6.7417,3.1759e-06
6.7446,3.1744e-06
6.7469,3.1733e-06
6.7476,3.1731e-06
6.7476,3.1736e-06
6.7535,3.1701e-06
6.7624,3.166e-06
6.7624,3.1656e-06
6.7676,3.1634e-06
6.7683,3.1632e-06
6.7742,3.1603e-06
6.7801,3.1575e-06
6.7882,3.1536e-06
6.7912,3.1527e-06
6.7941,3.1509e-06
6.7978,3.1488e-06
6.8,3.1479e-06
6.8007,3.148e-06
6.8007,3.148e-06
6.8007,3.1487e-06
6.8029,3.1465e-06
6.8029,3.1463e-06
6.8066,3.1455e-06
6.8096,3.1433e-06
6.8118,3.1431e-06
6.8154,3.1416e-06
6.8184,3.1409e-06
6.8242,3.1369e-06
6.8264,3.1369e-06
6.8352,3.1316e-06
6.8359,3.1318e-06
6.8411,3.1292e-06
6.8447,3.1286e-06
6.8469,3.1268e-06
6.8476,3.1272e-06
6.8505,3.1254e-06
6.8593,3.1215e-06
6.8622,3.1192e-06
6.8622,3.1206e-06
6.868,3.1179e-06
6.871,3.1161e-06
6.8731,3.1143e-06
6.8768,3.1132e-06
6.8797,3.1129e-06
6.8819,3.1099e-06
6.8877,3.1086e-06
6.8884,3.1088e-06
6.8884,3.1077e-06
6.8942,3.1058e-06
6.8964,3.1046e-06
6.8964,3.1045e-06
6.9,3.1038e-06
6.9029,3.1013e-06
6.9051,3.1005e-06
6.908,3.0993e-06
6.9116,3.0982e-06
6.9203,3.0926e-06
6.9231,3.0923e-06
6.926,3.0912e-06
6.926,3.0919e-06
6.9289,3.0888e-06
6.9311,3.0883e-06
6.9318,3.0876e-06
6.934,3.0877e-06
6.9376,3.086e-06
6.9405,3.0854e-06
6.9426,3.0841e-06
6.9426,3.0837e-06
6.9462,3.0816e-06
6.9462,3.0819e-06
6.957,3.0775e-06
6.9635,3.0754e-06
6.9656,3.0739e-06
6.9721,3.0702e-06
6.9771,3.069e-06
6.9778,3.0674e-06
6.9836,3.0657e-06
6.9857,3.0648e-06
6.9893,3.063e-06
6.9893,3.064e-06
6.9921,3.0622e-06
6.9971,3.0604e-06
7,3.0585e-06
7.0007,3.0587e-06
7.0029,3.0575e-06
7.0036,3.0572e-06
7.0064,3.0557e-06
7.0093,3.0541e-06
7.0093,3.0543e-06
7.0114,3.0539e-06
7.0178,3.0508e-06
7.0228,3.0494e-06
7.0235,3.0487e-06
7.0257,3.0477e-06
7.0264,3.0477e-06
7.0292,3.046e-06
7.0342,3.0441e-06
7.0349,3.0428e-06
7.0406,3.0406e-06
7.0434,3.0394e-06
7.0456,3.0389e-06
7.0456,3.0397e-06
7.0491,3.0371e-06
7.052,3.0353e-06
7.0576,3.0338e-06
7.0605,3.0327e-06
7.0605,3.0315e-06
7.0661,3.0303e-06
7.0682,3.029e-06
7.0711,3.0281e-06
7.0767,3.0256e-06
7.0774,3.0249e-06
7.0803,3.0237e-06
7.0831,3.0222e-06
7.0859,3.0202e-06
7.088,3.02e-06
7.0937,3.0183e-06
7.0937,3.0185e-06
7.1,3.0153e-06
7.1021,3.0145e-06
7.1021,3.0146e-06
7.1028,3.0137e-06
7.1113,3.0101e-06
7.1169,3.0085e-06
7.1197,3.0075e-06
7.1197,3.007e-06
7.1218,3.0057e-06
7.1253,3.0054e-06
7.1281,3.0038e-06
7.1309,3.0016e-06
7.1309,3.0022e-06
7.1386,2.9991e-06
7.1421,2.9975e-06
7.1449,2.9967e-06
7.1449,2.9962e-06
7.147,2.9952e-06
7.1505,2.9929e-06
7.1554,2.9921e-06
7.1561,2.9926e-06
7.1589,2.9905e-06
7.1589,2.9895e-06
7.161,2.9893e-06
7.1694,2.9862e-06
7.1694,2.9854e-06
7.1701,2.9858e-06
7.1701,2.9852e-06
7.1784,2.9817e-06
7.1805,2.982e-06
7.184,2.9802e-06
7.1868,2.9781e-06
7.1868,2.9791e-06
7.2,2.9726e-06
7.2007,2.9732e-06
7.2007,2.9729e-06
7.2007,2.9722e-06
7.2028,2.9721e-06
7.2035,2.9728e-06
7.2062,2.9702e-06
7.209,2.9697e-06
7.2111,2.9693e-06
7.2139,2.9674e-06
7.2173,2.9672e-06
7.2201,2.966e-06
7.2201,2.9644e-06
7.225,2.9625e-06
7.2277,2.9621e-06
7.2339,2.9595e-06
7.2367,2.9587e-06
7.2422,2.957e-06
7.2443,2.9557e-06
7.245,2.9544e-06
7.245,2.9544e-06
7.2471,2.9548e-06
7.2498,2.9535e-06
7.2533,2.9518e-06
7.256,2.9502e-06
7.2615,2.9484e-06
7.267,2.9465e-06
7.2691,2.9455e-06
7.2719,2.944e-06
7.278,2.9413e-06
7.2801,2.9408e-06
7.2835,2.9394e-06
7.2863,2.9382e-06
7.2918,2.9361e-06
7.2945,2.9349e-06
7.2993,2.9334e-06
7.3,2.9324e-06
7.3,2.9341e-06
7.3027,2.9322e-06
7.3055,2.9306e-06
7.3082,2.9292e-06
7.311,2.9278e-06
7.311,2.929e-06
7.3164,2.926e-06
7.3164,2.9264e-06
7.3239,2.9231e-06
7.3246,2.922e-06
7.3348,2.9192e-06
7.3348,2.9195e-06
7.3355,2.919e-06
7.3376,2.9186e-06
7.341,2.916e-06
7.343,2.916e-06
7.3437,2.9155e-06
7.3539,2.9113e-06
7.3539,2.9112e-06
7.3546,2.9116e-06
7.3573,2.9101e-06
7.3593,2.9089e-06
7.36,2.9094e-06
7.3682,2.9057e-06
7.3736,2.9034e-06
7.3756,2.904e-06
7.3763,2.9024e-06
7.3783,2.9017e-06
7.379,2.9009e-06
7.3817,2.9e-06
7.3926,2.896e-06
7.398,2.893e-06
7.4,2.894e-06
7.4007,2.893e-06
7.4027,2.8911e-06
7.4027,2.892e-06
7.4061,2.8918e-06
7.4108,2.8893e-06
7.4169,2.8863e-06
7.4216,2.8853e-06
7.4243,2.8834e-06
7.4243,2.8833e-06
7.425,2.8837e-06
7.4277,2.8818e-06
7.4303,2.8813e-06
7.4324,2.8807e-06
7.433,2.8803e-06
7.433,2.8803e-06
7.433,2.8809e-06
7.4404,2.8778e-06
7.4411,2.8773e-06
7.4431,2.8755e-06
7.4465,2.8748e-06
7.4518,2.8727e-06
7.4545,2.8725e-06
7.4626,2.869e-06
7.4653,2.8684e-06
7.4673,2.8673e-06
7.4673,2.8678e-06
7.4706,2.866e-06
7.4726,2.8649e-06
7.4733,2.8653e-06
7.4813,2.861e-06
7.4887,2.8586e-06
7.4947,2.856e-06
7.4947,2.8565e-06
7.4967,2.8566e-06
7.4967,2.8553e-06
7.5,2.8545e-06
7.5,2.855e-06
7.5027,2.8537e-06
7.5073,2.8514e-06
7.5107,2.8508e-06
7.5133,2.8491e-06
7.5133,2.8487e-06
7.5153,2.8491e-06
7.518,2.8475e-06
7.5186,2.8475e-06
7.5213,2.8473e-06
7.524,2.8445e-06
7.5286,2.8445e-06
7.5286,2.8444e-06
7.5293,2.8426e-06
7.5313,2.843e-06
7.5392,2.8405e-06
7.5425,2.8388e-06
7.5452,2.8375e-06
7.5472,2.8365e-06
7.5505,2.8351e-06
7.5584,2.8318e-06
7.5584,2.8331e-06
7.5604,2.831e-06
7.5611,2.831e-06
7.5664,2.8296e-06
7.5664,2.8294e-06
7.569,2.8283e-06
7.569,2.8284e-06
7.571,2.8278e-06
7.5717,2.8281e-06
7.5743,2.8264e-06
7.5769,2.8261e-06
7.5822,2.8242e-06
7.5895,2.8207e-06
7.5928,2.8193e-06
7.5954,2.8187e-06
7.6,2.8171e-06
7.6007,2.817e-06
7.6007,2.8171e-06
7.6026,2.816e-06
7.6026,2.8161e-06
7.6059,2.815e-06
7.6105,2.8132e-06
7.6158,2.8106e-06
7.6158,2.8118e-06
7.6164,2.8107e-06
7.6217,2.8086e-06
7.6236,2.8076e-06
7.6243,2.8077e-06
7.6295,2.8058e-06
7.6322,2.8056e-06
7.6368,2.8034e-06
7.64,2.803e-06
7.642,2.8019e-06
7.642,2.8015e-06
7.6479,2.7998e-06
7.6531,2.799e-06
7.6551,2.7971e-06
7.6557,2.7961e-06
7.6577,2.7959e-06
7.6609,2.794e-06
7.6655,2.7922e-06
7.6662,2.7922e-06
7.6688,2.7916e-06
7.6792,2.7888e-06
7.6837,2.7861e-06
7.6844,2.7859e-06
7.6896,2.7841e-06
7.6922,2.7832e-06
7.6922,2.7831e-06
7.6942,2.7824e-06
7.6942,2.7821e-06
7.6968,2.7819e-06
7.7,2.7804e-06
7.7026,2.7802e-06
7.7026,2.7797e-06
7.7078,2.7778e-06
7.7078,2.7779e-06
7.7104,2.7762e-06
7.713,2.7752e-06
7.7156,2.7746e-06
7.7175,2.7746e-06
7.7201,2.7741e-06
7.7233,2.773e-06
7.7233,2.7729e-06
7.7253,2.7715e-06
7.7279,2.7699e-06
7.7337,2.7672e-06
7.7389,2.7659e-06
7.7389,2.7666e-06
7.7414,2.766e-06
7.7414,2.7658e-06
7.7466,2.7647e-06
7.7492,2.7624e-06
7.7492,2.7638e-06
7.7621,2.7586e-06
7.7647,2.7571e-06
7.7666,2.757e-06
7.7698,2.7546e-06
7.7795,2.7514e-06
7.7795,2.7528e-06
7.7801,2.752e-06
7.782,2.7512e-06
7.7827,2.751e-06
7.7878,2.7483e-06
7.7878,2.7488e-06
7.7897,2.7479e-06
7.7897,2.749e-06
7.7929,2.7479e-06
7.8,2.7448e-06
7.8006,2.7449e-06
7.8026,2.7437e-06
7.8032,2.7434e-06
7.8058,2.7421e-06
7.8102,2.7408e-06
7.8102,2.7411e-06
7.8109,2.7408e-06
7.816,2.7394e-06
7.8186,2.7382e-06
7.823,2.737e-06
7.823,2.7366e-06
7.8237,2.737e-06
7.8262,2.7356e-06
7.8262,2.7361e-06
7.8313,2.7336e-06
7.8339,2.7329e-06
7.839,2.7309e-06
7.839,2.7313e-06
7.8409,2.7311e-06
7.8435,2.7293e-06
7.8492,2.7276e-06
7.8492,2.7266e-06
7.8518,2.7272e-06
7.8568,2.7241e-06
7.8588,2.7243e-06
7.8638,2.7228e-06
7.8645,2.7223e-06
7.8715,2.7205e-06
7.8721,2.7197e-06
7.8746,2.7192e-06
7.8772,2.7175e-06
7.8772,2.7174e-06
7.8791,2.7161e-06
7.8816,2.7165e-06
7.8848,2.7165e-06
7.8873,2.7138e-06
7.8892,2.7132e-06
7.8918,2.7126e-06
7.8924,2.7131e-06
7.9,2.7098e-06
7.9025,2.7088e-06
7.9025,2.7087e-06
7.9076,2.7072e-06
7.9076,2.7068e-06
7.9101,2.7057e-06
7.912,2.7051e-06
7.9177,2.7036e-06
7.9196,2.7031e-06
7.9202,2.7035e-06
7.9228,2.7017e-06
7.9246,2.7016e-06
7.9246,2.7019e-06
7.9322,2.6978e-06
7.9379,2.6974e-06
7.9398,2.6965e-06
7.9404,2.6963e-06
7.9404,2.696e-06
7.9429,2.6945e-06
7.948,2.6931e-06
7.9555,2.6916e-06
7.9605,2.6888e-06
7.9624,2.6892e-06
7.963,2.689e-06
7.9649,2.6872e-06
7.9649,2.6874e-06
7.9699,2.6861e-06
7.9706,2.6866e-06
7.9756,2.6841e-06
7.9831,2.682e-06
7.985,2.682e-06
7.9881,2.6806e-06
7.9906,2.6788e-06
7.9906,2.68e-06
7.9925,2.6783e-06
7.9931,2.6791e-06
7.9981,2.6768e-06
8,2.6758e-06
8.0006,2.6763e-06
8.0025,2.6751e-06
8.005,2.6745e-06
8.0056,2.6742e-06
8.0081,2.674e-06
8.01,2.6734e-06
8.0131,2.6714e-06
8.0156,2.6715e-06
8.0156,2.6704e-06
8.0225,2.6685e-06
8.0231,2.6683e-06
8.0231,2.6682e-06
8.0281,2.6668e-06
8.0306,2.6662e-06
8.0324,2.6657e-06
8.0399,2.6632e-06
8.043,2.6628e-06
8.0449,2.6617e-06
8.0455,2.6608e-06
8.0498,2.6598e-06
8.0505,2.6589e-06
8.0523,2.6582e-06
8.0529,2.6585e-06
8.0604,2.6563e-06
8.0604,2.6567e-06
8.0623,2.6555e-06
8.0623,2.6554e-06
8.0654,2.6546e-06
8.0722,2.6524e-06
8.0753,2.6513e-06
8.0777,2.6514e-06
8.0777,2.6505e-06
8.0802,2.6495e-06
8.0895,2.6468e-06
8.092,2.6457e-06
8.0951,2.6451e-06
8.0994,2.6433e-06
8.1,2.6439e-06
8.1025,2.6424e-06
8.1025,2.6421e-06
8.1043,2.642e-06
8.1049,2.6421e-06
8.1099,2.6397e-06
8.1123,2.6387e-06
8.1216,2.6368e-06
8.1222,2.6351e-06
8.1271,2.6348e-06
8.1271,2.6342e-06
8.132,2.6329e-06
8.1345,2.6318e-06
8.1394,2.6299e-06
8.1394,2.6298e-06
8.1413,2.6297e-06
8.1437,2.6289e-06
8.1468,2.6284e-06
8.1492,2.6272e-06
8.1492,2.6277e-06
8.1541,2.6253e-06
8.1566,2.6247e-06
8.1584,2.6241e-06
8.1609,2.6229e-06
8.1615,2.6231e-06
8.1633,2.6228e-06
8.1688,2.6217e-06
8.1707,2.6209e-06
8.1786,2.6171e-06
8.1835,2.6159e-06
8.186,2.6158e-06
8.1884,2.6144e-06
8.1908,2.6143e-06
8.1933,2.6127e-06
8.2,2.6115e-06
8.2,2.6106e-06
8.2006,2.6111e-06
8.2024,2.6102e-06
8.2024,2.6095e-06
8.2055,2.6088e-06
8.2073,2.6084e-06
8.2079,2.6086e-06
8.2098,2.6074e-06
8.2098,2.6083e-06
8.2152,2.6059e-06
8.2152,2.606e-06
8.2201,2.6041e-06
8.2201,2.6045e-06
8.2219,2.6045e-06
8.2219,2.6035e-06
8.2225,2.6038e-06
8.2292,2.6011e-06
8.2298,2.6015e-06
8.2347,2.5994e-06
8.2365,2.6004e-06
8.2389,2.5983e-06
8.242,2.5984e-06
8.2462,2.595e-06
8.2492,2.5954e-06
8.2492,2.5953e-06
8.2541,2.5934e-06
8.2565,2.5932e-06
8.2608,2.5913e-06
8.2638,2.5907e-06
8.2662,2.5899e-06
8.268,2.5895e-06
8.271,2.5878e-06
8.2735,2.5881e-06
8.2735,2.5883e-06
8.2759,2.5878e-06
8.2801,2.5861e-06
8.2807,2.5847e-06
8.2855,2.5846e-06
8.2873,2.5829e-06
8.2873,2.5837e-06
8.2879,2.5834e-06
8.2928,2.5813e-06
8.297,2.5798e-06
8.2976,2.581e-06
8.3,2.5796e-06
8.3024,2.5786e-06
8.3024,2.5798e-06
8.3096,2.5767e-06
8.3096,2.5761e-06
8.3169,2.5736e-06
8.3187,2.5736e-06
8.3187,2.5736e-06
8.3193,2.5732e-06
8.3217,2.573e-06
8.3235,2.5722e-06
8.3241,2.5722e-06
8.3259,2.5706e-06
8.3355,2.5688e-06
8.3361,2.5676e-06
8.3385,2.5687e-06
8.3385,2.5672e-06
8.3409,2.5673e-06
8.3433,2.5656e-06
8.3451,2.5652e-06
8.3522,2.5643e-06
8.3528,2.5627e-06
8.3546,2.5611e-06
8.3546,2.5625e-06
8.357,2.5617e-06
8.36,2.5611e-06
8.36,2.5611e-06
8.3648,2.559e-06
8.3672,2.5581e-06
8.3738,2.5571e-06
8.3744,2.5568e-06
8.3762,2.5553e-06
8.3815,2.5544e-06
8.3815,2.5548e-06
8.3863,2.5526e-06
8.3863,2.5526e-06
8.3934,2.551e-06
8.3952,2.5501e-06
8.4,2.5487e-06
8.4006,2.5484e-06
8.4024,2.5482e-06
8.4024,2.5479e-06
8.4054,2.5466e-06
8.4077,2.5469e-06
8.4095,2.5459e-06
8.4119,2.5447e-06
8.4149,2.5443e-06
8.4149,2.5434e-06
8.4172,2.543e-06
8.4172,2.5429e-06
8.4172,2.5439e-06
8.4214,2.5419e-06
8.422,2.5424e-06
8.4291,2.5402e-06
8.4291,2.5401e-06
8.4309,2.5392e-06
8.4315,2.5391e-06
8.438,2.5382e-06
8.4386,2.5369e-06
8.4404,2.5361e-06
8.4404,2.5365e-06
8.4433,2.5362e-06
8.4481,2.5348e-06
8.4504,2.5331e-06
8.4504,2.5337e-06
8.4528,2.533e-06
8.4528,2.5336e-06
8.4593,2.5319e-06
8.4599,2.5307e-06
8.4646,2.5292e-06
8.4646,2.5299e-06
8.4694,2.5271e-06
8.4717,2.5262e-06
8.4758,2.5264e-06
8.4812,2.525e-06
8.4853,2.5229e-06
8.4853,2.5225e-06
8.4876,2.5234e-06
8.49,2.5219e-06
8.49,2.5221e-06
8.4906,2.5211e-06
8.4929,2.5204e-06
8.4971,2.5202e-06
8.5,2.5177e-06
8.5,2.5182e-06
8.5024,2.5182e-06
8.5041,2.517e-06
8.5071,2.5167e-06
8.5088,2.5162e-06
8.5094,2.516e-06
8.5094,2.5161e-06
8.5159,2.5148e-06
8.5165,2.5143e-06
8.5212,2.5128e-06
8.5212,2.5123e-06
8.5235,2.5125e-06
8.5276,2.51e-06
8.5329,2.5087e-06
8.5376,2.5074e-06
8.5376,2.5072e-06
8.5422,2.5065e-06
8.544,2.5061e-06
8.5446,2.5058e-06
8.5493,2.5051e-06
8.551,2.5036e-06
8.5563,2.5023e-06
8.5586,2.5023e-06
8.5586,2.501e-06
8.5604,2.5012e-06
8.5633,2.4996e-06
8.5703,2.4974e-06
8.5703,2.4984e-06
8.5726,2.4967e-06
8.5796,2.4954e-06
8.5796,2.4959e-06
8.5843,2.4941e-06
8.5866,2.4937e-06
8.5884,2.4931e-06
8.5907,2.4914e-06
8.5913,2.4922e-06
8.5959,2.4905e-06
8.5983,2.49e-06
8.6,2.4899e-06
8.6006,2.4902e-06
8.6023,2.4886e-06
8.6023,2.4878e-06
8.6052,2.4875e-06
8.6093,2.4864e-06
8.6122,2.4864e-06
8.6145,2.4856e-06
8.6145,2.4856e-06
8.6163,2.484e-06
8.6209,2.4836e-06
8.6215,2.4827e-06
8.6279,2.481e-06
8.6284,2.4812e-06
8.6331,2.4802e-06
8.6348,2.4788e-06
8.6354,2.4789e-06
8.6371,2.4785e-06
8.6377,2.4779e-06
8.64,2.4779e-06
8.64,2.4771e-06
8.647,2.4758e-06
8.6493,2.4753e-06
8.6533,2.4741e-06
8.6539,2.4744e-06
8.6556,2.4731e-06
8.6579,2.4725e-06
8.6585,2.4733e-06
8.6608,2.4724e-06
8.6608,2.4719e-06
8.6649,2.4706e-06
8.6701,2.4696e-06
8.6764,2.4673e-06
8.677,2.4672e-06
8.6816,2.4659e-06
8.6833,2.4655e-06
8.6839,2.4661e-06
8.6885,2.4647e-06
8.6925,2.4632e-06
8.6954,2.4632e-06
8.6977,2.4614e-06
8.6977,2.4617e-06
8.7,2.4612e-06
8.7023,2.4601e-06
8.7046,2.46e-06
8.7092,2.459e-06
8.7092,2.4584e-06
8.7115,2.4578e-06
8.7132,2.4571e-06
8.7201,2.455e-06
8.7207,2.455e-06
8.7298,2.4529e-06
8.7316,2.4516e-06
8.7321,2.4519e-06
8.7321,2.452e-06
8.7361,2.451e-06
8.7367,2.4508e-06
8.7459,2.4484e-06
8.7476,2.4486e-06
8.7573,2.4452e-06
8.7596,2.4445e-06
8.7618,2.4432e-06
8.7641,2.4421e-06
8.7658,2.443e-06
8.7664,2.4419e-06
8.7664,2.4416e-06
8.7681,2.4414e-06
8.771,2.4407e-06
8.7727,2.4406e-06
8.7801,2.4374e-06
8.7801,2.4375e-06
8.7818,2.4381e-06
8.7824,2.4378e-06
8.7846,2.4372e-06
8.7864,2.4366e-06
8.7932,2.4346e-06
8.7983,2.4329e-06
8.8,2.4334e-06
8.8006,2.4326e-06
8.8006,2.4327e-06
8.8023,2.4325e-06
8.8051,2.4324e-06
8.8074,2.4318e-06
8.8091,2.43e-06
8.8091,2.429e-06
8.8119,2.4289e-06
8.8142,2.4291e-06
8.8142,2.4301e-06
8.8204,2.4275e-06
8.8204,2.4269e-06
8.8233,2.4272e-06
8.8255,2.4258e-06
8.8278,2.4254e-06
8.8295,2.4247e-06
8.8323,2.4235e-06
8.8363,2.4224e-06
8.8391,2.4221e-06
8.8408,2.4226e-06
8.8414,2.4223e-06
8.8459,2.4197e-06
8.8459,2.42e-06
8.8482,2.4196e-06
8.8527,2.419e-06
8.8544,2.4188e-06
8.8549,2.4175e-06
8.8566,2.418e-06
8.8566,2.4173e-06
8.8589,2.4162e-06
8.8617,2.416e-06
8.864,2.4159e-06
8.8685,2.4147e-06
8.873,2.4138e-06
8.8752,2.4119e-06
8.8769,2.4124e-06
8.8814,2.4115e-06
8.8837,2.4103e-06
8.8843,2.4092e-06
8.8865,2.4092e-06
8.8865,2.409e-06
8.8888,2.4088e-06
8.8955,2.407e-06
8.8955,2.4057e-06
8.9,2.405e-06
8.9,2.4056e-06
8.9022,2.4051e-06
8.9022,2.4054e-06
8.9045,2.4049e-06
8.9067,2.4036e-06
8.909,2.4028e-06
8.9107,2.4027e-06
8.9107,2.4023e-06
8.9157,2.402e-06
8.9196,2.3997e-06
8.9202,2.3996e-06
8.9269,2.3972e-06
8.9269,2.3984e-06
8.9286,2.3982e-06
8.9308,2.3965e-06
8.9359,2.3965e-06
8.9359,2.3949e-06
8.9376,2.3949e-06
8.9404,2.3943e-06
8.9443,2.394e-06
8.9443,2.3927e-06
8.9471,2.3926e-06
8.9493,2.3923e-06
8.9538,2.3919e-06
8.9554,2.3901e-06
8.9554,2.3906e-06
8.956,2.3901e-06
8.9627,2.3884e-06
8.9627,2.3889e-06
8.9644,2.3888e-06
8.9694,2.3864e-06
8.9694,2.3876e-06
8.9739,2.3855e-06
8.9805,2.3845e-06
8.9822,2.3843e-06
8.9828,2.3834e-06
8.9844,2.3833e-06
8.9872,2.3826e-06
8.9889,2.3815e-06
8.9894,2.3809e-06
8.9939,2.3805e-06
8.9961,2.3799e-06
9,2.3781e-06
9.0006,2.3789e-06
9.0022,2.3778e-06
9.0028,2.3784e-06
9.0028,2.3789e-06
9.005,2.3774e-06
9.0089,2.3764e-06
9.0094,2.376e-06
9.0139,2.3756e-06
9.0139,2.3755e-06
9.02,2.3734e-06
9.0244,2.3731e-06
9.025,2.3712e-06
9.025,2.3713e-06
9.0272,2.3714e-06
9.0272,2.3721e-06
9.0338,2.3699e-06
9.0355,2.3701e-06
9.0377,2.3692e-06
9.0427,2.368e-06
9.0427,2.3674e-06
9.0443,2.3662e-06
9.0449,2.3669e-06
9.0471,2.3667e-06
9.0471,2.3668e-06
9.051,2.3653e-06
9.0554,2.3645e-06
9.0554,2.3636e-06
9.0604,2.3622e-06
9.062,2.3627e-06
9.067,2.3607e-06
9.0686,2.3614e-06
9.0708,2.3603e-06
9.0736,2.3598e-06
9.0758,2.3579e-06
9.0796,2.3585e-06
9.0802,2.3577e-06
9.0802,2.3579e-06
9.0824,2.3577e-06
9.0824,2.3577e-06
9.0907,2.3554e-06
9.0934,2.354e-06
9.0956,2.3535e-06
9.0973,2.3539e-06
9.1,2.3534e-06
9.1,2.354e-06
9.1022,2.3519e-06
9.1066,2.3503e-06
9.1082,2.3509e-06
9.1088,2.3505e-06
9.1198,2.3473e-06
9.1214,2.347e-06
9.1214,2.347e-06
9.122,2.347e-06
9.122,2.347e-06
9.1236,2.3463e-06
9.1241,2.3453e-06
9.1263,2.3459e-06
9.1285,2.3458e-06
9.1285,2.3451e-06
9.1302,2.345e-06
9.1351,2.3441e-06
9.1351,2.3432e-06
9.1389,2.3428e-06
9.1395,2.343e-06
9.1411,2.3425e-06
9.1417,2.343e-06
9.1439,2.342e-06
9.1482,2.3403e-06
9.1526,2.3394e-06
9.1548,2.3389e-06
9.1586,2.3387e-06
9.1591,2.3372e-06
9.1608,2.3371e-06
9.1679,2.3359e-06
9.1679,2.3343e-06
9.1761,2.3331e-06
9.1761,2.3336e-06
9.1782,2.3329e-06
9.1788,2.3329e-06
9.181,2.332e-06
9.1831,2.331e-06
9.1935,2.329e-06
9.1984,2.3286e-06
9.2,2.3275e-06
9.2005,2.3267e-06
9.2022,2.3269e-06
9.2027,2.3258e-06
9.2049,2.3256e-06
9.2049,2.3261e-06
9.2071,2.3263e-06
9.2087,2.3246e-06
9.2114,2.3244e-06
9.213,2.3233e-06
9.2136,2.3242e-06
9.2179,2.3231e-06
9.2179,2.3226e-06
9.2195,2.3223e-06
9.2195,2.3232e-06
9.2201,2.3219e-06
9.2266,2.3201e-06
9.2282,2.3199e-06
9.2309,2.3188e-06
9.2347,2.3186e-06
9.2396,2.3169e-06
9.2418,2.3175e-06
9.2439,2.3154e-06
9.2455,2.3146e-06
9.2477,2.3142e-06
9.2542,2.3135e-06
9.259,2.3121e-06
9.2612,2.3113e-06
9.2634,2.3113e-06
9.265,2.311e-06
9.2655,2.3107e-06
9.2655,2.3098e-06
9.2698,2.3094e-06
9.2698,2.31e-06
9.272,2.309e-06
9.2763,2.3073e-06
9.2779,2.3078e-06
9.2785,2.3077e-06
9.2801,2.3073e-06
9.2849,2.3063e-06
9.2892,2.3051e-06
9.2914,2.305e-06
9.2957,2.3036e-06
9.2973,2.3016e-06
9.3,2.3026e-06
9.3022,2.3016e-06
9.3022,2.3015e-06
9.3038,2.3013e-06
9.3059,2.3007e-06
9.3059,2.3017e-06
9.3086,2.3004e-06
9.3107,2.2998e-06
9.3145,2.2985e-06
9.315,2.2983e-06
9.3172,2.2983e-06
9.3193,2.2975e-06
9.3215,2.2962e-06
9.3231,2.2967e-06
9.3236,2.2966e-06
9.3295,2.2953e-06
9.3301,2.2949e-06
9.3301,2.2951e-06
9.3338,2.2942e-06
9.3343,2.2932e-06
9.3381,2.2922e-06
9.3408,2.2924e-06
9.3472,2.29e-06
9.3493,2.2911e-06
9.3509,2.2896e-06
9.3536,2.2887e-06
9.3557,2.288e-06
9.36,2.2872e-06
9.3622,2.2868e-06
9.3638,2.2867e-06
9.368,2.2862e-06
9.3723,2.2837e-06
9.3744,2.2837e-06
9.3744,2.2822e-06
9.3771,2.283e-06
9.3814,2.2815e-06
9.3915,2.2798e-06
9.392,2.2796e-06
9.3941,2.2791e-06
9.3941,2.2794e-06
9.3963,2.2782e-06
9.3984,2.2782e-06
9.4,2.2776e-06
9.4005,2.278e-06
9.4021,2.2773e-06
9.4021,2.277e-06
9.4048,2.2769e-06
9.4048,2.2764e-06
9.4069,2.2765e-06
9.4085,2.276e-06
9.4112,2.2747e-06
9.4133,2.2736e-06
9.4149,2.2734e-06
9.4154,2.275e-06
9.4175,2.2722e-06
9.4191,2.2737e-06
9.4255,2.2711e-06
9.426,2.2716e-06
9.426,2.2722e-06
9.4303,2.2699e-06
9.434,2.2692e-06
9.434,2.2693e-06
9.4366,2.2682e-06
9.4366,2.2688e-06
9.4403,2.2679e-06
9.443,2.267e-06
9.4493,2.2662e-06
9.4515,2.2655e-06
9.453,2.265e-06
9.4557,2.265e-06
9.4578,2.2634e-06
9.4594,2.2625e-06
9.4641,2.2625e-06
9.4705,2.2602e-06
9.4726,2.2592e-06
9.4763,2.2592e-06
9.481,2.258e-06
9.481,2.2581e-06
9.4826,2.2583e-06
9.4831,2.2573e-06
9.4847,2.2572e-06
9.4868,2.2558e-06
9.4874,2.2564e-06
9.4895,2.2565e-06
9.4895,2.2554e-06
9.4937,2.2556e-06
9.5,2.2544e-06
9.5,2.2537e-06
9.5016,2.2529e-06
9.5021,2.2526e-06
9.5037,2.253e-06
9.5079,2.2521e-06
9.5079,2.2509e-06
9.5084,2.252e-06
9.5126,2.2504e-06
9.5189,2.2494e-06
9.5189,2.2487e-06
9.521,2.2485e-06
9.5268,2.2476e-06
9.5273,2.2477e-06
9.5273,2.2479e-06
9.5294,2.2472e-06
9.5336,2.2471e-06
9.5336,2.2454e-06
9.5352,2.2457e-06
9.5415,2.2435e-06
9.5441,2.2433e-06
9.5462,2.2438e-06
9.5462,2.2427e-06
9.5483,2.2416e-06
9.552,2.2412e-06
9.5525,2.2414e-06
9.5525,2.2407e-06
9.5567,2.2411e-06
9.5588,2.2409e-06
9.5603,2.2399e-06
9.5671,2.2379e-06
9.5692,2.2374e-06
9.5708,2.2368e-06
9.5713,2.2367e-06
9.5755,2.2361e-06
9.5755,2.236e-06
9.5771,2.2347e-06
9.5776,2.2347e-06
9.5818,2.2345e-06
9.5854,2.2338e-06
9.5859,2.2341e-06
9.588,2.2331e-06
9.588,2.2333e-06
9.5901,2.2323e-06
9.5964,2.2308e-06
9.6,2.2304e-06
9.6005,2.2295e-06
9.6021,2.2293e-06
9.6026,2.2286e-06
9.6042,2.2291e-06
9.6047,2.2292e-06
9.6083,2.2279e-06
9.6104,2.2275e-06
9.613,2.2279e-06
9.6151,2.2263e-06
9.6167,2.2257e-06
9.6187,2.2252e-06
9.6208,2.225e-06
9.6213,2.2254e-06
9.6255,2.2241e-06
9.6255,2.2239e-06
9.6317,2.2223e-06
9.6333,2.2228e-06
9.6338,2.2222e-06
9.64,2.2212e-06
9.6421,2.221e-06
9.6462,2.2192e-06
9.6462,2.2201e-06
9.6519,2.2187e-06
9.654,2.2177e-06
9.6566,2.2178e-06
9.6566,2.2172e-06
9.6602,2.2153e-06
9.6607,2.2159e-06
9.6628,2.2159e-06
9.6649,2.2149e-06
9.6664,2.2143e-06
9.669,2.2152e-06
9.6747,2.2127e-06
9.6747,2.214e-06
9.6768,2.2122e-06
9.6773,2.2132e-06
9.683,2.2111e-06
9.6835,2.2103e-06
9.6876,2.2102e-06
9.6897,2.2098e-06
9.6933,2.2092e-06
9.6938,2.2088e-06
9.7,2.2072e-06
9.7015,2.2062e-06
9.7021,2.2064e-06
9.7062,2.2058e-06
9.7082,2.2058e-06
9.7082,2.2056e-06
9.7082,2.205e-06
9.7098,2.2052e-06
9.7124,2.2044e-06
9.7144,2.2041e-06
9.7165,2.2035e-06
9.7185,2.2024e-06
9.7201,2.2038e-06
9.7247,2.202e-06
9.7268,2.2008e-06
9.7309,2.2002e-06
9.7324,2.1996e-06
9.7329,2.1996e-06
9.735,2.1987e-06
9.7406,2.198e-06
9.7453,2.1972e-06
9.7494,2.1951e-06
9.7494,2.1959e-06
9.7509,2.1955e-06
9.7514,2.1951e-06
9.7514,2.1956e-06
9.7529,2.196e-06
9.7576,2.1941e-06
9.7591,2.1941e-06
9.7617,2.1928e-06
9.7637,2.1934e-06
9.7652,2.1924e-06
9.7673,2.1928e-06
9.7673,2.1924e-06
9.7693,2.1921e-06
9.7719,2.1907e-06
9.7739,2.1906e-06
9.7739,2.1907e-06
9.7755,2.1901e-06
9.7801,2.1892e-06
9.7837,2.1885e-06
9.7862,2.1876e-06
9.7944,2.1857e-06
9.7944,2.1857e-06
9.7985,2.1863e-06
9.8,2.184e-06
9.8005,2.1841e-06
9.8005,2.1848e-06
9.802,2.1838e-06
9.8046,2.1832e-06
9.8061,2.1834e-06
9.8082,2.1833e-06
9.8087,2.1824e-06
9.8127,2.1814e-06
9.8184,2.1792e-06
9.8229,2.1795e-06
9.825,2.1786e-06
9.827,2.179e-06
9.829,2.1777e-06
9.8311,2.1779e-06
9.8311,2.1784e-06
9.8326,2.1776e-06
9.8351,2.1767e-06
9.8351,2.1763e-06
9.8372,2.177e-06
9.8387,2.1763e-06
9.8407,2.1761e-06
9.8412,2.1753e-06
9.8412,2.1755e-06
9.8433,2.175e-06
9.8473,2.1741e-06
9.8489,2.1747e-06
9.8494,2.1736e-06
9.8494,2.1743e-06
9.8509,2.1736e-06
9.8595,2.1715e-06
9.8615,2.1718e-06
9.8656,2.17e-06
9.8671,2.1701e-06
9.8717,2.1688e-06
9.8732,2.168e-06
9.8737,2.1689e-06
9.8793,2.1682e-06
9.8793,2.1676e-06
9.8813,2.1654e-06
9.8838,2.1666e-06
9.8858,2.1658e-06
9.8899,2.165e-06
9.8955,2.1631e-06
9.898,2.1631e-06
9.8995,2.1625e-06
9.8995,2.1629e-06
9.9,2.1625e-06
9.902,2.1623e-06
9.902,2.162e-06
9.9035,2.1616e-06
9.904,2.1621e-06
9.904,2.1626e-06
9.9081,2.1608e-06
9.9141,2.1602e-06
9.9156,2.1585e-06
9.9161,2.1594e-06
9.9182,2.158e-06
9.9202,2.1586e-06
9.9282,2.1565e-06
9.9298,2.1561e-06
9.9298,2.156e-06
9.9318,2.1557e-06
9.9323,2.1557e-06
9.9358,2.1554e-06
9.9363,2.1552e-06
9.9403,2.1537e-06
9.9459,2.1522e-06
9.9464,2.152e-06
9.9479,2.1527e-06
9.9504,2.152e-06
9.9539,2.1503e-06
9.9624,2.1486e-06
9.9639,2.1486e-06
9.9644,2.1495e-06
9.9705,2.148e-06
9.9725,2.1466e-06
9.9725,2.1468e-06
9.9745,2.1465e-06
9.9765,2.1456e-06
9.9765,2.1454e-06
9.9825,2.1451e-06
9.986,2.145e-06
9.9865,2.1429e-06
9.9905,2.142e-06
9.9925,2.1424e-06
9.996,2.1417e-06
9.9985,2.1407e-06
10,2.1409e-06
10,3.678e-14
10.002,8.3486e-14
10.004,2.773e-14
10.008,9.8337e-14
10.012,4.7682e-15
10.012,1.4268e-13
10.018,6.0771e-14
10.018,5.1933e-14
10.022,4.5659e-14
10.024,1.0263e-13
10.024,1.8458e-13
10.024,8.3752e-14
10.026,1.1321e-13
10.028,1.3498e-14
10.03,2.031e-14
10.032,2.1863e-14
10.032,5.4142e-14
10.034,3.6718e-16
10.04,2.0012e-15
10.04,1.6046e-14
10.042,9.7427e-14
10.042,2.6483e-13
10.042,5.8672e-14
10.044,3.3182e-14
10.046,1.3091e-13
10.05,1.3853e-13
10.05,7.8266e-15
10.058,9.9424e-16
10.06,1.5137e-14
10.06,1.9356e-14
10.062,5.558e-14
10.062,2.7012e-14
10.066,7.8013e-14
10.066,3.6952e-14
10.066,1.8211e-13
10.07,8.1266e-16
10.072,2.0035e-13
10.072,2.1199e-13
10.08,1.0614e-13
10.084,1.868e-13
10.088,1.1351e-14
10.09,1.2223e-14
10.09,1.1977e-13
10.096,2.805e-14
10.096,3.0218e-14
10.098,3.3823e-14
10.1,3.2309e-14
10.102,2.9201e-14
10.102,6.529e-14
10.107,8.1775e-14
10.108,5.9283e-14
10.108,2.5582e-14
10.112,6.6569e-14
10.112,3.4487e-15
10.113,8.0648e-14
10.114,2.4614e-15
10.118,2.4616e-13
10.118,1.2687e-14
10.119,1.9878e-13
10.121,1.689e-13
10.121,1.2823e-13
10.124,3.9155e-15
10.124,1.3763e-14
10.126,7.8082e-14
10.127,4.2295e-14
10.132,5.7524e-14
10.132,5.3561e-14
10.136,1.0625e-13
10.139,6.4392e-14
10.141,1.6596e-14
10.143,1.3552e-14
10.149,1.6452e-14
10.151,1.6811e-14
10.153,1.8792e-13
10.155,1.1266e-13
10.155,4.8155e-14
10.159,8.1894e-14
10.161,4.5877e-14
10.165,1.3221e-14
10.167,4.9546e-14
10.171,9.8806e-16
10.171,9.8e-14
10.177,3.7569e-14
10.179,6.9943e-14
10.182,5.5447e-15
10.183,2.9142e-14
10.184,1.9271e-13
10.186,8.1621e-14
10.187,3.8128e-14
10.192,1.5965e-13
10.197,1.0435e-13
10.197,3.1755e-13
10.198,3.4735e-14
10.2,4.901e-14
10.2,1.2534e-13
10.202,9.1327e-15
10.204,2.2164e-14
10.208,8.855e-14
10.208,3.9481e-15
10.208,2.2317e-14
10.212,1.6846e-14
10.214,6.5591e-14
10.216,2.7385e-15
10.218,1.2998e-14
10.218,1.3851e-14
10.218,2.6195e-14
10.22,3.7675e-14
10.222,4.0925e-14
10.224,1.2973e-14
10.226,3.8199e-15
10.231,1.5248e-13
10.232,2.8079e-14
10.236,1.4813e-13
10.239,1.6105e-14
10.24,6.9761e-14
10.242,4.0531e-15
10.245,5.0819e-14
10.247,1.6656e-13
10.249,2.4951e-14
10.253,1.9018e-14
10.253,2.7991e-14
10.255,6.4532e-14
10.259,5.9198e-14
10.259,8.4857e-14
10.261,8.4443e-14
10.263,1.7795e-13
10.265,1.1818e-13
10.27,2.7722e-14
10.273,7.8509e-14
10.273,1.3022e-13
10.279,6.5078e-14
10.28,1.4074e-13
10.283,4.3237e-14
10.284,1.546e-13
10.286,9.9848e-15
10.288,2.9252e-13
10.29,1.9939e-13
10.294,1.0163e-14
10.296,1.0956e-14
10.296,8.2337e-14
10.3,4.6493e-14
10.302,2.3682e-14
10.308,4.2956e-14
10.308,2.6552e-14
10.309,4.0168e-14
10.31,2.8419e-14
10.317,1.4908e-14
10.317,6.6679e-14
10.323,1.7272e-13
10.323,8.0973e-14
10.325,3.2875e-14
10.325,1.7063e-14
10.331,2.1098e-14
10.331,2.8841e-14
10.332,1.5198e-13
10.337,2.8417e-14
10.341,1.4745e-13
10.345,2.9144e-15
10.346,9.0442e-15
10.348,9.1531e-14
10.348,7.5248e-14
10.358,1.96e-14
10.358,2.2554e-14
10.36,3.5921e-15
10.362,7.9692e-14
10.37,3.6145e-14
10.371,7.0764e-14
10.373,1.5656e-15
10.375,1.1686e-14
10.377,1.5406e-13
10.377,2.4079e-14
10.379,1.3297e-14
10.381,2.4628e-13
10.383,1.821e-14
10.385,1.4701e-13
10.387,3.5302e-16
10.394,9.7196e-15
10.395,7.1531e-14
10.395,6.1064e-14
10.397,9.1549e-14
10.4,5.5927e-14
10.4,4.868e-14
10.4,6.9151e-15
10.4,1.2082e-14
10.402,1.3715e-14
10.402,1.9519e-14
10.404,2.0077e-14
10.404,9.5249e-14
10.406,1.3215e-13
10.408,4.6231e-15
10.41,9.1827e-14
10.412,5.8275e-14
10.412,1.2378e-13
10.414,4.2717e-15
10.417,1.3476e-14
10.418,7.304e-14
10.422,4.4468e-14
10.424,7.9725e-14
10.424,3.5186e-14
10.429,5.7132e-14
10.429,1.8994e-13
10.431,1.9235e-14
10.431,1.7679e-14
10.435,1.4248e-14
10.435,5.284e-14
10.439,1.2073e-13
10.439,5.6723e-14
10.44,1.3389e-13
10.445,9.2195e-15
10.448,1.0873e-14
10.448,5.2733e-14
10.456,1.4826e-13
10.458,2.1259e-14
10.464,1.7626e-13
10.465,7.0771e-14
10.465,8.5906e-14
10.466,4.2699e-14
10.468,2.8341e-14
10.469,3.835e-13
10.469,2.7949e-14
10.469,2.2525e-14
10.469,8.9232e-15
10.471,6.198e-14
10.475,1.1776e-13
10.479,8.4766e-15
10.48,6.906e-14
10.481,1.7223e-13
10.481,4.5004e-14
10.485,9.5417e-15
10.486,2.632e-13
10.492,8.3135e-14
10.494,1.7797e-14
10.496,5.9396e-14
10.5,1.5378e-14
10.5,1.268e-14
10.502,6.9056e-14
10.502,1.0254e-14
10.508,5.4104e-14
10.508,1.4464e-13
10.51,1.484e-14
10.511,8.7882e-14
10.515,1.2067e-13
10.517,4.1823e-14
10.519,1.6572e-14
10.521,2.6631e-14
10.522,1.5629e-13
10.526,2.1118e-13
10.53,8.3763e-14
10.532,7.047e-15
10.534,1.4069e-13
10.536,1.0967e-13
10.538,6.4255e-14
10.538,5.2461e-14
10.539,8.6877e-14
10.542,7.5324e-14
10.544,2.5804e-14
10.548,1.5032e-15
10.551,3.5264e-14
10.555,1.9825e-14
10.555,6.436e-14
10.555,1.2847e-13
10.559,2.9909e-14
10.56,3.211e-14
10.562,5.6316e-14
10.565,3.4092e-13
10.568,8.7628e-15
10.568,5.0306e-14
10.568,1.0565e-14
10.57,3.6153e-14
10.572,7.6541e-14
10.576,8.539e-14
10.576,4.6508e-15
10.577,7.6744e-14
10.582,1.2483e-13
10.585,3.0547e-14
10.589,3.5057e-14
10.591,3.2351e-14
10.593,2.2617e-14
10.595,2.9323e-14
10.595,1.4534e-13
10.6,1.2655e-13
10.6,4.7531e-15
10.602,1.7255e-13
10.602,1.2982e-13
10.604,4.77e-15
10.608,3.7915e-14
10.61,8.384e-14
10.612,4.6725e-14
10.615,4.1504e-15
10.617,4.8065e-16
10.617,6.1224e-14
10.621,1.487e-13
10.623,1.4368e-14
10.623,1.1129e-14
10.623,2.765e-15
10.628,8.8452e-14
10.63,2.2293e-13
10.63,1.8021e-14
10.632,1.7219e-13
10.638,1.2934e-14
10.64,9.0158e-14
10.644,2.5381e-14
10.645,9.5865e-14
10.647,5.9745e-14
10.651,1.0135e-13
10.651,1.0382e-13
10.651,2.6946e-14
10.653,1.5239e-13
10.653,9.7427e-14
10.653,6.7531e-14
10.655,2.3548e-13
10.657,7.2208e-14
10.661,3.5125e-14
10.662,1.2705e-13
10.663,1.1753e-13
10.668,6.8095e-14
10.673,3.7775e-14
10.674,1.7827e-14
10.678,5.6574e-14
10.679,2.8901e-14
10.683,8.9663e-14
10.683,2.5908e-14
10.685,3.9772e-14
10.689,9.5602e-15
10.69,4.5628e-14
10.692,1.237e-14
10.694,8.8344e-15
10.696,2.4607e-13
10.696,8.7184e-15
10.698,8.2591e-14
10.7,5.8859e-14
10.702,1.6149e-14
10.706,5.3743e-15
10.707,4.2785e-14
10.707,9.4583e-15
10.707,6.1283e-15
10.717,8.5078e-14
10.717,6.7649e-14
10.719,2.4861e-13
10.72,2.2187e-13
10.72,4.6778e-14
10.721,8.6518e-15
10.722,6.1778e-14
10.728,2.4371e-14
10.728,1.0488e-14
10.73,6.5248e-14
10.73,7.6583e-14
10.733,6.443e-14
10.734,1.6472e-13
10.734,8.5509e-14
10.735,1.8617e-13
10.735,5.4053e-14
10.742,5.4765e-14
10.742,7.5249e-14
10.745,6.083e-14
10.745,6.6472e-15
10.747,4.2793e-14
10.748,1.294e-14
10.752,8.2227e-15
10.752,1.0598e-13
10.754,6.2986e-14
10.754,5.2074e-14
10.762,2.6156e-14
10.763,9.3286e-16
10.765,1.1533e-13
10.767,5.8236e-14
10.769,2.6401e-14
10.77,1.1771e-13
10.77,4.2414e-14
10.771,9.2696e-14
10.778,5.5093e-15
10.78,9.1855e-15
10.781,8.872e-14
10.784,3.4333e-14
10.786,2.105e-14
10.787,1.2933e-13
10.791,2.2755e-16
10.797,1.0058e-13
10.8,6.2119e-14
10.8,2.4262e-13
10.802,1.0173e-13
10.804,1.4631e-14
10.806,2.9726e-14
10.807,3.4217e-14
10.807,2.1273e-14
10.808,9.5587e-15
10.812,5.4201e-14
10.817,2.3498e-14
10.817,1.1333e-14
10.819,1.1395e-13
10.819,2.1508e-13
10.821,3.0653e-14
10.823,2.2253e-13
10.823,3.8397e-14
10.824,1.4158e-13
10.825,7.4566e-14
10.826,1.2076e-13
10.83,3.5333e-14
10.83,8.3364e-15
10.834,1.8001e-14
10.837,9.5205e-14
10.841,7.4041e-14
10.846,6.2717e-14
10.846,1.9747e-14
10.847,1.4759e-14
10.847,1.0695e-14
10.85,4.2503e-14
10.85,8.0138e-15
10.852,8.6974e-14
10.856,3.318e-14
10.858,2.0419e-14
10.863,4.8696e-14
10.866,3.7915e-14
10.867,1.5612e-14
10.868,2.2997e-14
10.869,7.9521e-14
10.871,1.0834e-13
10.871,1.0196e-14
10.872,3.8614e-14
10.876,2.1482e-14
10.878,2.8208e-14
10.881,4.541e-14
10.881,1.8776e-14
10.885,6.5363e-14
10.885,6.6869e-14
10.885,7.6482e-14
10.89,6.4325e-14
10.891,6.9787e-14
10.898,2.7201e-14
10.9,2.2054e-14
10.902,7.5014e-14
10.904,2.6589e-14
10.907,5.9434e-15
10.911,4.1148e-14
10.911,4.5536e-14
10.912,7.2648e-15
10.913,2.0828e-14
10.914,2.9543e-14
10.917,6.2106e-14
10.917,2.6706e-14
10.918,5.8301e-14
10.918,8.5958e-14
10.92,5.5146e-15
10.92,6.5615e-14
10.924,1.0163e-14
10.925,3.2928e-14
10.927,1.7037e-14
10.929,6.6456e-14
10.929,2.1131e-13
10.929,1.372e-13
10.933,7.0769e-14
10.934,1.4926e-13
10.938,1.0549e-14
10.94,2.567e-14
10.942,2.472e-14
10.942,6.699e-14
10.946,5.4263e-14
10.949,5.1874e-14
10.956,5.942e-16
10.957,6.1912e-15
10.96,4.0867e-14
10.962,4.1692e-14
10.964,2.0616e-15
10.964,2.3413e-15
10.966,4.633e-14
10.966,1.3559e-14
10.971,1.2682e-14
10.973,3.2055e-16
10.977,1.7447e-13
10.979,8.6653e-14
10.984,7.5987e-15
10.984,1.4351e-15
10.986,8.1806e-14
10.988,1.3439e-14
10.99,2.0394e-14
10.99,1.3974e-13
10.993,3.8098e-14
10.999,6.4428e-15
11,4.5364e-14
11,5.6367e-14
11,1.172e-14
11.002,5.8784e-14
11.002,7.9853e-15
11.002,3.9833e-14
11.002,4.8495e-15
11.004,1.1874e-13
11.005,4.2473e-14
11.006,1.9954e-13
11.007,9.9627e-15
11.007,2.9911e-14
11.011,2.2684e-14
11.011,1.5049e-14
11.015,3.635e-14
11.016,9.6482e-14
11.016,1.7586e-15
11.017,7.1154e-14
11.017,9.5363e-14
11.022,9.2738e-14
11.022,2.1628e-14
11.026,1.153e-14
11.028,6.66e-15
11.029,3.0141e-13
11.031,2.6157e-13
11.034,2.3013e-14
11.037,6.1169e-14
11.039,4.4166e-14
11.042,2.2179e-14
11.044,8.3908e-14
11.044,3.8665e-14
11.045,2.7938e-15
11.045,1.1552e-13
11.045,4.8184e-14
11.048,1.9149e-13
11.049,1.1279e-13
11.049,2.0645e-13
11.055,2.0711e-14
11.06,3.4703e-14
11.06,3.6835e-14
11.063,5.5904e-14
11.063,8.3787e-14
11.064,5.8502e-14
11.065,3.0306e-13
11.068,2.9354e-14
11.069,1.0919e-13
11.072,5.6235e-14
11.072,6.2721e-14
11.077,2.2463e-14
11.08,1.083e-13
11.082,4.0839e-16
11.086,2.2391e-16
11.089,4.178e-14
11.089,8.1688e-14
11.091,3.0386e-14
11.092,2.5131e-14
11.094,8.1342e-14
11.098,6.9018e-14
11.1,4.9014e-14
11.102,2.9251e-14
11.102,2.1099e-14
11.102,5.57e-15
11.104,2.2507e-13
11.107,3.7077e-14
11.107,1.9037e-14
11.109,2.1295e-14
11.113,1.2685e-13
11.114,7.3772e-14
11.116,1.4312e-14
11.116,1.2562e-13
11.12,3.7173e-14
11.12,7.4185e-14


==> CSV/Reall1.csv <==
X,Y
40,0
40,25


==> CSV/Reall10.csv <==
X,Y
-1.7774,1.0574
1.3288,1.2969
4.4959,1.5633
7.7237,1.8523
11.012,2.1629
14.36,2.4899
17.769,2.826
21.237,3.167
24.765,3.5057
28.352,3.8362
31.998,4.1526
35.703,4.4526
39.467,4.7335
43.29,4.9945
47.171,5.2369
51.109,5.461
55.106,5.6726
59.16,5.8678
63.271,6.0484
67.439,6.2179
71.664,6.3784
75.945,6.5312
80.283,6.6775
84.676,6.8181
89.126,6.9537
93.63,7.0846
98.19,7.2114
102.8,7.3344
107.47,7.454
112.2,7.5704
116.98,7.6839
121.81,7.7946
126.69,7.9027
131.63,8.0083
136.62,8.1115
141.66,8.2125
146.76,8.3113
151.9,8.4082
157.1,8.5033
162.35,8.5967
167.65,8.6885
173,8.7789
178.4,8.8679
183.86,8.9557
189.36,9.0424
194.91,9.1279
200.51,9.2125
206.15,9.2962
211.85,9.3792
217.59,9.4615
223.38,9.5431
229.22,9.624
235.11,9.7044
241.04,9.7843
247.01,9.8637
253.04,9.9426
259.11,10.021
265.22,10.099
271.38,10.177
277.58,10.254
283.82,10.331
290.11,10.409
296.45,10.485
302.82,10.562
309.24,10.638
315.7,10.713
322.2,10.789
328.74,10.864
335.32,10.939
341.94,11.014
348.6,11.088
355.3,11.163
362.04,11.237
368.82,11.31
375.64,11.384
382.5,11.457
389.39,11.53
396.32,11.603
403.28,11.676
410.28,11.749
417.32,11.823
424.39,11.896
431.5,11.969
438.64,12.043
445.82,12.116
453.02,12.19
460.27,12.263
467.54,12.337
474.84,12.41
482.18,12.484
489.55,12.557
496.95,12.63
504.38,12.703
511.84,12.776
519.33,12.849
526.85,12.922
534.39,12.994
541.97,13.066
549.57,13.137
557.2,13.208
564.85,13.277
572.53,13.346
580.24,13.414
587.97,13.482
595.73,13.549
603.51,13.615
611.31,13.68
619.14,13.745
626.99,13.809
634.86,13.873
642.76,13.936
650.67,13.997
658.61,14.058
666.56,14.118
674.54,14.177
682.54,14.235
690.55,14.291
698.58,14.347
706.63,14.402
714.7,14.456
722.79,14.508
730.89,14.56
739,14.611
747.14,14.662
755.28,14.711
763.44,14.759
771.62,14.805
779.81,14.851
788.01,14.895
796.22,14.938
804.45,14.979
812.68,15.019
820.93,15.058
829.19,15.095
837.46,15.13
845.73,15.164
854.02,15.197
862.31,15.227
870.61,15.256
878.92,15.283
887.24,15.308
895.56,15.331
903.88,15.352
912.22,15.372
920.55,15.388


==> CSV/Reall11.csv <==
X,Y
0.023277,1.3221
2.399,1.61
4.8202,1.9265
7.2867,2.2657
9.7984,2.6188
12.355,2.979
14.957,3.3412
17.603,3.7024
20.294,4.055
23.029,4.3932
25.808,4.7143
28.632,5.0161
31.499,5.2987
34.41,5.5621
37.364,5.807
40.362,6.0366
43.403,6.2466
46.487,6.4379
49.614,6.6139
52.783,6.7775
55.994,6.9311
59.248,7.0762
62.544,7.2142
65.881,7.3461
69.26,7.4726
72.681,7.5945
76.142,7.7122
79.645,7.8262
83.188,7.9368
86.772,8.0444
90.396,8.1492
94.06,8.2514
97.763,8.3512
101.51,8.4487
105.29,8.5441
109.11,8.6375
112.97,8.7292
116.87,8.8192
120.81,8.9076
124.79,8.9945
128.8,9.08
132.85,9.1643
136.94,9.2475
141.07,9.3296
145.23,9.4107
149.43,9.4909
153.67,9.5703
157.94,9.649
162.25,9.7271
166.59,9.8046
170.97,9.8815
175.38,9.9578
179.83,10.034
184.32,10.109
188.84,10.183
193.39,10.257
197.97,10.331
202.59,10.404
207.24,10.477
211.93,10.551
216.65,10.624
221.4,10.697
226.18,10.77
230.99,10.843
235.84,10.915
240.71,10.988
245.62,11.061
250.56,11.134
255.52,11.207
260.52,11.281
265.55,11.354
270.6,11.428
275.69,11.502
280.8,11.576
285.94,11.649
291.11,11.723
296.31,11.796
301.54,11.87
306.79,11.943
312.07,12.016
317.37,12.089
322.7,12.161
328.06,12.233
333.44,12.306
338.85,12.378
344.28,12.449
349.74,12.521
355.22,12.593
360.72,12.664
366.25,12.734
371.8,12.805
377.37,12.875
382.97,12.945
388.58,13.014
394.22,13.083
399.88,13.151
405.57,13.219
411.27,13.287
416.99,13.354
422.73,13.421
428.49,13.487
434.28,13.553
440.07,13.618
445.89,13.683
451.73,13.746
457.58,13.81
463.46,13.872
469.34,13.935
475.25,13.996
481.17,14.057
487.11,14.118
493.06,14.178
499.03,14.237
505.01,14.295
511.01,14.353
517.02,14.41
523.05,14.466
529.09,14.521
535.14,14.575
541.2,14.628
547.28,14.68
553.37,14.732
559.47,14.781
565.58,14.83
571.7,14.877
577.83,14.923
583.98,14.968
590.13,15.011
596.29,15.052
602.46,15.092
608.64,15.131
614.82,15.168
621.02,15.203
627.22,15.237
633.43,15.269
639.64,15.3
645.86,15.329
652.09,15.357
658.32,15.383
664.56,15.408
670.8,15.431
677.05,15.452
683.3,15.471
689.55,15.488


==> CSV/Reall12.csv <==
X,Y
0.98512,1.5211
2.6013,1.8407
4.2478,2.1918
5.9244,2.5696
7.6311,2.9668
9.3677,3.3792
11.134,3.7941
12.93,4.2032
14.756,4.5982
16.611,4.9741
18.496,5.3269
20.41,5.6544
22.353,5.9561
24.325,6.2319
26.327,6.4877
28.356,6.7198
30.415,6.9297
32.502,7.1216
34.618,7.2985
36.761,7.4632
38.933,7.6175
41.133,7.7629
43.361,7.9005
45.617,8.0313
47.9,8.1561
50.211,8.2755
52.549,8.3901
54.914,8.5004
57.306,8.6069
59.725,8.7097
62.171,8.8094
64.643,8.906
67.142,9.0001
69.667,9.0916
72.218,9.1808
74.796,9.2678
77.399,9.3528
80.027,9.436
82.681,9.5175
85.361,9.5975
88.065,9.6761
90.795,9.7533
93.549,9.8294
96.328,9.9044
99.132,9.9784
101.96,10.051
104.81,10.124
107.69,10.195
110.59,10.266
113.51,10.337
116.46,10.406
119.43,10.475
122.42,10.544
125.44,10.613
128.47,10.682
131.54,10.75
134.62,10.818
137.72,10.886
140.85,10.954
144,11.022
147.17,11.09
150.36,11.158
153.58,11.226
156.81,11.293
160.07,11.36
163.34,11.427
166.64,11.494
169.95,11.561
173.29,11.628
176.64,11.694
180.02,11.761
183.41,11.827
186.83,11.893
190.26,11.959
193.71,12.025
197.18,12.091
200.67,12.158
204.17,12.224
207.7,12.29
211.24,12.356
214.8,12.422
218.37,12.488
221.96,12.553
225.57,12.618
229.2,12.683
232.84,12.747
236.5,12.812
240.17,12.876
243.86,12.939
247.57,13.003
251.29,13.066
255.02,13.128
258.77,13.191
262.54,13.252
266.32,13.314
270.11,13.375
273.92,13.435
277.74,13.495
281.57,13.555
285.41,13.614
289.27,13.673
293.14,13.731
297.03,13.789
300.92,13.847
304.83,13.904
308.75,13.961
312.68,14.017
316.62,14.072
320.58,14.127
324.54,14.18
328.51,14.234
332.5,14.286
336.49,14.338
340.5,14.389
344.51,14.44
348.53,14.489
352.56,14.538
356.6,14.586
360.65,14.633
364.71,14.679
368.77,14.725
372.84,14.77
376.92,14.815
381.01,14.858
385.1,14.9
389.2,14.942
393.31,14.983
397.42,15.022
401.54,15.061
405.66,15.098
409.79,15.135
413.93,15.17
418.07,15.204
422.21,15.236
426.36,15.268
430.51,15.297
434.67,15.325
438.83,15.351
442.99,15.375
447.16,15.398
451.33,15.419
455.5,15.438
459.68,15.455


==> CSV/Reall13.csv <==
X,Y
0.47601,2.4696
1.3418,2.9218
2.2225,3.3995
3.118,3.8923
4.0283,4.3872
4.9533,4.8753
5.8929,5.3481
6.8472,5.7999
7.8159,6.2258
8.7992,6.6223
9.7969,6.9912
10.809,7.3291
11.835,7.6374
12.876,7.9198
13.93,8.1794
14.999,8.4193
16.082,8.6419
17.179,8.8494
18.29,9.0436
19.414,9.2261
20.553,9.398
21.705,9.5605
22.87,9.7145
24.049,9.8607
25.242,9.9998
26.448,10.132
27.667,10.259
28.9,10.38
30.146,10.496
31.405,10.607
32.677,10.715
33.962,10.818
35.259,10.917
36.57,11.013
37.893,11.107
39.229,11.197
40.577,11.285
41.938,11.371
43.312,11.454
44.697,11.536
46.095,11.616
47.505,11.694
48.927,11.771
50.36,11.847
51.806,11.921
53.263,11.995
54.733,12.067
56.213,12.139
57.705,12.21
59.209,12.281
60.724,12.35
62.25,12.42
63.787,12.488
65.335,12.557
66.895,12.625
68.465,12.692
70.045,12.76
71.637,12.827
73.239,12.893
74.851,12.96
76.474,13.027
78.107,13.093
79.75,13.159
81.403,13.225
83.066,13.291
84.739,13.357
86.422,13.423
88.114,13.488
89.816,13.554
91.527,13.62
93.247,13.685
94.977,13.751
96.716,13.816
98.464,13.881
100.22,13.946
101.99,14.011
103.76,14.076
105.54,14.14
107.33,14.205
109.13,14.269
110.94,14.333
112.76,14.397
114.58,14.46
116.41,14.524
118.25,14.587
120.1,14.649
121.95,14.712
123.82,14.774
125.69,14.836
127.56,14.898
129.45,14.959
131.34,15.02
133.24,15.08
135.14,15.14
137.05,15.199
138.97,15.258
140.89,15.316
142.82,15.374
144.76,15.431
146.7,15.487
148.65,15.543
150.6,15.598
152.56,15.653
154.53,15.707
156.5,15.76
158.47,15.812
160.46,15.864
162.44,15.914
164.43,15.964
166.43,16.014
168.43,16.062
170.44,16.109
172.45,16.156
174.46,16.201
176.48,16.246
178.5,16.29
180.53,16.332
182.56,16.374
184.59,16.415
186.63,16.454
188.67,16.493
190.71,16.53
192.76,16.566
194.81,16.601
196.86,16.635
198.92,16.668
200.98,16.699
203.04,16.729
205.1,16.758
207.17,16.786
209.24,16.812
211.31,16.837
213.38,16.86
215.46,16.882
217.53,16.902
219.61,16.921
221.69,16.938
223.77,16.954
225.85,16.968


==> CSV/Reall14.csv <==
X,Y
10,10.956
20,12.689
30,13.703
40,14.422
50,14.98
60,15.436
70,15.821
80,16.155
90,16.45
100,16.713
110,16.951
120,17.169
130,17.369
140,17.554
150,17.727
160,17.888
170,18.039
180,18.182
190,18.318
200,18.446
210,18.568
220,18.684
230,18.795
240,18.902
250,19.004
260,19.102
270,19.196
280,19.287
290,19.375
300,19.459
310,19.541
320,19.621
330,19.698
340,19.772
350,19.845
360,19.915
370,19.984
380,20.05
390,20.115
400,20.179
410,20.24
420,20.301
430,20.359
440,20.417
450,20.473
460,20.528
470,20.582
480,20.634
490,20.686
500,20.737
510,20.786
520,20.835
530,20.882
540,20.929
550,20.975
560,21.02
570,21.064
580,21.108
590,21.15
600,21.192
610,21.234
620,21.274
630,21.314
640,21.354
650,21.392
660,21.431
670,21.468
680,21.505
690,21.542
700,21.578
710,21.613
720,21.648
730,21.683
740,21.717
750,21.75
760,21.783
770,21.816
780,21.848
790,21.88
800,21.912
810,21.943
820,21.973
830,22.004
840,22.034
850,22.063
860,22.092
870,22.121
880,22.15
890,22.178
900,22.206
910,22.234
920,22.261
930,22.288
940,22.315
950,22.341
960,22.367
970,22.393
980,22.419
990,22.444
1000,22.469


==> CSV/Reall15.csv <==
X,Y
0.92851,1.0892
4.109,1.3432
7.3504,1.6285
10.652,1.9386
14.015,2.2663
17.438,2.6042
20.921,2.9506
24.463,3.2912
28.066,3.6191
31.728,3.9325
35.448,4.2333
39.228,4.5192
43.067,4.7859
46.964,5.0346
50.919,5.2654
54.933,5.4842
59.004,5.6877
63.132,5.8771
67.318,6.0553
71.561,6.2244
75.86,6.3862
80.216,6.542
84.629,6.6929
89.097,6.8397
93.62,6.983
98.199,7.1234
102.83,7.2611
107.52,7.3962
112.27,7.5288
117.06,7.6594
121.92,7.788
126.82,7.915
131.78,8.0405
136.79,8.1653
141.85,8.2896
146.97,8.4142
152.14,8.5393
157.36,8.665
162.63,8.7913
167.96,8.918
173.33,9.0448
178.75,9.1715
184.23,9.2979
189.75,9.424
195.33,9.5496
200.95,9.6752
206.62,9.8008
212.34,9.9269
218.11,10.053
223.92,10.179
229.78,10.305
235.69,10.432
241.65,10.558
247.65,10.684
253.7,10.809
259.8,10.934
265.93,11.059
272.12,11.185
278.35,11.31
284.62,11.435
290.93,11.561
297.29,11.686
303.69,11.81
310.14,11.935
316.62,12.06
323.15,12.185
329.72,12.31
336.33,12.435
342.98,12.561
349.67,12.685
356.4,12.81
363.17,12.933
369.98,13.056
376.82,13.179
383.71,13.301
390.63,13.423
397.59,13.544
404.58,13.664
411.61,13.784
418.68,13.904
425.78,14.022
432.92,14.14
440.09,14.257
447.29,14.373
454.53,14.487
461.81,14.601
469.11,14.715
476.45,14.828
483.82,14.941
491.22,15.054
498.65,15.166
506.11,15.279
513.6,15.392
521.12,15.505
528.67,15.618
536.25,15.732
543.85,15.845
551.49,15.959
559.15,16.072
566.83,16.185
574.55,16.297
582.29,16.41
590.05,16.522
597.84,16.633
605.65,16.744
613.49,16.855
621.35,16.965
629.24,17.075
637.14,17.183
645.07,17.29
653.02,17.396
660.99,17.501
668.98,17.604
676.99,17.707
685.02,17.809
693.06,17.91
701.13,18.01
709.22,18.108
717.32,18.205
725.44,18.301
733.57,18.394
741.72,18.486
749.89,18.575
758.07,18.662
766.27,18.747
774.48,18.83
782.7,18.91
790.93,18.988
799.18,19.063
807.44,19.135
815.71,19.205
824,19.273
832.29,19.338
840.59,19.402
848.9,19.462
857.22,19.521
865.55,19.576
873.89,19.629
882.23,19.68
890.58,19.727
898.94,19.772
907.3,19.814
915.67,19.852
924.04,19.887


==> CSV/Reall16.csv <==
X,Y
0.11681,1.1795
2.4828,1.4521
4.894,1.7555
7.3504,2.09
9.8517,2.4438
12.398,2.8074
14.989,3.1755
17.624,3.5419
20.304,3.8989
23.028,4.2448
25.796,4.5759
28.608,4.8873
31.463,5.1749
34.362,5.4409
37.305,5.6859
40.29,5.9166
43.319,6.1279
46.39,6.3222
49.504,6.5041
52.66,6.6759
55.858,6.8397
59.098,6.9968
62.381,7.1484
65.704,7.2952
69.07,7.438
72.476,7.5772
75.923,7.7134
79.411,7.8469
82.94,7.9779
86.509,8.1067
90.118,8.2337
93.767,8.3591
97.456,8.4831
101.18,8.606
104.95,8.728
108.76,8.8494
112.6,8.9704
116.49,9.0912
120.41,9.2119
124.37,9.3324
128.36,9.453
132.4,9.5734
136.47,9.6939
140.58,9.8142
144.73,9.9344
148.91,10.054
153.13,10.174
157.38,10.294
161.67,10.415
166,10.535
170.36,10.656
174.76,10.777
179.19,10.898
183.65,11.02
188.15,11.142
192.69,11.264
197.25,11.387
201.85,11.51
206.49,11.634
211.15,11.758
215.85,11.883
220.58,12.007
225.34,12.131
230.14,12.255
234.96,12.378
239.82,12.502
244.7,12.625
249.62,12.747
254.57,12.869
259.54,12.991
264.55,13.112
269.59,13.233
274.65,13.354
279.74,13.475
284.86,13.596
290.01,13.717
295.19,13.838
300.39,13.959
305.62,14.08
310.88,14.2
316.16,14.32
321.47,14.439
326.81,14.558
332.17,14.676
337.55,14.794
342.96,14.91
348.39,15.026
353.85,15.142
359.33,15.257
364.84,15.372
370.37,15.487
375.92,15.601
381.49,15.715
387.08,15.827
392.7,15.939
398.34,16.05
403.99,16.161
409.67,16.27
415.37,16.38
421.09,16.488
426.83,16.596
432.58,16.703
438.36,16.809
444.16,16.914
449.97,17.018
455.8,17.121
461.65,17.222
467.51,17.322
473.39,17.421
479.29,17.518
485.2,17.614
491.13,17.709
497.07,17.803
503.03,17.895
509,17.986
514.99,18.075
520.99,18.163
527.01,18.25
533.03,18.336
539.07,18.42
545.12,18.502
551.19,18.583
557.26,18.663
563.35,18.741
569.45,18.817
575.55,18.892
581.67,18.965
587.8,19.036
593.93,19.106
600.08,19.174
606.23,19.24
612.39,19.304
618.56,19.366
624.74,19.425
630.92,19.482
637.11,19.537
643.3,19.59
649.5,19.639
655.71,19.686
661.92,19.73
668.14,19.772
674.36,19.81
680.58,19.844
686.81,19.875


==> CSV/Reall17.csv <==
X,Y
0.54394,1.3338
2.1624,1.6354
3.8112,1.9694
5.4901,2.3344
7.1992,2.7313
8.9383,3.1541
10.707,3.5869
12.506,4.0144
14.334,4.4271
16.192,4.8195
18.08,5.1838
19.996,5.5219
21.942,5.8333
23.917,6.1175
25.921,6.3789
27.954,6.6155
30.015,6.83
32.105,7.0268
34.224,7.209
36.371,7.3794
38.546,7.5398
40.749,7.692
42.98,7.8369
45.238,7.9759
47.525,8.1094
49.839,8.2385
52.18,8.3635
54.548,8.4852
56.944,8.6037
59.366,8.7198
61.816,8.8336
64.292,8.9457
66.794,9.0562
69.323,9.1655
71.877,9.2736
74.458,9.3811
77.065,9.4877
79.697,9.594
82.355,9.6998
85.038,9.8055
87.746,9.9109
90.48,10.016
93.238,10.122
96.021,10.227
98.829,10.333
101.66,10.438
104.52,10.544
107.4,10.651
110.3,10.757
113.23,10.864
116.18,10.972
119.15,11.08
122.15,11.189
125.17,11.298
128.21,11.408
131.28,11.518
134.37,11.629
137.48,11.74
140.61,11.852
143.76,11.965
146.94,12.078
150.13,12.192
153.35,12.306
156.59,12.421
159.85,12.536
163.13,12.652
166.43,12.769
169.75,12.885
173.09,13.002
176.45,13.12
179.83,13.238
183.23,13.356
186.65,13.473
190.08,13.591
193.54,13.709
197.01,13.827
200.51,13.944
204.02,14.062
207.54,14.179
211.09,14.296
214.65,14.413
218.24,14.529
221.83,14.645
225.45,14.76
229.08,14.875
232.73,14.989
236.39,15.102
240.07,15.215
243.76,15.327
247.47,15.439
251.2,15.55
254.94,15.66
258.69,15.77
262.46,15.879
266.25,15.987
270.05,16.094
273.86,16.2
277.68,16.305
281.52,16.409
285.37,16.511
289.24,16.613
293.11,16.713
297,16.811
300.9,16.909
304.82,17.005
308.74,17.1
312.68,17.194
316.63,17.287
320.58,17.379
324.55,17.469
328.53,17.558
332.52,17.647
336.52,17.733
340.53,17.819
344.55,17.904
348.58,17.988
352.61,18.07
356.66,18.151
360.71,18.231
364.78,18.309
368.85,18.386
372.92,18.462
377.01,18.535
381.1,18.608
385.2,18.678
389.31,18.747
393.42,18.814
397.54,18.88
401.66,18.943
405.79,19.005
409.93,19.065
414.07,19.123
418.21,19.179
422.36,19.232
426.52,19.283
430.68,19.332
434.84,19.379
439,19.423
443.17,19.464
447.35,19.502
451.52,19.538
455.7,19.571
459.88,19.601


==> CSV/Reall18.csv <==
X,Y
0.40463,2.4413
1.2693,2.8839
2.1488,3.3493
3.0432,3.8279
3.9523,4.31
4.876,4.7862
5.8145,5.2493
6.7674,5.6933
7.735,6.1138
8.7169,6.5079
9.7133,6.8775
10.724,7.217
11.749,7.5264
12.788,7.8092
13.841,8.0682
14.909,8.307
15.99,8.5279
17.086,8.7336
18.195,8.9257
19.318,9.1061
20.455,9.2758
21.605,9.4362
22.77,9.588
23.947,9.7321
25.138,9.8691
26.343,9.9998
27.561,10.124
28.792,10.244
30.036,10.358
31.293,10.467
32.563,10.572
33.846,10.674
35.143,10.771
36.451,10.865
37.773,10.956
39.107,11.044
40.454,11.129
41.813,11.211
43.184,11.291
44.568,11.369
45.964,11.445
47.372,11.519
48.792,11.591
50.224,11.662
51.667,11.731
53.123,11.799
54.59,11.865
56.069,11.93
57.559,11.993
59.061,12.056
60.574,12.117
62.098,12.178
63.633,12.238
65.179,12.296
66.736,12.354
68.304,12.412
69.883,12.468
71.472,12.524
73.072,12.579
74.682,12.634
76.303,12.688
77.934,12.742
79.575,12.795
81.226,12.847
82.887,12.899
84.557,12.951
86.238,13.002
87.928,13.053
89.627,13.103
91.336,13.153
93.055,13.203
94.782,13.252
96.519,13.301
98.264,13.349
100.02,13.397
101.78,13.445
103.55,13.493
105.33,13.54
107.12,13.587
108.92,13.634
110.73,13.68
112.54,13.727
114.36,13.772
116.19,13.818
118.03,13.864
119.87,13.909
121.72,13.954
123.58,13.998
125.45,14.043
127.33,14.087
129.21,14.13
131.09,14.174
132.99,14.217
134.89,14.26
136.8,14.302
138.72,14.344
140.64,14.385
142.56,14.426
144.5,14.467
146.44,14.507
148.38,14.547
150.34,14.586
152.29,14.625
154.26,14.663
156.22,14.701
158.2,14.738
160.18,14.775
162.16,14.811
164.15,14.847
166.14,14.882
168.14,14.916
170.14,14.95
172.15,14.983
174.16,15.016
176.18,15.048
178.2,15.079
180.22,15.11
182.25,15.14
184.28,15.169
186.31,15.198
188.35,15.226
190.39,15.253
192.44,15.279
194.48,15.304
196.54,15.329
198.59,15.353
200.64,15.375
202.7,15.397
204.76,15.418
206.83,15.438
208.89,15.457
210.96,15.475
213.03,15.491
215.1,15.507
217.18,15.521
219.25,15.535
221.33,15.547
223.4,15.558
225.48,15.568


==> CSV/Reall19.csv <==
X,Y
10,10.956
20,12.689
30,13.703
40,14.422
50,14.98
60,15.436
70,15.821
80,16.155
90,16.45
100,16.713
110,16.951
120,17.169
130,17.369
140,17.554
150,17.727
160,17.888
170,18.039
180,18.182
190,18.318
200,18.446
210,18.568
220,18.684
230,18.795
240,18.902
250,19.004
260,19.102
270,19.196
280,19.287
290,19.375
300,19.459
310,19.541
320,19.621
330,19.698
340,19.772
350,19.845
360,19.915
370,19.984
380,20.05
390,20.115
400,20.179
410,20.24
420,20.301
430,20.359
440,20.417
450,20.473
460,20.528
470,20.582
480,20.634
490,20.686
500,20.737
510,20.786
520,20.835
530,20.882
540,20.929
550,20.975
560,21.02
570,21.064
580,21.108
590,21.15
600,21.192
610,21.234
620,21.274
630,21.314
640,21.354
650,21.392
660,21.431
670,21.468
680,21.505
690,21.542
700,21.578
710,21.613
720,21.648
730,21.683
740,21.717
750,21.75
760,21.783
770,21.816
780,21.848
790,21.88
800,21.912
810,21.943
820,21.973
830,22.004
840,22.034
850,22.063
860,22.092
870,22.121
880,22.15
890,22.178
900,22.206
910,22.234
920,22.261
930,22.288
940,22.315
950,22.341
960,22.367
970,22.393
980,22.419
990,22.444
1000,22.469


==> CSV/Reall2.csv <==
X,Y
160,0
160,25


==> CSV/Reall3.csv <==
X,Y
120,0
120,25


==> CSV/Reall4.csv <==
X,Y
80,0
80,25


==> CSV/Reall5.csv <==
X,Y
0.27642,1.1853
3.4428,1.4384
6.6698,1.7166
9.9572,2.0164
13.305,2.3321
16.713,2.6594
20.18,2.9925
23.707,3.3248
27.293,3.6498
30.939,3.9633
34.643,4.2603
38.406,4.5402
42.228,4.802
46.108,5.0466
50.046,5.2745
54.041,5.49
58.094,5.6899
62.204,5.8756
66.372,6.0499
70.596,6.2148
74.876,6.3723
79.213,6.5234
83.605,6.6691
88.054,6.8098
92.557,6.9463
97.116,7.0787
101.73,7.2076
106.4,7.3332
111.12,7.4555
115.9,7.5748
120.73,7.6914
125.61,7.8052
130.55,7.9166
135.54,8.0256
140.58,8.1327
145.67,8.2376
150.82,8.3408
156.01,8.4422
161.26,8.542
166.56,8.6401
171.91,8.7368
177.31,8.8317
182.76,8.9252
188.26,9.0172
193.81,9.108
199.41,9.1974
205.06,9.2856
210.75,9.3725
216.49,9.4583
222.28,9.5426
228.12,9.6258
234,9.7076
239.93,9.7884
245.91,9.8676
251.93,9.9458
258,10.022
264.11,10.098
270.26,10.172
276.46,10.245
282.71,10.318
289,10.389
295.33,10.46
301.7,10.53
308.12,10.599
314.57,10.668
321.07,10.737
327.61,10.805
334.19,10.873
340.81,10.94
347.47,11.007
354.17,11.074
360.91,11.14
367.69,11.207
374.5,11.272
381.36,11.338
388.25,11.403
395.18,11.468
402.14,11.533
409.14,11.598
416.17,11.663
423.25,11.727
430.35,11.791
437.49,11.856
444.66,11.919
451.87,11.982
459.11,12.045
466.38,12.108
473.69,12.17
481.02,12.232
488.39,12.294
495.79,12.356
503.22,12.417
510.67,12.479
518.16,12.54
525.68,12.601
533.22,12.662
540.79,12.724
548.39,12.785
556.02,12.846
563.67,12.907
571.35,12.967
579.06,13.027
586.79,13.086
594.54,13.145
602.32,13.203
610.12,13.259
617.95,13.315
625.8,13.37
633.67,13.425
641.56,13.479
649.47,13.532
657.41,13.585
665.36,13.638
673.34,13.689
681.33,13.741
689.34,13.791
697.38,13.841
705.42,13.89
713.49,13.939
721.57,13.986
729.67,14.033
737.79,14.077
745.92,14.121
754.06,14.164
762.22,14.206
770.39,14.246
778.58,14.285
786.78,14.323
794.99,14.36
803.22,14.395
811.45,14.429
819.7,14.462
827.95,14.494
836.22,14.524
844.49,14.553
852.77,14.582
861.07,14.609
869.37,14.635
877.67,14.66
885.99,14.683
894.3,14.706
902.63,14.726
910.96,14.745
919.29,14.763


==> CSV/Reall6.csv <==
X,Y
-0.80767,1.1854
1.5553,1.4534
3.9634,1.7498
6.4167,2.0708
8.9149,2.4106
11.458,2.7623
14.045,3.1195
16.677,3.4751
19.354,3.8238
22.074,4.1597
24.839,4.4789
27.647,4.7801
30.499,5.0619
33.394,5.3242
36.333,5.5673
39.314,5.7925
42.339,6.003
45.406,6.198
48.516,6.3786
51.668,6.5476
54.863,6.7067
58.099,6.8577
61.377,7.0017
64.696,7.1397
68.057,7.2724
71.459,7.4004
74.902,7.5243
78.386,7.6445
81.91,7.7614
85.474,7.8753
89.079,7.9862
92.723,8.0945
96.407,8.2003
100.13,8.3037
103.89,8.4048
107.69,8.5039
111.53,8.6009
115.41,8.6961
119.33,8.7894
123.28,8.8809
127.28,8.9708
131.31,9.0591
135.37,9.1458
139.48,9.2312
143.62,9.3153
147.8,9.3982
152.01,9.48
156.26,9.5606
160.54,9.6402
164.86,9.7187
169.22,9.7962
173.61,9.8727
178.04,9.9483
182.5,10.023
186.99,10.097
191.52,10.17
196.08,10.242
200.67,10.313
205.3,10.383
209.96,10.453
214.65,10.521
219.38,10.59
224.13,10.657
228.92,10.724
233.74,10.789
238.59,10.855
243.47,10.919
248.38,10.983
253.32,11.046
258.29,11.108
263.29,11.169
268.32,11.23
273.38,11.29
278.46,11.35
283.58,11.409
288.72,11.468
293.89,11.526
299.08,11.584
304.31,11.64
309.56,11.697
314.83,11.753
320.14,11.808
325.46,11.864
330.82,11.918
336.2,11.972
341.6,12.026
347.03,12.079
352.48,12.132
357.95,12.184
363.45,12.235
368.97,12.286
374.51,12.336
380.08,12.385
385.67,12.434
391.27,12.483
396.9,12.531
402.55,12.578
408.23,12.625
413.92,12.671
419.63,12.717
425.36,12.762
431.11,12.806
436.88,12.85
442.67,12.893
448.47,12.935
454.29,12.977
460.13,13.018
465.99,13.058
471.86,13.098
477.75,13.137
483.66,13.175
489.58,13.213
495.52,13.25
501.47,13.287
507.43,13.323
513.41,13.358
519.4,13.392
525.41,13.426
531.43,13.459
537.46,13.492
543.51,13.523
549.56,13.554
555.63,13.584
561.71,13.614
567.8,13.643
573.9,13.671
580.01,13.698
586.12,13.724
592.25,13.75
598.39,13.774
604.53,13.798
610.69,13.821
616.85,13.842
623.02,13.863
629.19,13.883
635.37,13.902
641.56,13.92
647.75,13.937
653.95,13.953
660.16,13.968
666.36,13.981
672.58,13.993
678.79,14.004
685.01,14.014


==> CSV/Reall7.csv <==
X,Y
0.38392,1.3467
2.0032,1.6646
3.6529,2.0159
5.3328,2.3944
7.0427,2.7917
8.7827,3.2
10.553,3.6117
12.352,4.0183
14.182,4.4129
16.041,4.7906
17.929,5.1476
19.847,5.4809
21.793,5.7892
23.769,6.0725
25.774,6.3322
27.808,6.5717
29.871,6.7903
31.962,6.9902
34.082,7.1747
36.23,7.3464
38.406,7.5074
40.61,7.6593
42.842,7.8035
45.102,7.9407
47.39,8.072
49.705,8.1978
52.047,8.3188
54.417,8.4355
56.814,8.5481
59.238,8.6571
61.688,8.7626
64.165,8.8651
66.669,8.9647
69.199,9.0617
71.755,9.1563
74.337,9.2486
76.945,9.3389
79.579,9.4271
82.238,9.5136
84.923,9.5983
87.633,9.6814
90.368,9.763
93.127,9.8433
95.912,9.9221
98.721,9.9997
101.55,10.076
104.41,10.151
107.29,10.225
110.2,10.298
113.13,10.37
116.08,10.441
119.06,10.512
122.05,10.581
125.08,10.649
128.12,10.717
131.19,10.784
134.28,10.85
137.39,10.915
140.52,10.979
143.68,11.043
146.85,11.106
150.05,11.168
153.27,11.23
156.51,11.291
159.77,11.351
163.05,11.411
166.36,11.469
169.68,11.528
173.02,11.586
176.38,11.643
179.76,11.699
183.16,11.756
186.58,11.811
190.02,11.866
193.48,11.921
196.96,11.976
200.45,12.029
203.96,12.083
207.49,12.136
211.04,12.188
214.61,12.24
218.19,12.292
221.79,12.343
225.41,12.394
229.04,12.444
232.69,12.494
236.35,12.543
240.04,12.592
243.73,12.64
247.45,12.688
251.17,12.736
254.91,12.783
258.67,12.829
262.44,12.876
266.23,12.921
270.03,12.967
273.84,13.011
277.67,13.056
281.51,13.1
285.36,13.143
289.23,13.186
293.11,13.228
297,13.27
300.9,13.312
304.82,13.353
308.75,13.393
312.68,13.433
316.63,13.473
320.59,13.512
324.57,13.551
328.55,13.589
332.54,13.627
336.54,13.664
340.55,13.701
344.57,13.737
348.6,13.772
352.64,13.807
356.69,13.841
360.75,13.874
364.81,13.907
368.88,13.939
372.96,13.97
377.05,14
381.14,14.029
385.24,14.058
389.35,14.085
393.47,14.112
397.59,14.138
401.71,14.162
405.85,14.186
409.98,14.209
414.13,14.23
418.27,14.251
422.43,14.271
426.58,14.289
430.74,14.307
434.91,14.323
439.08,14.338
443.25,14.352
447.42,14.365
451.6,14.377
455.78,14.388
459.96,14.397


==> CSV/Reall8.csv <==
X,Y
0.63712,2.4401
1.5053,2.8761
2.3883,3.3316
3.2862,3.7995
4.199,4.2697
5.1264,4.7357
6.0686,5.1898
7.0254,5.6234
7.9968,6.0348
8.9827,6.4213
9.9831,6.7831
10.998,7.1155
12.027,7.4191
13.07,7.697
14.128,7.9524
15.199,8.1885
16.285,8.4079
17.385,8.613
18.499,8.8056
19.626,8.9875
20.768,9.1599
21.923,9.3241
23.092,9.481
24.274,9.6315
25.47,9.7764
26.679,9.9164
27.902,10.052
29.138,10.184
30.387,10.313
31.649,10.438
32.925,10.562
34.213,10.683
35.514,10.802
36.828,10.92
38.155,11.036
39.494,11.152
40.846,11.267
42.211,11.381
43.588,11.495
44.977,11.608
46.379,11.721
47.792,11.834
49.218,11.947
50.656,12.06
52.105,12.173
53.567,12.286
55.04,12.4
56.524,12.514
58.02,12.628
59.528,12.742
61.047,12.857
62.577,12.972
64.119,13.087
65.671,13.203
67.234,13.319
68.809,13.435
70.394,13.551
71.989,13.668
73.596,13.786
75.212,13.904
76.839,14.022
78.477,14.14
80.124,14.259
81.782,14.378
83.449,14.497
85.127,14.616
86.814,14.735
88.511,14.854
90.217,14.973
91.933,15.091
93.658,15.209
95.393,15.327
97.136,15.445
98.889,15.562
100.65,15.679
102.42,15.796
104.2,15.912
105.99,16.027
107.78,16.143
109.59,16.257
111.4,16.372
113.22,16.486
115.05,16.599
116.89,16.712
118.73,16.825
120.58,16.936
122.44,17.048
124.31,17.158
126.18,17.268
128.07,17.377
129.95,17.485
131.85,17.592
133.75,17.699
135.66,17.805
137.58,17.91
139.5,18.013
141.43,18.116
143.37,18.218
145.31,18.319
147.26,18.418
149.21,18.517
151.17,18.614
153.13,18.709
155.1,18.804
157.08,18.897
159.06,18.989
161.05,19.08
163.04,19.169
165.04,19.257
167.04,19.344
169.04,19.429
171.05,19.513
173.07,19.595
175.09,19.676
177.11,19.756
179.14,19.834
181.17,19.91
183.21,19.985
185.25,20.059
187.29,20.13
189.34,20.201
191.39,20.269
193.44,20.335
195.49,20.4
197.55,20.462
199.61,20.523
201.68,20.581
203.75,20.637
205.82,20.691
207.89,20.743
209.96,20.792
212.04,20.839
214.11,20.883
216.19,20.924
218.28,20.963
220.36,20.998
222.44,21.031
224.53,21.061
226.62,21.088


==> CSV/Reall9.csv <==
X,Y
10,10.956
20,12.689
30,13.703
40,14.422
50,14.98
60,15.436
70,15.821
80,16.155
90,16.45
100,16.713
110,16.951
120,17.169
130,17.369
140,17.554
150,17.727
160,17.888
170,18.039
180,18.182
190,18.318
200,18.446
210,18.568
220,18.684
230,18.795
240,18.902
250,19.004
260,19.102
270,19.196
280,19.287
290,19.375
300,19.459
310,19.541
320,19.621
330,19.698
340,19.772
350,19.845
360,19.915
370,19.984
380,20.05
390,20.115
400,20.179
410,20.24
420,20.301
430,20.359
440,20.417
450,20.473
460,20.528
470,20.582
480,20.634
490,20.686
500,20.737
510,20.786
520,20.835
530,20.882
540,20.929
550,20.975
560,21.02
570,21.064
580,21.108
590,21.15
600,21.192
610,21.234
620,21.274
630,21.314
640,21.354
650,21.392
660,21.431
670,21.468
680,21.505
690,21.542
700,21.578
710,21.613
720,21.648
730,21.683
740,21.717
750,21.75
760,21.783
770,21.816
780,21.848
790,21.88
800,21.912
810,21.943
820,21.973
830,22.004
840,22.034
850,22.063
860,22.092
870,22.121
880,22.15
890,22.178
900,22.206
910,22.234
920,22.261
930,22.288
940,22.315
950,22.341
960,22.367
970,22.393
980,22.419
990,22.444
1000,22.469


==> CSV/SM31.csv <==
X,Y
0.98731,-1.3972
1.2495,-1.1918
1.5424,-0.96402
1.8661,-0.7133
2.2205,-0.4404
2.6057,-0.14643
3.0216,0.16674
3.4682,0.4966
3.9454,0.84104
4.4532,1.1967
4.9916,1.5605
5.5606,1.9277
6.1601,2.2933
6.79,2.6542
7.4505,3.006
8.1413,3.3426
8.8625,3.6662
9.614,3.9696
10.396,4.2524
11.208,4.5179
12.05,4.7569
12.922,4.9817
13.825,5.1798
14.757,5.3625
15.719,5.5219
16.711,5.6672
17.733,5.792
18.785,5.9051
19.867,5.9996
20.978,6.0888
22.119,6.163
23.289,6.2329
24.489,6.2927
25.718,6.3462
26.976,6.3943
28.263,6.4344
29.58,6.4724
30.926,6.5039
32.3,6.531
33.704,6.5552
35.136,6.5747
36.597,6.5916
38.086,6.6059
39.604,6.617
41.151,6.6265
42.726,6.6342
44.329,6.6399
45.96,6.6442
47.619,6.6477
49.306,6.6497
51.021,6.6505
52.764,6.651
54.534,6.6508
56.332,6.6498
58.157,6.6485
60.01,6.6471
61.889,6.6455
63.796,6.6438
65.729,6.6421
67.69,6.6406
69.677,6.6391
71.69,6.6378
73.731,6.6368
75.797,6.6361
77.89,6.6356
80.008,6.6353
82.153,6.6352
84.323,6.6353
86.519,6.6356
88.741,6.6361
90.988,6.6368
93.26,6.6375
95.557,6.6385
97.879,6.6396
100.23,6.6406
102.6,6.6416
104.99,6.6424
107.42,6.6432
109.86,6.6436
112.33,6.6438
114.82,6.6438
117.34,6.6434
119.88,6.6428
122.44,6.6419
125.03,6.6408
127.64,6.6395
130.27,6.638
132.93,6.6363
135.61,6.6345
138.31,6.6326
141.03,6.6306
143.78,6.6288
146.55,6.6272
149.34,6.626
152.15,6.6249
154.98,6.624
157.83,6.6233
160.71,6.6226
163.61,6.6219
166.52,6.621
169.46,6.62
172.42,6.6189
175.4,6.6175
178.39,6.6159
181.41,6.6141
184.45,6.6123
187.51,6.6104
190.58,6.6085
193.68,6.6067
196.79,6.6051
199.93,6.6037
203.08,6.6027
206.25,6.602
209.44,6.6015
212.64,6.6013
215.87,6.6012
219.11,6.6015
222.37,6.602
225.64,6.6031
228.94,6.6046
232.25,6.6067
235.57,6.6094
238.91,6.6125
242.27,6.6161
245.65,6.62
249.04,6.6246
252.44,6.6297
255.87,6.6351
259.3,6.6409
262.75,6.6469
266.22,6.6531
269.7,6.6596
273.19,6.6663
276.7,6.6732
280.22,6.6801
283.76,6.6867
287.31,6.6934
290.87,6.6997
294.44,6.7058
298.03,6.7119
301.63,6.718
305.25,6.7242
308.87,6.7305
312.51,6.737
316.15,6.7438
319.81,6.7507
323.48,6.7575
327.17,6.7643
330.86,6.7708
334.56,6.7772
338.27,6.7834
342,6.7893
345.73,6.7949
349.47,6.8001
353.22,6.8049
356.98,6.8091
360.75,6.8129
364.53,6.8161
368.32,6.8191
372.11,6.8217
375.91,6.8241
379.72,6.8264
383.54,6.8288
387.37,6.8312
391.2,6.8337
395.04,6.8362
398.88,6.8391
402.73,6.8423
406.59,6.846
410.45,6.8503
414.32,6.8552
418.19,6.8606
422.07,6.8665
425.96,6.873
429.84,6.8799
433.74,6.8874
437.63,6.8957
441.53,6.9046
445.44,6.914
449.35,6.924
453.26,6.9345


==> CSV/Smooth10001.csv <==
X,Y
0.75919,0.75881
1.0932,1.0922
1.4878,1.4853
1.9431,1.9372
2.4591,2.4456
3.0356,3.007
3.6727,3.6157
4.3702,4.2637
5.1283,4.9407
5.9468,5.6346
6.8257,6.3325
7.7648,7.0216
8.7643,7.6906
9.8239,8.33
10.944,8.9331
12.124,9.4959
13.363,10.017
14.663,10.495
16.023,10.933
17.442,11.333
18.921,11.697
20.46,12.029
22.058,12.332
23.715,12.608
25.432,12.862
27.208,13.094
29.043,13.308
30.937,13.506
32.89,13.689
34.901,13.859
36.971,14.018
39.1,14.168
41.287,14.308
43.532,14.441
45.835,14.568
48.196,14.689
50.615,14.805
53.091,14.917
55.625,15.025
58.216,15.129
60.865,15.231
63.57,15.33
66.332,15.427
69.151,15.522
72.026,15.615
74.958,15.706
77.945,15.795
80.989,15.883
84.088,15.97
87.243,16.056
90.454,16.14
93.719,16.224
97.04,16.306
100.41,16.388
103.84,16.469
107.33,16.55
110.87,16.63
114.46,16.71
118.1,16.789
121.8,16.867
125.56,16.945
129.36,17.023
133.22,17.101
137.13,17.179
141.09,17.256
145.11,17.334
149.18,17.411
153.29,17.487
157.46,17.564
161.68,17.64
165.96,17.716
170.28,17.792
174.65,17.868
179.07,17.944
183.54,18.02
188.07,18.096
192.64,18.171
197.26,18.247
201.92,18.322
206.64,18.397
211.4,18.472
216.22,18.547
221.07,18.622
225.98,18.696
230.93,18.771
235.93,18.846
240.98,18.92
246.07,18.995
251.21,19.07
256.39,19.145
261.62,19.22
266.89,19.294
272.21,19.369
277.57,19.444
282.97,19.52
288.42,19.595
293.91,19.671
299.44,19.747
305.02,19.824
310.63,19.9
316.29,19.977
321.99,20.054
327.73,20.13
333.51,20.207
339.34,20.283
345.2,20.359
351.1,20.436
357.04,20.512
363.02,20.588
369.03,20.664
375.09,20.74
381.18,20.815
387.31,20.89
393.48,20.965
399.68,21.039
405.92,21.113
412.19,21.188
418.5,21.262
424.85,21.337
431.23,21.411
437.64,21.485
444.09,21.559
450.57,21.634
457.08,21.708
463.63,21.783
470.21,21.857
476.82,21.931
483.46,22.005
490.13,22.078
496.83,22.15
503.57,22.222
510.33,22.293
517.12,22.363
523.94,22.433
530.79,22.502
537.67,22.571
544.57,22.639
551.51,22.707
558.46,22.773
565.45,22.84
572.46,22.906
579.5,22.972
586.56,23.038
593.64,23.104
600.75,23.169
607.89,23.234
615.04,23.298
622.22,23.362
629.43,23.424
636.65,23.485
643.89,23.545
651.16,23.604
658.45,23.662
665.76,23.72
673.08,23.778
680.43,23.836
687.79,23.892
695.18,23.948
702.58,24.003
710,24.057
717.43,24.11
724.88,24.163
732.35,24.215
739.83,24.266
747.33,24.316
754.85,24.365
762.37,24.414
769.91,24.461
777.47,24.508
785.03,24.553
792.61,24.597
800.21,24.64
807.81,24.681
815.42,24.721
823.05,24.759
830.68,24.795
838.32,24.83
845.98,24.862
853.64,24.894
861.31,24.923
868.98,24.95
876.67,24.975
884.36,24.999
892.05,25.02
899.76,25.04
907.46,25.058
915.18,25.075
922.89,25.089
930.61,25.101
938.34,25.111
946.06,25.119
953.79,25.125
961.52,25.128
969.26,25.131
976.99,25.131


==> CSV/Smoothprognose1.csv <==
X,Y
0.98731,0.05812
1.2495,1.3779
1.5424,1.6775
1.8661,2.0014
2.2205,2.3459
2.6057,2.7058
3.0216,3.0744
3.4682,3.4438
3.9454,3.8048
4.4532,4.1478
4.9916,4.4634
5.5606,4.7429
6.1601,4.9795
6.79,5.1683
7.4505,5.3067
8.1413,5.3948
8.8625,5.4345
9.614,5.4299
10.396,5.386
11.208,5.3087
12.05,5.2043
12.922,5.0788
13.825,4.9378
14.757,4.7862
15.719,4.6284
16.711,4.4678
17.733,4.3074
18.785,4.1492
19.867,3.9951
20.978,3.8462
22.119,3.7036
23.289,3.5679
24.489,3.4396
25.718,3.3189
26.976,3.2061
28.263,3.1011
29.58,3.004
30.926,2.9145
32.3,2.8325
33.704,2.7578
35.136,2.69
36.597,2.6291
38.086,2.5749
39.604,2.5272
41.151,2.4855
42.726,2.4496
44.329,2.4187
45.96,2.3923
47.619,2.37
49.306,2.3513
51.021,2.3359
52.764,2.3238
54.534,2.3147
56.332,2.3085
58.157,2.3051
60.01,2.3041
61.889,2.3052
63.796,2.3079
65.729,2.3118
67.69,2.3165
69.677,2.3217
71.69,2.3276
73.731,2.3341
75.797,2.3413
77.89,2.3494
80.008,2.3582
82.153,2.3678
84.323,2.378
86.519,2.3887
88.741,2.3998
90.988,2.4114
93.26,2.4235
95.557,2.4358
97.879,2.4484
100.23,2.461
102.6,2.4735
104.99,2.4855
107.42,2.4971
109.86,2.5086
112.33,2.5203
114.82,2.5321
117.34,2.5442
119.88,2.5568
122.44,2.5701
125.03,2.5843
127.64,2.5991
130.27,2.6147
132.93,2.6308
135.61,2.6473
138.31,2.6639
141.03,2.6806
143.78,2.6969
146.55,2.7129
149.34,2.7285
152.15,2.7434
154.98,2.7576
157.83,2.7712
160.71,2.7843
163.61,2.7968
166.52,2.8087
169.46,2.8199
172.42,2.8306
175.4,2.8408
178.39,2.8512
181.41,2.8621
184.45,2.8737
187.51,2.8855
190.58,2.8973
193.68,2.9084
196.79,2.9186
199.93,2.9277
203.08,2.9356
206.25,2.9426
209.44,2.9489
212.64,2.9549
215.87,2.9607
219.11,2.9668
222.37,2.9732
225.64,2.9798
228.94,2.9862
232.25,2.9922
235.57,2.9975
238.91,3.0021
242.27,3.006
245.65,3.0093
249.04,3.0121
252.44,3.0144
255.87,3.0162
259.3,3.018
262.75,3.0196
266.22,3.021
269.7,3.0219
273.19,3.0222
276.7,3.0217
280.22,3.0203
283.76,3.0179
287.31,3.0145
290.87,3.0098
294.44,3.0033
298.03,2.9943
301.63,2.9828
305.25,2.9691
308.87,2.9531
312.51,2.9352
316.15,2.9157
319.81,2.8953
323.48,2.8744
327.17,2.8536
330.86,2.8332
334.56,2.8136
338.27,2.7953
342,2.7779
345.73,2.7609
349.47,2.7437
353.22,2.7258
356.98,2.707
360.75,2.6869
364.53,2.6654
368.32,2.6419
372.11,2.6158
375.91,2.5867
379.72,2.554
383.54,2.5172
387.37,2.4756
391.2,2.4296
395.04,2.3798
398.88,2.3271
402.73,2.2719
406.59,2.2145
410.45,2.1543
414.32,2.0909
418.19,2.0239
422.07,1.953
425.96,1.8783
429.84,1.7997
433.74,1.7175
437.63,1.6323
441.53,1.5445
445.44,1.4544
449.35,1.3618
453.26,1.2665
457.17,1.1682
461.09,1.0673
465.01,0.96378
468.93,0.85762
472.85,0.74861
476.77,0.63662
480.7,0.52144
484.63,0.40296
488.56,0.28136
492.48,0.15712
496.41,0.030784
500.34,-0.033221


==> CSV/Smoothprognose2.csv <==
X,Y
0,0
0.015454,0.015454
0.061816,0.061808
0.13908,0.13904
0.24725,0.24712
0.38631,0.38598
0.55626,0.55552
0.75708,0.75555
0.98876,0.98573
1.2513,1.2454
1.5446,1.5336
1.8688,1.8485
2.2238,2.1876
2.6095,2.5468
3.026,2.9209
3.4732,3.303
3.9511,3.685
4.4597,4.0573
4.9989,4.4102
5.5687,4.7339
6.1691,5.0196
6.8,5.2602
7.4613,5.4509
8.1532,5.5891
8.8754,5.6751
9.628,5.7109
10.411,5.7008
11.224,5.65
12.068,5.5648
12.941,5.4512
13.845,5.3156
14.778,5.1636
15.742,5.0004
16.736,4.8302
17.759,4.6567
18.813,4.4829
19.896,4.3113
21.009,4.1438
22.151,3.9818
23.323,3.8266
24.524,3.6791
25.755,3.5397
27.015,3.4089
28.305,3.2866
29.623,3.1728
30.971,3.0674
32.347,2.9702
33.753,2.8808
35.187,2.7989
36.65,2.7241
38.142,2.6562
39.662,2.595
41.211,2.5401
42.788,2.4916
44.394,2.4492
46.027,2.4124
47.689,2.3804
49.378,2.3528
51.096,2.3293
52.841,2.3095
54.614,2.2933
56.414,2.2802
58.242,2.2702
60.097,2.2634
61.98,2.2596
63.889,2.2586
65.825,2.26
67.789,2.263
69.779,2.267
71.795,2.2717
73.838,2.2777
75.908,2.2857
78.003,2.2961
80.125,2.3082
82.273,2.3214
84.446,2.3352
86.646,2.3498
88.87,2.3649
91.121,2.3807
93.396,2.3975
95.697,2.4158
98.022,2.436
100.37,2.4582
102.75,2.4823
105.15,2.5082
107.57,2.5358
110.02,2.5653
112.49,2.5967
114.99,2.6291
117.51,2.662
120.05,2.695
122.62,2.7286
125.21,2.7634
127.83,2.7996
130.46,2.837
133.12,2.8748
135.81,2.9127
138.51,2.9514
141.24,2.9917
143.99,3.0334
146.76,3.0756
149.56,3.1184
152.37,3.1623
155.21,3.2076
158.07,3.254
160.94,3.3003
163.85,3.3449
166.77,3.3865
169.71,3.425
172.67,3.4614
175.65,3.4969
178.66,3.5323
181.68,3.5683
184.72,3.6062
187.78,3.6469
190.86,3.6904
193.96,3.7355
197.08,3.7818
200.22,3.8292
203.38,3.8776
206.55,3.9259
209.74,3.973
212.95,4.0178
216.18,4.0589
219.43,4.0955
222.69,4.1266
225.97,4.1513
229.27,4.1702
232.59,4.1851
235.92,4.1978
239.26,4.209
242.63,4.2193
246.01,4.2294
249.4,4.2398
252.81,4.2503
256.24,4.2606
259.68,4.2708
263.14,4.281
266.61,4.2916
270.09,4.3031
273.59,4.3154
277.11,4.3267
280.63,4.3359
284.17,4.3437
287.73,4.3513
291.3,4.3599
294.88,4.3703
298.47,4.3817
302.07,4.3922
305.69,4.4
309.32,4.4044
312.96,4.4051
316.62,4.4018
320.28,4.3953
323.96,4.3876
327.64,4.3798
331.34,4.3728
335.05,4.3654
338.77,4.3551
342.5,4.3406
346.23,4.3218
349.98,4.2984
353.74,4.2709
357.5,4.2404
361.28,4.2085
365.06,4.1759
368.85,4.1424
372.65,4.1075
376.46,4.0712
380.28,4.0341
384.1,3.9961
387.93,3.9566
391.77,3.9151
395.61,3.8724
399.46,3.8276
403.32,3.7783
407.18,3.7226
411.05,3.6597
414.93,3.5894
418.81,3.5111
422.69,3.4241
426.58,3.3276
430.47,3.2221
434.37,3.1091
438.27,2.989
442.18,2.8622
446.09,2.7296
450,2.5926
453.92,2.4516
457.84,2.305
461.76,2.1504
465.69,1.9867
469.61,1.8151
473.54,1.6372
477.47,1.4548
481.4,1.2697
485.34,1.0829
489.27,0.89409
493.2,0.70148
497.14,0.50343
501.08,0.30001
505.01,0.092612
508.95,-0.11808
512.88,-0.33291
516.81,-0.5531
520.75,-0.77904
524.68,-1.0096
528.61,-1.2429
532.54,-1.4779
536.46,-1.7135
540.39,-1.9489
544.31,-2.1843
548.23,-2.4205
552.15,-2.6586
556.06,-2.8989
559.97,-3.142
563.88,-3.3867
567.78,-3.6314
571.68,-3.8759
575.57,-4.121
579.46,-4.3676
583.35,-4.6155
587.22,-4.8632
591.1,-5.1077
594.97,-5.3466
598.83,-5.5795
602.69,-5.808
606.54,-6.0341
610.38,-6.2584
614.22,-6.48
618.05,-6.6976
621.87,-6.9103
625.69,-7.1188
629.5,-7.3243
633.3,-7.527
637.09,-7.7267
640.87,-7.9237
644.65,-8.1195
648.41,-8.3167
652.17,-8.518
655.92,-8.7262
659.65,-8.9416
663.38,-9.1603
667.1,-9.3776
670.81,-9.5917
674.51,-9.8046
678.19,-10.015
681.87,-10.217
685.53,-10.403
689.19,-10.571
692.83,-10.724
696.46,-10.864
700.08,-10.998
703.68,-11.13
707.27,-11.258
710.86,-11.378
714.42,-11.493
717.98,-11.605
721.52,-11.717
725.04,-11.832
728.56,-11.958
732.06,-12.1
735.54,-12.258
739.01,-12.429
742.47,-12.602
745.91,-12.769
749.34,-12.925
752.75,-13.069
756.14,-13.203
759.52,-13.327
762.89,-13.449
766.23,-13.574
769.56,-13.704
772.88,-13.838
776.18,-13.971
779.46,-14.103
782.72,-14.232
785.97,-14.363
789.2,-14.497
792.41,-14.633
795.6,-14.768
798.77,-14.902
801.93,-15.036
805.07,-15.165
808.19,-15.289
811.29,-15.408
814.37,-15.529
817.43,-15.657
820.47,-15.795
823.49,-15.938
826.5,-16.078
829.48,-16.213
832.44,-16.348
835.38,-16.485
838.3,-16.629
841.21,-16.777
844.08,-16.927
846.94,-17.073
849.78,-17.214
852.6,-17.357
855.39,-17.512
858.16,-17.686
860.91,-17.886
863.64,-18.114
866.34,-18.362
869.03,-18.626
871.69,-18.898
874.32,-19.174
876.94,-19.45
879.53,-19.729
882.1,-20.009
884.64,-20.291
887.16,-20.576
889.66,-20.87
892.13,-21.179
894.58,-21.502
897,-21.837
899.4,-22.185
901.78,-22.552
904.13,-22.937
906.45,-23.335
908.75,-23.744
911.03,-24.17
913.28,-24.621
915.5,-25.105
917.7,-25.629
919.88,-26.192
922.03,-26.789
924.15,-27.416
926.24,-28.075
928.31,-28.773
930.35,-29.517
932.37,-30.313
934.36,-31.172
936.32,-32.108
938.26,-33.133
940.17,-34.255
942.05,-35.477
943.91,-36.802
945.74,-38.24
947.54,-39.809
949.31,-41.531
951.05,-43.425
952.77,-45.515
954.46,-47.821
956.12,-50.367
957.76,-53.176
959.36,-56.281
960.94,-59.721
962.49,-63.536
964.01,-67.77
965.5,-72.466
966.96,-77.677
968.4,-83.467
969.8,-89.912
971.18,-97.095
972.53,-105.11
973.85,-114.06
975.13,-124.06
976.4,-135.23
977.63,-147.71
978.83,-161.64
980,-177.18
981.14,-194.51
982.25,-213.81
983.34,-235.26
984.39,-259.04
985.41,-285.33
986.41,-314.27
987.37,-345.95
988.31,-380.41
989.21,-417.63
990.08,-457.44
990.93,-499.56
991.74,-543.59
992.52,-588.95
993.27,-634.93
994,-680.68
994.69,-725.32
995.35,-767.9
995.98,-807.55
996.58,-843.53
997.15,-875.29
997.69,-902.51
998.2,-925.14
998.68,-943.37
999.12,-957.59
999.54,-968.33
999.93,-976.21
1000.3,-981.83
1000.6,-985.74
1000.9,-988.42
1001.2,-990.26
1001.4,-991.51
1001.6,-992.39
1001.8,-993.03
1001.9,-993.49
1002,-993.83
1002.1,-994.06
1002.1,-994.2
1002.2,-994.26


==> CSV/Smoothprognose3.csv <==
X,Y
0.98615,0.058052
1.248,1.3764
1.5406,1.6756
1.8639,1.9993
2.2179,2.3436
2.6026,2.7034
3.018,3.0721
3.4641,3.4415
3.9407,3.8025
4.4479,4.1452
4.9857,4.46
5.554,4.7382
6.1528,4.9725
6.782,5.1581
7.4417,5.2926
8.1317,5.376
8.852,5.4107
9.6026,5.4007
10.383,5.3516
11.195,5.2694
12.036,5.1605
12.907,5.031
13.808,4.8867
14.74,4.7325
15.701,4.5726
16.692,4.4107
17.713,4.2493
18.763,4.0906
19.843,3.9362
20.953,3.7873
22.093,3.6446
23.261,3.509
24.46,3.3811
25.687,3.2612
26.944,3.1496
28.23,3.0464
29.545,2.9514
30.889,2.8646
32.262,2.7859
33.664,2.7154
35.094,2.6531
36.554,2.5991
38.041,2.5533
39.558,2.5153
41.102,2.4848
42.675,2.4613
44.277,2.4444
45.906,2.4336
47.563,2.4286
49.248,2.429
50.961,2.4351
52.702,2.4469
54.47,2.4644
56.266,2.4876
58.089,2.5164
59.939,2.5503
61.816,2.5886
63.721,2.6308
65.652,2.6762
67.61,2.7245
69.595,2.7752
71.606,2.8286
73.644,2.8847
75.708,2.9436
77.798,3.0054
79.914,3.0698
82.056,3.1361
84.224,3.204
86.417,3.2728
88.636,3.3425
90.88,3.4131
93.15,3.4851
95.444,3.5582
97.764,3.6321
100.11,3.7065
102.48,3.781
104.87,3.8554
107.29,3.9298
109.73,4.0043
112.2,4.0795
114.69,4.1567
117.2,4.237
119.74,4.3211
122.3,4.4086
124.88,4.4987
127.49,4.5907
130.12,4.6843
132.77,4.7791
135.45,4.8743
138.15,4.9691
140.87,5.0627
143.61,5.1546
146.37,5.2451
149.16,5.3347
151.97,5.4237
154.8,5.5123
157.65,5.6013
160.52,5.6916
163.41,5.7828
166.33,5.8733
169.26,5.962
172.22,6.0483
175.19,6.1307
178.18,6.2084
181.2,6.2817
184.23,6.3521
187.29,6.4226
190.36,6.4949
193.45,6.5685
196.56,6.6427
199.69,6.7176
202.84,6.7922
206.01,6.8644
209.19,6.9329
212.39,6.9964
215.61,7.054
218.85,7.1063
222.11,7.1549
225.38,7.2003
228.67,7.2434
231.97,7.2862
235.29,7.3291
238.63,7.3701
241.99,7.4081
245.36,7.4438
248.74,7.4776
252.15,7.5098
255.56,7.5415
259,7.5731
262.44,7.6022
265.9,7.6244
269.38,7.6365
272.87,7.6393
276.37,7.6367
279.89,7.6294
283.42,7.6174
286.97,7.6039
290.53,7.593
294.1,7.5847
297.68,7.578
301.28,7.5723
304.89,7.5657
308.51,7.5543
312.14,7.5346
315.78,7.5066
319.44,7.4734
323.1,7.4352
326.78,7.389
330.47,7.3338
334.17,7.2739
337.87,7.2156
341.59,7.1615
345.32,7.1091
349.06,7.0553
352.81,6.9999
356.56,6.9463
360.33,6.8982
364.1,6.8566
367.88,6.8183
371.67,6.7777
375.47,6.7287
379.28,6.6666
383.09,6.5903
386.91,6.5009
390.74,6.3992
394.57,6.2865
398.41,6.1646
402.26,6.0354
406.11,5.9003
409.97,5.7594
413.83,5.6133
417.7,5.462
421.58,5.3038
425.45,5.1371
429.34,4.9613
433.23,4.7754
437.12,4.5778
441.01,4.3675
444.91,4.1437
448.82,3.9057
452.72,3.6529
456.63,3.3849
460.54,3.1021
464.46,2.8056
468.37,2.4959
472.29,2.1725
476.21,1.8347
480.13,1.4812
484.06,1.1117
487.98,0.72807
491.9,0.33425
495.83,-0.065478
499.75,-0.26817


==> CSV/UprofileG24FM1.csv <==
X,Y
160,0
160,30


==> CSV/UprofileG24FM2.csv <==
X,Y
80,0
80,30


==> CSV/UprofileG24FM3.csv <==
X,Y
0.98731,0.98611
1.2495,1.2473
1.5424,1.5386
1.8661,1.8594
2.2205,2.2092
2.6057,2.5868
3.0216,2.9906
3.4682,3.4186
3.9454,3.8681
4.4532,4.3359
4.9916,4.818
5.5606,5.3103
6.1601,5.8082
6.79,6.307
7.4505,6.8021
8.1413,7.2892
8.8625,7.7645
9.614,8.2248
10.396,8.6676
11.208,9.0908
12.05,9.4933
12.922,9.8743
13.825,10.234
14.757,10.572
15.719,10.889
16.711,11.186
17.733,11.465
18.785,11.725
19.867,11.968
20.978,12.196
22.119,12.409
23.289,12.609
24.489,12.796
25.718,12.972
26.976,13.137
28.263,13.293
29.58,13.44
30.926,13.579
32.3,13.71
33.704,13.835
35.136,13.954
36.597,14.067
38.086,14.175
39.604,14.279
41.151,14.379
42.726,14.475
44.329,14.567
45.96,14.657
47.619,14.744
49.306,14.828
51.021,14.91
52.764,14.99
54.534,15.069
56.332,15.145
58.157,15.22
60.01,15.294
61.889,15.366
63.796,15.437
65.729,15.507
67.69,15.576
69.677,15.644
71.69,15.711
73.731,15.777
75.797,15.842
77.89,15.907
80.008,15.971
82.153,16.034
84.323,16.097
86.519,16.158
88.741,16.22
90.988,16.28
93.26,16.341
95.557,16.4
97.879,16.459
100.23,16.518
102.6,16.576
104.99,16.634
107.42,16.691
109.86,16.748
112.33,16.804
114.82,16.86
117.34,16.915
119.88,16.971
122.44,17.025
125.03,17.079
127.64,17.133
130.27,17.187
132.93,17.24
135.61,17.293
138.31,17.346
141.03,17.398
143.78,17.45
146.55,17.502
149.34,17.554
152.15,17.605
154.98,17.656
157.83,17.707
160.71,17.757
163.61,17.807
166.52,17.857
169.46,17.907
172.42,17.956
175.4,18.005
178.39,18.053
181.41,18.101
184.45,18.149
187.51,18.197
190.58,18.244
193.68,18.291
196.79,18.338
199.93,18.385
203.08,18.431
206.25,18.477
209.44,18.522
212.64,18.567
215.87,18.612
219.11,18.657
222.37,18.701
225.64,18.745
228.94,18.788
232.25,18.831
235.57,18.874
238.91,18.917
242.27,18.959
245.65,19.001
249.04,19.043
252.44,19.084
255.87,19.125
259.3,19.166
262.75,19.206
266.22,19.246
269.7,19.285
273.19,19.325
276.7,19.363
280.22,19.402
283.76,19.44
287.31,19.478
290.87,19.516
294.44,19.553
298.03,19.589
301.63,19.626
305.25,19.662
308.87,19.697
312.51,19.732
316.15,19.767
319.81,19.8
323.48,19.834
327.17,19.867
330.86,19.899
334.56,19.931
338.27,19.963
342,19.994
345.73,20.024
349.47,20.054
353.22,20.084
356.98,20.113
360.75,20.142
364.53,20.17
368.32,20.198
372.11,20.225
375.91,20.252
379.72,20.279
383.54,20.305
387.37,20.33
391.2,20.355
395.04,20.379
398.88,20.402
402.73,20.425
406.59,20.447
410.45,20.469
414.32,20.489
418.19,20.509
422.07,20.528
425.96,20.547
429.84,20.564
433.74,20.581
437.63,20.597
441.53,20.612
445.44,20.626
449.35,20.639
453.26,20.652
457.17,20.663
461.09,20.673
465.01,20.683
468.93,20.692
472.85,20.699
476.77,20.706
480.7,20.712
484.63,20.716
488.56,20.72
492.48,20.723
496.41,20.725
500.34,20.725


==> CSV/UprofileG24FM4.csv <==
X,Y
0.98615,0.98756
1.248,1.2491
1.5406,1.5409
1.8639,1.8623
2.2179,2.2126
2.6026,2.5909
3.018,2.9956
3.4641,3.4246
3.9407,3.8753
4.4479,4.3446
4.9857,4.8286
5.554,5.323
6.1528,5.8233
6.782,6.3249
7.4417,6.823
8.1317,7.3134
8.852,7.7924
9.6026,8.2565
10.383,8.7032
11.195,9.1305
12.036,9.5371
12.907,9.9222
13.808,10.286
14.74,10.628
15.701,10.949
16.692,11.249
17.713,11.531
18.763,11.794
19.843,12.04
20.953,12.27
22.093,12.485
23.261,12.686
24.46,12.874
25.687,13.051
26.944,13.217
28.23,13.372
29.545,13.519
30.889,13.658
32.262,13.789
33.664,13.913
35.094,14.032
36.554,14.144
38.041,14.251
39.558,14.354
41.102,14.452
42.675,14.546
44.277,14.637
45.906,14.725
47.563,14.81
49.248,14.892
50.961,14.972
52.702,15.05
54.47,15.126
56.266,15.2
58.089,15.273
59.939,15.344
61.816,15.413
63.721,15.482
65.652,15.549
67.61,15.616
69.595,15.681
71.606,15.746
73.644,15.81
75.708,15.873
77.798,15.935
79.914,15.997
82.056,16.058
84.224,16.119
86.417,16.179
88.636,16.239
90.88,16.298
93.15,16.357
95.444,16.416
97.764,16.474
100.11,16.532
102.48,16.59
104.87,16.647
107.29,16.705
109.73,16.762
112.2,16.82
114.69,16.877
117.2,16.934
119.74,16.992
122.3,17.049
124.88,17.106
127.49,17.164
130.12,17.221
132.77,17.279
135.45,17.337
138.15,17.395
140.87,17.453
143.61,17.511
146.37,17.569
149.16,17.627
151.97,17.686
154.8,17.745
157.65,17.804
160.52,17.863
163.41,17.922
166.33,17.982
169.26,18.041
172.22,18.101
175.19,18.16
178.18,18.22
181.2,18.279
184.23,18.339
187.29,18.399
190.36,18.458
193.45,18.518
196.56,18.578
199.69,18.638
202.84,18.698
206.01,18.759
209.19,18.819
212.39,18.88
215.61,18.941
218.85,19.002
222.11,19.062
225.38,19.123
228.67,19.183
231.97,19.243
235.29,19.303
238.63,19.362
241.99,19.421
245.36,19.479
248.74,19.537
252.15,19.595
255.56,19.652
259,19.709
262.44,19.766
265.9,19.822
269.38,19.878
272.87,19.933
276.37,19.988
279.89,20.043
283.42,20.098
286.97,20.152
290.53,20.205
294.1,20.259
297.68,20.312
301.28,20.364
304.89,20.417
308.51,20.469
312.14,20.52
315.78,20.571
319.44,20.622
323.1,20.672
326.78,20.722
330.47,20.771
334.17,20.819
337.87,20.867
341.59,20.915
345.32,20.962
349.06,21.008
352.81,21.054
356.56,21.099
360.33,21.144
364.1,21.187
367.88,21.23
371.67,21.273
375.47,21.314
379.28,21.355
383.09,21.395
386.91,21.435
390.74,21.473
394.57,21.511
398.41,21.549
402.26,21.585
406.11,21.621
409.97,21.656
413.83,21.69
417.7,21.723
421.58,21.755
425.45,21.786
429.34,21.816
433.23,21.844
437.12,21.872
441.01,21.898
444.91,21.922
448.82,21.945
452.72,21.967
456.63,21.988
460.54,22.007
464.46,22.024
468.37,22.04
472.29,22.055
476.21,22.067
480.13,22.079
484.06,22.088
487.98,22.096
491.9,22.103
495.83,22.107
499.75,22.111


==> CSV/UprofileG24FM5.csv <==
X,Y
0.98615,0.98495
1.248,1.2458
1.5406,1.5368
1.8639,1.8573
2.2179,2.2067
2.6026,2.5838
3.018,2.9873
3.4641,3.4149
3.9407,3.8641
4.4479,4.3316
4.9857,4.8135
5.554,5.3055
6.1528,5.8029
6.782,6.3011
7.4417,6.7954
8.1317,7.2814
8.852,7.7553
9.6026,8.2138
10.383,8.6544
11.195,9.0751
12.036,9.4748
12.907,9.8528
13.808,10.209
14.74,10.544
15.701,10.858
16.692,11.151
17.713,11.426
18.763,11.683
19.843,11.923
20.953,12.148
22.093,12.358
23.261,12.554
24.46,12.738
25.687,12.911
26.944,13.074
28.23,13.227
29.545,13.371
30.889,13.507
32.262,13.636
33.664,13.759
35.094,13.876
36.554,13.988
38.041,14.095
39.558,14.197
41.102,14.296
42.675,14.392
44.277,14.485
45.906,14.575
47.563,14.663
49.248,14.749
50.961,14.834
52.702,14.917
54.47,14.999
56.266,15.08
58.089,15.16
59.939,15.24
61.816,15.319
63.721,15.398
65.652,15.477
67.61,15.557
69.595,15.636
71.606,15.716
73.644,15.795
75.708,15.875
77.798,15.956
79.914,16.037
82.056,16.118
84.224,16.201
86.417,16.283
88.636,16.366
90.88,16.45
93.15,16.535
95.444,16.62
97.764,16.706
100.11,16.792
102.48,16.879
104.87,16.966
107.29,17.055
109.73,17.143
112.2,17.233
114.69,17.322
117.2,17.413
119.74,17.504
122.3,17.595
124.88,17.688
127.49,17.781
130.12,17.875
132.77,17.969
135.45,18.065
138.15,18.161
140.87,18.258
143.61,18.356
146.37,18.455
149.16,18.554
151.97,18.654
154.8,18.754
157.65,18.855
160.52,18.956
163.41,19.058
166.33,19.16
169.26,19.263
172.22,19.367
175.19,19.471
178.18,19.575
181.2,19.68
184.23,19.785
187.29,19.889
190.36,19.994
193.45,20.1
196.56,20.205
199.69,20.31
202.84,20.416
206.01,20.521
209.19,20.627
212.39,20.733
215.61,20.839
218.85,20.945
222.11,21.05
225.38,21.155
228.67,21.26
231.97,21.365
235.29,21.469
238.63,21.573
241.99,21.677
245.36,21.78
248.74,21.883
252.15,21.985
255.56,22.087
259,22.188
262.44,22.289
265.9,22.389
269.38,22.489
272.87,22.588
276.37,22.686
279.89,22.784
283.42,22.88
286.97,22.976
290.53,23.071
294.1,23.164
297.68,23.257
301.28,23.349
304.89,23.44
308.51,23.53
312.14,23.619
315.78,23.707
319.44,23.795
323.1,23.881
326.78,23.966
330.47,24.05
334.17,24.133
337.87,24.214
341.59,24.294
345.32,24.372
349.06,24.45
352.81,24.526
356.56,24.601
360.33,24.675
364.1,24.748
367.88,24.819
371.67,24.89
375.47,24.96
379.28,25.028
383.09,25.096
386.91,25.162
390.74,25.227
394.57,25.291
398.41,25.353
402.26,25.413
406.11,25.472
409.97,25.528
413.83,25.584
417.7,25.637
421.58,25.689
425.45,25.738
429.34,25.786
433.23,25.832
437.12,25.876
441.01,25.918
444.91,25.957
448.82,25.995
452.72,26.03
456.63,26.063
460.54,26.093
464.46,26.121
468.37,26.146
472.29,26.168
476.21,26.188
480.13,26.204
484.06,26.218
487.98,26.228
491.9,26.236
495.83,26.24
499.75,26.241


==> CSV/UprofileG24FM6.csv <==
X,Y
-0.067317,2.3344
1.6417,2.7313
3.3808,3.1541
5.1497,3.5869
6.9484,4.0144
8.7768,4.4271
10.635,4.8195
12.522,5.1838
14.439,5.5219
16.385,5.8333
18.36,6.1175
20.364,6.3789
22.396,6.6155
24.458,6.83
26.548,7.0268
28.666,7.209
30.813,7.3794
32.988,7.5398
35.191,7.692
37.422,7.8369
39.681,7.9759
41.967,8.1094
44.281,8.2385
46.622,8.3635
48.991,8.4852
51.386,8.6037
53.809,8.7198
56.258,8.8336
58.734,8.9457
61.236,9.0562
63.765,9.1655
66.32,9.2736
68.901,9.3811
71.507,9.4877
74.14,9.594
76.797,9.6998
79.481,9.8055
82.189,9.9109
84.922,10.016
87.681,10.122
90.464,10.227
93.271,10.333
96.103,10.438
98.959,10.544
101.84,10.651
104.74,10.757
107.67,10.864
110.62,10.972
113.59,11.08
116.59,11.189
119.61,11.298
122.65,11.408
125.72,11.518
128.81,11.629
131.92,11.74
135.05,11.852
138.2,11.965
141.38,12.078
144.57,12.192
147.79,12.306
151.03,12.421
154.29,12.536
157.57,12.652
160.87,12.769
164.19,12.885
167.53,13.002
170.89,13.12
174.27,13.238
177.67,13.356
181.09,13.473
184.53,13.591
187.98,13.709
191.46,13.827
194.95,13.944
198.46,14.062
201.99,14.179
205.53,14.296
209.1,14.413
212.68,14.529
216.28,14.645
219.89,14.76
223.52,14.875
227.17,14.989
230.83,15.102
234.51,15.215
238.21,15.327
241.92,15.439
245.64,15.55
249.38,15.66
253.14,15.77
256.91,15.879
260.69,15.987
264.49,16.094
268.3,16.2
272.13,16.305
275.96,16.409
279.82,16.511
283.68,16.613
287.56,16.713
291.45,16.811
295.35,16.909
299.26,17.005
303.19,17.1
307.12,17.194
311.07,17.287
315.03,17.379
319,17.469
322.98,17.558
326.97,17.647
330.96,17.733
334.97,17.819
338.99,17.904
343.02,17.988
347.06,18.07
351.1,18.151
355.16,18.231
359.22,18.309
363.29,18.386
367.37,18.462
371.45,18.535
375.54,18.608
379.64,18.678
383.75,18.747
387.86,18.814
391.98,18.88
396.1,18.943
400.23,19.005
404.37,19.065
408.51,19.123
412.65,19.179
416.8,19.232
420.96,19.283
425.12,19.332
429.28,19.379
433.45,19.423
437.62,19.464
441.79,19.502
445.96,19.538
450.14,19.571
454.32,19.601


==> CSV/UprofileG24FM7.csv <==
X,Y
0.36536,2.5696
2.072,2.9668
3.8086,3.3792
5.5751,3.7941
7.3713,4.2032
9.1971,4.5982
11.052,4.9741
12.937,5.3269
14.851,5.6544
16.794,5.9561
18.766,6.2319
20.768,6.4877
22.797,6.7198
24.856,6.9297
26.943,7.1216
29.059,7.2985
31.202,7.4632
33.374,7.6175
35.574,7.7629
37.802,7.9005
40.058,8.0313
42.341,8.1561
44.652,8.2755
46.99,8.3901
49.355,8.5004
51.747,8.6069
54.166,8.7097
56.612,8.8094
59.084,8.906
61.583,9.0001
64.108,9.0916
66.659,9.1808
69.237,9.2678
71.84,9.3528
74.468,9.436
77.122,9.5175
79.802,9.5975
82.506,9.6761
85.236,9.7533
87.99,9.8294
90.769,9.9044
93.573,9.9784
96.401,10.051
99.253,10.124
102.13,10.195
105.03,10.266
107.95,10.337
110.9,10.406
113.87,10.475
116.86,10.544
119.88,10.613
122.92,10.682
125.98,10.75
129.06,10.818
132.17,10.886
135.29,10.954
138.44,11.022
141.61,11.09
144.8,11.158
148.02,11.226
151.25,11.293
154.51,11.36
157.78,11.427
161.08,11.494
164.39,11.561
167.73,11.628
171.08,11.694
174.46,11.761
177.85,11.827
181.27,11.893
184.7,11.959
188.15,12.025
191.62,12.091
195.11,12.158
198.61,12.224
202.14,12.29
205.68,12.356
209.24,12.422
212.81,12.488
216.41,12.553
220.01,12.618
223.64,12.683
227.28,12.747
230.94,12.812
234.61,12.876
238.3,12.939
242.01,13.003
245.73,13.066
249.47,13.128
253.21,13.191
256.98,13.252
260.76,13.314
264.55,13.375
268.36,13.435
272.18,13.495
276.01,13.555
279.86,13.614
283.71,13.673
287.59,13.731
291.47,13.789
295.37,13.847
299.27,13.904
303.19,13.961
307.12,14.017
311.07,14.072
315.02,14.127
318.98,14.18
322.96,14.234
326.94,14.286
330.93,14.338
334.94,14.389
338.95,14.44
342.97,14.489
347,14.538
351.04,14.586
355.09,14.633
359.15,14.679
363.21,14.725
367.28,14.77
371.36,14.815
375.45,14.858
379.54,14.9
383.64,14.942
387.75,14.983
391.86,15.022
395.98,15.061
400.1,15.098
404.23,15.135
408.37,15.17
412.51,15.204
416.65,15.236
420.8,15.268
424.95,15.297
429.11,15.325
433.27,15.351
437.43,15.375
441.6,15.398
445.77,15.419
449.94,15.438
454.12,15.455


==> CSV/UprofileG24FM8.csv <==
X,Y
-0.22412,2.3944
1.4859,2.7917
3.2258,3.2
4.9957,3.6117
6.7954,4.0183
8.6247,4.4129
10.484,4.7906
12.372,5.1476
14.29,5.4809
16.237,5.7892
18.213,6.0725
20.218,6.3322
22.251,6.5717
24.314,6.7903
26.405,6.9902
28.525,7.1747
30.673,7.3464
32.849,7.5074
35.053,7.6593
37.285,7.8035
39.545,7.9407
41.833,8.072
44.148,8.1978
46.49,8.3188
48.86,8.4355
51.257,8.5481
53.681,8.6571
56.131,8.7626
58.609,8.8651
61.112,8.9647
63.642,9.0617
66.198,9.1563
68.781,9.2486
71.389,9.3389
74.022,9.4271
76.682,9.5136
79.366,9.5983
82.076,9.6814
84.811,9.763
87.571,9.8433
90.355,9.9221
93.164,9.9997
95.997,10.076
98.855,10.151
101.74,10.225
104.64,10.298
107.57,10.37
110.52,10.441
113.5,10.512
116.5,10.581
119.52,10.649
122.56,10.717
125.63,10.784
128.72,10.85
131.83,10.915
134.96,10.979
138.12,11.043
141.3,11.106
144.49,11.168
147.71,11.23
150.95,11.291
154.22,11.351
157.5,11.411
160.8,11.469
164.12,11.528
167.46,11.586
170.83,11.643
174.21,11.699
177.61,11.756
181.03,11.811
184.47,11.866
187.92,11.921
191.4,11.976
194.9,12.029
198.41,12.083
201.94,12.136
205.49,12.188
209.05,12.24
212.63,12.292
216.23,12.343
219.85,12.394
223.48,12.444
227.13,12.494
230.8,12.543
234.48,12.592
238.18,12.64
241.89,12.688
245.62,12.736
249.36,12.783
253.12,12.829
256.89,12.876
260.67,12.921
264.47,12.967
268.29,13.011
272.11,13.056
275.95,13.1
279.81,13.143
283.67,13.186
287.55,13.228
291.44,13.27
295.35,13.312
299.26,13.353
303.19,13.393
307.13,13.433
311.08,13.473
315.04,13.512
319.01,13.551
322.99,13.589
326.98,13.627
330.98,13.664
335,13.701
339.02,13.737
343.05,13.772
347.08,13.807
351.13,13.841
355.19,13.874
359.25,13.907
363.32,13.939
367.4,13.97
371.49,14
375.59,14.029
379.69,14.058
383.8,14.085
387.91,14.112
392.03,14.138
396.16,14.162
400.29,14.186
404.43,14.209
408.57,14.23
412.72,14.251
416.87,14.271
421.03,14.289
425.19,14.307
429.35,14.323
433.52,14.338
437.69,14.352
441.87,14.365
446.04,14.377
450.22,14.388
454.41,14.397


==> CSV/UprofileG24FM9.csv <==
X,Y
10,10.956
20,12.689
30,13.703
40,14.422
50,14.98
60,15.436
70,15.821
80,16.155
90,16.45
100,16.713
110,16.951
120,17.169
130,17.369
140,17.554
150,17.727
160,17.888
170,18.039
180,18.182
190,18.318
200,18.446
210,18.568
220,18.684
230,18.795
240,18.902
250,19.004
260,19.102
270,19.196
280,19.287
290,19.375
300,19.459
310,19.541
320,19.621
330,19.698
340,19.772
350,19.845
360,19.915
370,19.984
380,20.05
390,20.115
400,20.179
410,20.24
420,20.301
430,20.359
440,20.417
450,20.473
460,20.528
470,20.582
480,20.634
490,20.686
500,20.737
510,20.786
520,20.835
530,20.882
540,20.929
550,20.975
560,21.02
570,21.064
580,21.108
590,21.15
600,21.192
610,21.234
620,21.274
630,21.314
640,21.354
650,21.392
660,21.431
670,21.468
680,21.505
690,21.542
700,21.578
710,21.613
720,21.648
730,21.683
740,21.717
750,21.75
760,21.783
770,21.816
780,21.848
790,21.88
800,21.912
810,21.943
820,21.973
830,22.004
840,22.034
850,22.063
860,22.092
870,22.121
880,22.15
890,22.178
900,22.206
910,22.234
920,22.261
930,22.288
940,22.315
950,22.341
960,22.367
970,22.393
980,22.419
990,22.444
1000,22.469


==> CSV/UprofileG24MF1.csv <==
X,Y
160,0
160,30


==> CSV/UprofileG24MF2.csv <==
X,Y
80,0
80,30


==> CSV/UprofileG24MF3.csv <==
X,Y
0.98651,0.98531
1.2484,1.2463
1.5411,1.5373
1.8646,1.8579
2.2187,2.2074
2.6036,2.5847
3.0191,2.9882
3.4653,3.4158
3.9421,3.865
4.4496,4.3324
4.9875,4.8143
5.556,5.3063
6.155,5.8039
6.7845,6.3024
7.4444,6.7972
8.1346,7.2841
8.8552,7.7592
9.6061,8.2193
10.387,8.6619
11.199,9.0849
12.04,9.4873
12.912,9.8682
13.813,10.227
14.745,10.565
15.706,10.883
16.698,11.18
17.719,11.458
18.77,11.718
19.851,11.962
20.961,12.19
22.101,12.403
23.27,12.603
24.469,12.791
25.697,12.967
26.954,13.133
28.24,13.289
29.556,13.436
30.9,13.576
32.274,13.708
33.676,13.834
35.107,13.953
36.567,14.067
38.055,14.176
39.572,14.28
41.117,14.381
42.691,14.477
44.293,14.57
45.923,14.66
47.58,14.747
49.266,14.832
50.98,14.914
52.721,14.995
54.49,15.073
56.286,15.15
58.11,15.224
59.961,15.298
61.839,15.37
63.744,15.441
65.676,15.511
67.635,15.58
69.62,15.647
71.632,15.714
73.671,15.78
75.735,15.845
77.826,15.909
79.943,15.972
82.086,16.034
84.254,16.096
86.449,16.157
88.668,16.217
90.914,16.276
93.184,16.335
95.479,16.394
97.8,16.452
100.14,16.509
102.51,16.566
104.91,16.623
107.33,16.679
109.77,16.735
112.24,16.79
114.73,16.845
117.24,16.899
119.78,16.954
122.34,17.007
124.93,17.061
127.54,17.114
130.17,17.167
132.82,17.22
135.5,17.273
138.2,17.325
140.92,17.377
143.66,17.429
146.43,17.48
149.22,17.532
152.02,17.583
154.85,17.635
157.71,17.686
160.58,17.737
163.47,17.787
166.39,17.838
169.32,17.888
172.28,17.938
175.25,17.988
178.25,18.037
181.26,18.086
184.3,18.135
187.35,18.183
190.43,18.231
193.52,18.279
196.63,18.326
199.76,18.373
202.91,18.42
206.08,18.466
209.27,18.512
212.47,18.557
215.69,18.603
218.93,18.648
222.19,18.692
225.46,18.736
228.75,18.78
232.06,18.824
235.38,18.868
238.72,18.911
242.08,18.954
245.45,18.996
248.84,19.039
252.24,19.081
255.66,19.122
259.09,19.164
262.54,19.205
266,19.246
269.48,19.287
272.97,19.328
276.48,19.368
279.99,19.408
283.53,19.448
287.07,19.488
290.63,19.527
294.21,19.565
297.79,19.604
301.39,19.642
305,19.679
308.62,19.716
312.25,19.752
315.9,19.788
319.55,19.823
323.22,19.858
326.9,19.892
330.59,19.926
334.29,19.959
338,19.992
341.72,20.023
345.45,20.055
349.19,20.086
352.93,20.116
356.69,20.146
360.46,20.175
364.23,20.204
368.02,20.232
371.81,20.26
375.61,20.287
379.41,20.313
383.23,20.339
387.05,20.365
390.88,20.389
394.71,20.414
398.56,20.437
402.4,20.46
406.26,20.482
410.12,20.503
413.98,20.524
417.85,20.544
421.73,20.563
425.61,20.582
429.49,20.599
433.38,20.616
437.28,20.632
441.18,20.648
445.08,20.662
448.98,20.675
452.89,20.688
456.8,20.699
460.71,20.71
464.63,20.72
468.55,20.729
472.46,20.736
476.39,20.743
480.31,20.749
484.23,20.754
488.16,20.758
492.08,20.76
496.01,20.762


==> CSV/UprofileG24MF4.csv <==
X,Y
0.98615,0.98756
1.248,1.2491
1.5406,1.5409
1.8639,1.8623
2.2179,2.2126
2.6026,2.5909
3.018,2.9956
3.4641,3.4246
3.9407,3.8753
4.4479,4.3446
4.9857,4.8286
5.554,5.323
6.1528,5.8233
6.782,6.3249
7.4417,6.823
8.1317,7.3134
8.852,7.7924
9.6026,8.2565
10.383,8.7032
11.195,9.1305
12.036,9.5371
12.907,9.9222
13.808,10.286
14.74,10.628
15.701,10.949
16.692,11.249
17.713,11.531
18.763,11.794
19.843,12.04
20.953,12.27
22.093,12.485
23.261,12.686
24.46,12.874
25.687,13.051
26.944,13.217
28.23,13.372
29.545,13.519
30.889,13.658
32.262,13.789
33.664,13.913
35.094,14.032
36.554,14.144
38.041,14.251
39.558,14.354
41.102,14.452
42.675,14.546
44.277,14.637
45.906,14.725
47.563,14.81
49.248,14.892
50.961,14.972
52.702,15.05
54.47,15.126
56.266,15.2
58.089,15.273
59.939,15.344
61.816,15.413
63.721,15.482
65.652,15.549
67.61,15.616
69.595,15.681
71.606,15.746
73.644,15.81
75.708,15.873
77.798,15.935
79.914,15.997
82.056,16.058
84.224,16.119
86.417,16.179
88.636,16.239
90.88,16.298
93.15,16.357
95.444,16.416
97.764,16.474
100.11,16.532
102.48,16.59
104.87,16.647
107.29,16.705
109.73,16.762
112.2,16.82
114.69,16.877
117.2,16.934
119.74,16.992
122.3,17.049
124.88,17.106
127.49,17.164
130.12,17.221
132.77,17.279
135.45,17.337
138.15,17.395
140.87,17.453
143.61,17.511
146.37,17.569
149.16,17.627
151.97,17.686
154.8,17.745
157.65,17.804
160.52,17.863
163.41,17.922
166.33,17.982
169.26,18.041
172.22,18.101
175.19,18.16
178.18,18.22
181.2,18.279
184.23,18.339
187.29,18.399
190.36,18.458
193.45,18.518
196.56,18.578
199.69,18.638
202.84,18.698
206.01,18.759
209.19,18.819
212.39,18.88
215.61,18.941
218.85,19.002
222.11,19.062
225.38,19.123
228.67,19.183
231.97,19.243
235.29,19.303
238.63,19.362
241.99,19.421
245.36,19.479
248.74,19.537
252.15,19.595
255.56,19.652
259,19.709
262.44,19.766
265.9,19.822
269.38,19.878
272.87,19.933
276.37,19.988
279.89,20.043
283.42,20.098
286.97,20.152
290.53,20.205
294.1,20.259
297.68,20.312
301.28,20.364
304.89,20.417
308.51,20.469
312.14,20.52
315.78,20.571
319.44,20.622
323.1,20.672
326.78,20.722
330.47,20.771
334.17,20.819
337.87,20.867
341.59,20.915
345.32,20.962
349.06,21.008
352.81,21.054
356.56,21.099
360.33,21.144
364.1,21.187
367.88,21.23
371.67,21.273
375.47,21.314
379.28,21.355
383.09,21.395
386.91,21.435
390.74,21.473
394.57,21.511
398.41,21.549
402.26,21.585
406.11,21.621
409.97,21.656
413.83,21.69
417.7,21.723
421.58,21.755
425.45,21.786
429.34,21.816
433.23,21.844
437.12,21.872
441.01,21.898
444.91,21.922
448.82,21.945
452.72,21.967
456.63,21.988
460.54,22.007
464.46,22.024
468.37,22.04
472.29,22.055
476.21,22.067
480.13,22.079
484.06,22.088
487.98,22.096
491.9,22.103
495.83,22.107
499.75,22.111


==> CSV/UprofileG24MF5.csv <==
X,Y
0.98615,0.98495
1.248,1.2458
1.5406,1.5368
1.8639,1.8573
2.2179,2.2067
2.6026,2.5838
3.018,2.9873
3.4641,3.4149
3.9407,3.8641
4.4479,4.3316
4.9857,4.8135
5.554,5.3055
6.1528,5.8029
6.782,6.3011
7.4417,6.7954
8.1317,7.2814
8.852,7.7553
9.6026,8.2138
10.383,8.6544
11.195,9.0751
12.036,9.4748
12.907,9.8528
13.808,10.209
14.74,10.544
15.701,10.858
16.692,11.151
17.713,11.426
18.763,11.683
19.843,11.923
20.953,12.148
22.093,12.358
23.261,12.554
24.46,12.738
25.687,12.911
26.944,13.074
28.23,13.227
29.545,13.371
30.889,13.507
32.262,13.636
33.664,13.759
35.094,13.876
36.554,13.988
38.041,14.095
39.558,14.197
41.102,14.296
42.675,14.392
44.277,14.485
45.906,14.575
47.563,14.663
49.248,14.749
50.961,14.834
52.702,14.917
54.47,14.999
56.266,15.08
58.089,15.16
59.939,15.24
61.816,15.319
63.721,15.398
65.652,15.477
67.61,15.557
69.595,15.636
71.606,15.716
73.644,15.795
75.708,15.875
77.798,15.956
79.914,16.037
82.056,16.118
84.224,16.201
86.417,16.283
88.636,16.366
90.88,16.45
93.15,16.535
95.444,16.62
97.764,16.706
100.11,16.792
102.48,16.879
104.87,16.966
107.29,17.055
109.73,17.143
112.2,17.233
114.69,17.322
117.2,17.413
119.74,17.504
122.3,17.595
124.88,17.688
127.49,17.781
130.12,17.875
132.77,17.969
135.45,18.065
138.15,18.161
140.87,18.258
143.61,18.356
146.37,18.455
149.16,18.554
151.97,18.654
154.8,18.754
157.65,18.855
160.52,18.956
163.41,19.058
166.33,19.16
169.26,19.263
172.22,19.367
175.19,19.471
178.18,19.575
181.2,19.68
184.23,19.785
187.29,19.889
190.36,19.994
193.45,20.1
196.56,20.205
199.69,20.31
202.84,20.416
206.01,20.521
209.19,20.627
212.39,20.733
215.61,20.839
218.85,20.945
222.11,21.05
225.38,21.155
228.67,21.26
231.97,21.365
235.29,21.469
238.63,21.573
241.99,21.677
245.36,21.78
248.74,21.883
252.15,21.985
255.56,22.087
259,22.188
262.44,22.289
265.9,22.389
269.38,22.489
272.87,22.588
276.37,22.686
279.89,22.784
283.42,22.88
286.97,22.976
290.53,23.071
294.1,23.164
297.68,23.257
301.28,23.349
304.89,23.44
308.51,23.53
312.14,23.619
315.78,23.707
319.44,23.795
323.1,23.881
326.78,23.966
330.47,24.05
334.17,24.133
337.87,24.214
341.59,24.294
345.32,24.372
349.06,24.45
352.81,24.526
356.56,24.601
360.33,24.675
364.1,24.748
367.88,24.819
371.67,24.89
375.47,24.96
379.28,25.028
383.09,25.096
386.91,25.162
390.74,25.227
394.57,25.291
398.41,25.353
402.26,25.413
406.11,25.472
409.97,25.528
413.83,25.584
417.7,25.637
421.58,25.689
425.45,25.738
429.34,25.786
433.23,25.832
437.12,25.876
441.01,25.918
444.91,25.957
448.82,25.995
452.72,26.03
456.63,26.063
460.54,26.093
464.46,26.121
468.37,26.146
472.29,26.168
476.21,26.188
480.13,26.204
484.06,26.218
487.98,26.228
491.9,26.236
495.83,26.24
499.75,26.241


==> CSV/UprofileG24MF6.csv <==
X,Y
0.63057,1.6346
2.2796,1.9684
3.9588,2.3332
5.6682,2.73
7.4075,3.1526
9.1767,3.5851
10.976,4.0125
12.804,4.425
14.663,4.8172
16.55,5.1813
18.467,5.5193
20.413,5.8305
22.389,6.1146
24.393,6.3759
26.426,6.6123
28.488,6.8267
30.578,7.0234
32.697,7.2055
34.844,7.3759
37.02,7.5362
39.223,7.6883
41.454,7.8332
43.713,7.972
46,8.1056
48.314,8.2346
50.656,8.3595
53.025,8.4811
55.421,8.5996
57.844,8.7156
60.293,8.8293
62.77,8.9414
65.272,9.0518
67.801,9.1611
70.357,9.2692
72.938,9.3766
75.545,9.4832
78.178,9.5894
80.836,9.6951
83.52,9.8008
86.228,9.9061
88.962,10.012
91.721,10.117
94.504,10.222
97.312,10.328
100.14,10.433
103,10.539
105.88,10.645
108.79,10.752
111.71,10.859
114.66,10.967
117.64,11.075
120.64,11.183
123.66,11.292
126.7,11.402
129.77,11.512
132.85,11.623
135.96,11.735
139.1,11.847
142.25,11.959
145.43,12.072
148.62,12.186
151.84,12.3
155.08,12.415
158.34,12.53
161.62,12.646
164.92,12.763
168.24,12.879
171.58,12.996
174.94,13.114
178.33,13.231
181.72,13.349
185.14,13.467
188.58,13.585
192.04,13.703
195.51,13.82
199.01,13.938
202.52,14.055
206.05,14.172
209.59,14.289
213.16,14.406
216.74,14.522
220.34,14.638
223.95,14.753
227.58,14.867
231.23,14.981
234.9,15.095
238.57,15.207
242.27,15.319
245.98,15.431
249.71,15.542
253.45,15.653
257.2,15.762
260.97,15.871
264.76,15.979
268.56,16.086
272.37,16.192
276.19,16.297
280.03,16.401
283.89,16.504
287.75,16.605
291.63,16.705
295.52,16.803
299.42,16.901
303.33,16.997
307.26,17.092
311.2,17.186
315.15,17.279
319.1,17.37
323.07,17.461
327.05,17.55
331.04,17.638
335.04,17.725
339.05,17.811
343.07,17.895
347.1,17.979
351.14,18.061
355.18,18.142
359.24,18.222
363.3,18.3
367.37,18.377
371.45,18.453
375.54,18.527
379.63,18.599
383.73,18.669
387.84,18.738
391.95,18.805
396.07,18.871
400.19,18.934
404.32,18.996
408.46,19.056
412.6,19.114
416.75,19.169
420.9,19.223
425.05,19.274
429.21,19.323
433.38,19.369
437.54,19.413
441.71,19.454
445.89,19.493
450.06,19.528
454.24,19.561
458.42,19.591


==> CSV/UprofileG24MF7.csv <==
X,Y
0.62518,1.8394
2.2721,2.1903
3.9491,2.5679
5.6562,2.9648
7.3932,3.3769
9.1601,3.7915
10.957,4.2004
12.783,4.595
14.639,4.9708
16.524,5.3233
18.438,5.6505
20.382,5.9521
22.355,6.2277
24.356,6.4833
26.387,6.7152
28.446,6.925
30.534,7.1168
32.65,7.2936
34.794,7.4582
36.966,7.6124
39.167,7.7576
41.395,7.8952
43.652,8.0258
45.935,8.1505
48.247,8.2699
50.585,8.3844
52.951,8.4947
55.344,8.601
57.763,8.7038
60.21,8.8034
62.683,8.9
65.182,8.994
67.708,9.0854
70.26,9.1746
72.838,9.2615
75.441,9.3465
78.071,9.4296
80.725,9.5111
83.405,9.591
86.111,9.6695
88.841,9.7467
91.596,9.8228
94.376,9.8977
97.18,9.9717
100.01,10.045
102.86,10.117
105.74,10.188
108.64,10.259
111.56,10.33
114.51,10.399
117.48,10.468
120.47,10.537
123.49,10.606
126.53,10.674
129.59,10.743
132.68,10.811
135.78,10.879
138.91,10.947
142.06,11.015
145.23,11.083
148.42,11.15
151.64,11.218
154.87,11.285
158.13,11.353
161.4,11.419
164.7,11.486
168.02,11.553
171.35,11.62
174.71,11.686
178.09,11.753
181.48,11.819
184.9,11.885
188.33,11.951
191.78,12.017
195.25,12.083
198.74,12.149
202.25,12.215
205.77,12.282
209.31,12.348
212.87,12.414
216.45,12.479
220.04,12.545
223.65,12.609
227.28,12.674
230.92,12.739
234.58,12.803
238.26,12.867
241.95,12.931
245.65,12.994
249.38,13.057
253.11,13.119
256.86,13.182
260.63,13.243
264.41,13.305
268.2,13.366
272.01,13.426
275.83,13.486
279.66,13.546
283.51,13.605
287.37,13.664
291.24,13.722
295.13,13.78
299.02,13.838
302.93,13.895
306.85,13.951
310.78,14.007
314.73,14.062
318.68,14.117
322.65,14.171
326.62,14.224
330.61,14.277
334.6,14.329
338.6,14.38
342.62,14.43
346.64,14.479
350.67,14.528
354.71,14.576
358.76,14.623
362.82,14.669
366.89,14.715
370.96,14.76
375.04,14.805
379.13,14.848
383.22,14.89
387.32,14.932
391.43,14.973
395.54,15.012
399.66,15.051
403.79,15.088
407.92,15.125
412.06,15.16
416.2,15.194
420.34,15.226
424.49,15.257
428.64,15.286
432.8,15.314
436.96,15.34
441.13,15.365
445.3,15.387
449.47,15.408
453.64,15.427
457.81,15.445


==> CSV/UprofileG24MF8.csv <==
X,Y
0.33965,1.6653
1.989,2.0169
3.6686,2.3955
5.3783,2.793
7.118,3.2016
8.8876,3.6134
10.687,4.0202
12.516,4.415
14.375,4.7929
16.263,5.15
18.18,5.4836
20.127,5.7919
22.102,6.0754
24.107,6.3352
26.141,6.5748
28.203,6.7935
30.294,6.9935
32.413,7.1781
34.561,7.3499
36.736,7.511
38.94,7.663
41.172,7.8072
43.432,7.9445
45.719,8.0758
48.034,8.2017
50.376,8.3228
52.745,8.4395
55.142,8.5522
57.565,8.6612
60.015,8.7668
62.492,8.8693
64.995,8.969
67.525,9.066
70.081,9.1607
72.662,9.253
75.27,9.3433
77.903,9.4316
80.562,9.5181
83.246,9.6028
85.956,9.686
88.69,9.7677
91.45,9.8479
94.234,9.9268
97.042,10.004
99.875,10.081
102.73,10.156
105.61,10.23
108.52,10.303
111.45,10.375
114.4,10.446
117.37,10.517
120.37,10.586
123.39,10.654
126.44,10.722
129.5,10.789
132.59,10.855
135.7,10.92
138.84,10.985
141.99,11.048
145.17,11.111
148.36,11.174
151.58,11.235
154.82,11.296
158.08,11.356
161.36,11.416
164.67,11.475
167.99,11.533
171.33,11.591
174.69,11.648
178.07,11.705
181.47,11.761
184.89,11.817
188.33,11.872
191.79,11.927
195.26,11.981
198.76,12.035
202.27,12.089
205.8,12.142
209.35,12.194
212.91,12.246
216.49,12.298
220.09,12.349
223.71,12.4
227.34,12.45
230.99,12.5
234.65,12.549
238.34,12.598
242.03,12.646
245.74,12.694
249.47,12.742
253.21,12.789
256.97,12.835
260.74,12.882
264.52,12.927
268.32,12.973
272.14,13.018
275.96,13.062
279.8,13.106
283.66,13.149
287.52,13.192
291.4,13.235
295.29,13.277
299.19,13.318
303.11,13.359
307.04,13.4
310.97,13.44
314.92,13.479
318.88,13.519
322.85,13.557
326.83,13.596
330.82,13.633
334.83,13.671
338.84,13.707
342.86,13.743
346.89,13.779
350.92,13.814
354.97,13.848
359.03,13.881
363.09,13.914
367.16,13.945
371.24,13.977
375.33,14.007
379.42,14.036
383.52,14.065
387.63,14.092
391.74,14.119
395.86,14.144
399.99,14.169
404.12,14.193
408.26,14.215
412.4,14.237
416.55,14.258
420.7,14.278
424.85,14.296
429.01,14.314
433.18,14.33
437.34,14.345
441.52,14.359
445.69,14.372
449.87,14.384
454.05,14.395
458.23,14.404


==> CSV/UprofileG24MF9.csv <==
X,Y
10,10.956
20,12.689
30,13.703
40,14.422
50,14.98
60,15.436
70,15.821
80,16.155
90,16.45
100,16.713
110,16.951
120,17.169
130,17.369
140,17.554
150,17.727
160,17.888
170,18.039
180,18.182
190,18.318
200,18.446
210,18.568
220,18.684
230,18.795
240,18.902
250,19.004
260,19.102
270,19.196
280,19.287
290,19.375
300,19.459
310,19.541
320,19.621
330,19.698
340,19.772
350,19.845
360,19.915
370,19.984
380,20.05
390,20.115
400,20.179
410,20.24
420,20.301
430,20.359
440,20.417
450,20.473
460,20.528
470,20.582
480,20.634
490,20.686
500,20.737
510,20.786
520,20.835
530,20.882
540,20.929
550,20.975
560,21.02
570,21.064
580,21.108
590,21.15
600,21.192
610,21.234
620,21.274
630,21.314
640,21.354
650,21.392
660,21.431
670,21.468
680,21.505
690,21.542
700,21.578
710,21.613
720,21.648
730,21.683
740,21.717
750,21.75
760,21.783
770,21.816
780,21.848
790,21.88
800,21.912
810,21.943
820,21.973
830,22.004
840,22.034
850,22.063
860,22.092
870,22.121
880,22.15
890,22.178
900,22.206
910,22.234
920,22.261
930,22.288
940,22.315
950,22.341
960,22.367
970,22.393
980,22.419
990,22.444
1000,22.469


==> CSV/Uprofilesmooth1.csv <==
X,Y
0.75919,0.75881
1.0932,1.0922
1.4878,1.4853
1.9431,1.9372
2.4591,2.4456
3.0356,3.007
3.6727,3.6157
4.3702,4.2637
5.1283,4.9407
5.9468,5.6346
6.8257,6.3325
7.7648,7.0216
8.7643,7.6906
9.8239,8.33
10.944,8.9331
12.124,9.4959
13.363,10.017
14.663,10.495
16.023,10.933
17.442,11.333
18.921,11.697
20.46,12.029
22.058,12.332
23.715,12.608
25.432,12.862
27.208,13.094
29.043,13.308
30.937,13.506
32.89,13.689
34.901,13.859
36.971,14.018
39.1,14.168
41.287,14.308
43.532,14.441
45.835,14.568
48.196,14.689
50.615,14.805
53.091,14.917
55.625,15.025
58.216,15.129
60.865,15.231
63.57,15.33
66.332,15.427
69.151,15.522
72.026,15.615
74.958,15.706
77.945,15.795
80.989,15.883
84.088,15.97
87.243,16.056
90.454,16.14
93.719,16.224
97.04,16.306
100.41,16.388
103.84,16.469
107.33,16.55
110.87,16.63
114.46,16.71
118.1,16.789
121.8,16.867
125.56,16.945
129.36,17.023
133.22,17.101
137.13,17.179
141.09,17.256
145.11,17.334
149.18,17.411
153.29,17.487
157.46,17.564
161.68,17.64
165.96,17.716
170.28,17.792
174.65,17.868
179.07,17.944
183.54,18.02
188.07,18.096
192.64,18.171
197.26,18.247
201.92,18.322
206.64,18.397
211.4,18.472
216.22,18.547
221.07,18.622
225.98,18.696
230.93,18.771
235.93,18.846
240.98,18.92
246.07,18.995
251.21,19.07
256.39,19.145
261.62,19.22
266.89,19.294
272.21,19.369
277.57,19.444
282.97,19.52
288.42,19.595
293.91,19.671
299.44,19.747
305.02,19.824
310.63,19.9
316.29,19.977
321.99,20.054
327.73,20.13
333.51,20.207
339.34,20.283
345.2,20.359
351.1,20.436
357.04,20.512
363.02,20.588
369.03,20.664
375.09,20.74
381.18,20.815
387.31,20.89
393.48,20.965
399.68,21.039
405.92,21.113
412.19,21.188
418.5,21.262
424.85,21.337
431.23,21.411
437.64,21.485
444.09,21.559
450.57,21.634
457.08,21.708
463.63,21.783
470.21,21.857
476.82,21.931
483.46,22.005
490.13,22.078
496.83,22.15
503.57,22.222
510.33,22.293
517.12,22.363
523.94,22.433
530.79,22.502
537.67,22.571
544.57,22.639
551.51,22.707
558.46,22.773
565.45,22.84
572.46,22.906
579.5,22.972
586.56,23.038
593.64,23.104
600.75,23.169
607.89,23.234
615.04,23.298
622.22,23.362
629.43,23.424
636.65,23.485
643.89,23.545
651.16,23.604
658.45,23.662
665.76,23.72
673.08,23.778
680.43,23.836
687.79,23.892
695.18,23.948
702.58,24.003
710,24.057
717.43,24.11
724.88,24.163
732.35,24.215
739.83,24.266
747.33,24.316
754.85,24.365
762.37,24.414
769.91,24.461
777.47,24.508
785.03,24.553
792.61,24.597
800.21,24.64
807.81,24.681
815.42,24.721
823.05,24.759
830.68,24.795
838.32,24.83
845.98,24.862
853.64,24.894
861.31,24.923
868.98,24.95
876.67,24.975
884.36,24.999
892.05,25.02
899.76,25.04
907.46,25.058
915.18,25.075
922.89,25.089
930.61,25.101
938.34,25.111
946.06,25.119
953.79,25.125
961.52,25.128
969.26,25.131
976.99,25.131


==> CSV/Uprofilesmooth2.csv <==
X,Y
0.83804,0.83747
1.1406,1.1393
1.4896,1.4869
1.8852,1.8795
2.3271,2.3158
2.8155,2.7936
3.3503,3.3098
3.9315,3.8599
4.5589,4.4378
5.2327,5.0365
5.9527,5.6478
6.7189,6.2631
7.5312,6.8736
8.3897,7.4714
9.2942,8.0497
10.245,8.603
11.241,9.1271
12.283,9.6198
13.372,10.08
14.505,10.507
15.685,10.902
16.91,11.267
18.181,11.603
19.497,11.913
20.858,12.198
22.265,12.46
23.717,12.702
25.214,12.926
26.756,13.133
28.343,13.326
29.975,13.504
31.651,13.671
33.372,13.828
35.138,13.974
36.948,14.113
38.802,14.243
40.701,14.367
42.643,14.485
44.63,14.598
46.66,14.706
48.734,14.81
50.851,14.91
53.012,15.006
55.217,15.1
57.464,15.191
59.754,15.279
62.088,15.366
64.464,15.45
66.883,15.533
69.344,15.614
71.847,15.694
74.392,15.772
76.98,15.85
79.609,15.926
82.28,16.001
84.993,16.075
87.746,16.148
90.541,16.221
93.377,16.292
96.254,16.362
99.171,16.432
102.13,16.5
105.13,16.568
108.17,16.635
111.24,16.701
114.36,16.766
117.52,16.831
120.71,16.895
123.95,16.959
127.23,17.022
130.54,17.085
133.89,17.147
137.28,17.209
140.71,17.27
144.17,17.331
147.68,17.392
151.22,17.451
154.8,17.511
158.41,17.57
162.07,17.629
165.76,17.688
169.48,17.746
173.24,17.804
177.04,17.862
180.87,17.92
184.74,17.977
188.64,18.035
192.58,18.092
196.55,18.15
200.56,18.207
204.6,18.265
208.68,18.323
212.79,18.381
216.93,18.439
221.11,18.498
225.32,18.556
229.56,18.615
233.83,18.673
238.14,18.731
242.48,18.79
246.85,18.848
251.25,18.907
255.68,18.965
260.14,19.023
264.63,19.082
269.16,19.14
273.71,19.198
278.3,19.256
282.91,19.315
287.55,19.373
292.22,19.431
296.92,19.49
301.65,19.548
306.4,19.607
311.18,19.666
316,19.725
320.83,19.785
325.7,19.844
330.59,19.903
335.5,19.962
340.45,20.021
345.42,20.08
350.41,20.139
355.43,20.198
360.47,20.256
365.54,20.315
370.63,20.373
375.74,20.431
380.88,20.489
386.04,20.547
391.23,20.605
396.44,20.663
401.66,20.72
406.92,20.777
412.19,20.833
417.48,20.89
422.8,20.946
428.13,21.002
433.48,21.058
438.86,21.113
444.25,21.168
449.67,21.222
455.1,21.276
460.55,21.33
466.02,21.383
471.5,21.436
477.01,21.489
482.53,21.54
488.07,21.592
493.62,21.643
499.19,21.693
504.78,21.743
510.38,21.792
516,21.841
521.63,21.89
527.28,21.938
532.94,21.986
538.61,22.033
544.3,22.081
550,22.127
555.71,22.174
561.43,22.22
567.17,22.265
572.92,22.31
578.68,22.354
584.45,22.398
590.23,22.44
596.02,22.482
601.82,22.523
607.63,22.563
613.45,22.602
619.28,22.64
625.12,22.676
630.96,22.712
636.82,22.746
642.68,22.778
648.54,22.809
654.41,22.839
660.29,22.867
666.18,22.894
672.07,22.919
677.97,22.943
683.87,22.966
689.77,22.988
695.68,23.008
701.59,23.027
707.51,23.045
713.43,23.061
719.35,23.076
725.27,23.089
731.2,23.1
737.12,23.109
743.05,23.117
748.98,23.123
754.91,23.126


==> CSV/Uprofilesmooth3.csv <==
X,Y
0.93168,0.92979
1.1086,1.1059
1.3009,1.2969
1.5086,1.5029
1.7315,1.7236
1.9698,1.9587
2.2233,2.208
2.4921,2.4711
2.7762,2.7476
3.0755,3.0368
3.39,3.338
3.7198,3.6504
4.0647,3.9729
4.4247,4.3044
4.7999,4.6437
5.1902,4.9893
5.5956,5.3397
6.0161,5.6933
6.4516,6.0486
6.9021,6.4038
7.3676,6.7575
7.8481,7.1081
8.3435,7.4541
8.8537,7.7943
9.3789,8.1275
9.9188,8.4527
10.474,8.769
11.043,9.0758
11.627,9.3725
12.226,9.6588
12.84,9.9343
13.468,10.199
14.111,10.453
14.768,10.696
15.44,10.929
16.126,11.151
16.827,11.364
17.542,11.567
18.272,11.76
19.015,11.944
19.773,12.12
20.545,12.287
21.332,12.447
22.132,12.6
22.946,12.745
23.775,12.884
24.617,13.017
25.473,13.144
26.343,13.265
27.227,13.382
28.125,13.493
29.036,13.6
29.961,13.702
30.899,13.801
31.851,13.896
32.816,13.987
33.795,14.075
34.787,14.16
35.793,14.242
36.811,14.322
37.843,14.399
38.888,14.474
39.945,14.547
41.016,14.618
42.1,14.688
43.196,14.755
44.305,14.822
45.427,14.887
46.562,14.951
47.708,15.014
48.868,15.076
50.04,15.137
51.224,15.197
52.42,15.257
53.629,15.315
54.85,15.374
56.082,15.431
57.327,15.489
58.583,15.545
59.852,15.602
61.132,15.658
62.423,15.713
63.727,15.769
65.041,15.824
66.368,15.879
67.705,15.934
69.054,15.988
70.413,16.043
71.784,16.098
73.166,16.152
74.559,16.207
75.962,16.261
77.377,16.316
78.802,16.371
80.237,16.425
81.683,16.48
83.139,16.535
84.606,16.59
86.083,16.644
87.57,16.7
89.066,16.755
90.573,16.81
92.09,16.865
93.616,16.921
95.152,16.976
96.698,17.032
98.253,17.087
99.817,17.143
101.39,17.199
102.97,17.255
104.56,17.311
106.17,17.367
107.78,17.423
109.39,17.48
111.02,17.536
112.66,17.592
114.3,17.649
115.95,17.705
117.61,17.761
119.28,17.817
120.96,17.873
122.64,17.929
124.34,17.985
126.04,18.041
127.74,18.097
129.46,18.152
131.18,18.207
132.91,18.262
134.65,18.317
136.4,18.371
138.15,18.426
139.91,18.479
141.67,18.533
143.44,18.587
145.22,18.64
147.01,18.693
148.8,18.745
150.6,18.797
152.4,18.849
154.21,18.901
156.02,18.952
157.85,19.003
159.67,19.053
161.51,19.102
163.34,19.151
165.19,19.2
167.03,19.248
168.89,19.295
170.75,19.341
172.61,19.387
174.48,19.432
176.35,19.476
178.23,19.519
180.11,19.562
182,19.604
183.89,19.644
185.78,19.684
187.68,19.723
189.58,19.761
191.49,19.798
193.4,19.834
195.31,19.869
197.23,19.903
199.15,19.936
201.07,19.968
203,19.999
204.92,20.029
206.86,20.057
208.79,20.085
210.73,20.112
212.67,20.137
214.61,20.161
216.55,20.184
218.5,20.206
220.44,20.227
222.39,20.246
224.34,20.264
226.3,20.281
228.25,20.296
230.21,20.31
232.16,20.323
234.12,20.334
236.08,20.344
238.04,20.353
240,20.36
241.96,20.365
243.92,20.369
245.88,20.372
247.84,20.373
249.8,20.373


==> CSV/Uprofilesmooth4.csv <==
X,Y
0.98876,0.98756
1.2513,1.2491
1.5446,1.5409
1.8688,1.8623
2.2238,2.2126
2.6095,2.5909
3.026,2.9956
3.4732,3.4246
3.9511,3.8753
4.4597,4.3446
4.9989,4.8286
5.5687,5.323
6.1691,5.8233
6.8,6.3249
7.4613,6.823
8.1532,7.3134
8.8754,7.7924
9.628,8.2565
10.411,8.7032
11.224,9.1305
12.068,9.5371
12.941,9.9222
13.845,10.286
14.778,10.628
15.742,10.949
16.736,11.249
17.759,11.531
18.813,11.794
19.896,12.04
21.009,12.27
22.151,12.485
23.323,12.686
24.524,12.874
25.755,13.051
27.015,13.217
28.305,13.372
29.623,13.519
30.971,13.658
32.347,13.789
33.753,13.913
35.187,14.032
36.65,14.144
38.142,14.251
39.662,14.354
41.211,14.452
42.788,14.546
44.394,14.637
46.027,14.725
47.689,14.81
49.378,14.892
51.096,14.972
52.841,15.05
54.614,15.126
56.414,15.2
58.242,15.273
60.097,15.344
61.98,15.413
63.889,15.482
65.825,15.549
67.789,15.616
69.779,15.681
71.795,15.746
73.838,15.81
75.908,15.873
78.003,15.935
80.125,15.997
82.273,16.058
84.446,16.119
86.646,16.179
88.87,16.239
91.121,16.298
93.396,16.357
95.697,16.416
98.022,16.474
100.37,16.532
102.75,16.59
105.15,16.647
107.57,16.705
110.02,16.762
112.49,16.82
114.99,16.877
117.51,16.934
120.05,16.992
122.62,17.049
125.21,17.106
127.83,17.164
130.46,17.221
133.12,17.279
135.81,17.337
138.51,17.395
141.24,17.453
143.99,17.511
146.76,17.569
149.56,17.627
152.37,17.686
155.21,17.745
158.07,17.804
160.94,17.863
163.85,17.922
166.77,17.982
169.71,18.041
172.67,18.101
175.65,18.16
178.66,18.22
181.68,18.279
184.72,18.339
187.78,18.399
190.86,18.458
193.96,18.518
197.08,18.578
200.22,18.638
203.38,18.698
206.55,18.759
209.74,18.819
212.95,18.88
216.18,18.941
219.43,19.002
222.69,19.062
225.97,19.123
229.27,19.183
232.59,19.243
235.92,19.303
239.26,19.362
242.63,19.421
246.01,19.479
249.4,19.537
252.81,19.595
256.24,19.652
259.68,19.709
263.14,19.766
266.61,19.822
270.09,19.878
273.59,19.933
277.11,19.988
280.63,20.043
284.17,20.098
287.73,20.152
291.3,20.205
294.88,20.259
298.47,20.312
302.07,20.364
305.69,20.417
309.32,20.469
312.96,20.52
316.62,20.571
320.28,20.622
323.96,20.672
327.64,20.722
331.34,20.771
335.05,20.819
338.77,20.867
342.5,20.915
346.23,20.962
349.98,21.008
353.74,21.054
357.5,21.099
361.28,21.144
365.06,21.187
368.85,21.23
372.65,21.273
376.46,21.314
380.28,21.355
384.1,21.395
387.93,21.435
391.77,21.473
395.61,21.511
399.46,21.549
403.32,21.585
407.18,21.621
411.05,21.656
414.93,21.69
418.81,21.723
422.69,21.755
426.58,21.786
430.47,21.816
434.37,21.844
438.27,21.872
442.18,21.898
446.09,21.922
450,21.945
453.92,21.967
457.84,21.988
461.76,22.007
465.69,22.024
469.61,22.04
473.54,22.055
477.47,22.067
481.4,22.079
485.34,22.088
489.27,22.096
493.2,22.103
497.14,22.107
501.08,22.111


==> CSV/Uprofilesmooth5.csv <==
X,Y
10,10.956
20,12.689
30,13.703
40,14.422
50,14.98
60,15.436
70,15.821
80,16.155
90,16.45
100,16.713
110,16.951
120,17.169
130,17.369
140,17.554
150,17.727
160,17.888
170,18.039
180,18.182
190,18.318
200,18.446
210,18.568
220,18.684
230,18.795
240,18.902
250,19.004
260,19.102
270,19.196
280,19.287
290,19.375
300,19.459
310,19.541
320,19.621
330,19.698
340,19.772
350,19.845
360,19.915
370,19.984
380,20.05
390,20.115
400,20.179
410,20.24
420,20.301
430,20.359
440,20.417
450,20.473
460,20.528
470,20.582
480,20.634
490,20.686
500,20.737
510,20.786
520,20.835
530,20.882
540,20.929
550,20.975
560,21.02
570,21.064
580,21.108
590,21.15
600,21.192
610,21.234
620,21.274
630,21.314
640,21.354
650,21.392
660,21.431
670,21.468
680,21.505
690,21.542
700,21.578
710,21.613
720,21.648
730,21.683
740,21.717
750,21.75
760,21.783
770,21.816
780,21.848
790,21.88
800,21.912
810,21.943
820,21.973
830,22.004
840,22.034
850,22.063
860,22.092
870,22.121
880,22.15
890,22.178
900,22.206
910,22.234
920,22.261
930,22.288
940,22.315
950,22.341
960,22.367
970,22.393
980,22.419
990,22.444
1000,22.469


==> CSV/Uprofilesmooth6.csv <==
X,Y
0.76892,0.76854
1.1072,1.1062
1.5069,1.5044
1.968,1.9621
2.4906,2.4771
3.0745,3.0458
3.7197,3.6625
4.4263,4.3191
5.1941,5.0051
6.023,5.7082
6.9132,6.4151
7.8644,7.1127
8.8767,7.7895
9.9499,8.4358
11.084,9.0449
12.279,9.6126
13.535,10.137
14.851,10.618
16.228,11.058
17.666,11.458
19.164,11.822
20.722,12.153
22.341,12.455
24.019,12.731
25.758,12.983
27.557,13.214
29.415,13.427
31.334,13.624
33.311,13.807
35.349,13.978
37.445,14.137
39.601,14.287
41.816,14.428
44.09,14.561
46.422,14.687
48.814,14.808
51.264,14.923
53.772,15.033
56.338,15.139
58.963,15.242
61.645,15.341
64.385,15.437
67.182,15.531
70.037,15.623
72.95,15.713
75.919,15.801
78.945,15.888
82.027,15.973
85.166,16.058
88.362,16.143
91.613,16.226
94.921,16.31
98.284,16.392
101.7,16.475
105.18,16.557
108.7,16.64
112.29,16.723
115.93,16.806
119.62,16.89
123.37,16.973
127.17,17.057
131.02,17.142
134.93,17.226
138.89,17.311
142.9,17.397
146.97,17.484
151.09,17.571
155.26,17.659
159.48,17.748
163.76,17.838
168.08,17.928
172.46,18.018
176.89,18.109
181.37,18.201
185.9,18.293
190.48,18.385
195.11,18.479
199.78,18.573
204.51,18.668
209.29,18.764
214.11,18.861
218.99,18.96
223.91,19.059
228.88,19.159
233.9,19.26
238.96,19.362
244.07,19.464
249.23,19.567
254.43,19.67
259.68,19.773
264.97,19.877
270.31,19.982
275.7,20.087
281.13,20.191
286.6,20.296
292.12,20.402
297.68,20.508
303.28,20.615
308.93,20.724
314.62,20.835
320.35,20.946
326.12,21.059
331.94,21.172
337.79,21.285
343.69,21.398
349.62,21.511
355.6,21.625
361.61,21.739
367.67,21.853
373.76,21.968
379.9,22.082
386.07,22.196
392.28,22.309
398.52,22.423
404.8,22.535
411.12,22.647
417.48,22.759
423.87,22.872
430.29,22.984
436.76,23.097
443.25,23.209
449.78,23.321
456.35,23.433
462.94,23.544
469.57,23.655
476.24,23.765
482.93,23.874
489.66,23.983
496.42,24.093
503.2,24.203
510.02,24.313
516.87,24.423
523.75,24.532
530.66,24.64
537.6,24.746
544.56,24.85
551.56,24.953
558.58,25.055
565.62,25.155
572.7,25.255
579.8,25.354
586.93,25.453
594.08,25.551
601.25,25.649
608.46,25.745
615.68,25.841
622.93,25.937
630.2,26.032
637.49,26.126
644.81,26.22
652.15,26.313
659.51,26.405
666.89,26.498
674.29,26.589
681.71,26.679
689.15,26.767
696.61,26.854
704.09,26.939
711.58,27.023
719.1,27.106
726.63,27.187
734.18,27.266
741.74,27.344
749.32,27.421
756.91,27.497
764.52,27.572
772.15,27.646
779.78,27.718
787.44,27.788
795.1,27.856
802.78,27.923
810.46,27.988
818.16,28.051
825.88,28.112
833.6,28.171
841.33,28.229
849.07,28.285
856.82,28.339
864.58,28.392
872.35,28.442
880.12,28.49
887.91,28.537
895.7,28.581
903.49,28.623
911.29,28.664
919.1,28.702
926.91,28.738
934.73,28.771
942.54,28.801
950.37,28.828
958.19,28.851
966.02,28.87
973.85,28.885
981.68,28.897
989.52,28.904
997.35,28.907


==> CSV/Uprofilesmooth7.csv <==
X,Y
0.83099,0.83041
1.131,1.1297
1.4771,1.4744
1.8693,1.8637
2.3075,2.2963
2.7918,2.7702
3.3221,3.2822
3.8984,3.8279
4.5205,4.4014
5.1886,4.9955
5.9026,5.6023
6.6623,6.2129
7.4678,6.8189
8.319,7.4123
9.2159,7.9862
10.158,8.535
11.146,9.055
12.18,9.5435
13.259,9.9995
14.383,10.423
15.553,10.815
16.768,11.176
18.028,11.509
19.333,11.816
20.683,12.098
22.077,12.358
23.517,12.599
25.002,12.821
26.531,13.027
28.104,13.218
29.722,13.397
31.385,13.564
33.091,13.72
34.842,13.867
36.637,14.006
38.475,14.138
40.358,14.263
42.284,14.382
44.254,14.496
46.267,14.605
48.323,14.71
50.423,14.812
52.566,14.91
54.752,15.006
56.98,15.1
59.251,15.192
61.565,15.282
63.921,15.371
66.319,15.459
68.76,15.547
71.242,15.633
73.766,15.718
76.332,15.803
78.939,15.888
81.587,15.973
84.277,16.057
87.007,16.142
89.779,16.226
92.591,16.31
95.443,16.395
98.336,16.479
101.27,16.564
104.24,16.65
107.25,16.736
110.31,16.823
113.4,16.911
116.53,16.999
119.7,17.087
122.91,17.176
126.15,17.266
129.44,17.357
132.76,17.448
136.12,17.54
139.52,17.633
142.96,17.726
146.43,17.821
149.95,17.917
153.49,18.013
157.08,18.11
160.7,18.209
164.36,18.308
168.05,18.408
171.78,18.509
175.55,18.611
179.35,18.713
183.18,18.817
187.05,18.92
190.96,19.024
194.9,19.129
198.87,19.234
202.88,19.34
206.92,19.445
211,19.551
215.1,19.657
219.25,19.762
223.42,19.868
227.63,19.974
231.86,20.079
236.13,20.185
240.43,20.291
244.77,20.397
249.13,20.503
253.53,20.609
257.95,20.715
262.41,20.822
266.89,20.928
271.41,21.034
275.95,21.14
280.53,21.246
285.13,21.351
289.76,21.455
294.42,21.559
299.11,21.663
303.82,21.767
308.56,21.87
313.33,21.972
318.13,22.074
322.95,22.176
327.8,22.277
332.68,22.378
337.58,22.478
342.51,22.578
347.46,22.678
352.43,22.777
357.43,22.876
362.46,22.976
367.51,23.075
372.58,23.175
377.68,23.274
382.79,23.374
387.93,23.472
393.1,23.571
398.28,23.67
403.49,23.768
408.72,23.867
413.97,23.966
419.23,24.065
424.52,24.164
429.83,24.264
435.16,24.364
440.51,24.464
445.88,24.565
451.27,24.665
456.67,24.764
462.09,24.863
467.53,24.96
472.99,25.057
478.47,25.152
483.96,25.246
489.47,25.338
494.99,25.428
500.53,25.517
506.08,25.605
511.65,25.691
517.24,25.776
522.84,25.859
528.45,25.942
534.07,26.023
539.71,26.104
545.36,26.183
551.03,26.262
556.71,26.34
562.39,26.417
568.09,26.492
573.81,26.566
579.53,26.637
585.26,26.707
591,26.775
596.76,26.841
602.52,26.905
608.29,26.968
614.07,27.028
619.85,27.087
625.65,27.144
631.45,27.199
637.26,27.253
643.08,27.304
648.9,27.354
654.73,27.401
660.57,27.446
666.41,27.489
672.26,27.53
678.11,27.568
683.96,27.604
689.82,27.637
695.68,27.668
701.55,27.695
707.42,27.719
713.29,27.74
719.16,27.758
725.04,27.773
730.92,27.784
736.79,27.792
742.67,27.796
748.55,27.797


==> CSV/Uprofilesmooth8.csv <==
X,Y
0.9346,0.93269
1.1121,1.1093
1.305,1.3009
1.5133,1.5075
1.737,1.7287
1.976,1.9644
2.2303,2.2142
2.5,2.4777
2.7849,2.7543
3.0852,3.0436
3.4007,3.3445
3.7314,3.6563
4.0774,3.9778
4.4386,4.3079
4.815,4.6452
5.2065,4.9881
5.6132,5.3353
6.035,5.6849
6.4719,6.0356
6.9238,6.3855
7.3908,6.7332
7.8727,7.0772
8.3697,7.416
8.8815,7.7485
9.4083,8.0735
9.95,8.3902
10.506,8.6978
11.078,8.9956
11.664,9.2833
12.265,9.5605
12.88,9.8271
13.51,10.083
14.155,10.328
14.815,10.563
15.489,10.788
16.177,11.003
16.88,11.208
17.597,11.404
18.329,11.591
19.075,11.77
19.835,11.941
20.61,12.104
21.399,12.26
22.201,12.41
23.018,12.554
23.849,12.691
24.694,12.824
25.553,12.951
26.426,13.074
27.313,13.193
28.213,13.308
29.127,13.419
30.055,13.528
30.996,13.633
31.951,13.736
32.92,13.837
33.901,13.936
34.897,14.033
35.905,14.128
36.927,14.222
37.962,14.314
39.01,14.406
40.071,14.497
41.145,14.587
42.232,14.676
43.332,14.765
44.444,14.854
45.57,14.942
46.708,15.03
47.858,15.118
49.021,15.207
50.197,15.295
51.385,15.384
52.585,15.473
53.797,15.563
55.022,15.653
56.258,15.744
57.507,15.835
58.767,15.927
60.04,16.019
61.324,16.112
62.62,16.206
63.927,16.3
65.246,16.395
66.576,16.491
67.918,16.587
69.271,16.685
70.635,16.782
72.01,16.881
73.396,16.98
74.793,17.079
76.201,17.179
77.62,17.28
79.049,17.382
80.489,17.483
81.94,17.586
83.401,17.689
84.872,17.792
86.353,17.896
87.845,18
89.346,18.105
90.858,18.21
92.379,18.315
93.91,18.42
95.451,18.526
97.001,18.632
98.561,18.737
100.13,18.843
101.71,18.949
103.3,19.055
104.89,19.161
106.5,19.267
108.11,19.372
109.74,19.478
111.37,19.583
113.01,19.688
114.66,19.793
116.32,19.897
117.98,20.002
119.66,20.105
121.34,20.209
123.03,20.311
124.73,20.414
126.43,20.516
128.15,20.617
129.87,20.719
131.6,20.819
133.33,20.92
135.07,21.019
136.82,21.118
138.58,21.217
140.35,21.314
142.12,21.411
143.89,21.507
145.68,21.602
147.47,21.696
149.27,21.789
151.07,21.881
152.88,21.972
154.69,22.062
156.51,22.151
158.34,22.239
160.17,22.326
162.01,22.412
163.86,22.497
165.71,22.58
167.56,22.663
169.42,22.745
171.28,22.826
173.15,22.905
175.03,22.984
176.91,23.061
178.79,23.138
180.68,23.213
182.57,23.287
184.47,23.36
186.37,23.431
188.27,23.502
190.18,23.571
192.09,23.639
194.01,23.705
195.93,23.77
197.85,23.833
199.77,23.895
201.7,23.955
203.63,24.014
205.57,24.071
207.51,24.126
209.45,24.179
211.39,24.23
213.33,24.28
215.28,24.327
217.23,24.372
219.18,24.415
221.14,24.456
223.09,24.495
225.05,24.531
227.01,24.565
228.97,24.596
230.93,24.624
232.89,24.651
234.85,24.674
236.82,24.695
238.79,24.713
240.75,24.728
242.72,24.741
244.69,24.751
246.65,24.758
248.62,24.762
250.59,24.764


==> CSV/Uprofilesmooth9.csv <==
X,Y
0.98806,0.98685
1.2504,1.2482
1.5436,1.5397
1.8675,1.8608
2.2222,2.2107
2.6077,2.5884
3.0239,2.9923
3.4708,3.4203
3.9483,3.8697
4.4565,4.337
4.9954,4.8185
5.5648,5.3097
6.1647,5.806
6.7952,6.3026
7.4561,6.7948
8.1474,7.2785
8.8692,7.7497
9.6212,8.2054
10.404,8.6429
11.216,9.0606
12.059,9.4572
12.932,9.8322
13.835,10.186
14.768,10.518
15.731,10.829
16.724,11.121
17.747,11.394
18.799,11.649
19.882,11.889
20.994,12.113
22.135,12.322
23.306,12.519
24.507,12.704
25.737,12.878
26.996,13.043
28.285,13.198
29.602,13.344
30.949,13.483
32.325,13.615
33.729,13.741
35.162,13.861
36.624,13.975
38.115,14.085
39.634,14.191
41.182,14.292
42.758,14.39
44.362,14.485
45.995,14.578
47.655,14.668
49.344,14.756
51.06,14.842
52.804,14.927
54.575,15.011
56.374,15.094
58.201,15.176
60.055,15.257
61.936,15.338
63.844,15.418
65.779,15.498
67.741,15.577
69.729,15.656
71.745,15.736
73.786,15.815
75.854,15.895
77.948,15.975
80.069,16.055
82.215,16.135
84.387,16.216
86.584,16.296
88.808,16.378
91.056,16.459
93.33,16.542
95.629,16.625
97.953,16.709
100.3,16.793
102.68,16.878
105.07,16.964
107.5,17.051
109.94,17.138
112.41,17.227
114.91,17.316
117.43,17.405
119.97,17.496
122.54,17.587
125.12,17.679
127.74,17.772
130.37,17.865
133.03,17.959
135.71,18.053
138.41,18.148
141.14,18.243
143.89,18.339
146.66,18.435
149.45,18.531
152.26,18.628
155.1,18.725
157.95,18.823
160.83,18.922
163.73,19.021
166.65,19.121
169.59,19.222
172.55,19.322
175.53,19.424
178.53,19.525
181.55,19.628
184.59,19.731
187.65,19.834
190.73,19.938
193.83,20.043
196.94,20.149
200.08,20.255
203.23,20.361
206.4,20.468
209.6,20.576
212.8,20.683
216.03,20.79
219.27,20.897
222.54,21.004
225.81,21.111
229.11,21.218
232.42,21.324
235.75,21.43
239.1,21.535
242.46,21.641
245.83,21.745
249.23,21.85
252.63,21.954
256.06,22.057
259.5,22.16
262.95,22.263
266.42,22.366
269.9,22.468
273.4,22.57
276.91,22.67
280.43,22.77
283.97,22.869
287.52,22.968
291.09,23.065
294.67,23.161
298.26,23.255
301.86,23.348
305.48,23.44
309.1,23.53
312.74,23.619
316.39,23.706
320.06,23.792
323.73,23.877
327.41,23.961
331.11,24.043
334.81,24.125
338.53,24.205
342.25,24.284
345.99,24.362
349.73,24.439
353.49,24.515
357.25,24.59
361.02,24.664
364.81,24.737
368.59,24.809
372.39,24.88
376.2,24.95
380.01,25.019
383.83,25.087
387.66,25.154
391.49,25.22
395.33,25.285
399.18,25.348
403.04,25.41
406.9,25.47
410.76,25.528
414.63,25.584
418.51,25.639
422.39,25.692
426.28,25.743
430.17,25.792
434.06,25.839
437.96,25.884
441.87,25.927
445.77,25.968
449.69,26.007
453.6,26.044
457.52,26.078
461.44,26.11
465.36,26.139
469.28,26.165
473.21,26.188
477.13,26.209
481.06,26.226
484.99,26.241
488.92,26.252
492.86,26.261
496.79,26.266


==> CSV/chan_DU.csv <==
X,Z,Y
-1,0.3,5.3412
-1,0.3102,5.3787
-1,0.32041,5.4149
-1,0.33061,5.45
-1,0.34082,5.4841
-1,0.35102,5.5171
-1,0.36122,5.5492
-1,0.37143,5.5804
-1,0.38163,5.6108
-1,0.39184,5.6403
-1,0.40204,5.6691
-1,0.41224,5.6972
-1,0.42245,5.7246
-1,0.43265,5.7513
-1,0.44286,5.7774
-1,0.45306,5.8029
-1,0.46327,5.8279
-1,0.47347,5.8523
-1,0.48367,5.8762
-1,0.49388,5.8995
-1,0.50408,5.9225
-1,0.51429,5.9449
-1,0.52449,5.9669
-1,0.53469,5.9885
-1,0.5449,6.0097
-1,0.5551,6.0304
-1,0.56531,6.0508
-1,0.57551,6.0709
-1,0.58571,6.0906
-1,0.59592,6.1099
-1,0.60612,6.1289
-1,0.61633,6.1476
-1,0.62653,6.166
-1,0.63673,6.1841
-1,0.64694,6.2019
-1,0.65714,6.2194
-1,0.66735,6.2367
-1,0.67755,6.2537
-1,0.68776,6.2704
-1,0.69796,6.2869
-1,0.70816,6.3032
-1,0.71837,6.3192
-1,0.72857,6.335
-1,0.73878,6.3506
-1,0.74898,6.3659
-1,0.75918,6.3811
-1,0.76939,6.3961
-1,0.77959,6.4108
-1,0.7898,6.4254
-1,0.8,6.4398
-0.95918,0.3,5.3412
-0.95918,0.3102,5.3787
-0.95918,0.32041,5.4149
-0.95918,0.33061,5.45
-0.95918,0.34082,5.4841
-0.95918,0.35102,5.5171
-0.95918,0.36122,5.5492
-0.95918,0.37143,5.5804
-0.95918,0.38163,5.6108
-0.95918,0.39184,5.6403
-0.95918,0.40204,5.6691
-0.95918,0.41224,5.6972
-0.95918,0.42245,5.7246
-0.95918,0.43265,5.7513
-0.95918,0.44286,5.7774
-0.95918,0.45306,5.8029
-0.95918,0.46327,5.8279
-0.95918,0.47347,5.8523
-0.95918,0.48367,5.8762
-0.95918,0.49388,5.8995
-0.95918,0.50408,5.9225
-0.95918,0.51429,5.9449
-0.95918,0.52449,5.9669
-0.95918,0.53469,5.9885
-0.95918,0.5449,6.0097
-0.95918,0.5551,6.0304
-0.95918,0.56531,6.0508
-0.95918,0.57551,6.0709
-0.95918,0.58571,6.0906
-0.95918,0.59592,6.1099
-0.95918,0.60612,6.1289
-0.95918,0.61633,6.1476
-0.95918,0.62653,6.166
-0.95918,0.63673,6.1841
-0.95918,0.64694,6.2019
-0.95918,0.65714,6.2194
-0.95918,0.66735,6.2367
-0.95918,0.67755,6.2537
-0.95918,0.68776,6.2704
-0.95918,0.69796,6.2869
-0.95918,0.70816,6.3032
-0.95918,0.71837,6.3192
-0.95918,0.72857,6.335
-0.95918,0.73878,6.3506
-0.95918,0.74898,6.3659
-0.95918,0.75918,6.3811
-0.95918,0.76939,6.3961
-0.95918,0.77959,6.4108
-0.95918,0.7898,6.4254
-0.95918,0.8,6.4398
-0.91837,0.3,5.3412
-0.91837,0.3102,5.3787
-0.91837,0.32041,5.4149
-0.91837,0.33061,5.45
-0.91837,0.34082,5.4841
-0.91837,0.35102,5.5171
-0.91837,0.36122,5.5492
-0.91837,0.37143,5.5804
-0.91837,0.38163,5.6108
-0.91837,0.39184,5.6403
-0.91837,0.40204,5.6691
-0.91837,0.41224,5.6972
-0.91837,0.42245,5.7246
-0.91837,0.43265,5.7513
-0.91837,0.44286,5.7774
-0.91837,0.45306,5.8029
-0.91837,0.46327,5.8279
-0.91837,0.47347,5.8523
-0.91837,0.48367,5.8762
-0.91837,0.49388,5.8995
-0.91837,0.50408,5.9225
-0.91837,0.51429,5.9449
-0.91837,0.52449,5.9669
-0.91837,0.53469,5.9885
-0.91837,0.5449,6.0097
-0.91837,0.5551,6.0304
-0.91837,0.56531,6.0508
-0.91837,0.57551,6.0709
-0.91837,0.58571,6.0906
-0.91837,0.59592,6.1099
-0.91837,0.60612,6.1289
-0.91837,0.61633,6.1476
-0.91837,0.62653,6.166
-0.91837,0.63673,6.1841
-0.91837,0.64694,6.2019
-0.91837,0.65714,6.2194
-0.91837,0.66735,6.2367
-0.91837,0.67755,6.2537
-0.91837,0.68776,6.2704
-0.91837,0.69796,6.2869
-0.91837,0.70816,6.3032
-0.91837,0.71837,6.3192
-0.91837,0.72857,6.335
-0.91837,0.73878,6.3506
-0.91837,0.74898,6.3659
-0.91837,0.75918,6.3811
-0.91837,0.76939,6.3961
-0.91837,0.77959,6.4108
-0.91837,0.7898,6.4254
-0.91837,0.8,6.4398
-0.87755,0.3,5.3412
-0.87755,0.3102,5.3787
-0.87755,0.32041,5.4149
-0.87755,0.33061,5.45
-0.87755,0.34082,5.4841
-0.87755,0.35102,5.5171
-0.87755,0.36122,5.5492
-0.87755,0.37143,5.5804
-0.87755,0.38163,5.6108
-0.87755,0.39184,5.6403
-0.87755,0.40204,5.6691
-0.87755,0.41224,5.6972
-0.87755,0.42245,5.7246
-0.87755,0.43265,5.7513
-0.87755,0.44286,5.7774
-0.87755,0.45306,5.8029
-0.87755,0.46327,5.8279
-0.87755,0.47347,5.8523
-0.87755,0.48367,5.8762
-0.87755,0.49388,5.8995
-0.87755,0.50408,5.9225
-0.87755,0.51429,5.9449
-0.87755,0.52449,5.9669
-0.87755,0.53469,5.9885
-0.87755,0.5449,6.0097
-0.87755,0.5551,6.0304
-0.87755,0.56531,6.0508
-0.87755,0.57551,6.0709
-0.87755,0.58571,6.0906
-0.87755,0.59592,6.1099
-0.87755,0.60612,6.1289
-0.87755,0.61633,6.1476
-0.87755,0.62653,6.166
-0.87755,0.63673,6.1841
-0.87755,0.64694,6.2019
-0.87755,0.65714,6.2194
-0.87755,0.66735,6.2367
-0.87755,0.67755,6.2537
-0.87755,0.68776,6.2704
-0.87755,0.69796,6.2869
-0.87755,0.70816,6.3032
-0.87755,0.71837,6.3192
-0.87755,0.72857,6.335
-0.87755,0.73878,6.3506
-0.87755,0.74898,6.3659
-0.87755,0.75918,6.3811
-0.87755,0.76939,6.3961
-0.87755,0.77959,6.4108
-0.87755,0.7898,6.4254
-0.87755,0.8,6.4398
-0.83673,0.3,5.3412
-0.83673,0.3102,5.3787
-0.83673,0.32041,5.4149
-0.83673,0.33061,5.45
-0.83673,0.34082,5.4841
-0.83673,0.35102,5.5171
-0.83673,0.36122,5.5492
-0.83673,0.37143,5.5804
-0.83673,0.38163,5.6108
-0.83673,0.39184,5.6403
-0.83673,0.40204,5.6691
-0.83673,0.41224,5.6972
-0.83673,0.42245,5.7246
-0.83673,0.43265,5.7513
-0.83673,0.44286,5.7774
-0.83673,0.45306,5.8029
-0.83673,0.46327,5.8279
-0.83673,0.47347,5.8523
-0.83673,0.48367,5.8762
-0.83673,0.49388,5.8995
-0.83673,0.50408,5.9225
-0.83673,0.51429,5.9449
-0.83673,0.52449,5.9669
-0.83673,0.53469,5.9885
-0.83673,0.5449,6.0097
-0.83673,0.5551,6.0304
-0.83673,0.56531,6.0508
-0.83673,0.57551,6.0709
-0.83673,0.58571,6.0906
-0.83673,0.59592,6.1099
-0.83673,0.60612,6.1289
-0.83673,0.61633,6.1476
-0.83673,0.62653,6.166
-0.83673,0.63673,6.1841
-0.83673,0.64694,6.2019
-0.83673,0.65714,6.2194
-0.83673,0.66735,6.2367
-0.83673,0.67755,6.2537
-0.83673,0.68776,6.2704
-0.83673,0.69796,6.2869
-0.83673,0.70816,6.3032
-0.83673,0.71837,6.3192
-0.83673,0.72857,6.335
-0.83673,0.73878,6.3506
-0.83673,0.74898,6.3659
-0.83673,0.75918,6.3811
-0.83673,0.76939,6.3961
-0.83673,0.77959,6.4108
-0.83673,0.7898,6.4254
-0.83673,0.8,6.4398
-0.79592,0.3,5.3412
-0.79592,0.3102,5.3787
-0.79592,0.32041,5.4149
-0.79592,0.33061,5.45
-0.79592,0.34082,5.4841
-0.79592,0.35102,5.5171
-0.79592,0.36122,5.5492
-0.79592,0.37143,5.5804
-0.79592,0.38163,5.6108
-0.79592,0.39184,5.6403
-0.79592,0.40204,5.6691
-0.79592,0.41224,5.6972
-0.79592,0.42245,5.7246
-0.79592,0.43265,5.7513
-0.79592,0.44286,5.7774
-0.79592,0.45306,5.8029
-0.79592,0.46327,5.8279
-0.79592,0.47347,5.8523
-0.79592,0.48367,5.8762
-0.79592,0.49388,5.8995
-0.79592,0.50408,5.9225
-0.79592,0.51429,5.9449
-0.79592,0.52449,5.9669
-0.79592,0.53469,5.9885
-0.79592,0.5449,6.0097
-0.79592,0.5551,6.0304
-0.79592,0.56531,6.0508
-0.79592,0.57551,6.0709
-0.79592,0.58571,6.0906
-0.79592,0.59592,6.1099
-0.79592,0.60612,6.1289
-0.79592,0.61633,6.1476
-0.79592,0.62653,6.166
-0.79592,0.63673,6.1841
-0.79592,0.64694,6.2019
-0.79592,0.65714,6.2194
-0.79592,0.66735,6.2367
-0.79592,0.67755,6.2537
-0.79592,0.68776,6.2704
-0.79592,0.69796,6.2869
-0.79592,0.70816,6.3032
-0.79592,0.71837,6.3192
-0.79592,0.72857,6.335
-0.79592,0.73878,6.3506
-0.79592,0.74898,6.3659
-0.79592,0.75918,6.3811
-0.79592,0.76939,6.3961
-0.79592,0.77959,6.4108
-0.79592,0.7898,6.4254
-0.79592,0.8,6.4398
-0.7551,0.3,5.3412
-0.7551,0.3102,5.3787
-0.7551,0.32041,5.4149
-0.7551,0.33061,5.45
-0.7551,0.34082,5.4841
-0.7551,0.35102,5.5171
-0.7551,0.36122,5.5492
-0.7551,0.37143,5.5804
-0.7551,0.38163,5.6108
-0.7551,0.39184,5.6403
-0.7551,0.40204,5.6691
-0.7551,0.41224,5.6972
-0.7551,0.42245,5.7246
-0.7551,0.43265,5.7513
-0.7551,0.44286,5.7774
-0.7551,0.45306,5.8029
-0.7551,0.46327,5.8279
-0.7551,0.47347,5.8523
-0.7551,0.48367,5.8762
-0.7551,0.49388,5.8995
-0.7551,0.50408,5.9225
-0.7551,0.51429,5.9449
-0.7551,0.52449,5.9669
-0.7551,0.53469,5.9885
-0.7551,0.5449,6.0097
-0.7551,0.5551,6.0304
-0.7551,0.56531,6.0508
-0.7551,0.57551,6.0709
-0.7551,0.58571,6.0906
-0.7551,0.59592,6.1099
-0.7551,0.60612,6.1289
-0.7551,0.61633,6.1476
-0.7551,0.62653,6.166
-0.7551,0.63673,6.1841
-0.7551,0.64694,6.2019
-0.7551,0.65714,6.2194
-0.7551,0.66735,6.2367
-0.7551,0.67755,6.2537
-0.7551,0.68776,6.2704
-0.7551,0.69796,6.2869
-0.7551,0.70816,6.3032
-0.7551,0.71837,6.3192
-0.7551,0.72857,6.335
-0.7551,0.73878,6.3506
-0.7551,0.74898,6.3659
-0.7551,0.75918,6.3811
-0.7551,0.76939,6.3961
-0.7551,0.77959,6.4108
-0.7551,0.7898,6.4254
-0.7551,0.8,6.4398
-0.71429,0.3,5.3412
-0.71429,0.3102,5.3787
-0.71429,0.32041,5.4149
-0.71429,0.33061,5.45
-0.71429,0.34082,5.4841
-0.71429,0.35102,5.5171
-0.71429,0.36122,5.5492
-0.71429,0.37143,5.5804
-0.71429,0.38163,5.6108
-0.71429,0.39184,5.6403
-0.71429,0.40204,5.6691
-0.71429,0.41224,5.6972
-0.71429,0.42245,5.7246
-0.71429,0.43265,5.7513
-0.71429,0.44286,5.7774
-0.71429,0.45306,5.8029
-0.71429,0.46327,5.8279
-0.71429,0.47347,5.8523
-0.71429,0.48367,5.8762
-0.71429,0.49388,5.8995
-0.71429,0.50408,5.9225
-0.71429,0.51429,5.9449
-0.71429,0.52449,5.9669
-0.71429,0.53469,5.9885
-0.71429,0.5449,6.0097
-0.71429,0.5551,6.0304
-0.71429,0.56531,6.0508
-0.71429,0.57551,6.0709
-0.71429,0.58571,6.0906
-0.71429,0.59592,6.1099
-0.71429,0.60612,6.1289
-0.71429,0.61633,6.1476
-0.71429,0.62653,6.166
-0.71429,0.63673,6.1841
-0.71429,0.64694,6.2019
-0.71429,0.65714,6.2194
-0.71429,0.66735,6.2367
-0.71429,0.67755,6.2537
-0.71429,0.68776,6.2704
-0.71429,0.69796,6.2869
-0.71429,0.70816,6.3032
-0.71429,0.71837,6.3192
-0.71429,0.72857,6.335
-0.71429,0.73878,6.3506
-0.71429,0.74898,6.3659
-0.71429,0.75918,6.3811
-0.71429,0.76939,6.3961
-0.71429,0.77959,6.4108
-0.71429,0.7898,6.4254
-0.71429,0.8,6.4398
-0.67347,0.3,5.3412
-0.67347,0.3102,5.3787
-0.67347,0.32041,5.4149
-0.67347,0.33061,5.45
-0.67347,0.34082,5.4841
-0.67347,0.35102,5.5171
-0.67347,0.36122,5.5492
-0.67347,0.37143,5.5804
-0.67347,0.38163,5.6108
-0.67347,0.39184,5.6403
-0.67347,0.40204,5.6691
-0.67347,0.41224,5.6972
-0.67347,0.42245,5.7246
-0.67347,0.43265,5.7513
-0.67347,0.44286,5.7774
-0.67347,0.45306,5.8029
-0.67347,0.46327,5.8279
-0.67347,0.47347,5.8523
-0.67347,0.48367,5.8762
-0.67347,0.49388,5.8995
-0.67347,0.50408,5.9225
-0.67347,0.51429,5.9449
-0.67347,0.52449,5.9669
-0.67347,0.53469,5.9885
-0.67347,0.5449,6.0097
-0.67347,0.5551,6.0304
-0.67347,0.56531,6.0508
-0.67347,0.57551,6.0709
-0.67347,0.58571,6.0906
-0.67347,0.59592,6.1099
-0.67347,0.60612,6.1289
-0.67347,0.61633,6.1476
-0.67347,0.62653,6.166
-0.67347,0.63673,6.1841
-0.67347,0.64694,6.2019
-0.67347,0.65714,6.2194
-0.67347,0.66735,6.2367
-0.67347,0.67755,6.2537
-0.67347,0.68776,6.2704
-0.67347,0.69796,6.2869
-0.67347,0.70816,6.3032
-0.67347,0.71837,6.3192
-0.67347,0.72857,6.335
-0.67347,0.73878,6.3506
-0.67347,0.74898,6.3659
-0.67347,0.75918,6.3811
-0.67347,0.76939,6.3961
-0.67347,0.77959,6.4108
-0.67347,0.7898,6.4254
-0.67347,0.8,6.4398
-0.63265,0.3,5.3412
-0.63265,0.3102,5.3787
-0.63265,0.32041,5.4149
-0.63265,0.33061,5.45
-0.63265,0.34082,5.4841
-0.63265,0.35102,5.5171
-0.63265,0.36122,5.5492
-0.63265,0.37143,5.5804
-0.63265,0.38163,5.6108
-0.63265,0.39184,5.6403
-0.63265,0.40204,5.6691
-0.63265,0.41224,5.6972
-0.63265,0.42245,5.7246
-0.63265,0.43265,5.7513
-0.63265,0.44286,5.7774
-0.63265,0.45306,5.8029
-0.63265,0.46327,5.8279
-0.63265,0.47347,5.8523
-0.63265,0.48367,5.8762
-0.63265,0.49388,5.8995
-0.63265,0.50408,5.9225
-0.63265,0.51429,5.9449
-0.63265,0.52449,5.9669
-0.63265,0.53469,5.9885
-0.63265,0.5449,6.0097
-0.63265,0.5551,6.0304
-0.63265,0.56531,6.0508
-0.63265,0.57551,6.0709
-0.63265,0.58571,6.0906
-0.63265,0.59592,6.1099
-0.63265,0.60612,6.1289
-0.63265,0.61633,6.1476
-0.63265,0.62653,6.166
-0.63265,0.63673,6.1841
-0.63265,0.64694,6.2019
-0.63265,0.65714,6.2194
-0.63265,0.66735,6.2367
-0.63265,0.67755,6.2537
-0.63265,0.68776,6.2704
-0.63265,0.69796,6.2869
-0.63265,0.70816,6.3032
-0.63265,0.71837,6.3192
-0.63265,0.72857,6.335
-0.63265,0.73878,6.3506
-0.63265,0.74898,6.3659
-0.63265,0.75918,6.3811
-0.63265,0.76939,6.3961
-0.63265,0.77959,6.4108
-0.63265,0.7898,6.4254
-0.63265,0.8,6.4398
-0.59184,0.3,5.3412
-0.59184,0.3102,5.3787
-0.59184,0.32041,5.4149
-0.59184,0.33061,5.45
-0.59184,0.34082,5.4841
-0.59184,0.35102,5.5171
-0.59184,0.36122,5.5492
-0.59184,0.37143,5.5804
-0.59184,0.38163,5.6108
-0.59184,0.39184,5.6403
-0.59184,0.40204,5.6691
-0.59184,0.41224,5.6972
-0.59184,0.42245,5.7246
-0.59184,0.43265,5.7513
-0.59184,0.44286,5.7774
-0.59184,0.45306,5.8029
-0.59184,0.46327,5.8279
-0.59184,0.47347,5.8523
-0.59184,0.48367,5.8762
-0.59184,0.49388,5.8995
-0.59184,0.50408,5.9225
-0.59184,0.51429,5.9449
-0.59184,0.52449,5.9669
-0.59184,0.53469,5.9885
-0.59184,0.5449,6.0097
-0.59184,0.5551,6.0304
-0.59184,0.56531,6.0508
-0.59184,0.57551,6.0709
-0.59184,0.58571,6.0906
-0.59184,0.59592,6.1099
-0.59184,0.60612,6.1289
-0.59184,0.61633,6.1476
-0.59184,0.62653,6.166
-0.59184,0.63673,6.1841
-0.59184,0.64694,6.2019
-0.59184,0.65714,6.2194
-0.59184,0.66735,6.2367
-0.59184,0.67755,6.2537
-0.59184,0.68776,6.2704
-0.59184,0.69796,6.2869
-0.59184,0.70816,6.3032
-0.59184,0.71837,6.3192
-0.59184,0.72857,6.335
-0.59184,0.73878,6.3506
-0.59184,0.74898,6.3659
-0.59184,0.75918,6.3811
-0.59184,0.76939,6.3961
-0.59184,0.77959,6.4108
-0.59184,0.7898,6.4254
-0.59184,0.8,6.4398
-0.55102,0.3,5.3412
-0.55102,0.3102,5.3787
-0.55102,0.32041,5.4149
-0.55102,0.33061,5.45
-0.55102,0.34082,5.4841
-0.55102,0.35102,5.5171
-0.55102,0.36122,5.5492
-0.55102,0.37143,5.5804
-0.55102,0.38163,5.6108
-0.55102,0.39184,5.6403
-0.55102,0.40204,5.6691
-0.55102,0.41224,5.6972
-0.55102,0.42245,5.7246
-0.55102,0.43265,5.7513
-0.55102,0.44286,5.7774
-0.55102,0.45306,5.8029
-0.55102,0.46327,5.8279
-0.55102,0.47347,5.8523
-0.55102,0.48367,5.8762
-0.55102,0.49388,5.8995
-0.55102,0.50408,5.9225
-0.55102,0.51429,5.9449
-0.55102,0.52449,5.9669
-0.55102,0.53469,5.9885
-0.55102,0.5449,6.0097
-0.55102,0.5551,6.0304
-0.55102,0.56531,6.0508
-0.55102,0.57551,6.0709
-0.55102,0.58571,6.0906
-0.55102,0.59592,6.1099
-0.55102,0.60612,6.1289
-0.55102,0.61633,6.1476
-0.55102,0.62653,6.166
-0.55102,0.63673,6.1841
-0.55102,0.64694,6.2019
-0.55102,0.65714,6.2194
-0.55102,0.66735,6.2367
-0.55102,0.67755,6.2537
-0.55102,0.68776,6.2704
-0.55102,0.69796,6.2869
-0.55102,0.70816,6.3032
-0.55102,0.71837,6.3192
-0.55102,0.72857,6.335
-0.55102,0.73878,6.3506
-0.55102,0.74898,6.3659
-0.55102,0.75918,6.3811
-0.55102,0.76939,6.3961
-0.55102,0.77959,6.4108
-0.55102,0.7898,6.4254
-0.55102,0.8,6.4398
-0.5102,0.3,5.3412
-0.5102,0.3102,5.3787
-0.5102,0.32041,5.4149
-0.5102,0.33061,5.45
-0.5102,0.34082,5.4841
-0.5102,0.35102,5.5171
-0.5102,0.36122,5.5492
-0.5102,0.37143,5.5804
-0.5102,0.38163,5.6108
-0.5102,0.39184,5.6403
-0.5102,0.40204,5.6691
-0.5102,0.41224,5.6972
-0.5102,0.42245,5.7246
-0.5102,0.43265,5.7513
-0.5102,0.44286,5.7774
-0.5102,0.45306,5.8029
-0.5102,0.46327,5.8279
-0.5102,0.47347,5.8523
-0.5102,0.48367,5.8762
-0.5102,0.49388,5.8995
-0.5102,0.50408,5.9225
-0.5102,0.51429,5.9449
-0.5102,0.52449,5.9669
-0.5102,0.53469,5.9885
-0.5102,0.5449,6.0097
-0.5102,0.5551,6.0304
-0.5102,0.56531,6.0508
-0.5102,0.57551,6.0709
-0.5102,0.58571,6.0906
-0.5102,0.59592,6.1099
-0.5102,0.60612,6.1289
-0.5102,0.61633,6.1476
-0.5102,0.62653,6.166
-0.5102,0.63673,6.1841
-0.5102,0.64694,6.2019
-0.5102,0.65714,6.2194
-0.5102,0.66735,6.2367
-0.5102,0.67755,6.2537
-0.5102,0.68776,6.2704
-0.5102,0.69796,6.2869
-0.5102,0.70816,6.3032
-0.5102,0.71837,6.3192
-0.5102,0.72857,6.335
-0.5102,0.73878,6.3506
-0.5102,0.74898,6.3659
-0.5102,0.75918,6.3811
-0.5102,0.76939,6.3961
-0.5102,0.77959,6.4108
-0.5102,0.7898,6.4254
-0.5102,0.8,6.4398
-0.46939,0.3,5.3412
-0.46939,0.3102,5.3787
-0.46939,0.32041,5.4149
-0.46939,0.33061,5.45
-0.46939,0.34082,5.4841
-0.46939,0.35102,5.5171
-0.46939,0.36122,5.5492
-0.46939,0.37143,5.5804
-0.46939,0.38163,5.6108
-0.46939,0.39184,5.6403
-0.46939,0.40204,5.6691
-0.46939,0.41224,5.6972
-0.46939,0.42245,5.7246
-0.46939,0.43265,5.7513
-0.46939,0.44286,5.7774
-0.46939,0.45306,5.8029
-0.46939,0.46327,5.8279
-0.46939,0.47347,5.8523
-0.46939,0.48367,5.8762
-0.46939,0.49388,5.8995
-0.46939,0.50408,5.9225
-0.46939,0.51429,5.9449
-0.46939,0.52449,5.9669
-0.46939,0.53469,5.9885
-0.46939,0.5449,6.0097
-0.46939,0.5551,6.0304
-0.46939,0.56531,6.0508
-0.46939,0.57551,6.0709
-0.46939,0.58571,6.0906
-0.46939,0.59592,6.1099
-0.46939,0.60612,6.1289
-0.46939,0.61633,6.1476
-0.46939,0.62653,6.166
-0.46939,0.63673,6.1841
-0.46939,0.64694,6.2019
-0.46939,0.65714,6.2194
-0.46939,0.66735,6.2367
-0.46939,0.67755,6.2537
-0.46939,0.68776,6.2704
-0.46939,0.69796,6.2869
-0.46939,0.70816,6.3032
-0.46939,0.71837,6.3192
-0.46939,0.72857,6.335
-0.46939,0.73878,6.3506
-0.46939,0.74898,6.3659
-0.46939,0.75918,6.3811
-0.46939,0.76939,6.3961
-0.46939,0.77959,6.4108
-0.46939,0.7898,6.4254
-0.46939,0.8,6.4398
-0.42857,0.3,5.3412
-0.42857,0.3102,5.3787
-0.42857,0.32041,5.4149
-0.42857,0.33061,5.45
-0.42857,0.34082,5.4841
-0.42857,0.35102,5.5171
-0.42857,0.36122,5.5492
-0.42857,0.37143,5.5804
-0.42857,0.38163,5.6108
-0.42857,0.39184,5.6403
-0.42857,0.40204,5.6691
-0.42857,0.41224,5.6972
-0.42857,0.42245,5.7246
-0.42857,0.43265,5.7513
-0.42857,0.44286,5.7774
-0.42857,0.45306,5.8029
-0.42857,0.46327,5.8279
-0.42857,0.47347,5.8523
-0.42857,0.48367,5.8762
-0.42857,0.49388,5.8995
-0.42857,0.50408,5.9225
-0.42857,0.51429,5.9449
-0.42857,0.52449,5.9669
-0.42857,0.53469,5.9885
-0.42857,0.5449,6.0097
-0.42857,0.5551,6.0304
-0.42857,0.56531,6.0508
-0.42857,0.57551,6.0709
-0.42857,0.58571,6.0906
-0.42857,0.59592,6.1099
-0.42857,0.60612,6.1289
-0.42857,0.61633,6.1476
-0.42857,0.62653,6.166
-0.42857,0.63673,6.1841
-0.42857,0.64694,6.2019
-0.42857,0.65714,6.2194
-0.42857,0.66735,6.2367
-0.42857,0.67755,6.2537
-0.42857,0.68776,6.2704
-0.42857,0.69796,6.2869
-0.42857,0.70816,6.3032
-0.42857,0.71837,6.3192
-0.42857,0.72857,6.335
-0.42857,0.73878,6.3506
-0.42857,0.74898,6.3659
-0.42857,0.75918,6.3811
-0.42857,0.76939,6.3961
-0.42857,0.77959,6.4108
-0.42857,0.7898,6.4254
-0.42857,0.8,6.4398
-0.38776,0.3,5.3412
-0.38776,0.3102,5.3787
-0.38776,0.32041,5.4149
-0.38776,0.33061,5.45
-0.38776,0.34082,5.4841
-0.38776,0.35102,5.5171
-0.38776,0.36122,5.5492
-0.38776,0.37143,5.5804
-0.38776,0.38163,5.6108
-0.38776,0.39184,5.6403
-0.38776,0.40204,5.6691
-0.38776,0.41224,5.6972
-0.38776,0.42245,5.7246
-0.38776,0.43265,5.7513
-0.38776,0.44286,5.7774
-0.38776,0.45306,5.8029
-0.38776,0.46327,5.8279
-0.38776,0.47347,5.8523
-0.38776,0.48367,5.8762
-0.38776,0.49388,5.8995
-0.38776,0.50408,5.9225
-0.38776,0.51429,5.9449
-0.38776,0.52449,5.9669
-0.38776,0.53469,5.9885
-0.38776,0.5449,6.0097
-0.38776,0.5551,6.0304
-0.38776,0.56531,6.0508
-0.38776,0.57551,6.0709
-0.38776,0.58571,6.0906
-0.38776,0.59592,6.1099
-0.38776,0.60612,6.1289
-0.38776,0.61633,6.1476
-0.38776,0.62653,6.166
-0.38776,0.63673,6.1841
-0.38776,0.64694,6.2019
-0.38776,0.65714,6.2194
-0.38776,0.66735,6.2367
-0.38776,0.67755,6.2537
-0.38776,0.68776,6.2704
-0.38776,0.69796,6.2869
-0.38776,0.70816,6.3032
-0.38776,0.71837,6.3192
-0.38776,0.72857,6.335
-0.38776,0.73878,6.3506
-0.38776,0.74898,6.3659
-0.38776,0.75918,6.3811
-0.38776,0.76939,6.3961
-0.38776,0.77959,6.4108
-0.38776,0.7898,6.4254
-0.38776,0.8,6.4398
-0.34694,0.3,5.3412
-0.34694,0.3102,5.3787
-0.34694,0.32041,5.4149
-0.34694,0.33061,5.45
-0.34694,0.34082,5.4841
-0.34694,0.35102,5.5171
-0.34694,0.36122,5.5492
-0.34694,0.37143,5.5804
-0.34694,0.38163,5.6108
-0.34694,0.39184,5.6403
-0.34694,0.40204,5.6691
-0.34694,0.41224,5.6972
-0.34694,0.42245,5.7246
-0.34694,0.43265,5.7513
-0.34694,0.44286,5.7774
-0.34694,0.45306,5.8029
-0.34694,0.46327,5.8279
-0.34694,0.47347,5.8523
-0.34694,0.48367,5.8762
-0.34694,0.49388,5.8995
-0.34694,0.50408,5.9225
-0.34694,0.51429,5.9449
-0.34694,0.52449,5.9669
-0.34694,0.53469,5.9885
-0.34694,0.5449,6.0097
-0.34694,0.5551,6.0304
-0.34694,0.56531,6.0508
-0.34694,0.57551,6.0709
-0.34694,0.58571,6.0906
-0.34694,0.59592,6.1099
-0.34694,0.60612,6.1289
-0.34694,0.61633,6.1476
-0.34694,0.62653,6.166
-0.34694,0.63673,6.1841
-0.34694,0.64694,6.2019
-0.34694,0.65714,6.2194
-0.34694,0.66735,6.2367
-0.34694,0.67755,6.2537
-0.34694,0.68776,6.2704
-0.34694,0.69796,6.2869
-0.34694,0.70816,6.3032
-0.34694,0.71837,6.3192
-0.34694,0.72857,6.335
-0.34694,0.73878,6.3506
-0.34694,0.74898,6.3659
-0.34694,0.75918,6.3811
-0.34694,0.76939,6.3961
-0.34694,0.77959,6.4108
-0.34694,0.7898,6.4254
-0.34694,0.8,6.4398
-0.30612,0.3,5.3412
-0.30612,0.3102,5.3787
-0.30612,0.32041,5.4149
-0.30612,0.33061,5.45
-0.30612,0.34082,5.4841
-0.30612,0.35102,5.5171
-0.30612,0.36122,5.5492
-0.30612,0.37143,5.5804
-0.30612,0.38163,5.6108
-0.30612,0.39184,5.6403
-0.30612,0.40204,5.6691
-0.30612,0.41224,5.6972
-0.30612,0.42245,5.7246
-0.30612,0.43265,5.7513
-0.30612,0.44286,5.7774
-0.30612,0.45306,5.8029
-0.30612,0.46327,5.8279
-0.30612,0.47347,5.8523
-0.30612,0.48367,5.8762
-0.30612,0.49388,5.8995
-0.30612,0.50408,5.9225
-0.30612,0.51429,5.9449
-0.30612,0.52449,5.9669
-0.30612,0.53469,5.9885
-0.30612,0.5449,6.0097
-0.30612,0.5551,6.0304
-0.30612,0.56531,6.0508
-0.30612,0.57551,6.0709
-0.30612,0.58571,6.0906
-0.30612,0.59592,6.1099
-0.30612,0.60612,6.1289
-0.30612,0.61633,6.1476
-0.30612,0.62653,6.166
-0.30612,0.63673,6.1841
-0.30612,0.64694,6.2019
-0.30612,0.65714,6.2194
-0.30612,0.66735,6.2367
-0.30612,0.67755,6.2537
-0.30612,0.68776,6.2704
-0.30612,0.69796,6.2869
-0.30612,0.70816,6.3032
-0.30612,0.71837,6.3192
-0.30612,0.72857,6.335
-0.30612,0.73878,6.3506
-0.30612,0.74898,6.3659
-0.30612,0.75918,6.3811
-0.30612,0.76939,6.3961
-0.30612,0.77959,6.4108
-0.30612,0.7898,6.4254
-0.30612,0.8,6.4398
-0.26531,0.3,5.3412
-0.26531,0.3102,5.3787
-0.26531,0.32041,5.4149
-0.26531,0.33061,5.45
-0.26531,0.34082,5.4841
-0.26531,0.35102,5.5171
-0.26531,0.36122,5.5492
-0.26531,0.37143,5.5804
-0.26531,0.38163,5.6108
-0.26531,0.39184,5.6403
-0.26531,0.40204,5.6691
-0.26531,0.41224,5.6972
-0.26531,0.42245,5.7246
-0.26531,0.43265,5.7513
-0.26531,0.44286,5.7774
-0.26531,0.45306,5.8029
-0.26531,0.46327,5.8279
-0.26531,0.47347,5.8523
-0.26531,0.48367,5.8762
-0.26531,0.49388,5.8995
-0.26531,0.50408,5.9225
-0.26531,0.51429,5.9449
-0.26531,0.52449,5.9669
-0.26531,0.53469,5.9885
-0.26531,0.5449,6.0097
-0.26531,0.5551,6.0304
-0.26531,0.56531,6.0508
-0.26531,0.57551,6.0709
-0.26531,0.58571,6.0906
-0.26531,0.59592,6.1099
-0.26531,0.60612,6.1289
-0.26531,0.61633,6.1476
-0.26531,0.62653,6.166
-0.26531,0.63673,6.1841
-0.26531,0.64694,6.2019
-0.26531,0.65714,6.2194
-0.26531,0.66735,6.2367
-0.26531,0.67755,6.2537
-0.26531,0.68776,6.2704
-0.26531,0.69796,6.2869
-0.26531,0.70816,6.3032
-0.26531,0.71837,6.3192
-0.26531,0.72857,6.335
-0.26531,0.73878,6.3506
-0.26531,0.74898,6.3659
-0.26531,0.75918,6.3811
-0.26531,0.76939,6.3961
-0.26531,0.77959,6.4108
-0.26531,0.7898,6.4254
-0.26531,0.8,6.4398
-0.22449,0.3,5.3412
-0.22449,0.3102,5.3787
-0.22449,0.32041,5.4149
-0.22449,0.33061,5.45
-0.22449,0.34082,5.4841
-0.22449,0.35102,5.5171
-0.22449,0.36122,5.5492
-0.22449,0.37143,5.5804
-0.22449,0.38163,5.6108
-0.22449,0.39184,5.6403
-0.22449,0.40204,5.6691
-0.22449,0.41224,5.6972
-0.22449,0.42245,5.7246
-0.22449,0.43265,5.7513
-0.22449,0.44286,5.7774
-0.22449,0.45306,5.8029
-0.22449,0.46327,5.8279
-0.22449,0.47347,5.8523
-0.22449,0.48367,5.8762
-0.22449,0.49388,5.8995
-0.22449,0.50408,5.9225
-0.22449,0.51429,5.9449
-0.22449,0.52449,5.9669
-0.22449,0.53469,5.9885
-0.22449,0.5449,6.0097
-0.22449,0.5551,6.0304
-0.22449,0.56531,6.0508
-0.22449,0.57551,6.0709
-0.22449,0.58571,6.0906
-0.22449,0.59592,6.1099
-0.22449,0.60612,6.1289
-0.22449,0.61633,6.1476
-0.22449,0.62653,6.166
-0.22449,0.63673,6.1841
-0.22449,0.64694,6.2019
-0.22449,0.65714,6.2194
-0.22449,0.66735,6.2367
-0.22449,0.67755,6.2537
-0.22449,0.68776,6.2704
-0.22449,0.69796,6.2869
-0.22449,0.70816,6.3032
-0.22449,0.71837,6.3192
-0.22449,0.72857,6.335
-0.22449,0.73878,6.3506
-0.22449,0.74898,6.3659
-0.22449,0.75918,6.3811
-0.22449,0.76939,6.3961
-0.22449,0.77959,6.4108
-0.22449,0.7898,6.4254
-0.22449,0.8,6.4398
-0.18367,0.3,5.3412
-0.18367,0.3102,5.3787
-0.18367,0.32041,5.4149
-0.18367,0.33061,5.45
-0.18367,0.34082,5.4841
-0.18367,0.35102,5.5171
-0.18367,0.36122,5.5492
-0.18367,0.37143,5.5804
-0.18367,0.38163,5.6108
-0.18367,0.39184,5.6403
-0.18367,0.40204,5.6691
-0.18367,0.41224,5.6972
-0.18367,0.42245,5.7246
-0.18367,0.43265,5.7513
-0.18367,0.44286,5.7774
-0.18367,0.45306,5.8029
-0.18367,0.46327,5.8279
-0.18367,0.47347,5.8523
-0.18367,0.48367,5.8762
-0.18367,0.49388,5.8995
-0.18367,0.50408,5.9225
-0.18367,0.51429,5.9449
-0.18367,0.52449,5.9669
-0.18367,0.53469,5.9885
-0.18367,0.5449,6.0097
-0.18367,0.5551,6.0304
-0.18367,0.56531,6.0508
-0.18367,0.57551,6.0709
-0.18367,0.58571,6.0906
-0.18367,0.59592,6.1099
-0.18367,0.60612,6.1289
-0.18367,0.61633,6.1476
-0.18367,0.62653,6.166
-0.18367,0.63673,6.1841
-0.18367,0.64694,6.2019
-0.18367,0.65714,6.2194
-0.18367,0.66735,6.2367
-0.18367,0.67755,6.2537
-0.18367,0.68776,6.2704
-0.18367,0.69796,6.2869
-0.18367,0.70816,6.3032
-0.18367,0.71837,6.3192
-0.18367,0.72857,6.335
-0.18367,0.73878,6.3506
-0.18367,0.74898,6.3659
-0.18367,0.75918,6.3811
-0.18367,0.76939,6.3961
-0.18367,0.77959,6.4108
-0.18367,0.7898,6.4254
-0.18367,0.8,6.4398
-0.14286,0.3,5.3412
-0.14286,0.3102,5.3787
-0.14286,0.32041,5.4149
-0.14286,0.33061,5.45
-0.14286,0.34082,5.4841
-0.14286,0.35102,5.5171
-0.14286,0.36122,5.5492
-0.14286,0.37143,5.5804
-0.14286,0.38163,5.6108
-0.14286,0.39184,5.6403
-0.14286,0.40204,5.6691
-0.14286,0.41224,5.6972
-0.14286,0.42245,5.7246
-0.14286,0.43265,5.7513
-0.14286,0.44286,5.7774
-0.14286,0.45306,5.8029
-0.14286,0.46327,5.8279
-0.14286,0.47347,5.8523
-0.14286,0.48367,5.8762
-0.14286,0.49388,5.8995
-0.14286,0.50408,5.9225
-0.14286,0.51429,5.9449
-0.14286,0.52449,5.9669
-0.14286,0.53469,5.9885
-0.14286,0.5449,6.0097
-0.14286,0.5551,6.0304
-0.14286,0.56531,6.0508
-0.14286,0.57551,6.0709
-0.14286,0.58571,6.0906
-0.14286,0.59592,6.1099
-0.14286,0.60612,6.1289
-0.14286,0.61633,6.1476
-0.14286,0.62653,6.166
-0.14286,0.63673,6.1841
-0.14286,0.64694,6.2019
-0.14286,0.65714,6.2194
-0.14286,0.66735,6.2367
-0.14286,0.67755,6.2537
-0.14286,0.68776,6.2704
-0.14286,0.69796,6.2869
-0.14286,0.70816,6.3032
-0.14286,0.71837,6.3192
-0.14286,0.72857,6.335
-0.14286,0.73878,6.3506
-0.14286,0.74898,6.3659
-0.14286,0.75918,6.3811
-0.14286,0.76939,6.3961
-0.14286,0.77959,6.4108
-0.14286,0.7898,6.4254
-0.14286,0.8,6.4398
-0.10204,0.3,5.3412
-0.10204,0.3102,5.3787
-0.10204,0.32041,5.4149
-0.10204,0.33061,5.45
-0.10204,0.34082,5.4841
-0.10204,0.35102,5.5171
-0.10204,0.36122,5.5492
-0.10204,0.37143,5.5804
-0.10204,0.38163,5.6108
-0.10204,0.39184,5.6403
-0.10204,0.40204,5.6691
-0.10204,0.41224,5.6972
-0.10204,0.42245,5.7246
-0.10204,0.43265,5.7513
-0.10204,0.44286,5.7774
-0.10204,0.45306,5.8029
-0.10204,0.46327,5.8279
-0.10204,0.47347,5.8523
-0.10204,0.48367,5.8762
-0.10204,0.49388,5.8995
-0.10204,0.50408,5.9225
-0.10204,0.51429,5.9449
-0.10204,0.52449,5.9669
-0.10204,0.53469,5.9885
-0.10204,0.5449,6.0097
-0.10204,0.5551,6.0304
-0.10204,0.56531,6.0508
-0.10204,0.57551,6.0709
-0.10204,0.58571,6.0906
-0.10204,0.59592,6.1099
-0.10204,0.60612,6.1289
-0.10204,0.61633,6.1476
-0.10204,0.62653,6.166
-0.10204,0.63673,6.1841
-0.10204,0.64694,6.2019
-0.10204,0.65714,6.2194
-0.10204,0.66735,6.2367
-0.10204,0.67755,6.2537
-0.10204,0.68776,6.2704
-0.10204,0.69796,6.2869
-0.10204,0.70816,6.3032
-0.10204,0.71837,6.3192
-0.10204,0.72857,6.335
-0.10204,0.73878,6.3506
-0.10204,0.74898,6.3659
-0.10204,0.75918,6.3811
-0.10204,0.76939,6.3961
-0.10204,0.77959,6.4108
-0.10204,0.7898,6.4254
-0.10204,0.8,6.4398
-0.061224,0.3,5.3412
-0.061224,0.3102,5.3787
-0.061224,0.32041,5.4149
-0.061224,0.33061,5.45
-0.061224,0.34082,5.4841
-0.061224,0.35102,5.5171
-0.061224,0.36122,5.5492
-0.061224,0.37143,5.5804
-0.061224,0.38163,5.6108
-0.061224,0.39184,5.6403
-0.061224,0.40204,5.6691
-0.061224,0.41224,5.6972
-0.061224,0.42245,5.7246
-0.061224,0.43265,5.7513
-0.061224,0.44286,5.7774
-0.061224,0.45306,5.8029
-0.061224,0.46327,5.8279
-0.061224,0.47347,5.8523
-0.061224,0.48367,5.8762
-0.061224,0.49388,5.8995
-0.061224,0.50408,5.9225
-0.061224,0.51429,5.9449
-0.061224,0.52449,5.9669
-0.061224,0.53469,5.9885
-0.061224,0.5449,6.0097
-0.061224,0.5551,6.0304
-0.061224,0.56531,6.0508
-0.061224,0.57551,6.0709
-0.061224,0.58571,6.0906
-0.061224,0.59592,6.1099
-0.061224,0.60612,6.1289
-0.061224,0.61633,6.1476
-0.061224,0.62653,6.166
-0.061224,0.63673,6.1841
-0.061224,0.64694,6.2019
-0.061224,0.65714,6.2194
-0.061224,0.66735,6.2367
-0.061224,0.67755,6.2537
-0.061224,0.68776,6.2704
-0.061224,0.69796,6.2869
-0.061224,0.70816,6.3032
-0.061224,0.71837,6.3192
-0.061224,0.72857,6.335
-0.061224,0.73878,6.3506
-0.061224,0.74898,6.3659
-0.061224,0.75918,6.3811
-0.061224,0.76939,6.3961
-0.061224,0.77959,6.4108
-0.061224,0.7898,6.4254
-0.061224,0.8,6.4398
-0.020408,0.3,5.3412
-0.020408,0.3102,5.3787
-0.020408,0.32041,5.4149
-0.020408,0.33061,5.45
-0.020408,0.34082,5.4841
-0.020408,0.35102,5.5171
-0.020408,0.36122,5.5492
-0.020408,0.37143,5.5804
-0.020408,0.38163,5.6108
-0.020408,0.39184,5.6403
-0.020408,0.40204,5.6691
-0.020408,0.41224,5.6972
-0.020408,0.42245,5.7246
-0.020408,0.43265,5.7513
-0.020408,0.44286,5.7774
-0.020408,0.45306,5.8029
-0.020408,0.46327,5.8279
-0.020408,0.47347,5.8523
-0.020408,0.48367,5.8762
-0.020408,0.49388,5.8995
-0.020408,0.50408,5.9225
-0.020408,0.51429,5.9449
-0.020408,0.52449,5.9669
-0.020408,0.53469,5.9885
-0.020408,0.5449,6.0097
-0.020408,0.5551,6.0304
-0.020408,0.56531,6.0508
-0.020408,0.57551,6.0709
-0.020408,0.58571,6.0906
-0.020408,0.59592,6.1099
-0.020408,0.60612,6.1289
-0.020408,0.61633,6.1476
-0.020408,0.62653,6.166
-0.020408,0.63673,6.1841
-0.020408,0.64694,6.2019
-0.020408,0.65714,6.2194
-0.020408,0.66735,6.2367
-0.020408,0.67755,6.2537
-0.020408,0.68776,6.2704
-0.020408,0.69796,6.2869
-0.020408,0.70816,6.3032
-0.020408,0.71837,6.3192
-0.020408,0.72857,6.335
-0.020408,0.73878,6.3506
-0.020408,0.74898,6.3659
-0.020408,0.75918,6.3811
-0.020408,0.76939,6.3961
-0.020408,0.77959,6.4108
-0.020408,0.7898,6.4254
-0.020408,0.8,6.4398
0.020408,0.3,5.3412
0.020408,0.3102,5.3787
0.020408,0.32041,5.4149
0.020408,0.33061,5.45
0.020408,0.34082,5.4841
0.020408,0.35102,5.5171
0.020408,0.36122,5.5492
0.020408,0.37143,5.5804
0.020408,0.38163,5.6108
0.020408,0.39184,5.6403
0.020408,0.40204,5.6691
0.020408,0.41224,5.6972
0.020408,0.42245,5.7246
0.020408,0.43265,5.7513
0.020408,0.44286,5.7774
0.020408,0.45306,5.8029
0.020408,0.46327,5.8279
0.020408,0.47347,5.8523
0.020408,0.48367,5.8762
0.020408,0.49388,5.8995
0.020408,0.50408,5.9225
0.020408,0.51429,5.9449
0.020408,0.52449,5.9669
0.020408,0.53469,5.9885
0.020408,0.5449,6.0097
0.020408,0.5551,6.0304
0.020408,0.56531,6.0508
0.020408,0.57551,6.0709
0.020408,0.58571,6.0906
0.020408,0.59592,6.1099
0.020408,0.60612,6.1289
0.020408,0.61633,6.1476
0.020408,0.62653,6.166
0.020408,0.63673,6.1841
0.020408,0.64694,6.2019
0.020408,0.65714,6.2194
0.020408,0.66735,6.2367
0.020408,0.67755,6.2537
0.020408,0.68776,6.2704
0.020408,0.69796,6.2869
0.020408,0.70816,6.3032
0.020408,0.71837,6.3192
0.020408,0.72857,6.335
0.020408,0.73878,6.3506
0.020408,0.74898,6.3659
0.020408,0.75918,6.3811
0.020408,0.76939,6.3961
0.020408,0.77959,6.4108
0.020408,0.7898,6.4254
0.020408,0.8,6.4398
0.061224,0.3,5.3412
0.061224,0.3102,5.3787
0.061224,0.32041,5.4149
0.061224,0.33061,5.45
0.061224,0.34082,5.4841
0.061224,0.35102,5.5171
0.061224,0.36122,5.5492
0.061224,0.37143,5.5804
0.061224,0.38163,5.6108
0.061224,0.39184,5.6403
0.061224,0.40204,5.6691
0.061224,0.41224,5.6972
0.061224,0.42245,5.7246
0.061224,0.43265,5.7513
0.061224,0.44286,5.7774
0.061224,0.45306,5.8029
0.061224,0.46327,5.8279
0.061224,0.47347,5.8523
0.061224,0.48367,5.8762
0.061224,0.49388,5.8995
0.061224,0.50408,5.9225
0.061224,0.51429,5.9449
0.061224,0.52449,5.9669
0.061224,0.53469,5.9885
0.061224,0.5449,6.0097
0.061224,0.5551,6.0304
0.061224,0.56531,6.0508
0.061224,0.57551,6.0709
0.061224,0.58571,6.0906
0.061224,0.59592,6.1099
0.061224,0.60612,6.1289
0.061224,0.61633,6.1476
0.061224,0.62653,6.166
0.061224,0.63673,6.1841
0.061224,0.64694,6.2019
0.061224,0.65714,6.2194
0.061224,0.66735,6.2367
0.061224,0.67755,6.2537
0.061224,0.68776,6.2704
0.061224,0.69796,6.2869
0.061224,0.70816,6.3032
0.061224,0.71837,6.3192
0.061224,0.72857,6.335
0.061224,0.73878,6.3506
0.061224,0.74898,6.3659
0.061224,0.75918,6.3811
0.061224,0.76939,6.3961
0.061224,0.77959,6.4108
0.061224,0.7898,6.4254
0.061224,0.8,6.4398
0.10204,0.3,5.3412
0.10204,0.3102,5.3787
0.10204,0.32041,5.4149
0.10204,0.33061,5.45
0.10204,0.34082,5.4841
0.10204,0.35102,5.5171
0.10204,0.36122,5.5492
0.10204,0.37143,5.5804
0.10204,0.38163,5.6108
0.10204,0.39184,5.6403
0.10204,0.40204,5.6691
0.10204,0.41224,5.6972
0.10204,0.42245,5.7246
0.10204,0.43265,5.7513
0.10204,0.44286,5.7774
0.10204,0.45306,5.8029
0.10204,0.46327,5.8279
0.10204,0.47347,5.8523
0.10204,0.48367,5.8762
0.10204,0.49388,5.8995
0.10204,0.50408,5.9225
0.10204,0.51429,5.9449
0.10204,0.52449,5.9669
0.10204,0.53469,5.9885
0.10204,0.5449,6.0097
0.10204,0.5551,6.0304
0.10204,0.56531,6.0508
0.10204,0.57551,6.0709
0.10204,0.58571,6.0906
0.10204,0.59592,6.1099
0.10204,0.60612,6.1289
0.10204,0.61633,6.1476
0.10204,0.62653,6.166
0.10204,0.63673,6.1841
0.10204,0.64694,6.2019
0.10204,0.65714,6.2194
0.10204,0.66735,6.2367
0.10204,0.67755,6.2537
0.10204,0.68776,6.2704
0.10204,0.69796,6.2869
0.10204,0.70816,6.3032
0.10204,0.71837,6.3192
0.10204,0.72857,6.335
0.10204,0.73878,6.3506
0.10204,0.74898,6.3659
0.10204,0.75918,6.3811
0.10204,0.76939,6.3961
0.10204,0.77959,6.4108
0.10204,0.7898,6.4254
0.10204,0.8,6.4398
0.14286,0.3,5.3412
0.14286,0.3102,5.3787
0.14286,0.32041,5.4149
0.14286,0.33061,5.45
0.14286,0.34082,5.4841
0.14286,0.35102,5.5171
0.14286,0.36122,5.5492
0.14286,0.37143,5.5804
0.14286,0.38163,5.6108
0.14286,0.39184,5.6403
0.14286,0.40204,5.6691
0.14286,0.41224,5.6972
0.14286,0.42245,5.7246
0.14286,0.43265,5.7513
0.14286,0.44286,5.7774
0.14286,0.45306,5.8029
0.14286,0.46327,5.8279
0.14286,0.47347,5.8523
0.14286,0.48367,5.8762
0.14286,0.49388,5.8995
0.14286,0.50408,5.9225
0.14286,0.51429,5.9449
0.14286,0.52449,5.9669
0.14286,0.53469,5.9885
0.14286,0.5449,6.0097
0.14286,0.5551,6.0304
0.14286,0.56531,6.0508
0.14286,0.57551,6.0709
0.14286,0.58571,6.0906
0.14286,0.59592,6.1099
0.14286,0.60612,6.1289
0.14286,0.61633,6.1476
0.14286,0.62653,6.166
0.14286,0.63673,6.1841
0.14286,0.64694,6.2019
0.14286,0.65714,6.2194
0.14286,0.66735,6.2367
0.14286,0.67755,6.2537
0.14286,0.68776,6.2704
0.14286,0.69796,6.2869
0.14286,0.70816,6.3032
0.14286,0.71837,6.3192
0.14286,0.72857,6.335
0.14286,0.73878,6.3506
0.14286,0.74898,6.3659
0.14286,0.75918,6.3811
0.14286,0.76939,6.3961
0.14286,0.77959,6.4108
0.14286,0.7898,6.4254
0.14286,0.8,6.4398
0.18367,0.3,5.3412
0.18367,0.3102,5.3787
0.18367,0.32041,5.4149
0.18367,0.33061,5.45
0.18367,0.34082,5.4841
0.18367,0.35102,5.5171
0.18367,0.36122,5.5492
0.18367,0.37143,5.5804
0.18367,0.38163,5.6108
0.18367,0.39184,5.6403
0.18367,0.40204,5.6691
0.18367,0.41224,5.6972
0.18367,0.42245,5.7246
0.18367,0.43265,5.7513
0.18367,0.44286,5.7774
0.18367,0.45306,5.8029
0.18367,0.46327,5.8279
0.18367,0.47347,5.8523
0.18367,0.48367,5.8762
0.18367,0.49388,5.8995
0.18367,0.50408,5.9225
0.18367,0.51429,5.9449
0.18367,0.52449,5.9669
0.18367,0.53469,5.9885
0.18367,0.5449,6.0097
0.18367,0.5551,6.0304
0.18367,0.56531,6.0508
0.18367,0.57551,6.0709
0.18367,0.58571,6.0906
0.18367,0.59592,6.1099
0.18367,0.60612,6.1289
0.18367,0.61633,6.1476
0.18367,0.62653,6.166
0.18367,0.63673,6.1841
0.18367,0.64694,6.2019
0.18367,0.65714,6.2194
0.18367,0.66735,6.2367
0.18367,0.67755,6.2537
0.18367,0.68776,6.2704
0.18367,0.69796,6.2869
0.18367,0.70816,6.3032
0.18367,0.71837,6.3192
0.18367,0.72857,6.335
0.18367,0.73878,6.3506
0.18367,0.74898,6.3659
0.18367,0.75918,6.3811
0.18367,0.76939,6.3961
0.18367,0.77959,6.4108
0.18367,0.7898,6.4254
0.18367,0.8,6.4398
0.22449,0.3,5.3412
0.22449,0.3102,5.3787
0.22449,0.32041,5.4149
0.22449,0.33061,5.45
0.22449,0.34082,5.4841
0.22449,0.35102,5.5171
0.22449,0.36122,5.5492
0.22449,0.37143,5.5804
0.22449,0.38163,5.6108
0.22449,0.39184,5.6403
0.22449,0.40204,5.6691
0.22449,0.41224,5.6972
0.22449,0.42245,5.7246
0.22449,0.43265,5.7513
0.22449,0.44286,5.7774
0.22449,0.45306,5.8029
0.22449,0.46327,5.8279
0.22449,0.47347,5.8523
0.22449,0.48367,5.8762
0.22449,0.49388,5.8995
0.22449,0.50408,5.9225
0.22449,0.51429,5.9449
0.22449,0.52449,5.9669
0.22449,0.53469,5.9885
0.22449,0.5449,6.0097
0.22449,0.5551,6.0304
0.22449,0.56531,6.0508
0.22449,0.57551,6.0709
0.22449,0.58571,6.0906
0.22449,0.59592,6.1099
0.22449,0.60612,6.1289
0.22449,0.61633,6.1476
0.22449,0.62653,6.166
0.22449,0.63673,6.1841
0.22449,0.64694,6.2019
0.22449,0.65714,6.2194
0.22449,0.66735,6.2367
0.22449,0.67755,6.2537
0.22449,0.68776,6.2704
0.22449,0.69796,6.2869
0.22449,0.70816,6.3032
0.22449,0.71837,6.3192
0.22449,0.72857,6.335
0.22449,0.73878,6.3506
0.22449,0.74898,6.3659
0.22449,0.75918,6.3811
0.22449,0.76939,6.3961
0.22449,0.77959,6.4108
0.22449,0.7898,6.4254
0.22449,0.8,6.4398
0.26531,0.3,5.3412
0.26531,0.3102,5.3787
0.26531,0.32041,5.4149
0.26531,0.33061,5.45
0.26531,0.34082,5.4841
0.26531,0.35102,5.5171
0.26531,0.36122,5.5492
0.26531,0.37143,5.5804
0.26531,0.38163,5.6108
0.26531,0.39184,5.6403
0.26531,0.40204,5.6691
0.26531,0.41224,5.6972
0.26531,0.42245,5.7246
0.26531,0.43265,5.7513
0.26531,0.44286,5.7774
0.26531,0.45306,5.8029
0.26531,0.46327,5.8279
0.26531,0.47347,5.8523
0.26531,0.48367,5.8762
0.26531,0.49388,5.8995
0.26531,0.50408,5.9225
0.26531,0.51429,5.9449
0.26531,0.52449,5.9669
0.26531,0.53469,5.9885
0.26531,0.5449,6.0097
0.26531,0.5551,6.0304
0.26531,0.56531,6.0508
0.26531,0.57551,6.0709
0.26531,0.58571,6.0906
0.26531,0.59592,6.1099
0.26531,0.60612,6.1289
0.26531,0.61633,6.1476
0.26531,0.62653,6.166
0.26531,0.63673,6.1841
0.26531,0.64694,6.2019
0.26531,0.65714,6.2194
0.26531,0.66735,6.2367
0.26531,0.67755,6.2537
0.26531,0.68776,6.2704
0.26531,0.69796,6.2869
0.26531,0.70816,6.3032
0.26531,0.71837,6.3192
0.26531,0.72857,6.335
0.26531,0.73878,6.3506
0.26531,0.74898,6.3659
0.26531,0.75918,6.3811
0.26531,0.76939,6.3961
0.26531,0.77959,6.4108
0.26531,0.7898,6.4254
0.26531,0.8,6.4398
0.30612,0.3,5.3412
0.30612,0.3102,5.3787
0.30612,0.32041,5.4149
0.30612,0.33061,5.45
0.30612,0.34082,5.4841
0.30612,0.35102,5.5171
0.30612,0.36122,5.5492
0.30612,0.37143,5.5804
0.30612,0.38163,5.6108
0.30612,0.39184,5.6403
0.30612,0.40204,5.6691
0.30612,0.41224,5.6972
0.30612,0.42245,5.7246
0.30612,0.43265,5.7513
0.30612,0.44286,5.7774
0.30612,0.45306,5.8029
0.30612,0.46327,5.8279
0.30612,0.47347,5.8523
0.30612,0.48367,5.8762
0.30612,0.49388,5.8995
0.30612,0.50408,5.9225
0.30612,0.51429,5.9449
0.30612,0.52449,5.9669
0.30612,0.53469,5.9885
0.30612,0.5449,6.0097
0.30612,0.5551,6.0304
0.30612,0.56531,6.0508
0.30612,0.57551,6.0709
0.30612,0.58571,6.0906
0.30612,0.59592,6.1099
0.30612,0.60612,6.1289
0.30612,0.61633,6.1476
0.30612,0.62653,6.166
0.30612,0.63673,6.1841
0.30612,0.64694,6.2019
0.30612,0.65714,6.2194
0.30612,0.66735,6.2367
0.30612,0.67755,6.2537
0.30612,0.68776,6.2704
0.30612,0.69796,6.2869
0.30612,0.70816,6.3032
0.30612,0.71837,6.3192
0.30612,0.72857,6.335
0.30612,0.73878,6.3506
0.30612,0.74898,6.3659
0.30612,0.75918,6.3811
0.30612,0.76939,6.3961
0.30612,0.77959,6.4108
0.30612,0.7898,6.4254
0.30612,0.8,6.4398
0.34694,0.3,5.3412
0.34694,0.3102,5.3787
0.34694,0.32041,5.4149
0.34694,0.33061,5.45
0.34694,0.34082,5.4841
0.34694,0.35102,5.5171
0.34694,0.36122,5.5492
0.34694,0.37143,5.5804
0.34694,0.38163,5.6108
0.34694,0.39184,5.6403
0.34694,0.40204,5.6691
0.34694,0.41224,5.6972
0.34694,0.42245,5.7246
0.34694,0.43265,5.7513
0.34694,0.44286,5.7774
0.34694,0.45306,5.8029
0.34694,0.46327,5.8279
0.34694,0.47347,5.8523
0.34694,0.48367,5.8762
0.34694,0.49388,5.8995
0.34694,0.50408,5.9225
0.34694,0.51429,5.9449
0.34694,0.52449,5.9669
0.34694,0.53469,5.9885
0.34694,0.5449,6.0097
0.34694,0.5551,6.0304
0.34694,0.56531,6.0508
0.34694,0.57551,6.0709
0.34694,0.58571,6.0906
0.34694,0.59592,6.1099
0.34694,0.60612,6.1289
0.34694,0.61633,6.1476
0.34694,0.62653,6.166
0.34694,0.63673,6.1841
0.34694,0.64694,6.2019
0.34694,0.65714,6.2194
0.34694,0.66735,6.2367
0.34694,0.67755,6.2537
0.34694,0.68776,6.2704
0.34694,0.69796,6.2869
0.34694,0.70816,6.3032
0.34694,0.71837,6.3192
0.34694,0.72857,6.335
0.34694,0.73878,6.3506
0.34694,0.74898,6.3659
0.34694,0.75918,6.3811
0.34694,0.76939,6.3961
0.34694,0.77959,6.4108
0.34694,0.7898,6.4254
0.34694,0.8,6.4398
0.38776,0.3,5.3412
0.38776,0.3102,5.3787
0.38776,0.32041,5.4149
0.38776,0.33061,5.45
0.38776,0.34082,5.4841
0.38776,0.35102,5.5171
0.38776,0.36122,5.5492
0.38776,0.37143,5.5804
0.38776,0.38163,5.6108
0.38776,0.39184,5.6403
0.38776,0.40204,5.6691
0.38776,0.41224,5.6972
0.38776,0.42245,5.7246
0.38776,0.43265,5.7513
0.38776,0.44286,5.7774
0.38776,0.45306,5.8029
0.38776,0.46327,5.8279
0.38776,0.47347,5.8523
0.38776,0.48367,5.8762
0.38776,0.49388,5.8995
0.38776,0.50408,5.9225
0.38776,0.51429,5.9449
0.38776,0.52449,5.9669
0.38776,0.53469,5.9885
0.38776,0.5449,6.0097
0.38776,0.5551,6.0304
0.38776,0.56531,6.0508
0.38776,0.57551,6.0709
0.38776,0.58571,6.0906
0.38776,0.59592,6.1099
0.38776,0.60612,6.1289
0.38776,0.61633,6.1476
0.38776,0.62653,6.166
0.38776,0.63673,6.1841
0.38776,0.64694,6.2019
0.38776,0.65714,6.2194
0.38776,0.66735,6.2367
0.38776,0.67755,6.2537
0.38776,0.68776,6.2704
0.38776,0.69796,6.2869
0.38776,0.70816,6.3032
0.38776,0.71837,6.3192
0.38776,0.72857,6.335
0.38776,0.73878,6.3506
0.38776,0.74898,6.3659
0.38776,0.75918,6.3811
0.38776,0.76939,6.3961
0.38776,0.77959,6.4108
0.38776,0.7898,6.4254
0.38776,0.8,6.4398
0.42857,0.3,5.3412
0.42857,0.3102,5.3787
0.42857,0.32041,5.4149
0.42857,0.33061,5.45
0.42857,0.34082,5.4841
0.42857,0.35102,5.5171
0.42857,0.36122,5.5492
0.42857,0.37143,5.5804
0.42857,0.38163,5.6108
0.42857,0.39184,5.6403
0.42857,0.40204,5.6691
0.42857,0.41224,5.6972
0.42857,0.42245,5.7246
0.42857,0.43265,5.7513
0.42857,0.44286,5.7774
0.42857,0.45306,5.8029
0.42857,0.46327,5.8279
0.42857,0.47347,5.8523
0.42857,0.48367,5.8762
0.42857,0.49388,5.8995
0.42857,0.50408,5.9225
0.42857,0.51429,5.9449
0.42857,0.52449,5.9669
0.42857,0.53469,5.9885
0.42857,0.5449,6.0097
0.42857,0.5551,6.0304
0.42857,0.56531,6.0508
0.42857,0.57551,6.0709
0.42857,0.58571,6.0906
0.42857,0.59592,6.1099
0.42857,0.60612,6.1289
0.42857,0.61633,6.1476
0.42857,0.62653,6.166
0.42857,0.63673,6.1841
0.42857,0.64694,6.2019
0.42857,0.65714,6.2194
0.42857,0.66735,6.2367
0.42857,0.67755,6.2537
0.42857,0.68776,6.2704
0.42857,0.69796,6.2869
0.42857,0.70816,6.3032
0.42857,0.71837,6.3192
0.42857,0.72857,6.335
0.42857,0.73878,6.3506
0.42857,0.74898,6.3659
0.42857,0.75918,6.3811
0.42857,0.76939,6.3961
0.42857,0.77959,6.4108
0.42857,0.7898,6.4254
0.42857,0.8,6.4398
0.46939,0.3,5.3412
0.46939,0.3102,5.3787
0.46939,0.32041,5.4149
0.46939,0.33061,5.45
0.46939,0.34082,5.4841
0.46939,0.35102,5.5171
0.46939,0.36122,5.5492
0.46939,0.37143,5.5804
0.46939,0.38163,5.6108
0.46939,0.39184,5.6403
0.46939,0.40204,5.6691
0.46939,0.41224,5.6972
0.46939,0.42245,5.7246
0.46939,0.43265,5.7513
0.46939,0.44286,5.7774
0.46939,0.45306,5.8029
0.46939,0.46327,5.8279
0.46939,0.47347,5.8523
0.46939,0.48367,5.8762
0.46939,0.49388,5.8995
0.46939,0.50408,5.9225
0.46939,0.51429,5.9449
0.46939,0.52449,5.9669
0.46939,0.53469,5.9885
0.46939,0.5449,6.0097
0.46939,0.5551,6.0304
0.46939,0.56531,6.0508
0.46939,0.57551,6.0709
0.46939,0.58571,6.0906
0.46939,0.59592,6.1099
0.46939,0.60612,6.1289
0.46939,0.61633,6.1476
0.46939,0.62653,6.166
0.46939,0.63673,6.1841
0.46939,0.64694,6.2019
0.46939,0.65714,6.2194
0.46939,0.66735,6.2367
0.46939,0.67755,6.2537
0.46939,0.68776,6.2704
0.46939,0.69796,6.2869
0.46939,0.70816,6.3032
0.46939,0.71837,6.3192
0.46939,0.72857,6.335
0.46939,0.73878,6.3506
0.46939,0.74898,6.3659
0.46939,0.75918,6.3811
0.46939,0.76939,6.3961
0.46939,0.77959,6.4108
0.46939,0.7898,6.4254
0.46939,0.8,6.4398
0.5102,0.3,5.3412
0.5102,0.3102,5.3787
0.5102,0.32041,5.4149
0.5102,0.33061,5.45
0.5102,0.34082,5.4841
0.5102,0.35102,5.5171
0.5102,0.36122,5.5492
0.5102,0.37143,5.5804
0.5102,0.38163,5.6108
0.5102,0.39184,5.6403
0.5102,0.40204,5.6691
0.5102,0.41224,5.6972
0.5102,0.42245,5.7246
0.5102,0.43265,5.7513
0.5102,0.44286,5.7774
0.5102,0.45306,5.8029
0.5102,0.46327,5.8279
0.5102,0.47347,5.8523
0.5102,0.48367,5.8762
0.5102,0.49388,5.8995
0.5102,0.50408,5.9225
0.5102,0.51429,5.9449
0.5102,0.52449,5.9669
0.5102,0.53469,5.9885
0.5102,0.5449,6.0097
0.5102,0.5551,6.0304
0.5102,0.56531,6.0508
0.5102,0.57551,6.0709
0.5102,0.58571,6.0906
0.5102,0.59592,6.1099
0.5102,0.60612,6.1289
0.5102,0.61633,6.1476
0.5102,0.62653,6.166
0.5102,0.63673,6.1841
0.5102,0.64694,6.2019
0.5102,0.65714,6.2194
0.5102,0.66735,6.2367
0.5102,0.67755,6.2537
0.5102,0.68776,6.2704
0.5102,0.69796,6.2869
0.5102,0.70816,6.3032
0.5102,0.71837,6.3192
0.5102,0.72857,6.335
0.5102,0.73878,6.3506
0.5102,0.74898,6.3659
0.5102,0.75918,6.3811
0.5102,0.76939,6.3961
0.5102,0.77959,6.4108
0.5102,0.7898,6.4254
0.5102,0.8,6.4398
0.55102,0.3,5.3412
0.55102,0.3102,5.3787
0.55102,0.32041,5.4149
0.55102,0.33061,5.45
0.55102,0.34082,5.4841
0.55102,0.35102,5.5171
0.55102,0.36122,5.5492
0.55102,0.37143,5.5804
0.55102,0.38163,5.6108
0.55102,0.39184,5.6403
0.55102,0.40204,5.6691
0.55102,0.41224,5.6972
0.55102,0.42245,5.7246
0.55102,0.43265,5.7513
0.55102,0.44286,5.7774
0.55102,0.45306,5.8029
0.55102,0.46327,5.8279
0.55102,0.47347,5.8523
0.55102,0.48367,5.8762
0.55102,0.49388,5.8995
0.55102,0.50408,5.9225
0.55102,0.51429,5.9449
0.55102,0.52449,5.9669
0.55102,0.53469,5.9885
0.55102,0.5449,6.0097
0.55102,0.5551,6.0304
0.55102,0.56531,6.0508
0.55102,0.57551,6.0709
0.55102,0.58571,6.0906
0.55102,0.59592,6.1099
0.55102,0.60612,6.1289
0.55102,0.61633,6.1476
0.55102,0.62653,6.166
0.55102,0.63673,6.1841
0.55102,0.64694,6.2019
0.55102,0.65714,6.2194
0.55102,0.66735,6.2367
0.55102,0.67755,6.2537
0.55102,0.68776,6.2704
0.55102,0.69796,6.2869
0.55102,0.70816,6.3032
0.55102,0.71837,6.3192
0.55102,0.72857,6.335
0.55102,0.73878,6.3506
0.55102,0.74898,6.3659
0.55102,0.75918,6.3811
0.55102,0.76939,6.3961
0.55102,0.77959,6.4108
0.55102,0.7898,6.4254
0.55102,0.8,6.4398
0.59184,0.3,5.3412
0.59184,0.3102,5.3787
0.59184,0.32041,5.4149
0.59184,0.33061,5.45
0.59184,0.34082,5.4841
0.59184,0.35102,5.5171
0.59184,0.36122,5.5492
0.59184,0.37143,5.5804
0.59184,0.38163,5.6108
0.59184,0.39184,5.6403
0.59184,0.40204,5.6691
0.59184,0.41224,5.6972
0.59184,0.42245,5.7246
0.59184,0.43265,5.7513
0.59184,0.44286,5.7774
0.59184,0.45306,5.8029
0.59184,0.46327,5.8279
0.59184,0.47347,5.8523
0.59184,0.48367,5.8762
0.59184,0.49388,5.8995
0.59184,0.50408,5.9225
0.59184,0.51429,5.9449
0.59184,0.52449,5.9669
0.59184,0.53469,5.9885
0.59184,0.5449,6.0097
0.59184,0.5551,6.0304
0.59184,0.56531,6.0508
0.59184,0.57551,6.0709
0.59184,0.58571,6.0906
0.59184,0.59592,6.1099
0.59184,0.60612,6.1289
0.59184,0.61633,6.1476
0.59184,0.62653,6.166
0.59184,0.63673,6.1841
0.59184,0.64694,6.2019
0.59184,0.65714,6.2194
0.59184,0.66735,6.2367
0.59184,0.67755,6.2537
0.59184,0.68776,6.2704
0.59184,0.69796,6.2869
0.59184,0.70816,6.3032
0.59184,0.71837,6.3192
0.59184,0.72857,6.335
0.59184,0.73878,6.3506
0.59184,0.74898,6.3659
0.59184,0.75918,6.3811
0.59184,0.76939,6.3961
0.59184,0.77959,6.4108
0.59184,0.7898,6.4254
0.59184,0.8,6.4398
0.63265,0.3,5.3412
0.63265,0.3102,5.3787
0.63265,0.32041,5.4149
0.63265,0.33061,5.45
0.63265,0.34082,5.4841
0.63265,0.35102,5.5171
0.63265,0.36122,5.5492
0.63265,0.37143,5.5804
0.63265,0.38163,5.6108
0.63265,0.39184,5.6403
0.63265,0.40204,5.6691
0.63265,0.41224,5.6972
0.63265,0.42245,5.7246
0.63265,0.43265,5.7513
0.63265,0.44286,5.7774
0.63265,0.45306,5.8029
0.63265,0.46327,5.8279
0.63265,0.47347,5.8523
0.63265,0.48367,5.8762
0.63265,0.49388,5.8995
0.63265,0.50408,5.9225
0.63265,0.51429,5.9449
0.63265,0.52449,5.9669
0.63265,0.53469,5.9885
0.63265,0.5449,6.0097
0.63265,0.5551,6.0304
0.63265,0.56531,6.0508
0.63265,0.57551,6.0709
0.63265,0.58571,6.0906
0.63265,0.59592,6.1099
0.63265,0.60612,6.1289
0.63265,0.61633,6.1476
0.63265,0.62653,6.166
0.63265,0.63673,6.1841
0.63265,0.64694,6.2019
0.63265,0.65714,6.2194
0.63265,0.66735,6.2367
0.63265,0.67755,6.2537
0.63265,0.68776,6.2704
0.63265,0.69796,6.2869
0.63265,0.70816,6.3032
0.63265,0.71837,6.3192
0.63265,0.72857,6.335
0.63265,0.73878,6.3506
0.63265,0.74898,6.3659
0.63265,0.75918,6.3811
0.63265,0.76939,6.3961
0.63265,0.77959,6.4108
0.63265,0.7898,6.4254
0.63265,0.8,6.4398
0.67347,0.3,5.3412
0.67347,0.3102,5.3787
0.67347,0.32041,5.4149
0.67347,0.33061,5.45
0.67347,0.34082,5.4841
0.67347,0.35102,5.5171
0.67347,0.36122,5.5492
0.67347,0.37143,5.5804
0.67347,0.38163,5.6108
0.67347,0.39184,5.6403
0.67347,0.40204,5.6691
0.67347,0.41224,5.6972
0.67347,0.42245,5.7246
0.67347,0.43265,5.7513
0.67347,0.44286,5.7774
0.67347,0.45306,5.8029
0.67347,0.46327,5.8279
0.67347,0.47347,5.8523
0.67347,0.48367,5.8762
0.67347,0.49388,5.8995
0.67347,0.50408,5.9225
0.67347,0.51429,5.9449
0.67347,0.52449,5.9669
0.67347,0.53469,5.9885
0.67347,0.5449,6.0097
0.67347,0.5551,6.0304
0.67347,0.56531,6.0508
0.67347,0.57551,6.0709
0.67347,0.58571,6.0906
0.67347,0.59592,6.1099
0.67347,0.60612,6.1289
0.67347,0.61633,6.1476
0.67347,0.62653,6.166
0.67347,0.63673,6.1841
0.67347,0.64694,6.2019
0.67347,0.65714,6.2194
0.67347,0.66735,6.2367
0.67347,0.67755,6.2537
0.67347,0.68776,6.2704
0.67347,0.69796,6.2869
0.67347,0.70816,6.3032
0.67347,0.71837,6.3192
0.67347,0.72857,6.335
0.67347,0.73878,6.3506
0.67347,0.74898,6.3659
0.67347,0.75918,6.3811
0.67347,0.76939,6.3961
0.67347,0.77959,6.4108
0.67347,0.7898,6.4254
0.67347,0.8,6.4398
0.71429,0.3,5.3412
0.71429,0.3102,5.3787
0.71429,0.32041,5.4149
0.71429,0.33061,5.45
0.71429,0.34082,5.4841
0.71429,0.35102,5.5171
0.71429,0.36122,5.5492
0.71429,0.37143,5.5804
0.71429,0.38163,5.6108
0.71429,0.39184,5.6403
0.71429,0.40204,5.6691
0.71429,0.41224,5.6972
0.71429,0.42245,5.7246
0.71429,0.43265,5.7513
0.71429,0.44286,5.7774
0.71429,0.45306,5.8029
0.71429,0.46327,5.8279
0.71429,0.47347,5.8523
0.71429,0.48367,5.8762
0.71429,0.49388,5.8995
0.71429,0.50408,5.9225
0.71429,0.51429,5.9449
0.71429,0.52449,5.9669
0.71429,0.53469,5.9885
0.71429,0.5449,6.0097
0.71429,0.5551,6.0304
0.71429,0.56531,6.0508
0.71429,0.57551,6.0709
0.71429,0.58571,6.0906
0.71429,0.59592,6.1099
0.71429,0.60612,6.1289
0.71429,0.61633,6.1476
0.71429,0.62653,6.166
0.71429,0.63673,6.1841
0.71429,0.64694,6.2019
0.71429,0.65714,6.2194
0.71429,0.66735,6.2367
0.71429,0.67755,6.2537
0.71429,0.68776,6.2704
0.71429,0.69796,6.2869
0.71429,0.70816,6.3032
0.71429,0.71837,6.3192
0.71429,0.72857,6.335
0.71429,0.73878,6.3506
0.71429,0.74898,6.3659
0.71429,0.75918,6.3811
0.71429,0.76939,6.3961
0.71429,0.77959,6.4108
0.71429,0.7898,6.4254
0.71429,0.8,6.4398
0.7551,0.3,5.3412
0.7551,0.3102,5.3787
0.7551,0.32041,5.4149
0.7551,0.33061,5.45
0.7551,0.34082,5.4841
0.7551,0.35102,5.5171
0.7551,0.36122,5.5492
0.7551,0.37143,5.5804
0.7551,0.38163,5.6108
0.7551,0.39184,5.6403
0.7551,0.40204,5.6691
0.7551,0.41224,5.6972
0.7551,0.42245,5.7246
0.7551,0.43265,5.7513
0.7551,0.44286,5.7774
0.7551,0.45306,5.8029
0.7551,0.46327,5.8279
0.7551,0.47347,5.8523
0.7551,0.48367,5.8762
0.7551,0.49388,5.8995
0.7551,0.50408,5.9225
0.7551,0.51429,5.9449
0.7551,0.52449,5.9669
0.7551,0.53469,5.9885
0.7551,0.5449,6.0097
0.7551,0.5551,6.0304
0.7551,0.56531,6.0508
0.7551,0.57551,6.0709
0.7551,0.58571,6.0906
0.7551,0.59592,6.1099
0.7551,0.60612,6.1289
0.7551,0.61633,6.1476
0.7551,0.62653,6.166
0.7551,0.63673,6.1841
0.7551,0.64694,6.2019
0.7551,0.65714,6.2194
0.7551,0.66735,6.2367
0.7551,0.67755,6.2537
0.7551,0.68776,6.2704
0.7551,0.69796,6.2869
0.7551,0.70816,6.3032
0.7551,0.71837,6.3192
0.7551,0.72857,6.335
0.7551,0.73878,6.3506
0.7551,0.74898,6.3659
0.7551,0.75918,6.3811
0.7551,0.76939,6.3961
0.7551,0.77959,6.4108
0.7551,0.7898,6.4254
0.7551,0.8,6.4398
0.79592,0.3,5.3412
0.79592,0.3102,5.3787
0.79592,0.32041,5.4149
0.79592,0.33061,5.45
0.79592,0.34082,5.4841
0.79592,0.35102,5.5171
0.79592,0.36122,5.5492
0.79592,0.37143,5.5804
0.79592,0.38163,5.6108
0.79592,0.39184,5.6403
0.79592,0.40204,5.6691
0.79592,0.41224,5.6972
0.79592,0.42245,5.7246
0.79592,0.43265,5.7513
0.79592,0.44286,5.7774
0.79592,0.45306,5.8029
0.79592,0.46327,5.8279
0.79592,0.47347,5.8523
0.79592,0.48367,5.8762
0.79592,0.49388,5.8995
0.79592,0.50408,5.9225
0.79592,0.51429,5.9449
0.79592,0.52449,5.9669
0.79592,0.53469,5.9885
0.79592,0.5449,6.0097
0.79592,0.5551,6.0304
0.79592,0.56531,6.0508
0.79592,0.57551,6.0709
0.79592,0.58571,6.0906
0.79592,0.59592,6.1099
0.79592,0.60612,6.1289
0.79592,0.61633,6.1476
0.79592,0.62653,6.166
0.79592,0.63673,6.1841
0.79592,0.64694,6.2019
0.79592,0.65714,6.2194
0.79592,0.66735,6.2367
0.79592,0.67755,6.2537
0.79592,0.68776,6.2704
0.79592,0.69796,6.2869
0.79592,0.70816,6.3032
0.79592,0.71837,6.3192
0.79592,0.72857,6.335
0.79592,0.73878,6.3506
0.79592,0.74898,6.3659
0.79592,0.75918,6.3811
0.79592,0.76939,6.3961
0.79592,0.77959,6.4108
0.79592,0.7898,6.4254
0.79592,0.8,6.4398
0.83673,0.3,5.3412
0.83673,0.3102,5.3787
0.83673,0.32041,5.4149
0.83673,0.33061,5.45
0.83673,0.34082,5.4841
0.83673,0.35102,5.5171
0.83673,0.36122,5.5492
0.83673,0.37143,5.5804
0.83673,0.38163,5.6108
0.83673,0.39184,5.6403
0.83673,0.40204,5.6691
0.83673,0.41224,5.6972
0.83673,0.42245,5.7246
0.83673,0.43265,5.7513
0.83673,0.44286,5.7774
0.83673,0.45306,5.8029
0.83673,0.46327,5.8279
0.83673,0.47347,5.8523
0.83673,0.48367,5.8762
0.83673,0.49388,5.8995
0.83673,0.50408,5.9225
0.83673,0.51429,5.9449
0.83673,0.52449,5.9669
0.83673,0.53469,5.9885
0.83673,0.5449,6.0097
0.83673,0.5551,6.0304
0.83673,0.56531,6.0508
0.83673,0.57551,6.0709
0.83673,0.58571,6.0906
0.83673,0.59592,6.1099
0.83673,0.60612,6.1289
0.83673,0.61633,6.1476
0.83673,0.62653,6.166
0.83673,0.63673,6.1841
0.83673,0.64694,6.2019
0.83673,0.65714,6.2194
0.83673,0.66735,6.2367
0.83673,0.67755,6.2537
0.83673,0.68776,6.2704
0.83673,0.69796,6.2869
0.83673,0.70816,6.3032
0.83673,0.71837,6.3192
0.83673,0.72857,6.335
0.83673,0.73878,6.3506
0.83673,0.74898,6.3659
0.83673,0.75918,6.3811
0.83673,0.76939,6.3961
0.83673,0.77959,6.4108
0.83673,0.7898,6.4254
0.83673,0.8,6.4398
0.87755,0.3,5.3412
0.87755,0.3102,5.3787
0.87755,0.32041,5.4149
0.87755,0.33061,5.45
0.87755,0.34082,5.4841
0.87755,0.35102,5.5171
0.87755,0.36122,5.5492
0.87755,0.37143,5.5804
0.87755,0.38163,5.6108
0.87755,0.39184,5.6403
0.87755,0.40204,5.6691
0.87755,0.41224,5.6972
0.87755,0.42245,5.7246
0.87755,0.43265,5.7513
0.87755,0.44286,5.7774
0.87755,0.45306,5.8029
0.87755,0.46327,5.8279
0.87755,0.47347,5.8523
0.87755,0.48367,5.8762
0.87755,0.49388,5.8995
0.87755,0.50408,5.9225
0.87755,0.51429,5.9449
0.87755,0.52449,5.9669
0.87755,0.53469,5.9885
0.87755,0.5449,6.0097
0.87755,0.5551,6.0304
0.87755,0.56531,6.0508
0.87755,0.57551,6.0709
0.87755,0.58571,6.0906
0.87755,0.59592,6.1099
0.87755,0.60612,6.1289
0.87755,0.61633,6.1476
0.87755,0.62653,6.166
0.87755,0.63673,6.1841
0.87755,0.64694,6.2019
0.87755,0.65714,6.2194
0.87755,0.66735,6.2367
0.87755,0.67755,6.2537
0.87755,0.68776,6.2704
0.87755,0.69796,6.2869
0.87755,0.70816,6.3032
0.87755,0.71837,6.3192
0.87755,0.72857,6.335
0.87755,0.73878,6.3506
0.87755,0.74898,6.3659
0.87755,0.75918,6.3811
0.87755,0.76939,6.3961
0.87755,0.77959,6.4108
0.87755,0.7898,6.4254
0.87755,0.8,6.4398
0.91837,0.3,5.3412
0.91837,0.3102,5.3787
0.91837,0.32041,5.4149
0.91837,0.33061,5.45
0.91837,0.34082,5.4841
0.91837,0.35102,5.5171
0.91837,0.36122,5.5492
0.91837,0.37143,5.5804
0.91837,0.38163,5.6108
0.91837,0.39184,5.6403
0.91837,0.40204,5.6691
0.91837,0.41224,5.6972
0.91837,0.42245,5.7246
0.91837,0.43265,5.7513
0.91837,0.44286,5.7774
0.91837,0.45306,5.8029
0.91837,0.46327,5.8279
0.91837,0.47347,5.8523
0.91837,0.48367,5.8762
0.91837,0.49388,5.8995
0.91837,0.50408,5.9225
0.91837,0.51429,5.9449
0.91837,0.52449,5.9669
0.91837,0.53469,5.9885
0.91837,0.5449,6.0097
0.91837,0.5551,6.0304
0.91837,0.56531,6.0508
0.91837,0.57551,6.0709
0.91837,0.58571,6.0906
0.91837,0.59592,6.1099
0.91837,0.60612,6.1289
0.91837,0.61633,6.1476
0.91837,0.62653,6.166
0.91837,0.63673,6.1841
0.91837,0.64694,6.2019
0.91837,0.65714,6.2194
0.91837,0.66735,6.2367
0.91837,0.67755,6.2537
0.91837,0.68776,6.2704
0.91837,0.69796,6.2869
0.91837,0.70816,6.3032
0.91837,0.71837,6.3192
0.91837,0.72857,6.335
0.91837,0.73878,6.3506
0.91837,0.74898,6.3659
0.91837,0.75918,6.3811
0.91837,0.76939,6.3961
0.91837,0.77959,6.4108
0.91837,0.7898,6.4254
0.91837,0.8,6.4398
0.95918,0.3,5.3412
0.95918,0.3102,5.3787
0.95918,0.32041,5.4149
0.95918,0.33061,5.45
0.95918,0.34082,5.4841
0.95918,0.35102,5.5171
0.95918,0.36122,5.5492
0.95918,0.37143,5.5804
0.95918,0.38163,5.6108
0.95918,0.39184,5.6403
0.95918,0.40204,5.6691
0.95918,0.41224,5.6972
0.95918,0.42245,5.7246
0.95918,0.43265,5.7513
0.95918,0.44286,5.7774
0.95918,0.45306,5.8029
0.95918,0.46327,5.8279
0.95918,0.47347,5.8523
0.95918,0.48367,5.8762
0.95918,0.49388,5.8995
0.95918,0.50408,5.9225
0.95918,0.51429,5.9449
0.95918,0.52449,5.9669
0.95918,0.53469,5.9885
0.95918,0.5449,6.0097
0.95918,0.5551,6.0304
0.95918,0.56531,6.0508
0.95918,0.57551,6.0709
0.95918,0.58571,6.0906
0.95918,0.59592,6.1099
0.95918,0.60612,6.1289
0.95918,0.61633,6.1476
0.95918,0.62653,6.166
0.95918,0.63673,6.1841
0.95918,0.64694,6.2019
0.95918,0.65714,6.2194
0.95918,0.66735,6.2367
0.95918,0.67755,6.2537
0.95918,0.68776,6.2704
0.95918,0.69796,6.2869
0.95918,0.70816,6.3032
0.95918,0.71837,6.3192
0.95918,0.72857,6.335
0.95918,0.73878,6.3506
0.95918,0.74898,6.3659
0.95918,0.75918,6.3811
0.95918,0.76939,6.3961
0.95918,0.77959,6.4108
0.95918,0.7898,6.4254
0.95918,0.8,6.4398
1,0.3,5.3412
1,0.3102,5.3787
1,0.32041,5.4149
1,0.33061,5.45
1,0.34082,5.4841
1,0.35102,5.5171
1,0.36122,5.5492
1,0.37143,5.5804
1,0.38163,5.6108
1,0.39184,5.6403
1,0.40204,5.6691
1,0.41224,5.6972
1,0.42245,5.7246
1,0.43265,5.7513
1,0.44286,5.7774
1,0.45306,5.8029
1,0.46327,5.8279
1,0.47347,5.8523
1,0.48367,5.8762
1,0.49388,5.8995
1,0.50408,5.9225
1,0.51429,5.9449
1,0.52449,5.9669
1,0.53469,5.9885
1,0.5449,6.0097
1,0.5551,6.0304
1,0.56531,6.0508
1,0.57551,6.0709
1,0.58571,6.0906
1,0.59592,6.1099
1,0.60612,6.1289
1,0.61633,6.1476
1,0.62653,6.166
1,0.63673,6.1841
1,0.64694,6.2019
1,0.65714,6.2194
1,0.66735,6.2367
1,0.67755,6.2537
1,0.68776,6.2704
1,0.69796,6.2869
1,0.70816,6.3032
1,0.71837,6.3192
1,0.72857,6.335
1,0.73878,6.3506
1,0.74898,6.3659
1,0.75918,6.3811
1,0.76939,6.3961
1,0.77959,6.4108
1,0.7898,6.4254
1,0.8,6.4398


==> CSV/chan_Ks.csv <==
X,Z,Y
-1.1,0.05,30
-1.1,0.063768,150
-1.1,0.077536,19.634
-1.1,0.091304,21.133
-1.1,0.10507,22.512
-1.1,0.11884,23.794
-1.1,0.13261,24.998
-1.1,0.14638,26.134
-1.1,0.16014,27.213
-1.1,0.17391,28.242
-1.1,0.18768,29.227
-1.1,0.20145,30.173
-1.1,0.21522,31.084
-1.1,0.22899,31.964
-1.1,0.24275,32.815
-1.1,0.25652,33.639
-1.1,0.27029,34.44
-1.1,0.28406,35.219
-1.1,0.29783,35.977
-1.1,0.31159,36.716
-1.1,0.32536,37.438
-1.1,0.33913,38.142
-1.1,0.3529,38.832
-1.1,0.36667,39.506
-1.1,0.38043,40.167
-1.1,0.3942,40.815
-1.1,0.40797,41.45
-1.1,0.42174,42.074
-1.1,0.43551,42.686
-1.1,0.44928,43.288
-1.1,0.46304,43.881
-1.1,0.47681,44.463
-1.1,0.49058,45.036
-1.1,0.50435,45.601
-1.1,0.51812,46.157
-1.1,0.53188,46.705
-1.1,0.54565,47.245
-1.1,0.55942,47.778
-1.1,0.57319,48.303
-1.1,0.58696,48.822
-1.1,0.60072,49.334
-1.1,0.61449,49.84
-1.1,0.62826,50.339
-1.1,0.64203,50.832
-1.1,0.6558,51.32
-1.1,0.66957,51.802
-1.1,0.68333,52.279
-1.1,0.6971,52.75
-1.1,0.71087,53.217
-1.1,0.72464,53.678
-1.1,0.73841,54.135
-1.1,0.75217,54.586
-1.1,0.76594,55.034
-1.1,0.77971,55.477
-1.1,0.79348,55.916
-1.1,0.80725,56.35
-1.1,0.82101,56.781
-1.1,0.83478,57.207
-1.1,0.84855,57.63
-1.1,0.86232,58.049
-1.1,0.87609,58.464
-1.1,0.88986,58.876
-1.1,0.90362,59.284
-1.1,0.91739,59.689
-1.1,0.93116,60.09
-1.1,0.94493,60.488
-1.1,0.9587,60.883
-1.1,0.97246,61.275
-1.1,0.98623,61.664
-1.1,1,62.05
-1.0696,0.05,16.117
-1.0696,0.063768,17.981
-1.0696,0.077536,19.634
-1.0696,0.091304,21.133
-1.0696,0.10507,22.512
-1.0696,0.11884,23.794
-1.0696,0.13261,24.998
-1.0696,0.14638,26.134
-1.0696,0.16014,27.213
-1.0696,0.17391,28.242
-1.0696,0.18768,29.227
-1.0696,0.20145,30.173
-1.0696,0.21522,31.084
-1.0696,0.22899,31.964
-1.0696,0.24275,32.815
-1.0696,0.25652,33.639
-1.0696,0.27029,34.44
-1.0696,0.28406,35.219
-1.0696,0.29783,35.977
-1.0696,0.31159,36.716
-1.0696,0.32536,37.438
-1.0696,0.33913,38.142
-1.0696,0.3529,38.832
-1.0696,0.36667,39.506
-1.0696,0.38043,40.167
-1.0696,0.3942,40.815
-1.0696,0.40797,41.45
-1.0696,0.42174,42.074
-1.0696,0.43551,42.686
-1.0696,0.44928,43.288
-1.0696,0.46304,43.881
-1.0696,0.47681,44.463
-1.0696,0.49058,45.036
-1.0696,0.50435,45.601
-1.0696,0.51812,46.157
-1.0696,0.53188,46.705
-1.0696,0.54565,47.245
-1.0696,0.55942,47.778
-1.0696,0.57319,48.303
-1.0696,0.58696,48.822
-1.0696,0.60072,49.334
-1.0696,0.61449,49.84
-1.0696,0.62826,50.339
-1.0696,0.64203,50.832
-1.0696,0.6558,51.32
-1.0696,0.66957,51.802
-1.0696,0.68333,52.279
-1.0696,0.6971,52.75
-1.0696,0.71087,53.217
-1.0696,0.72464,53.678
-1.0696,0.73841,54.135
-1.0696,0.75217,54.586
-1.0696,0.76594,55.034
-1.0696,0.77971,55.477
-1.0696,0.79348,55.916
-1.0696,0.80725,56.35
-1.0696,0.82101,56.781
-1.0696,0.83478,57.207
-1.0696,0.84855,57.63
-1.0696,0.86232,58.049
-1.0696,0.87609,58.464
-1.0696,0.88986,58.876
-1.0696,0.90362,59.284
-1.0696,0.91739,59.689
-1.0696,0.93116,60.09
-1.0696,0.94493,60.488
-1.0696,0.9587,60.883
-1.0696,0.97246,61.275
-1.0696,0.98623,61.664
-1.0696,1,62.05
-1.0391,0.05,16.117
-1.0391,0.063768,17.981
-1.0391,0.077536,19.634
-1.0391,0.091304,21.133
-1.0391,0.10507,22.512
-1.0391,0.11884,23.794
-1.0391,0.13261,24.998
-1.0391,0.14638,26.134
-1.0391,0.16014,27.213
-1.0391,0.17391,28.242
-1.0391,0.18768,29.227
-1.0391,0.20145,30.173
-1.0391,0.21522,31.084
-1.0391,0.22899,31.964
-1.0391,0.24275,32.815
-1.0391,0.25652,33.639
-1.0391,0.27029,34.44
-1.0391,0.28406,35.219
-1.0391,0.29783,35.977
-1.0391,0.31159,36.716
-1.0391,0.32536,37.438
-1.0391,0.33913,38.142
-1.0391,0.3529,38.832
-1.0391,0.36667,39.506
-1.0391,0.38043,40.167
-1.0391,0.3942,40.815
-1.0391,0.40797,41.45
-1.0391,0.42174,42.074
-1.0391,0.43551,42.686
-1.0391,0.44928,43.288
-1.0391,0.46304,43.881
-1.0391,0.47681,44.463
-1.0391,0.49058,45.036
-1.0391,0.50435,45.601
-1.0391,0.51812,46.157
-1.0391,0.53188,46.705
-1.0391,0.54565,47.245
-1.0391,0.55942,47.778
-1.0391,0.57319,48.303
-1.0391,0.58696,48.822
-1.0391,0.60072,49.334
-1.0391,0.61449,49.84
-1.0391,0.62826,50.339
-1.0391,0.64203,50.832
-1.0391,0.6558,51.32
-1.0391,0.66957,51.802
-1.0391,0.68333,52.279
-1.0391,0.6971,52.75
-1.0391,0.71087,53.217
-1.0391,0.72464,53.678
-1.0391,0.73841,54.135
-1.0391,0.75217,54.586
-1.0391,0.76594,55.034
-1.0391,0.77971,55.477
-1.0391,0.79348,55.916
-1.0391,0.80725,56.35
-1.0391,0.82101,56.781
-1.0391,0.83478,57.207
-1.0391,0.84855,57.63
-1.0391,0.86232,58.049
-1.0391,0.87609,58.464
-1.0391,0.88986,58.876
-1.0391,0.90362,59.284
-1.0391,0.91739,59.689
-1.0391,0.93116,60.09
-1.0391,0.94493,60.488
-1.0391,0.9587,60.883
-1.0391,0.97246,61.275
-1.0391,0.98623,61.664
-1.0391,1,62.05
-1.0087,0.05,16.117
-1.0087,0.063768,17.981
-1.0087,0.077536,19.634
-1.0087,0.091304,21.133
-1.0087,0.10507,22.512
-1.0087,0.11884,23.794
-1.0087,0.13261,24.998
-1.0087,0.14638,26.134
-1.0087,0.16014,27.213
-1.0087,0.17391,28.242
-1.0087,0.18768,29.227
-1.0087,0.20145,30.173
-1.0087,0.21522,31.084
-1.0087,0.22899,31.964
-1.0087,0.24275,32.815
-1.0087,0.25652,33.639
-1.0087,0.27029,34.44
-1.0087,0.28406,35.219
-1.0087,0.29783,35.977
-1.0087,0.31159,36.716
-1.0087,0.32536,37.438
-1.0087,0.33913,38.142
-1.0087,0.3529,38.832
-1.0087,0.36667,39.506
-1.0087,0.38043,40.167
-1.0087,0.3942,40.815
-1.0087,0.40797,41.45
-1.0087,0.42174,42.074
-1.0087,0.43551,42.686
-1.0087,0.44928,43.288
-1.0087,0.46304,43.881
-1.0087,0.47681,44.463
-1.0087,0.49058,45.036
-1.0087,0.50435,45.601
-1.0087,0.51812,46.157
-1.0087,0.53188,46.705
-1.0087,0.54565,47.245
-1.0087,0.55942,47.778
-1.0087,0.57319,48.303
-1.0087,0.58696,48.822
-1.0087,0.60072,49.334
-1.0087,0.61449,49.84
-1.0087,0.62826,50.339
-1.0087,0.64203,50.832
-1.0087,0.6558,51.32
-1.0087,0.66957,51.802
-1.0087,0.68333,52.279
-1.0087,0.6971,52.75
-1.0087,0.71087,53.217
-1.0087,0.72464,53.678
-1.0087,0.73841,54.135
-1.0087,0.75217,54.586
-1.0087,0.76594,55.034
-1.0087,0.77971,55.477
-1.0087,0.79348,55.916
-1.0087,0.80725,56.35
-1.0087,0.82101,56.781
-1.0087,0.83478,57.207
-1.0087,0.84855,57.63
-1.0087,0.86232,58.049
-1.0087,0.87609,58.464
-1.0087,0.88986,58.876
-1.0087,0.90362,59.284
-1.0087,0.91739,59.689
-1.0087,0.93116,60.09
-1.0087,0.94493,60.488
-1.0087,0.9587,60.883
-1.0087,0.97246,61.275
-1.0087,0.98623,61.664
-1.0087,1,62.05
-0.97826,0.05,16.117
-0.97826,0.063768,17.981
-0.97826,0.077536,19.634
-0.97826,0.091304,21.133
-0.97826,0.10507,22.512
-0.97826,0.11884,23.794
-0.97826,0.13261,24.998
-0.97826,0.14638,26.134
-0.97826,0.16014,27.213
-0.97826,0.17391,28.242
-0.97826,0.18768,29.227
-0.97826,0.20145,30.173
-0.97826,0.21522,31.084
-0.97826,0.22899,31.964
-0.97826,0.24275,32.815
-0.97826,0.25652,33.639
-0.97826,0.27029,34.44
-0.97826,0.28406,35.219
-0.97826,0.29783,35.977
-0.97826,0.31159,36.716
-0.97826,0.32536,37.438
-0.97826,0.33913,38.142
-0.97826,0.3529,38.832
-0.97826,0.36667,39.506
-0.97826,0.38043,40.167
-0.97826,0.3942,40.815
-0.97826,0.40797,41.45
-0.97826,0.42174,42.074
-0.97826,0.43551,42.686
-0.97826,0.44928,43.288
-0.97826,0.46304,43.881
-0.97826,0.47681,44.463
-0.97826,0.49058,45.036
-0.97826,0.50435,45.601
-0.97826,0.51812,46.157
-0.97826,0.53188,46.705
-0.97826,0.54565,47.245
-0.97826,0.55942,47.778
-0.97826,0.57319,48.303
-0.97826,0.58696,48.822
-0.97826,0.60072,49.334
-0.97826,0.61449,49.84
-0.97826,0.62826,50.339
-0.97826,0.64203,50.832
-0.97826,0.6558,51.32
-0.97826,0.66957,51.802
-0.97826,0.68333,52.279
-0.97826,0.6971,52.75
-0.97826,0.71087,53.217
-0.97826,0.72464,53.678
-0.97826,0.73841,54.135
-0.97826,0.75217,54.586
-0.97826,0.76594,55.034
-0.97826,0.77971,55.477
-0.97826,0.79348,55.916
-0.97826,0.80725,56.35
-0.97826,0.82101,56.781
-0.97826,0.83478,57.207
-0.97826,0.84855,57.63
-0.97826,0.86232,58.049
-0.97826,0.87609,58.464
-0.97826,0.88986,58.876
-0.97826,0.90362,59.284
-0.97826,0.91739,59.689
-0.97826,0.93116,60.09
-0.97826,0.94493,60.488
-0.97826,0.9587,60.883
-0.97826,0.97246,61.275
-0.97826,0.98623,61.664
-0.97826,1,62.05
-0.94783,0.05,16.117
-0.94783,0.063768,17.981
-0.94783,0.077536,19.634
-0.94783,0.091304,21.133
-0.94783,0.10507,22.512
-0.94783,0.11884,23.794
-0.94783,0.13261,24.998
-0.94783,0.14638,26.134
-0.94783,0.16014,27.213
-0.94783,0.17391,28.242
-0.94783,0.18768,29.227
-0.94783,0.20145,30.173
-0.94783,0.21522,31.084
-0.94783,0.22899,31.964
-0.94783,0.24275,32.815
-0.94783,0.25652,33.639
-0.94783,0.27029,34.44
-0.94783,0.28406,35.219
-0.94783,0.29783,35.977
-0.94783,0.31159,36.716
-0.94783,0.32536,37.438
-0.94783,0.33913,38.142
-0.94783,0.3529,38.832
-0.94783,0.36667,39.506
-0.94783,0.38043,40.167
-0.94783,0.3942,40.815
-0.94783,0.40797,41.45
-0.94783,0.42174,42.074
-0.94783,0.43551,42.686
-0.94783,0.44928,43.288
-0.94783,0.46304,43.881
-0.94783,0.47681,44.463
-0.94783,0.49058,45.036
-0.94783,0.50435,45.601
-0.94783,0.51812,46.157
-0.94783,0.53188,46.705
-0.94783,0.54565,47.245
-0.94783,0.55942,47.778
-0.94783,0.57319,48.303
-0.94783,0.58696,48.822
-0.94783,0.60072,49.334
-0.94783,0.61449,49.84
-0.94783,0.62826,50.339
-0.94783,0.64203,50.832
-0.94783,0.6558,51.32
-0.94783,0.66957,51.802
-0.94783,0.68333,52.279
-0.94783,0.6971,52.75
-0.94783,0.71087,53.217
-0.94783,0.72464,53.678
-0.94783,0.73841,54.135
-0.94783,0.75217,54.586
-0.94783,0.76594,55.034
-0.94783,0.77971,55.477
-0.94783,0.79348,55.916
-0.94783,0.80725,56.35
-0.94783,0.82101,56.781
-0.94783,0.83478,57.207
-0.94783,0.84855,57.63
-0.94783,0.86232,58.049
-0.94783,0.87609,58.464
-0.94783,0.88986,58.876
-0.94783,0.90362,59.284
-0.94783,0.91739,59.689
-0.94783,0.93116,60.09
-0.94783,0.94493,60.488
-0.94783,0.9587,60.883
-0.94783,0.97246,61.275
-0.94783,0.98623,61.664
-0.94783,1,62.05
-0.91739,0.05,16.117
-0.91739,0.063768,17.981
-0.91739,0.077536,19.634
-0.91739,0.091304,21.133
-0.91739,0.10507,22.512
-0.91739,0.11884,23.794
-0.91739,0.13261,24.998
-0.91739,0.14638,26.134
-0.91739,0.16014,27.213
-0.91739,0.17391,28.242
-0.91739,0.18768,29.227
-0.91739,0.20145,30.173
-0.91739,0.21522,31.084
-0.91739,0.22899,31.964
-0.91739,0.24275,32.815
-0.91739,0.25652,33.639
-0.91739,0.27029,34.44
-0.91739,0.28406,35.219
-0.91739,0.29783,35.977
-0.91739,0.31159,36.716
-0.91739,0.32536,37.438
-0.91739,0.33913,38.142
-0.91739,0.3529,38.832
-0.91739,0.36667,39.506
-0.91739,0.38043,40.167
-0.91739,0.3942,40.815
-0.91739,0.40797,41.45
-0.91739,0.42174,42.074
-0.91739,0.43551,42.686
-0.91739,0.44928,43.288
-0.91739,0.46304,43.881
-0.91739,0.47681,44.463
-0.91739,0.49058,45.036
-0.91739,0.50435,45.601
-0.91739,0.51812,46.157
-0.91739,0.53188,46.705
-0.91739,0.54565,47.245
-0.91739,0.55942,47.778
-0.91739,0.57319,48.303
-0.91739,0.58696,48.822
-0.91739,0.60072,49.334
-0.91739,0.61449,49.84
-0.91739,0.62826,50.339
-0.91739,0.64203,50.832
-0.91739,0.6558,51.32
-0.91739,0.66957,51.802
-0.91739,0.68333,52.279
-0.91739,0.6971,52.75
-0.91739,0.71087,53.217
-0.91739,0.72464,53.678
-0.91739,0.73841,54.135
-0.91739,0.75217,54.586
-0.91739,0.76594,55.034
-0.91739,0.77971,55.477
-0.91739,0.79348,55.916
-0.91739,0.80725,56.35
-0.91739,0.82101,56.781
-0.91739,0.83478,57.207
-0.91739,0.84855,57.63
-0.91739,0.86232,58.049
-0.91739,0.87609,58.464
-0.91739,0.88986,58.876
-0.91739,0.90362,59.284
-0.91739,0.91739,59.689
-0.91739,0.93116,60.09
-0.91739,0.94493,60.488
-0.91739,0.9587,60.883
-0.91739,0.97246,61.275
-0.91739,0.98623,61.664
-0.91739,1,62.05
-0.88696,0.05,16.117
-0.88696,0.063768,17.981
-0.88696,0.077536,19.634
-0.88696,0.091304,21.133
-0.88696,0.10507,22.512
-0.88696,0.11884,23.794
-0.88696,0.13261,24.998
-0.88696,0.14638,26.134
-0.88696,0.16014,27.213
-0.88696,0.17391,28.242
-0.88696,0.18768,29.227
-0.88696,0.20145,30.173
-0.88696,0.21522,31.084
-0.88696,0.22899,31.964
-0.88696,0.24275,32.815
-0.88696,0.25652,33.639
-0.88696,0.27029,34.44
-0.88696,0.28406,35.219
-0.88696,0.29783,35.977
-0.88696,0.31159,36.716
-0.88696,0.32536,37.438
-0.88696,0.33913,38.142
-0.88696,0.3529,38.832
-0.88696,0.36667,39.506
-0.88696,0.38043,40.167
-0.88696,0.3942,40.815
-0.88696,0.40797,41.45
-0.88696,0.42174,42.074
-0.88696,0.43551,42.686
-0.88696,0.44928,43.288
-0.88696,0.46304,43.881
-0.88696,0.47681,44.463
-0.88696,0.49058,45.036
-0.88696,0.50435,45.601
-0.88696,0.51812,46.157
-0.88696,0.53188,46.705
-0.88696,0.54565,47.245
-0.88696,0.55942,47.778
-0.88696,0.57319,48.303
-0.88696,0.58696,48.822
-0.88696,0.60072,49.334
-0.88696,0.61449,49.84
-0.88696,0.62826,50.339
-0.88696,0.64203,50.832
-0.88696,0.6558,51.32
-0.88696,0.66957,51.802
-0.88696,0.68333,52.279
-0.88696,0.6971,52.75
-0.88696,0.71087,53.217
-0.88696,0.72464,53.678
-0.88696,0.73841,54.135
-0.88696,0.75217,54.586
-0.88696,0.76594,55.034
-0.88696,0.77971,55.477
-0.88696,0.79348,55.916
-0.88696,0.80725,56.35
-0.88696,0.82101,56.781
-0.88696,0.83478,57.207
-0.88696,0.84855,57.63
-0.88696,0.86232,58.049
-0.88696,0.87609,58.464
-0.88696,0.88986,58.876
-0.88696,0.90362,59.284
-0.88696,0.91739,59.689
-0.88696,0.93116,60.09
-0.88696,0.94493,60.488
-0.88696,0.9587,60.883
-0.88696,0.97246,61.275
-0.88696,0.98623,61.664
-0.88696,1,62.05
-0.85652,0.05,16.117
-0.85652,0.063768,17.981
-0.85652,0.077536,19.634
-0.85652,0.091304,21.133
-0.85652,0.10507,22.512
-0.85652,0.11884,23.794
-0.85652,0.13261,24.998
-0.85652,0.14638,26.134
-0.85652,0.16014,27.213
-0.85652,0.17391,28.242
-0.85652,0.18768,29.227
-0.85652,0.20145,30.173
-0.85652,0.21522,31.084
-0.85652,0.22899,31.964
-0.85652,0.24275,32.815
-0.85652,0.25652,33.639
-0.85652,0.27029,34.44
-0.85652,0.28406,35.219
-0.85652,0.29783,35.977
-0.85652,0.31159,36.716
-0.85652,0.32536,37.438
-0.85652,0.33913,38.142
-0.85652,0.3529,38.832
-0.85652,0.36667,39.506
-0.85652,0.38043,40.167
-0.85652,0.3942,40.815
-0.85652,0.40797,41.45
-0.85652,0.42174,42.074
-0.85652,0.43551,42.686
-0.85652,0.44928,43.288
-0.85652,0.46304,43.881
-0.85652,0.47681,44.463
-0.85652,0.49058,45.036
-0.85652,0.50435,45.601
-0.85652,0.51812,46.157
-0.85652,0.53188,46.705
-0.85652,0.54565,47.245
-0.85652,0.55942,47.778
-0.85652,0.57319,48.303
-0.85652,0.58696,48.822
-0.85652,0.60072,49.334
-0.85652,0.61449,49.84
-0.85652,0.62826,50.339
-0.85652,0.64203,50.832
-0.85652,0.6558,51.32
-0.85652,0.66957,51.802
-0.85652,0.68333,52.279
-0.85652,0.6971,52.75
-0.85652,0.71087,53.217
-0.85652,0.72464,53.678
-0.85652,0.73841,54.135
-0.85652,0.75217,54.586
-0.85652,0.76594,55.034
-0.85652,0.77971,55.477
-0.85652,0.79348,55.916
-0.85652,0.80725,56.35
-0.85652,0.82101,56.781
-0.85652,0.83478,57.207
-0.85652,0.84855,57.63
-0.85652,0.86232,58.049
-0.85652,0.87609,58.464
-0.85652,0.88986,58.876
-0.85652,0.90362,59.284
-0.85652,0.91739,59.689
-0.85652,0.93116,60.09
-0.85652,0.94493,60.488
-0.85652,0.9587,60.883
-0.85652,0.97246,61.275
-0.85652,0.98623,61.664
-0.85652,1,62.05
-0.82609,0.05,16.117
-0.82609,0.063768,17.981
-0.82609,0.077536,19.634
-0.82609,0.091304,21.133
-0.82609,0.10507,22.512
-0.82609,0.11884,23.794
-0.82609,0.13261,24.998
-0.82609,0.14638,26.134
-0.82609,0.16014,27.213
-0.82609,0.17391,28.242
-0.82609,0.18768,29.227
-0.82609,0.20145,30.173
-0.82609,0.21522,31.084
-0.82609,0.22899,31.964
-0.82609,0.24275,32.815
-0.82609,0.25652,33.639
-0.82609,0.27029,34.44
-0.82609,0.28406,35.219
-0.82609,0.29783,35.977
-0.82609,0.31159,36.716
-0.82609,0.32536,37.438
-0.82609,0.33913,38.142
-0.82609,0.3529,38.832
-0.82609,0.36667,39.506
-0.82609,0.38043,40.167
-0.82609,0.3942,40.815
-0.82609,0.40797,41.45
-0.82609,0.42174,42.074
-0.82609,0.43551,42.686
-0.82609,0.44928,43.288
-0.82609,0.46304,43.881
-0.82609,0.47681,44.463
-0.82609,0.49058,45.036
-0.82609,0.50435,45.601
-0.82609,0.51812,46.157
-0.82609,0.53188,46.705
-0.82609,0.54565,47.245
-0.82609,0.55942,47.778
-0.82609,0.57319,48.303
-0.82609,0.58696,48.822
-0.82609,0.60072,49.334
-0.82609,0.61449,49.84
-0.82609,0.62826,50.339
-0.82609,0.64203,50.832
-0.82609,0.6558,51.32
-0.82609,0.66957,51.802
-0.82609,0.68333,52.279
-0.82609,0.6971,52.75
-0.82609,0.71087,53.217
-0.82609,0.72464,53.678
-0.82609,0.73841,54.135
-0.82609,0.75217,54.586
-0.82609,0.76594,55.034
-0.82609,0.77971,55.477
-0.82609,0.79348,55.916
-0.82609,0.80725,56.35
-0.82609,0.82101,56.781
-0.82609,0.83478,57.207
-0.82609,0.84855,57.63
-0.82609,0.86232,58.049
-0.82609,0.87609,58.464
-0.82609,0.88986,58.876
-0.82609,0.90362,59.284
-0.82609,0.91739,59.689
-0.82609,0.93116,60.09
-0.82609,0.94493,60.488
-0.82609,0.9587,60.883
-0.82609,0.97246,61.275
-0.82609,0.98623,61.664
-0.82609,1,62.05
-0.79565,0.05,16.117
-0.79565,0.063768,17.981
-0.79565,0.077536,19.634
-0.79565,0.091304,21.133
-0.79565,0.10507,22.512
-0.79565,0.11884,23.794
-0.79565,0.13261,24.998
-0.79565,0.14638,26.134
-0.79565,0.16014,27.213
-0.79565,0.17391,28.242
-0.79565,0.18768,29.227
-0.79565,0.20145,30.173
-0.79565,0.21522,31.084
-0.79565,0.22899,31.964
-0.79565,0.24275,32.815
-0.79565,0.25652,33.639
-0.79565,0.27029,34.44
-0.79565,0.28406,35.219
-0.79565,0.29783,35.977
-0.79565,0.31159,36.716
-0.79565,0.32536,37.438
-0.79565,0.33913,38.142
-0.79565,0.3529,38.832
-0.79565,0.36667,39.506
-0.79565,0.38043,40.167
-0.79565,0.3942,40.815
-0.79565,0.40797,41.45
-0.79565,0.42174,42.074
-0.79565,0.43551,42.686
-0.79565,0.44928,43.288
-0.79565,0.46304,43.881
-0.79565,0.47681,44.463
-0.79565,0.49058,45.036
-0.79565,0.50435,45.601
-0.79565,0.51812,46.157
-0.79565,0.53188,46.705
-0.79565,0.54565,47.245
-0.79565,0.55942,47.778
-0.79565,0.57319,48.303
-0.79565,0.58696,48.822
-0.79565,0.60072,49.334
-0.79565,0.61449,49.84
-0.79565,0.62826,50.339
-0.79565,0.64203,50.832
-0.79565,0.6558,51.32
-0.79565,0.66957,51.802
-0.79565,0.68333,52.279
-0.79565,0.6971,52.75
-0.79565,0.71087,53.217
-0.79565,0.72464,53.678
-0.79565,0.73841,54.135
-0.79565,0.75217,54.586
-0.79565,0.76594,55.034
-0.79565,0.77971,55.477
-0.79565,0.79348,55.916
-0.79565,0.80725,56.35
-0.79565,0.82101,56.781
-0.79565,0.83478,57.207
-0.79565,0.84855,57.63
-0.79565,0.86232,58.049
-0.79565,0.87609,58.464
-0.79565,0.88986,58.876
-0.79565,0.90362,59.284
-0.79565,0.91739,59.689
-0.79565,0.93116,60.09
-0.79565,0.94493,60.488
-0.79565,0.9587,60.883
-0.79565,0.97246,61.275
-0.79565,0.98623,61.664
-0.79565,1,62.05
-0.76522,0.05,16.117
-0.76522,0.063768,17.981
-0.76522,0.077536,19.634
-0.76522,0.091304,21.133
-0.76522,0.10507,22.512
-0.76522,0.11884,23.794
-0.76522,0.13261,24.998
-0.76522,0.14638,26.134
-0.76522,0.16014,27.213
-0.76522,0.17391,28.242
-0.76522,0.18768,29.227
-0.76522,0.20145,30.173
-0.76522,0.21522,31.084
-0.76522,0.22899,31.964
-0.76522,0.24275,32.815
-0.76522,0.25652,33.639
-0.76522,0.27029,34.44
-0.76522,0.28406,35.219
-0.76522,0.29783,35.977
-0.76522,0.31159,36.716
-0.76522,0.32536,37.438
-0.76522,0.33913,38.142
-0.76522,0.3529,38.832
-0.76522,0.36667,39.506
-0.76522,0.38043,40.167
-0.76522,0.3942,40.815
-0.76522,0.40797,41.45
-0.76522,0.42174,42.074
-0.76522,0.43551,42.686
-0.76522,0.44928,43.288
-0.76522,0.46304,43.881
-0.76522,0.47681,44.463
-0.76522,0.49058,45.036
-0.76522,0.50435,45.601
-0.76522,0.51812,46.157
-0.76522,0.53188,46.705
-0.76522,0.54565,47.245
-0.76522,0.55942,47.778
-0.76522,0.57319,48.303
-0.76522,0.58696,48.822
-0.76522,0.60072,49.334
-0.76522,0.61449,49.84
-0.76522,0.62826,50.339
-0.76522,0.64203,50.832
-0.76522,0.6558,51.32
-0.76522,0.66957,51.802
-0.76522,0.68333,52.279
-0.76522,0.6971,52.75
-0.76522,0.71087,53.217
-0.76522,0.72464,53.678
-0.76522,0.73841,54.135
-0.76522,0.75217,54.586
-0.76522,0.76594,55.034
-0.76522,0.77971,55.477
-0.76522,0.79348,55.916
-0.76522,0.80725,56.35
-0.76522,0.82101,56.781
-0.76522,0.83478,57.207
-0.76522,0.84855,57.63
-0.76522,0.86232,58.049
-0.76522,0.87609,58.464
-0.76522,0.88986,58.876
-0.76522,0.90362,59.284
-0.76522,0.91739,59.689
-0.76522,0.93116,60.09
-0.76522,0.94493,60.488
-0.76522,0.9587,60.883
-0.76522,0.97246,61.275
-0.76522,0.98623,61.664
-0.76522,1,62.05
-0.73478,0.05,16.117
-0.73478,0.063768,17.981
-0.73478,0.077536,19.634
-0.73478,0.091304,21.133
-0.73478,0.10507,22.512
-0.73478,0.11884,23.794
-0.73478,0.13261,24.998
-0.73478,0.14638,26.134
-0.73478,0.16014,27.213
-0.73478,0.17391,28.242
-0.73478,0.18768,29.227
-0.73478,0.20145,30.173
-0.73478,0.21522,31.084
-0.73478,0.22899,31.964
-0.73478,0.24275,32.815
-0.73478,0.25652,33.639
-0.73478,0.27029,34.44
-0.73478,0.28406,35.219
-0.73478,0.29783,35.977
-0.73478,0.31159,36.716
-0.73478,0.32536,37.438
-0.73478,0.33913,38.142
-0.73478,0.3529,38.832
-0.73478,0.36667,39.506
-0.73478,0.38043,40.167
-0.73478,0.3942,40.815
-0.73478,0.40797,41.45
-0.73478,0.42174,42.074
-0.73478,0.43551,42.686
-0.73478,0.44928,43.288
-0.73478,0.46304,43.881
-0.73478,0.47681,44.463
-0.73478,0.49058,45.036
-0.73478,0.50435,45.601
-0.73478,0.51812,46.157
-0.73478,0.53188,46.705
-0.73478,0.54565,47.245
-0.73478,0.55942,47.778
-0.73478,0.57319,48.303
-0.73478,0.58696,48.822
-0.73478,0.60072,49.334
-0.73478,0.61449,49.84
-0.73478,0.62826,50.339
-0.73478,0.64203,50.832
-0.73478,0.6558,51.32
-0.73478,0.66957,51.802
-0.73478,0.68333,52.279
-0.73478,0.6971,52.75
-0.73478,0.71087,53.217
-0.73478,0.72464,53.678
-0.73478,0.73841,54.135
-0.73478,0.75217,54.586
-0.73478,0.76594,55.034
-0.73478,0.77971,55.477
-0.73478,0.79348,55.916
-0.73478,0.80725,56.35
-0.73478,0.82101,56.781
-0.73478,0.83478,57.207
-0.73478,0.84855,57.63
-0.73478,0.86232,58.049
-0.73478,0.87609,58.464
-0.73478,0.88986,58.876
-0.73478,0.90362,59.284
-0.73478,0.91739,59.689
-0.73478,0.93116,60.09
-0.73478,0.94493,60.488
-0.73478,0.9587,60.883
-0.73478,0.97246,61.275
-0.73478,0.98623,61.664
-0.73478,1,62.05
-0.70435,0.05,16.117
-0.70435,0.063768,17.981
-0.70435,0.077536,19.634
-0.70435,0.091304,21.133
-0.70435,0.10507,22.512
-0.70435,0.11884,23.794
-0.70435,0.13261,24.998
-0.70435,0.14638,26.134
-0.70435,0.16014,27.213
-0.70435,0.17391,28.242
-0.70435,0.18768,29.227
-0.70435,0.20145,30.173
-0.70435,0.21522,31.084
-0.70435,0.22899,31.964
-0.70435,0.24275,32.815
-0.70435,0.25652,33.639
-0.70435,0.27029,34.44
-0.70435,0.28406,35.219
-0.70435,0.29783,35.977
-0.70435,0.31159,36.716
-0.70435,0.32536,37.438
-0.70435,0.33913,38.142
-0.70435,0.3529,38.832
-0.70435,0.36667,39.506
-0.70435,0.38043,40.167
-0.70435,0.3942,40.815
-0.70435,0.40797,41.45
-0.70435,0.42174,42.074
-0.70435,0.43551,42.686
-0.70435,0.44928,43.288
-0.70435,0.46304,43.881
-0.70435,0.47681,44.463
-0.70435,0.49058,45.036
-0.70435,0.50435,45.601
-0.70435,0.51812,46.157
-0.70435,0.53188,46.705
-0.70435,0.54565,47.245
-0.70435,0.55942,47.778
-0.70435,0.57319,48.303
-0.70435,0.58696,48.822
-0.70435,0.60072,49.334
-0.70435,0.61449,49.84
-0.70435,0.62826,50.339
-0.70435,0.64203,50.832
-0.70435,0.6558,51.32
-0.70435,0.66957,51.802
-0.70435,0.68333,52.279
-0.70435,0.6971,52.75
-0.70435,0.71087,53.217
-0.70435,0.72464,53.678
-0.70435,0.73841,54.135
-0.70435,0.75217,54.586
-0.70435,0.76594,55.034
-0.70435,0.77971,55.477
-0.70435,0.79348,55.916
-0.70435,0.80725,56.35
-0.70435,0.82101,56.781
-0.70435,0.83478,57.207
-0.70435,0.84855,57.63
-0.70435,0.86232,58.049
-0.70435,0.87609,58.464
-0.70435,0.88986,58.876
-0.70435,0.90362,59.284
-0.70435,0.91739,59.689
-0.70435,0.93116,60.09
-0.70435,0.94493,60.488
-0.70435,0.9587,60.883
-0.70435,0.97246,61.275
-0.70435,0.98623,61.664
-0.70435,1,62.05
-0.67391,0.05,16.117
-0.67391,0.063768,17.981
-0.67391,0.077536,19.634
-0.67391,0.091304,21.133
-0.67391,0.10507,22.512
-0.67391,0.11884,23.794
-0.67391,0.13261,24.998
-0.67391,0.14638,26.134
-0.67391,0.16014,27.213
-0.67391,0.17391,28.242
-0.67391,0.18768,29.227
-0.67391,0.20145,30.173
-0.67391,0.21522,31.084
-0.67391,0.22899,31.964
-0.67391,0.24275,32.815
-0.67391,0.25652,33.639
-0.67391,0.27029,34.44
-0.67391,0.28406,35.219
-0.67391,0.29783,35.977
-0.67391,0.31159,36.716
-0.67391,0.32536,37.438
-0.67391,0.33913,38.142
-0.67391,0.3529,38.832
-0.67391,0.36667,39.506
-0.67391,0.38043,40.167
-0.67391,0.3942,40.815
-0.67391,0.40797,41.45
-0.67391,0.42174,42.074
-0.67391,0.43551,42.686
-0.67391,0.44928,43.288
-0.67391,0.46304,43.881
-0.67391,0.47681,44.463
-0.67391,0.49058,45.036
-0.67391,0.50435,45.601
-0.67391,0.51812,46.157
-0.67391,0.53188,46.705
-0.67391,0.54565,47.245
-0.67391,0.55942,47.778
-0.67391,0.57319,48.303
-0.67391,0.58696,48.822
-0.67391,0.60072,49.334
-0.67391,0.61449,49.84
-0.67391,0.62826,50.339
-0.67391,0.64203,50.832
-0.67391,0.6558,51.32
-0.67391,0.66957,51.802
-0.67391,0.68333,52.279
-0.67391,0.6971,52.75
-0.67391,0.71087,53.217
-0.67391,0.72464,53.678
-0.67391,0.73841,54.135
-0.67391,0.75217,54.586
-0.67391,0.76594,55.034
-0.67391,0.77971,55.477
-0.67391,0.79348,55.916
-0.67391,0.80725,56.35
-0.67391,0.82101,56.781
-0.67391,0.83478,57.207
-0.67391,0.84855,57.63
-0.67391,0.86232,58.049
-0.67391,0.87609,58.464
-0.67391,0.88986,58.876
-0.67391,0.90362,59.284
-0.67391,0.91739,59.689
-0.67391,0.93116,60.09
-0.67391,0.94493,60.488
-0.67391,0.9587,60.883
-0.67391,0.97246,61.275
-0.67391,0.98623,61.664
-0.67391,1,62.05
-0.64348,0.05,16.117
-0.64348,0.063768,17.981
-0.64348,0.077536,19.634
-0.64348,0.091304,21.133
-0.64348,0.10507,22.512
-0.64348,0.11884,23.794
-0.64348,0.13261,24.998
-0.64348,0.14638,26.134
-0.64348,0.16014,27.213
-0.64348,0.17391,28.242
-0.64348,0.18768,29.227
-0.64348,0.20145,30.173
-0.64348,0.21522,31.084
-0.64348,0.22899,31.964
-0.64348,0.24275,32.815
-0.64348,0.25652,33.639
-0.64348,0.27029,34.44
-0.64348,0.28406,35.219
-0.64348,0.29783,35.977
-0.64348,0.31159,36.716
-0.64348,0.32536,37.438
-0.64348,0.33913,38.142
-0.64348,0.3529,38.832
-0.64348,0.36667,39.506
-0.64348,0.38043,40.167
-0.64348,0.3942,40.815
-0.64348,0.40797,41.45
-0.64348,0.42174,42.074
-0.64348,0.43551,42.686
-0.64348,0.44928,43.288
-0.64348,0.46304,43.881
-0.64348,0.47681,44.463
-0.64348,0.49058,45.036
-0.64348,0.50435,45.601
-0.64348,0.51812,46.157
-0.64348,0.53188,46.705
-0.64348,0.54565,47.245
-0.64348,0.55942,47.778
-0.64348,0.57319,48.303
-0.64348,0.58696,48.822
-0.64348,0.60072,49.334
-0.64348,0.61449,49.84
-0.64348,0.62826,50.339
-0.64348,0.64203,50.832
-0.64348,0.6558,51.32
-0.64348,0.66957,51.802
-0.64348,0.68333,52.279
-0.64348,0.6971,52.75
-0.64348,0.71087,53.217
-0.64348,0.72464,53.678
-0.64348,0.73841,54.135
-0.64348,0.75217,54.586
-0.64348,0.76594,55.034
-0.64348,0.77971,55.477
-0.64348,0.79348,55.916
-0.64348,0.80725,56.35
-0.64348,0.82101,56.781
-0.64348,0.83478,57.207
-0.64348,0.84855,57.63
-0.64348,0.86232,58.049
-0.64348,0.87609,58.464
-0.64348,0.88986,58.876
-0.64348,0.90362,59.284
-0.64348,0.91739,59.689
-0.64348,0.93116,60.09
-0.64348,0.94493,60.488
-0.64348,0.9587,60.883
-0.64348,0.97246,61.275
-0.64348,0.98623,61.664
-0.64348,1,62.05
-0.61304,0.05,16.117
-0.61304,0.063768,17.981
-0.61304,0.077536,19.634
-0.61304,0.091304,21.133
-0.61304,0.10507,22.512
-0.61304,0.11884,23.794
-0.61304,0.13261,24.998
-0.61304,0.14638,26.134
-0.61304,0.16014,27.213
-0.61304,0.17391,28.242
-0.61304,0.18768,29.227
-0.61304,0.20145,30.173
-0.61304,0.21522,31.084
-0.61304,0.22899,31.964
-0.61304,0.24275,32.815
-0.61304,0.25652,33.639
-0.61304,0.27029,34.44
-0.61304,0.28406,35.219
-0.61304,0.29783,35.977
-0.61304,0.31159,36.716
-0.61304,0.32536,37.438
-0.61304,0.33913,38.142
-0.61304,0.3529,38.832
-0.61304,0.36667,39.506
-0.61304,0.38043,40.167
-0.61304,0.3942,40.815
-0.61304,0.40797,41.45
-0.61304,0.42174,42.074
-0.61304,0.43551,42.686
-0.61304,0.44928,43.288
-0.61304,0.46304,43.881
-0.61304,0.47681,44.463
-0.61304,0.49058,45.036
-0.61304,0.50435,45.601
-0.61304,0.51812,46.157
-0.61304,0.53188,46.705
-0.61304,0.54565,47.245
-0.61304,0.55942,47.778
-0.61304,0.57319,48.303
-0.61304,0.58696,48.822
-0.61304,0.60072,49.334
-0.61304,0.61449,49.84
-0.61304,0.62826,50.339
-0.61304,0.64203,50.832
-0.61304,0.6558,51.32
-0.61304,0.66957,51.802
-0.61304,0.68333,52.279
-0.61304,0.6971,52.75
-0.61304,0.71087,53.217
-0.61304,0.72464,53.678
-0.61304,0.73841,54.135
-0.61304,0.75217,54.586
-0.61304,0.76594,55.034
-0.61304,0.77971,55.477
-0.61304,0.79348,55.916
-0.61304,0.80725,56.35
-0.61304,0.82101,56.781
-0.61304,0.83478,57.207
-0.61304,0.84855,57.63
-0.61304,0.86232,58.049
-0.61304,0.87609,58.464
-0.61304,0.88986,58.876
-0.61304,0.90362,59.284
-0.61304,0.91739,59.689
-0.61304,0.93116,60.09
-0.61304,0.94493,60.488
-0.61304,0.9587,60.883
-0.61304,0.97246,61.275
-0.61304,0.98623,61.664
-0.61304,1,62.05
-0.58261,0.05,16.117
-0.58261,0.063768,17.981
-0.58261,0.077536,19.634
-0.58261,0.091304,21.133
-0.58261,0.10507,22.512
-0.58261,0.11884,23.794
-0.58261,0.13261,24.998
-0.58261,0.14638,26.134
-0.58261,0.16014,27.213
-0.58261,0.17391,28.242
-0.58261,0.18768,29.227
-0.58261,0.20145,30.173
-0.58261,0.21522,31.084
-0.58261,0.22899,31.964
-0.58261,0.24275,32.815
-0.58261,0.25652,33.639
-0.58261,0.27029,34.44
-0.58261,0.28406,35.219
-0.58261,0.29783,35.977
-0.58261,0.31159,36.716
-0.58261,0.32536,37.438
-0.58261,0.33913,38.142
-0.58261,0.3529,38.832
-0.58261,0.36667,39.506
-0.58261,0.38043,40.167
-0.58261,0.3942,40.815
-0.58261,0.40797,41.45
-0.58261,0.42174,42.074
-0.58261,0.43551,42.686
-0.58261,0.44928,43.288
-0.58261,0.46304,43.881
-0.58261,0.47681,44.463
-0.58261,0.49058,45.036
-0.58261,0.50435,45.601
-0.58261,0.51812,46.157
-0.58261,0.53188,46.705
-0.58261,0.54565,47.245
-0.58261,0.55942,47.778
-0.58261,0.57319,48.303
-0.58261,0.58696,48.822
-0.58261,0.60072,49.334
-0.58261,0.61449,49.84
-0.58261,0.62826,50.339
-0.58261,0.64203,50.832
-0.58261,0.6558,51.32
-0.58261,0.66957,51.802
-0.58261,0.68333,52.279
-0.58261,0.6971,52.75
-0.58261,0.71087,53.217
-0.58261,0.72464,53.678
-0.58261,0.73841,54.135
-0.58261,0.75217,54.586
-0.58261,0.76594,55.034
-0.58261,0.77971,55.477
-0.58261,0.79348,55.916
-0.58261,0.80725,56.35
-0.58261,0.82101,56.781
-0.58261,0.83478,57.207
-0.58261,0.84855,57.63
-0.58261,0.86232,58.049
-0.58261,0.87609,58.464
-0.58261,0.88986,58.876
-0.58261,0.90362,59.284
-0.58261,0.91739,59.689
-0.58261,0.93116,60.09
-0.58261,0.94493,60.488
-0.58261,0.9587,60.883
-0.58261,0.97246,61.275
-0.58261,0.98623,61.664
-0.58261,1,62.05
-0.55217,0.05,16.117
-0.55217,0.063768,17.981
-0.55217,0.077536,19.634
-0.55217,0.091304,21.133
-0.55217,0.10507,22.512
-0.55217,0.11884,23.794
-0.55217,0.13261,24.998
-0.55217,0.14638,26.134
-0.55217,0.16014,27.213
-0.55217,0.17391,28.242
-0.55217,0.18768,29.227
-0.55217,0.20145,30.173
-0.55217,0.21522,31.084
-0.55217,0.22899,31.964
-0.55217,0.24275,32.815
-0.55217,0.25652,33.639
-0.55217,0.27029,34.44
-0.55217,0.28406,35.219
-0.55217,0.29783,35.977
-0.55217,0.31159,36.716
-0.55217,0.32536,37.438
-0.55217,0.33913,38.142
-0.55217,0.3529,38.832
-0.55217,0.36667,39.506
-0.55217,0.38043,40.167
-0.55217,0.3942,40.815
-0.55217,0.40797,41.45
-0.55217,0.42174,42.074
-0.55217,0.43551,42.686
-0.55217,0.44928,43.288
-0.55217,0.46304,43.881
-0.55217,0.47681,44.463
-0.55217,0.49058,45.036
-0.55217,0.50435,45.601
-0.55217,0.51812,46.157
-0.55217,0.53188,46.705
-0.55217,0.54565,47.245
-0.55217,0.55942,47.778
-0.55217,0.57319,48.303
-0.55217,0.58696,48.822
-0.55217,0.60072,49.334
-0.55217,0.61449,49.84
-0.55217,0.62826,50.339
-0.55217,0.64203,50.832
-0.55217,0.6558,51.32
-0.55217,0.66957,51.802
-0.55217,0.68333,52.279
-0.55217,0.6971,52.75
-0.55217,0.71087,53.217
-0.55217,0.72464,53.678
-0.55217,0.73841,54.135
-0.55217,0.75217,54.586
-0.55217,0.76594,55.034
-0.55217,0.77971,55.477
-0.55217,0.79348,55.916
-0.55217,0.80725,56.35
-0.55217,0.82101,56.781
-0.55217,0.83478,57.207
-0.55217,0.84855,57.63
-0.55217,0.86232,58.049
-0.55217,0.87609,58.464
-0.55217,0.88986,58.876
-0.55217,0.90362,59.284
-0.55217,0.91739,59.689
-0.55217,0.93116,60.09
-0.55217,0.94493,60.488
-0.55217,0.9587,60.883
-0.55217,0.97246,61.275
-0.55217,0.98623,61.664
-0.55217,1,62.05
-0.52174,0.05,16.117
-0.52174,0.063768,17.981
-0.52174,0.077536,19.634
-0.52174,0.091304,21.133
-0.52174,0.10507,22.512
-0.52174,0.11884,23.794
-0.52174,0.13261,24.998
-0.52174,0.14638,26.134
-0.52174,0.16014,27.213
-0.52174,0.17391,28.242
-0.52174,0.18768,29.227
-0.52174,0.20145,30.173
-0.52174,0.21522,31.084
-0.52174,0.22899,31.964
-0.52174,0.24275,32.815
-0.52174,0.25652,33.639
-0.52174,0.27029,34.44
-0.52174,0.28406,35.219
-0.52174,0.29783,35.977
-0.52174,0.31159,36.716
-0.52174,0.32536,37.438
-0.52174,0.33913,38.142
-0.52174,0.3529,38.832
-0.52174,0.36667,39.506
-0.52174,0.38043,40.167
-0.52174,0.3942,40.815
-0.52174,0.40797,41.45
-0.52174,0.42174,42.074
-0.52174,0.43551,42.686
-0.52174,0.44928,43.288
-0.52174,0.46304,43.881
-0.52174,0.47681,44.463
-0.52174,0.49058,45.036
-0.52174,0.50435,45.601
-0.52174,0.51812,46.157
-0.52174,0.53188,46.705
-0.52174,0.54565,47.245
-0.52174,0.55942,47.778
-0.52174,0.57319,48.303
-0.52174,0.58696,48.822
-0.52174,0.60072,49.334
-0.52174,0.61449,49.84
-0.52174,0.62826,50.339
-0.52174,0.64203,50.832
-0.52174,0.6558,51.32
-0.52174,0.66957,51.802
-0.52174,0.68333,52.279
-0.52174,0.6971,52.75
-0.52174,0.71087,53.217
-0.52174,0.72464,53.678
-0.52174,0.73841,54.135
-0.52174,0.75217,54.586
-0.52174,0.76594,55.034
-0.52174,0.77971,55.477
-0.52174,0.79348,55.916
-0.52174,0.80725,56.35
-0.52174,0.82101,56.781
-0.52174,0.83478,57.207
-0.52174,0.84855,57.63
-0.52174,0.86232,58.049
-0.52174,0.87609,58.464
-0.52174,0.88986,58.876
-0.52174,0.90362,59.284
-0.52174,0.91739,59.689
-0.52174,0.93116,60.09
-0.52174,0.94493,60.488
-0.52174,0.9587,60.883
-0.52174,0.97246,61.275
-0.52174,0.98623,61.664
-0.52174,1,62.05
-0.4913,0.05,16.117
-0.4913,0.063768,17.981
-0.4913,0.077536,19.634
-0.4913,0.091304,21.133
-0.4913,0.10507,22.512
-0.4913,0.11884,23.794
-0.4913,0.13261,24.998
-0.4913,0.14638,26.134
-0.4913,0.16014,27.213
-0.4913,0.17391,28.242
-0.4913,0.18768,29.227
-0.4913,0.20145,30.173
-0.4913,0.21522,31.084
-0.4913,0.22899,31.964
-0.4913,0.24275,32.815
-0.4913,0.25652,33.639
-0.4913,0.27029,34.44
-0.4913,0.28406,35.219
-0.4913,0.29783,35.977
-0.4913,0.31159,36.716
-0.4913,0.32536,37.438
-0.4913,0.33913,38.142
-0.4913,0.3529,38.832
-0.4913,0.36667,39.506
-0.4913,0.38043,40.167
-0.4913,0.3942,40.815
-0.4913,0.40797,41.45
-0.4913,0.42174,42.074
-0.4913,0.43551,42.686
-0.4913,0.44928,43.288
-0.4913,0.46304,43.881
-0.4913,0.47681,44.463
-0.4913,0.49058,45.036
-0.4913,0.50435,45.601
-0.4913,0.51812,46.157
-0.4913,0.53188,46.705
-0.4913,0.54565,47.245
-0.4913,0.55942,47.778
-0.4913,0.57319,48.303
-0.4913,0.58696,48.822
-0.4913,0.60072,49.334
-0.4913,0.61449,49.84
-0.4913,0.62826,50.339
-0.4913,0.64203,50.832
-0.4913,0.6558,51.32
-0.4913,0.66957,51.802
-0.4913,0.68333,52.279
-0.4913,0.6971,52.75
-0.4913,0.71087,53.217
-0.4913,0.72464,53.678
-0.4913,0.73841,54.135
-0.4913,0.75217,54.586
-0.4913,0.76594,55.034
-0.4913,0.77971,55.477
-0.4913,0.79348,55.916
-0.4913,0.80725,56.35
-0.4913,0.82101,56.781
-0.4913,0.83478,57.207
-0.4913,0.84855,57.63
-0.4913,0.86232,58.049
-0.4913,0.87609,58.464
-0.4913,0.88986,58.876
-0.4913,0.90362,59.284
-0.4913,0.91739,59.689
-0.4913,0.93116,60.09
-0.4913,0.94493,60.488
-0.4913,0.9587,60.883
-0.4913,0.97246,61.275
-0.4913,0.98623,61.664
-0.4913,1,62.05
-0.46087,0.05,16.117
-0.46087,0.063768,17.981
-0.46087,0.077536,19.634
-0.46087,0.091304,21.133
-0.46087,0.10507,22.512
-0.46087,0.11884,23.794
-0.46087,0.13261,24.998
-0.46087,0.14638,26.134
-0.46087,0.16014,27.213
-0.46087,0.17391,28.242
-0.46087,0.18768,29.227
-0.46087,0.20145,30.173
-0.46087,0.21522,31.084
-0.46087,0.22899,31.964
-0.46087,0.24275,32.815
-0.46087,0.25652,33.639
-0.46087,0.27029,34.44
-0.46087,0.28406,35.219
-0.46087,0.29783,35.977
-0.46087,0.31159,36.716
-0.46087,0.32536,37.438
-0.46087,0.33913,38.142
-0.46087,0.3529,38.832
-0.46087,0.36667,39.506
-0.46087,0.38043,40.167
-0.46087,0.3942,40.815
-0.46087,0.40797,41.45
-0.46087,0.42174,42.074
-0.46087,0.43551,42.686
-0.46087,0.44928,43.288
-0.46087,0.46304,43.881
-0.46087,0.47681,44.463
-0.46087,0.49058,45.036
-0.46087,0.50435,45.601
-0.46087,0.51812,46.157
-0.46087,0.53188,46.705
-0.46087,0.54565,47.245
-0.46087,0.55942,47.778
-0.46087,0.57319,48.303
-0.46087,0.58696,48.822
-0.46087,0.60072,49.334
-0.46087,0.61449,49.84
-0.46087,0.62826,50.339
-0.46087,0.64203,50.832
-0.46087,0.6558,51.32
-0.46087,0.66957,51.802
-0.46087,0.68333,52.279
-0.46087,0.6971,52.75
-0.46087,0.71087,53.217
-0.46087,0.72464,53.678
-0.46087,0.73841,54.135
-0.46087,0.75217,54.586
-0.46087,0.76594,55.034
-0.46087,0.77971,55.477
-0.46087,0.79348,55.916
-0.46087,0.80725,56.35
-0.46087,0.82101,56.781
-0.46087,0.83478,57.207
-0.46087,0.84855,57.63
-0.46087,0.86232,58.049
-0.46087,0.87609,58.464
-0.46087,0.88986,58.876
-0.46087,0.90362,59.284
-0.46087,0.91739,59.689
-0.46087,0.93116,60.09
-0.46087,0.94493,60.488
-0.46087,0.9587,60.883
-0.46087,0.97246,61.275
-0.46087,0.98623,61.664
-0.46087,1,62.05
-0.43043,0.05,16.117
-0.43043,0.063768,17.981
-0.43043,0.077536,19.634
-0.43043,0.091304,21.133
-0.43043,0.10507,22.512
-0.43043,0.11884,23.794
-0.43043,0.13261,24.998
-0.43043,0.14638,26.134
-0.43043,0.16014,27.213
-0.43043,0.17391,28.242
-0.43043,0.18768,29.227
-0.43043,0.20145,30.173
-0.43043,0.21522,31.084
-0.43043,0.22899,31.964
-0.43043,0.24275,32.815
-0.43043,0.25652,33.639
-0.43043,0.27029,34.44
-0.43043,0.28406,35.219
-0.43043,0.29783,35.977
-0.43043,0.31159,36.716
-0.43043,0.32536,37.438
-0.43043,0.33913,38.142
-0.43043,0.3529,38.832
-0.43043,0.36667,39.506
-0.43043,0.38043,40.167
-0.43043,0.3942,40.815
-0.43043,0.40797,41.45
-0.43043,0.42174,42.074
-0.43043,0.43551,42.686
-0.43043,0.44928,43.288
-0.43043,0.46304,43.881
-0.43043,0.47681,44.463
-0.43043,0.49058,45.036
-0.43043,0.50435,45.601
-0.43043,0.51812,46.157
-0.43043,0.53188,46.705
-0.43043,0.54565,47.245
-0.43043,0.55942,47.778
-0.43043,0.57319,48.303
-0.43043,0.58696,48.822
-0.43043,0.60072,49.334
-0.43043,0.61449,49.84
-0.43043,0.62826,50.339
-0.43043,0.64203,50.832
-0.43043,0.6558,51.32
-0.43043,0.66957,51.802
-0.43043,0.68333,52.279
-0.43043,0.6971,52.75
-0.43043,0.71087,53.217
-0.43043,0.72464,53.678
-0.43043,0.73841,54.135
-0.43043,0.75217,54.586
-0.43043,0.76594,55.034
-0.43043,0.77971,55.477
-0.43043,0.79348,55.916
-0.43043,0.80725,56.35
-0.43043,0.82101,56.781
-0.43043,0.83478,57.207
-0.43043,0.84855,57.63
-0.43043,0.86232,58.049
-0.43043,0.87609,58.464
-0.43043,0.88986,58.876
-0.43043,0.90362,59.284
-0.43043,0.91739,59.689
-0.43043,0.93116,60.09
-0.43043,0.94493,60.488
-0.43043,0.9587,60.883
-0.43043,0.97246,61.275
-0.43043,0.98623,61.664
-0.43043,1,62.05
-0.4,0.05,16.117
-0.4,0.063768,17.981
-0.4,0.077536,19.634
-0.4,0.091304,21.133
-0.4,0.10507,22.512
-0.4,0.11884,23.794
-0.4,0.13261,24.998
-0.4,0.14638,26.134
-0.4,0.16014,27.213
-0.4,0.17391,28.242
-0.4,0.18768,29.227
-0.4,0.20145,30.173
-0.4,0.21522,31.084
-0.4,0.22899,31.964
-0.4,0.24275,32.815
-0.4,0.25652,33.639
-0.4,0.27029,34.44
-0.4,0.28406,35.219
-0.4,0.29783,35.977
-0.4,0.31159,36.716
-0.4,0.32536,37.438
-0.4,0.33913,38.142
-0.4,0.3529,38.832
-0.4,0.36667,39.506
-0.4,0.38043,40.167
-0.4,0.3942,40.815
-0.4,0.40797,41.45
-0.4,0.42174,42.074
-0.4,0.43551,42.686
-0.4,0.44928,43.288
-0.4,0.46304,43.881
-0.4,0.47681,44.463
-0.4,0.49058,45.036
-0.4,0.50435,45.601
-0.4,0.51812,46.157
-0.4,0.53188,46.705
-0.4,0.54565,47.245
-0.4,0.55942,47.778
-0.4,0.57319,48.303
-0.4,0.58696,48.822
-0.4,0.60072,49.334
-0.4,0.61449,49.84
-0.4,0.62826,50.339
-0.4,0.64203,50.832
-0.4,0.6558,51.32
-0.4,0.66957,51.802
-0.4,0.68333,52.279
-0.4,0.6971,52.75
-0.4,0.71087,53.217
-0.4,0.72464,53.678
-0.4,0.73841,54.135
-0.4,0.75217,54.586
-0.4,0.76594,55.034
-0.4,0.77971,55.477
-0.4,0.79348,55.916
-0.4,0.80725,56.35
-0.4,0.82101,56.781
-0.4,0.83478,57.207
-0.4,0.84855,57.63
-0.4,0.86232,58.049
-0.4,0.87609,58.464
-0.4,0.88986,58.876
-0.4,0.90362,59.284
-0.4,0.91739,59.689
-0.4,0.93116,60.09
-0.4,0.94493,60.488
-0.4,0.9587,60.883
-0.4,0.97246,61.275
-0.4,0.98623,61.664
-0.4,1,62.05
-0.36957,0.05,16.117
-0.36957,0.063768,17.981
-0.36957,0.077536,19.634
-0.36957,0.091304,21.133
-0.36957,0.10507,22.512
-0.36957,0.11884,23.794
-0.36957,0.13261,24.998
-0.36957,0.14638,26.134
-0.36957,0.16014,27.213
-0.36957,0.17391,28.242
-0.36957,0.18768,29.227
-0.36957,0.20145,30.173
-0.36957,0.21522,31.084
-0.36957,0.22899,31.964
-0.36957,0.24275,32.815
-0.36957,0.25652,33.639
-0.36957,0.27029,34.44
-0.36957,0.28406,35.219
-0.36957,0.29783,35.977
-0.36957,0.31159,36.716
-0.36957,0.32536,37.438
-0.36957,0.33913,38.142
-0.36957,0.3529,38.832
-0.36957,0.36667,39.506
-0.36957,0.38043,40.167
-0.36957,0.3942,40.815
-0.36957,0.40797,41.45
-0.36957,0.42174,42.074
-0.36957,0.43551,42.686
-0.36957,0.44928,43.288
-0.36957,0.46304,43.881
-0.36957,0.47681,44.463
-0.36957,0.49058,45.036
-0.36957,0.50435,45.601
-0.36957,0.51812,46.157
-0.36957,0.53188,46.705
-0.36957,0.54565,47.245
-0.36957,0.55942,47.778
-0.36957,0.57319,48.303
-0.36957,0.58696,48.822
-0.36957,0.60072,49.334
-0.36957,0.61449,49.84
-0.36957,0.62826,50.339
-0.36957,0.64203,50.832
-0.36957,0.6558,51.32
-0.36957,0.66957,51.802
-0.36957,0.68333,52.279
-0.36957,0.6971,52.75
-0.36957,0.71087,53.217
-0.36957,0.72464,53.678
-0.36957,0.73841,54.135
-0.36957,0.75217,54.586
-0.36957,0.76594,55.034
-0.36957,0.77971,55.477
-0.36957,0.79348,55.916
-0.36957,0.80725,56.35
-0.36957,0.82101,56.781
-0.36957,0.83478,57.207
-0.36957,0.84855,57.63
-0.36957,0.86232,58.049
-0.36957,0.87609,58.464
-0.36957,0.88986,58.876
-0.36957,0.90362,59.284
-0.36957,0.91739,59.689
-0.36957,0.93116,60.09
-0.36957,0.94493,60.488
-0.36957,0.9587,60.883
-0.36957,0.97246,61.275
-0.36957,0.98623,61.664
-0.36957,1,62.05
-0.33913,0.05,16.117
-0.33913,0.063768,17.981
-0.33913,0.077536,19.634
-0.33913,0.091304,21.133
-0.33913,0.10507,22.512
-0.33913,0.11884,23.794
-0.33913,0.13261,24.998
-0.33913,0.14638,26.134
-0.33913,0.16014,27.213
-0.33913,0.17391,28.242
-0.33913,0.18768,29.227
-0.33913,0.20145,30.173
-0.33913,0.21522,31.084
-0.33913,0.22899,31.964
-0.33913,0.24275,32.815
-0.33913,0.25652,33.639
-0.33913,0.27029,34.44
-0.33913,0.28406,35.219
-0.33913,0.29783,35.977
-0.33913,0.31159,36.716
-0.33913,0.32536,37.438
-0.33913,0.33913,38.142
-0.33913,0.3529,38.832
-0.33913,0.36667,39.506
-0.33913,0.38043,40.167
-0.33913,0.3942,40.815
-0.33913,0.40797,41.45
-0.33913,0.42174,42.074
-0.33913,0.43551,42.686
-0.33913,0.44928,43.288
-0.33913,0.46304,43.881
-0.33913,0.47681,44.463
-0.33913,0.49058,45.036
-0.33913,0.50435,45.601
-0.33913,0.51812,46.157
-0.33913,0.53188,46.705
-0.33913,0.54565,47.245
-0.33913,0.55942,47.778
-0.33913,0.57319,48.303
-0.33913,0.58696,48.822
-0.33913,0.60072,49.334
-0.33913,0.61449,49.84
-0.33913,0.62826,50.339
-0.33913,0.64203,50.832
-0.33913,0.6558,51.32
-0.33913,0.66957,51.802
-0.33913,0.68333,52.279
-0.33913,0.6971,52.75
-0.33913,0.71087,53.217
-0.33913,0.72464,53.678
-0.33913,0.73841,54.135
-0.33913,0.75217,54.586
-0.33913,0.76594,55.034
-0.33913,0.77971,55.477
-0.33913,0.79348,55.916
-0.33913,0.80725,56.35
-0.33913,0.82101,56.781
-0.33913,0.83478,57.207
-0.33913,0.84855,57.63
-0.33913,0.86232,58.049
-0.33913,0.87609,58.464
-0.33913,0.88986,58.876
-0.33913,0.90362,59.284
-0.33913,0.91739,59.689
-0.33913,0.93116,60.09
-0.33913,0.94493,60.488
-0.33913,0.9587,60.883
-0.33913,0.97246,61.275
-0.33913,0.98623,61.664
-0.33913,1,62.05
-0.3087,0.05,16.117
-0.3087,0.063768,17.981
-0.3087,0.077536,19.634
-0.3087,0.091304,21.133
-0.3087,0.10507,22.512
-0.3087,0.11884,23.794
-0.3087,0.13261,24.998
-0.3087,0.14638,26.134
-0.3087,0.16014,27.213
-0.3087,0.17391,28.242
-0.3087,0.18768,29.227
-0.3087,0.20145,30.173
-0.3087,0.21522,31.084
-0.3087,0.22899,31.964
-0.3087,0.24275,32.815
-0.3087,0.25652,33.639
-0.3087,0.27029,34.44
-0.3087,0.28406,35.219
-0.3087,0.29783,35.977
-0.3087,0.31159,36.716
-0.3087,0.32536,37.438
-0.3087,0.33913,38.142
-0.3087,0.3529,38.832
-0.3087,0.36667,39.506
-0.3087,0.38043,40.167
-0.3087,0.3942,40.815
-0.3087,0.40797,41.45
-0.3087,0.42174,42.074
-0.3087,0.43551,42.686
-0.3087,0.44928,43.288
-0.3087,0.46304,43.881
-0.3087,0.47681,44.463
-0.3087,0.49058,45.036
-0.3087,0.50435,45.601
-0.3087,0.51812,46.157
-0.3087,0.53188,46.705
-0.3087,0.54565,47.245
-0.3087,0.55942,47.778
-0.3087,0.57319,48.303
-0.3087,0.58696,48.822
-0.3087,0.60072,49.334
-0.3087,0.61449,49.84
-0.3087,0.62826,50.339
-0.3087,0.64203,50.832
-0.3087,0.6558,51.32
-0.3087,0.66957,51.802
-0.3087,0.68333,52.279
-0.3087,0.6971,52.75
-0.3087,0.71087,53.217
-0.3087,0.72464,53.678
-0.3087,0.73841,54.135
-0.3087,0.75217,54.586
-0.3087,0.76594,55.034
-0.3087,0.77971,55.477
-0.3087,0.79348,55.916
-0.3087,0.80725,56.35
-0.3087,0.82101,56.781
-0.3087,0.83478,57.207
-0.3087,0.84855,57.63
-0.3087,0.86232,58.049
-0.3087,0.87609,58.464
-0.3087,0.88986,58.876
-0.3087,0.90362,59.284
-0.3087,0.91739,59.689
-0.3087,0.93116,60.09
-0.3087,0.94493,60.488
-0.3087,0.9587,60.883
-0.3087,0.97246,61.275
-0.3087,0.98623,61.664
-0.3087,1,62.05
-0.27826,0.05,16.117
-0.27826,0.063768,17.981
-0.27826,0.077536,19.634
-0.27826,0.091304,21.133
-0.27826,0.10507,22.512
-0.27826,0.11884,23.794
-0.27826,0.13261,24.998
-0.27826,0.14638,26.134
-0.27826,0.16014,27.213
-0.27826,0.17391,28.242
-0.27826,0.18768,29.227
-0.27826,0.20145,30.173
-0.27826,0.21522,31.084
-0.27826,0.22899,31.964
-0.27826,0.24275,32.815
-0.27826,0.25652,33.639
-0.27826,0.27029,34.44
-0.27826,0.28406,35.219
-0.27826,0.29783,35.977
-0.27826,0.31159,36.716
-0.27826,0.32536,37.438
-0.27826,0.33913,38.142
-0.27826,0.3529,38.832
-0.27826,0.36667,39.506
-0.27826,0.38043,40.167
-0.27826,0.3942,40.815
-0.27826,0.40797,41.45
-0.27826,0.42174,42.074
-0.27826,0.43551,42.686
-0.27826,0.44928,43.288
-0.27826,0.46304,43.881
-0.27826,0.47681,44.463
-0.27826,0.49058,45.036
-0.27826,0.50435,45.601
-0.27826,0.51812,46.157
-0.27826,0.53188,46.705
-0.27826,0.54565,47.245
-0.27826,0.55942,47.778
-0.27826,0.57319,48.303
-0.27826,0.58696,48.822
-0.27826,0.60072,49.334
-0.27826,0.61449,49.84
-0.27826,0.62826,50.339
-0.27826,0.64203,50.832
-0.27826,0.6558,51.32
-0.27826,0.66957,51.802
-0.27826,0.68333,52.279
-0.27826,0.6971,52.75
-0.27826,0.71087,53.217
-0.27826,0.72464,53.678
-0.27826,0.73841,54.135
-0.27826,0.75217,54.586
-0.27826,0.76594,55.034
-0.27826,0.77971,55.477
-0.27826,0.79348,55.916
-0.27826,0.80725,56.35
-0.27826,0.82101,56.781
-0.27826,0.83478,57.207
-0.27826,0.84855,57.63
-0.27826,0.86232,58.049
-0.27826,0.87609,58.464
-0.27826,0.88986,58.876
-0.27826,0.90362,59.284
-0.27826,0.91739,59.689
-0.27826,0.93116,60.09
-0.27826,0.94493,60.488
-0.27826,0.9587,60.883
-0.27826,0.97246,61.275
-0.27826,0.98623,61.664
-0.27826,1,62.05
-0.24783,0.05,16.117
-0.24783,0.063768,17.981
-0.24783,0.077536,19.634
-0.24783,0.091304,21.133
-0.24783,0.10507,22.512
-0.24783,0.11884,23.794
-0.24783,0.13261,24.998
-0.24783,0.14638,26.134
-0.24783,0.16014,27.213
-0.24783,0.17391,28.242
-0.24783,0.18768,29.227
-0.24783,0.20145,30.173
-0.24783,0.21522,31.084
-0.24783,0.22899,31.964
-0.24783,0.24275,32.815
-0.24783,0.25652,33.639
-0.24783,0.27029,34.44
-0.24783,0.28406,35.219
-0.24783,0.29783,35.977
-0.24783,0.31159,36.716
-0.24783,0.32536,37.438
-0.24783,0.33913,38.142
-0.24783,0.3529,38.832
-0.24783,0.36667,39.506
-0.24783,0.38043,40.167
-0.24783,0.3942,40.815
-0.24783,0.40797,41.45
-0.24783,0.42174,42.074
-0.24783,0.43551,42.686
-0.24783,0.44928,43.288
-0.24783,0.46304,43.881
-0.24783,0.47681,44.463
-0.24783,0.49058,45.036
-0.24783,0.50435,45.601
-0.24783,0.51812,46.157
-0.24783,0.53188,46.705
-0.24783,0.54565,47.245
-0.24783,0.55942,47.778
-0.24783,0.57319,48.303
-0.24783,0.58696,48.822
-0.24783,0.60072,49.334
-0.24783,0.61449,49.84
-0.24783,0.62826,50.339
-0.24783,0.64203,50.832
-0.24783,0.6558,51.32
-0.24783,0.66957,51.802
-0.24783,0.68333,52.279
-0.24783,0.6971,52.75
-0.24783,0.71087,53.217
-0.24783,0.72464,53.678
-0.24783,0.73841,54.135
-0.24783,0.75217,54.586
-0.24783,0.76594,55.034
-0.24783,0.77971,55.477
-0.24783,0.79348,55.916
-0.24783,0.80725,56.35
-0.24783,0.82101,56.781
-0.24783,0.83478,57.207
-0.24783,0.84855,57.63
-0.24783,0.86232,58.049
-0.24783,0.87609,58.464
-0.24783,0.88986,58.876
-0.24783,0.90362,59.284
-0.24783,0.91739,59.689
-0.24783,0.93116,60.09
-0.24783,0.94493,60.488
-0.24783,0.9587,60.883
-0.24783,0.97246,61.275
-0.24783,0.98623,61.664
-0.24783,1,62.05
-0.21739,0.05,16.117
-0.21739,0.063768,17.981
-0.21739,0.077536,19.634
-0.21739,0.091304,21.133
-0.21739,0.10507,22.512
-0.21739,0.11884,23.794
-0.21739,0.13261,24.998
-0.21739,0.14638,26.134
-0.21739,0.16014,27.213
-0.21739,0.17391,28.242
-0.21739,0.18768,29.227
-0.21739,0.20145,30.173
-0.21739,0.21522,31.084
-0.21739,0.22899,31.964
-0.21739,0.24275,32.815
-0.21739,0.25652,33.639
-0.21739,0.27029,34.44
-0.21739,0.28406,35.219
-0.21739,0.29783,35.977
-0.21739,0.31159,36.716
-0.21739,0.32536,37.438
-0.21739,0.33913,38.142
-0.21739,0.3529,38.832
-0.21739,0.36667,39.506
-0.21739,0.38043,40.167
-0.21739,0.3942,40.815
-0.21739,0.40797,41.45
-0.21739,0.42174,42.074
-0.21739,0.43551,42.686
-0.21739,0.44928,43.288
-0.21739,0.46304,43.881
-0.21739,0.47681,44.463
-0.21739,0.49058,45.036
-0.21739,0.50435,45.601
-0.21739,0.51812,46.157
-0.21739,0.53188,46.705
-0.21739,0.54565,47.245
-0.21739,0.55942,47.778
-0.21739,0.57319,48.303
-0.21739,0.58696,48.822
-0.21739,0.60072,49.334
-0.21739,0.61449,49.84
-0.21739,0.62826,50.339
-0.21739,0.64203,50.832
-0.21739,0.6558,51.32
-0.21739,0.66957,51.802
-0.21739,0.68333,52.279
-0.21739,0.6971,52.75
-0.21739,0.71087,53.217
-0.21739,0.72464,53.678
-0.21739,0.73841,54.135
-0.21739,0.75217,54.586
-0.21739,0.76594,55.034
-0.21739,0.77971,55.477
-0.21739,0.79348,55.916
-0.21739,0.80725,56.35
-0.21739,0.82101,56.781
-0.21739,0.83478,57.207
-0.21739,0.84855,57.63
-0.21739,0.86232,58.049
-0.21739,0.87609,58.464
-0.21739,0.88986,58.876
-0.21739,0.90362,59.284
-0.21739,0.91739,59.689
-0.21739,0.93116,60.09
-0.21739,0.94493,60.488
-0.21739,0.9587,60.883
-0.21739,0.97246,61.275
-0.21739,0.98623,61.664
-0.21739,1,62.05
-0.18696,0.05,16.117
-0.18696,0.063768,17.981
-0.18696,0.077536,19.634
-0.18696,0.091304,21.133
-0.18696,0.10507,22.512
-0.18696,0.11884,23.794
-0.18696,0.13261,24.998
-0.18696,0.14638,26.134
-0.18696,0.16014,27.213
-0.18696,0.17391,28.242
-0.18696,0.18768,29.227
-0.18696,0.20145,30.173
-0.18696,0.21522,31.084
-0.18696,0.22899,31.964
-0.18696,0.24275,32.815
-0.18696,0.25652,33.639
-0.18696,0.27029,34.44
-0.18696,0.28406,35.219
-0.18696,0.29783,35.977
-0.18696,0.31159,36.716
-0.18696,0.32536,37.438
-0.18696,0.33913,38.142
-0.18696,0.3529,38.832
-0.18696,0.36667,39.506
-0.18696,0.38043,40.167
-0.18696,0.3942,40.815
-0.18696,0.40797,41.45
-0.18696,0.42174,42.074
-0.18696,0.43551,42.686
-0.18696,0.44928,43.288
-0.18696,0.46304,43.881
-0.18696,0.47681,44.463
-0.18696,0.49058,45.036
-0.18696,0.50435,45.601
-0.18696,0.51812,46.157
-0.18696,0.53188,46.705
-0.18696,0.54565,47.245
-0.18696,0.55942,47.778
-0.18696,0.57319,48.303
-0.18696,0.58696,48.822
-0.18696,0.60072,49.334
-0.18696,0.61449,49.84
-0.18696,0.62826,50.339
-0.18696,0.64203,50.832
-0.18696,0.6558,51.32
-0.18696,0.66957,51.802
-0.18696,0.68333,52.279
-0.18696,0.6971,52.75
-0.18696,0.71087,53.217
-0.18696,0.72464,53.678
-0.18696,0.73841,54.135
-0.18696,0.75217,54.586
-0.18696,0.76594,55.034
-0.18696,0.77971,55.477
-0.18696,0.79348,55.916
-0.18696,0.80725,56.35
-0.18696,0.82101,56.781
-0.18696,0.83478,57.207
-0.18696,0.84855,57.63
-0.18696,0.86232,58.049
-0.18696,0.87609,58.464
-0.18696,0.88986,58.876
-0.18696,0.90362,59.284
-0.18696,0.91739,59.689
-0.18696,0.93116,60.09
-0.18696,0.94493,60.488
-0.18696,0.9587,60.883
-0.18696,0.97246,61.275
-0.18696,0.98623,61.664
-0.18696,1,62.05
-0.15652,0.05,16.117
-0.15652,0.063768,17.981
-0.15652,0.077536,19.634
-0.15652,0.091304,21.133
-0.15652,0.10507,22.512
-0.15652,0.11884,23.794
-0.15652,0.13261,24.998
-0.15652,0.14638,26.134
-0.15652,0.16014,27.213
-0.15652,0.17391,28.242
-0.15652,0.18768,29.227
-0.15652,0.20145,30.173
-0.15652,0.21522,31.084
-0.15652,0.22899,31.964
-0.15652,0.24275,32.815
-0.15652,0.25652,33.639
-0.15652,0.27029,34.44
-0.15652,0.28406,35.219
-0.15652,0.29783,35.977
-0.15652,0.31159,36.716
-0.15652,0.32536,37.438
-0.15652,0.33913,38.142
-0.15652,0.3529,38.832
-0.15652,0.36667,39.506
-0.15652,0.38043,40.167
-0.15652,0.3942,40.815
-0.15652,0.40797,41.45
-0.15652,0.42174,42.074
-0.15652,0.43551,42.686
-0.15652,0.44928,43.288
-0.15652,0.46304,43.881
-0.15652,0.47681,44.463
-0.15652,0.49058,45.036
-0.15652,0.50435,45.601
-0.15652,0.51812,46.157
-0.15652,0.53188,46.705
-0.15652,0.54565,47.245
-0.15652,0.55942,47.778
-0.15652,0.57319,48.303
-0.15652,0.58696,48.822
-0.15652,0.60072,49.334
-0.15652,0.61449,49.84
-0.15652,0.62826,50.339
-0.15652,0.64203,50.832
-0.15652,0.6558,51.32
-0.15652,0.66957,51.802
-0.15652,0.68333,52.279
-0.15652,0.6971,52.75
-0.15652,0.71087,53.217
-0.15652,0.72464,53.678
-0.15652,0.73841,54.135
-0.15652,0.75217,54.586
-0.15652,0.76594,55.034
-0.15652,0.77971,55.477
-0.15652,0.79348,55.916
-0.15652,0.80725,56.35
-0.15652,0.82101,56.781
-0.15652,0.83478,57.207
-0.15652,0.84855,57.63
-0.15652,0.86232,58.049
-0.15652,0.87609,58.464
-0.15652,0.88986,58.876
-0.15652,0.90362,59.284
-0.15652,0.91739,59.689
-0.15652,0.93116,60.09
-0.15652,0.94493,60.488
-0.15652,0.9587,60.883
-0.15652,0.97246,61.275
-0.15652,0.98623,61.664
-0.15652,1,62.05
-0.12609,0.05,16.117
-0.12609,0.063768,17.981
-0.12609,0.077536,19.634
-0.12609,0.091304,21.133
-0.12609,0.10507,22.512
-0.12609,0.11884,23.794
-0.12609,0.13261,24.998
-0.12609,0.14638,26.134
-0.12609,0.16014,27.213
-0.12609,0.17391,28.242
-0.12609,0.18768,29.227
-0.12609,0.20145,30.173
-0.12609,0.21522,31.084
-0.12609,0.22899,31.964
-0.12609,0.24275,32.815
-0.12609,0.25652,33.639
-0.12609,0.27029,34.44
-0.12609,0.28406,35.219
-0.12609,0.29783,35.977
-0.12609,0.31159,36.716
-0.12609,0.32536,37.438
-0.12609,0.33913,38.142
-0.12609,0.3529,38.832
-0.12609,0.36667,39.506
-0.12609,0.38043,40.167
-0.12609,0.3942,40.815
-0.12609,0.40797,41.45
-0.12609,0.42174,42.074
-0.12609,0.43551,42.686
-0.12609,0.44928,43.288
-0.12609,0.46304,43.881
-0.12609,0.47681,44.463
-0.12609,0.49058,45.036
-0.12609,0.50435,45.601
-0.12609,0.51812,46.157
-0.12609,0.53188,46.705
-0.12609,0.54565,47.245
-0.12609,0.55942,47.778
-0.12609,0.57319,48.303
-0.12609,0.58696,48.822
-0.12609,0.60072,49.334
-0.12609,0.61449,49.84
-0.12609,0.62826,50.339
-0.12609,0.64203,50.832
-0.12609,0.6558,51.32
-0.12609,0.66957,51.802
-0.12609,0.68333,52.279
-0.12609,0.6971,52.75
-0.12609,0.71087,53.217
-0.12609,0.72464,53.678
-0.12609,0.73841,54.135
-0.12609,0.75217,54.586
-0.12609,0.76594,55.034
-0.12609,0.77971,55.477
-0.12609,0.79348,55.916
-0.12609,0.80725,56.35
-0.12609,0.82101,56.781
-0.12609,0.83478,57.207
-0.12609,0.84855,57.63
-0.12609,0.86232,58.049
-0.12609,0.87609,58.464
-0.12609,0.88986,58.876
-0.12609,0.90362,59.284
-0.12609,0.91739,59.689
-0.12609,0.93116,60.09
-0.12609,0.94493,60.488
-0.12609,0.9587,60.883
-0.12609,0.97246,61.275
-0.12609,0.98623,61.664
-0.12609,1,62.05
-0.095652,0.05,16.117
-0.095652,0.063768,17.981
-0.095652,0.077536,19.634
-0.095652,0.091304,21.133
-0.095652,0.10507,22.512
-0.095652,0.11884,23.794
-0.095652,0.13261,24.998
-0.095652,0.14638,26.134
-0.095652,0.16014,27.213
-0.095652,0.17391,28.242
-0.095652,0.18768,29.227
-0.095652,0.20145,30.173
-0.095652,0.21522,31.084
-0.095652,0.22899,31.964
-0.095652,0.24275,32.815
-0.095652,0.25652,33.639
-0.095652,0.27029,34.44
-0.095652,0.28406,35.219
-0.095652,0.29783,35.977
-0.095652,0.31159,36.716
-0.095652,0.32536,37.438
-0.095652,0.33913,38.142
-0.095652,0.3529,38.832
-0.095652,0.36667,39.506
-0.095652,0.38043,40.167
-0.095652,0.3942,40.815
-0.095652,0.40797,41.45
-0.095652,0.42174,42.074
-0.095652,0.43551,42.686
-0.095652,0.44928,43.288
-0.095652,0.46304,43.881
-0.095652,0.47681,44.463
-0.095652,0.49058,45.036
-0.095652,0.50435,45.601
-0.095652,0.51812,46.157
-0.095652,0.53188,46.705
-0.095652,0.54565,47.245
-0.095652,0.55942,47.778
-0.095652,0.57319,48.303
-0.095652,0.58696,48.822
-0.095652,0.60072,49.334
-0.095652,0.61449,49.84
-0.095652,0.62826,50.339
-0.095652,0.64203,50.832
-0.095652,0.6558,51.32
-0.095652,0.66957,51.802
-0.095652,0.68333,52.279
-0.095652,0.6971,52.75
-0.095652,0.71087,53.217
-0.095652,0.72464,53.678
-0.095652,0.73841,54.135
-0.095652,0.75217,54.586
-0.095652,0.76594,55.034
-0.095652,0.77971,55.477
-0.095652,0.79348,55.916
-0.095652,0.80725,56.35
-0.095652,0.82101,56.781
-0.095652,0.83478,57.207
-0.095652,0.84855,57.63
-0.095652,0.86232,58.049
-0.095652,0.87609,58.464
-0.095652,0.88986,58.876
-0.095652,0.90362,59.284
-0.095652,0.91739,59.689
-0.095652,0.93116,60.09
-0.095652,0.94493,60.488
-0.095652,0.9587,60.883
-0.095652,0.97246,61.275
-0.095652,0.98623,61.664
-0.095652,1,62.05
-0.065217,0.05,16.117
-0.065217,0.063768,17.981
-0.065217,0.077536,19.634
-0.065217,0.091304,21.133
-0.065217,0.10507,22.512
-0.065217,0.11884,23.794
-0.065217,0.13261,24.998
-0.065217,0.14638,26.134
-0.065217,0.16014,27.213
-0.065217,0.17391,28.242
-0.065217,0.18768,29.227
-0.065217,0.20145,30.173
-0.065217,0.21522,31.084
-0.065217,0.22899,31.964
-0.065217,0.24275,32.815
-0.065217,0.25652,33.639
-0.065217,0.27029,34.44
-0.065217,0.28406,35.219
-0.065217,0.29783,35.977
-0.065217,0.31159,36.716
-0.065217,0.32536,37.438
-0.065217,0.33913,38.142
-0.065217,0.3529,38.832
-0.065217,0.36667,39.506
-0.065217,0.38043,40.167
-0.065217,0.3942,40.815
-0.065217,0.40797,41.45
-0.065217,0.42174,42.074
-0.065217,0.43551,42.686
-0.065217,0.44928,43.288
-0.065217,0.46304,43.881
-0.065217,0.47681,44.463
-0.065217,0.49058,45.036
-0.065217,0.50435,45.601
-0.065217,0.51812,46.157
-0.065217,0.53188,46.705
-0.065217,0.54565,47.245
-0.065217,0.55942,47.778
-0.065217,0.57319,48.303
-0.065217,0.58696,48.822
-0.065217,0.60072,49.334
-0.065217,0.61449,49.84
-0.065217,0.62826,50.339
-0.065217,0.64203,50.832
-0.065217,0.6558,51.32
-0.065217,0.66957,51.802
-0.065217,0.68333,52.279
-0.065217,0.6971,52.75
-0.065217,0.71087,53.217
-0.065217,0.72464,53.678
-0.065217,0.73841,54.135
-0.065217,0.75217,54.586
-0.065217,0.76594,55.034
-0.065217,0.77971,55.477
-0.065217,0.79348,55.916
-0.065217,0.80725,56.35
-0.065217,0.82101,56.781
-0.065217,0.83478,57.207
-0.065217,0.84855,57.63
-0.065217,0.86232,58.049
-0.065217,0.87609,58.464
-0.065217,0.88986,58.876
-0.065217,0.90362,59.284
-0.065217,0.91739,59.689
-0.065217,0.93116,60.09
-0.065217,0.94493,60.488
-0.065217,0.9587,60.883
-0.065217,0.97246,61.275
-0.065217,0.98623,61.664
-0.065217,1,62.05
-0.034783,0.05,16.117
-0.034783,0.063768,17.981
-0.034783,0.077536,19.634
-0.034783,0.091304,21.133
-0.034783,0.10507,22.512
-0.034783,0.11884,23.794
-0.034783,0.13261,24.998
-0.034783,0.14638,26.134
-0.034783,0.16014,27.213
-0.034783,0.17391,28.242
-0.034783,0.18768,29.227
-0.034783,0.20145,30.173
-0.034783,0.21522,31.084
-0.034783,0.22899,31.964
-0.034783,0.24275,32.815
-0.034783,0.25652,33.639
-0.034783,0.27029,34.44
-0.034783,0.28406,35.219
-0.034783,0.29783,35.977
-0.034783,0.31159,36.716
-0.034783,0.32536,37.438
-0.034783,0.33913,38.142
-0.034783,0.3529,38.832
-0.034783,0.36667,39.506
-0.034783,0.38043,40.167
-0.034783,0.3942,40.815
-0.034783,0.40797,41.45
-0.034783,0.42174,42.074
-0.034783,0.43551,42.686
-0.034783,0.44928,43.288
-0.034783,0.46304,43.881
-0.034783,0.47681,44.463
-0.034783,0.49058,45.036
-0.034783,0.50435,45.601
-0.034783,0.51812,46.157
-0.034783,0.53188,46.705
-0.034783,0.54565,47.245
-0.034783,0.55942,47.778
-0.034783,0.57319,48.303
-0.034783,0.58696,48.822
-0.034783,0.60072,49.334
-0.034783,0.61449,49.84
-0.034783,0.62826,50.339
-0.034783,0.64203,50.832
-0.034783,0.6558,51.32
-0.034783,0.66957,51.802
-0.034783,0.68333,52.279
-0.034783,0.6971,52.75
-0.034783,0.71087,53.217
-0.034783,0.72464,53.678
-0.034783,0.73841,54.135
-0.034783,0.75217,54.586
-0.034783,0.76594,55.034
-0.034783,0.77971,55.477
-0.034783,0.79348,55.916
-0.034783,0.80725,56.35
-0.034783,0.82101,56.781
-0.034783,0.83478,57.207
-0.034783,0.84855,57.63
-0.034783,0.86232,58.049
-0.034783,0.87609,58.464
-0.034783,0.88986,58.876
-0.034783,0.90362,59.284
-0.034783,0.91739,59.689
-0.034783,0.93116,60.09
-0.034783,0.94493,60.488
-0.034783,0.9587,60.883
-0.034783,0.97246,61.275
-0.034783,0.98623,61.664
-0.034783,1,62.05
-0.0043478,0.05,16.117
-0.0043478,0.063768,17.981
-0.0043478,0.077536,19.634
-0.0043478,0.091304,21.133
-0.0043478,0.10507,22.512
-0.0043478,0.11884,23.794
-0.0043478,0.13261,24.998
-0.0043478,0.14638,26.134
-0.0043478,0.16014,27.213
-0.0043478,0.17391,28.242
-0.0043478,0.18768,29.227
-0.0043478,0.20145,30.173
-0.0043478,0.21522,31.084
-0.0043478,0.22899,31.964
-0.0043478,0.24275,32.815
-0.0043478,0.25652,33.639
-0.0043478,0.27029,34.44
-0.0043478,0.28406,35.219
-0.0043478,0.29783,35.977
-0.0043478,0.31159,36.716
-0.0043478,0.32536,37.438
-0.0043478,0.33913,38.142
-0.0043478,0.3529,38.832
-0.0043478,0.36667,39.506
-0.0043478,0.38043,40.167
-0.0043478,0.3942,40.815
-0.0043478,0.40797,41.45
-0.0043478,0.42174,42.074
-0.0043478,0.43551,42.686
-0.0043478,0.44928,43.288
-0.0043478,0.46304,43.881
-0.0043478,0.47681,44.463
-0.0043478,0.49058,45.036
-0.0043478,0.50435,45.601
-0.0043478,0.51812,46.157
-0.0043478,0.53188,46.705
-0.0043478,0.54565,47.245
-0.0043478,0.55942,47.778
-0.0043478,0.57319,48.303
-0.0043478,0.58696,48.822
-0.0043478,0.60072,49.334
-0.0043478,0.61449,49.84
-0.0043478,0.62826,50.339
-0.0043478,0.64203,50.832
-0.0043478,0.6558,51.32
-0.0043478,0.66957,51.802
-0.0043478,0.68333,52.279
-0.0043478,0.6971,52.75
-0.0043478,0.71087,53.217
-0.0043478,0.72464,53.678
-0.0043478,0.73841,54.135
-0.0043478,0.75217,54.586
-0.0043478,0.76594,55.034
-0.0043478,0.77971,55.477
-0.0043478,0.79348,55.916
-0.0043478,0.80725,56.35
-0.0043478,0.82101,56.781
-0.0043478,0.83478,57.207
-0.0043478,0.84855,57.63
-0.0043478,0.86232,58.049
-0.0043478,0.87609,58.464
-0.0043478,0.88986,58.876
-0.0043478,0.90362,59.284
-0.0043478,0.91739,59.689
-0.0043478,0.93116,60.09
-0.0043478,0.94493,60.488
-0.0043478,0.9587,60.883
-0.0043478,0.97246,61.275
-0.0043478,0.98623,61.664
-0.0043478,1,62.05
0.026087,0.05,16.117
0.026087,0.063768,17.981
0.026087,0.077536,19.634
0.026087,0.091304,21.133
0.026087,0.10507,22.512
0.026087,0.11884,23.794
0.026087,0.13261,24.998
0.026087,0.14638,26.134
0.026087,0.16014,27.213
0.026087,0.17391,28.242
0.026087,0.18768,29.227
0.026087,0.20145,30.173
0.026087,0.21522,31.084
0.026087,0.22899,31.964
0.026087,0.24275,32.815
0.026087,0.25652,33.639
0.026087,0.27029,34.44
0.026087,0.28406,35.219
0.026087,0.29783,35.977
0.026087,0.31159,36.716
0.026087,0.32536,37.438
0.026087,0.33913,38.142
0.026087,0.3529,38.832
0.026087,0.36667,39.506
0.026087,0.38043,40.167
0.026087,0.3942,40.815
0.026087,0.40797,41.45
0.026087,0.42174,42.074
0.026087,0.43551,42.686
0.026087,0.44928,43.288
0.026087,0.46304,43.881
0.026087,0.47681,44.463
0.026087,0.49058,45.036
0.026087,0.50435,45.601
0.026087,0.51812,46.157
0.026087,0.53188,46.705
0.026087,0.54565,47.245
0.026087,0.55942,47.778
0.026087,0.57319,48.303
0.026087,0.58696,48.822
0.026087,0.60072,49.334
0.026087,0.61449,49.84
0.026087,0.62826,50.339
0.026087,0.64203,50.832
0.026087,0.6558,51.32
0.026087,0.66957,51.802
0.026087,0.68333,52.279
0.026087,0.6971,52.75
0.026087,0.71087,53.217
0.026087,0.72464,53.678
0.026087,0.73841,54.135
0.026087,0.75217,54.586
0.026087,0.76594,55.034
0.026087,0.77971,55.477
0.026087,0.79348,55.916
0.026087,0.80725,56.35
0.026087,0.82101,56.781
0.026087,0.83478,57.207
0.026087,0.84855,57.63
0.026087,0.86232,58.049
0.026087,0.87609,58.464
0.026087,0.88986,58.876
0.026087,0.90362,59.284
0.026087,0.91739,59.689
0.026087,0.93116,60.09
0.026087,0.94493,60.488
0.026087,0.9587,60.883
0.026087,0.97246,61.275
0.026087,0.98623,61.664
0.026087,1,62.05
0.056522,0.05,16.117
0.056522,0.063768,17.981
0.056522,0.077536,19.634
0.056522,0.091304,21.133
0.056522,0.10507,22.512
0.056522,0.11884,23.794
0.056522,0.13261,24.998
0.056522,0.14638,26.134
0.056522,0.16014,27.213
0.056522,0.17391,28.242
0.056522,0.18768,29.227
0.056522,0.20145,30.173
0.056522,0.21522,31.084
0.056522,0.22899,31.964
0.056522,0.24275,32.815
0.056522,0.25652,33.639
0.056522,0.27029,34.44
0.056522,0.28406,35.219
0.056522,0.29783,35.977
0.056522,0.31159,36.716
0.056522,0.32536,37.438
0.056522,0.33913,38.142
0.056522,0.3529,38.832
0.056522,0.36667,39.506
0.056522,0.38043,40.167
0.056522,0.3942,40.815
0.056522,0.40797,41.45
0.056522,0.42174,42.074
0.056522,0.43551,42.686
0.056522,0.44928,43.288
0.056522,0.46304,43.881
0.056522,0.47681,44.463
0.056522,0.49058,45.036
0.056522,0.50435,45.601
0.056522,0.51812,46.157
0.056522,0.53188,46.705
0.056522,0.54565,47.245
0.056522,0.55942,47.778
0.056522,0.57319,48.303
0.056522,0.58696,48.822
0.056522,0.60072,49.334
0.056522,0.61449,49.84
0.056522,0.62826,50.339
0.056522,0.64203,50.832
0.056522,0.6558,51.32
0.056522,0.66957,51.802
0.056522,0.68333,52.279
0.056522,0.6971,52.75
0.056522,0.71087,53.217
0.056522,0.72464,53.678
0.056522,0.73841,54.135
0.056522,0.75217,54.586
0.056522,0.76594,55.034
0.056522,0.77971,55.477
0.056522,0.79348,55.916
0.056522,0.80725,56.35
0.056522,0.82101,56.781
0.056522,0.83478,57.207
0.056522,0.84855,57.63
0.056522,0.86232,58.049
0.056522,0.87609,58.464
0.056522,0.88986,58.876
0.056522,0.90362,59.284
0.056522,0.91739,59.689
0.056522,0.93116,60.09
0.056522,0.94493,60.488
0.056522,0.9587,60.883
0.056522,0.97246,61.275
0.056522,0.98623,61.664
0.056522,1,62.05
0.086957,0.05,16.117
0.086957,0.063768,17.981
0.086957,0.077536,19.634
0.086957,0.091304,21.133
0.086957,0.10507,22.512
0.086957,0.11884,23.794
0.086957,0.13261,24.998
0.086957,0.14638,26.134
0.086957,0.16014,27.213
0.086957,0.17391,28.242
0.086957,0.18768,29.227
0.086957,0.20145,30.173
0.086957,0.21522,31.084
0.086957,0.22899,31.964
0.086957,0.24275,32.815
0.086957,0.25652,33.639
0.086957,0.27029,34.44
0.086957,0.28406,35.219
0.086957,0.29783,35.977
0.086957,0.31159,36.716
0.086957,0.32536,37.438
0.086957,0.33913,38.142
0.086957,0.3529,38.832
0.086957,0.36667,39.506
0.086957,0.38043,40.167
0.086957,0.3942,40.815
0.086957,0.40797,41.45
0.086957,0.42174,42.074
0.086957,0.43551,42.686
0.086957,0.44928,43.288
0.086957,0.46304,43.881
0.086957,0.47681,44.463
0.086957,0.49058,45.036
0.086957,0.50435,45.601
0.086957,0.51812,46.157
0.086957,0.53188,46.705
0.086957,0.54565,47.245
0.086957,0.55942,47.778
0.086957,0.57319,48.303
0.086957,0.58696,48.822
0.086957,0.60072,49.334
0.086957,0.61449,49.84
0.086957,0.62826,50.339
0.086957,0.64203,50.832
0.086957,0.6558,51.32
0.086957,0.66957,51.802
0.086957,0.68333,52.279
0.086957,0.6971,52.75
0.086957,0.71087,53.217
0.086957,0.72464,53.678
0.086957,0.73841,54.135
0.086957,0.75217,54.586
0.086957,0.76594,55.034
0.086957,0.77971,55.477
0.086957,0.79348,55.916
0.086957,0.80725,56.35
0.086957,0.82101,56.781
0.086957,0.83478,57.207
0.086957,0.84855,57.63
0.086957,0.86232,58.049
0.086957,0.87609,58.464
0.086957,0.88986,58.876
0.086957,0.90362,59.284
0.086957,0.91739,59.689
0.086957,0.93116,60.09
0.086957,0.94493,60.488
0.086957,0.9587,60.883
0.086957,0.97246,61.275
0.086957,0.98623,61.664
0.086957,1,62.05
0.11739,0.05,16.117
0.11739,0.063768,17.981
0.11739,0.077536,19.634
0.11739,0.091304,21.133
0.11739,0.10507,22.512
0.11739,0.11884,23.794
0.11739,0.13261,24.998
0.11739,0.14638,26.134
0.11739,0.16014,27.213
0.11739,0.17391,28.242
0.11739,0.18768,29.227
0.11739,0.20145,30.173
0.11739,0.21522,31.084
0.11739,0.22899,31.964
0.11739,0.24275,32.815
0.11739,0.25652,33.639
0.11739,0.27029,34.44
0.11739,0.28406,35.219
0.11739,0.29783,35.977
0.11739,0.31159,36.716
0.11739,0.32536,37.438
0.11739,0.33913,38.142
0.11739,0.3529,38.832
0.11739,0.36667,39.506
0.11739,0.38043,40.167
0.11739,0.3942,40.815
0.11739,0.40797,41.45
0.11739,0.42174,42.074
0.11739,0.43551,42.686
0.11739,0.44928,43.288
0.11739,0.46304,43.881
0.11739,0.47681,44.463
0.11739,0.49058,45.036
0.11739,0.50435,45.601
0.11739,0.51812,46.157
0.11739,0.53188,46.705
0.11739,0.54565,47.245
0.11739,0.55942,47.778
0.11739,0.57319,48.303
0.11739,0.58696,48.822
0.11739,0.60072,49.334
0.11739,0.61449,49.84
0.11739,0.62826,50.339
0.11739,0.64203,50.832
0.11739,0.6558,51.32
0.11739,0.66957,51.802
0.11739,0.68333,52.279
0.11739,0.6971,52.75
0.11739,0.71087,53.217
0.11739,0.72464,53.678
0.11739,0.73841,54.135
0.11739,0.75217,54.586
0.11739,0.76594,55.034
0.11739,0.77971,55.477
0.11739,0.79348,55.916
0.11739,0.80725,56.35
0.11739,0.82101,56.781
0.11739,0.83478,57.207
0.11739,0.84855,57.63
0.11739,0.86232,58.049
0.11739,0.87609,58.464
0.11739,0.88986,58.876
0.11739,0.90362,59.284
0.11739,0.91739,59.689
0.11739,0.93116,60.09
0.11739,0.94493,60.488
0.11739,0.9587,60.883
0.11739,0.97246,61.275
0.11739,0.98623,61.664
0.11739,1,62.05
0.14783,0.05,16.117
0.14783,0.063768,17.981
0.14783,0.077536,19.634
0.14783,0.091304,21.133
0.14783,0.10507,22.512
0.14783,0.11884,23.794
0.14783,0.13261,24.998
0.14783,0.14638,26.134
0.14783,0.16014,27.213
0.14783,0.17391,28.242
0.14783,0.18768,29.227
0.14783,0.20145,30.173
0.14783,0.21522,31.084
0.14783,0.22899,31.964
0.14783,0.24275,32.815
0.14783,0.25652,33.639
0.14783,0.27029,34.44
0.14783,0.28406,35.219
0.14783,0.29783,35.977
0.14783,0.31159,36.716
0.14783,0.32536,37.438
0.14783,0.33913,38.142
0.14783,0.3529,38.832
0.14783,0.36667,39.506
0.14783,0.38043,40.167
0.14783,0.3942,40.815
0.14783,0.40797,41.45
0.14783,0.42174,42.074
0.14783,0.43551,42.686
0.14783,0.44928,43.288
0.14783,0.46304,43.881
0.14783,0.47681,44.463
0.14783,0.49058,45.036
0.14783,0.50435,45.601
0.14783,0.51812,46.157
0.14783,0.53188,46.705
0.14783,0.54565,47.245
0.14783,0.55942,47.778
0.14783,0.57319,48.303
0.14783,0.58696,48.822
0.14783,0.60072,49.334
0.14783,0.61449,49.84
0.14783,0.62826,50.339
0.14783,0.64203,50.832
0.14783,0.6558,51.32
0.14783,0.66957,51.802
0.14783,0.68333,52.279
0.14783,0.6971,52.75
0.14783,0.71087,53.217
0.14783,0.72464,53.678
0.14783,0.73841,54.135
0.14783,0.75217,54.586
0.14783,0.76594,55.034
0.14783,0.77971,55.477
0.14783,0.79348,55.916
0.14783,0.80725,56.35
0.14783,0.82101,56.781
0.14783,0.83478,57.207
0.14783,0.84855,57.63
0.14783,0.86232,58.049
0.14783,0.87609,58.464
0.14783,0.88986,58.876
0.14783,0.90362,59.284
0.14783,0.91739,59.689
0.14783,0.93116,60.09
0.14783,0.94493,60.488
0.14783,0.9587,60.883
0.14783,0.97246,61.275
0.14783,0.98623,61.664
0.14783,1,62.05
0.17826,0.05,16.117
0.17826,0.063768,17.981
0.17826,0.077536,19.634
0.17826,0.091304,21.133
0.17826,0.10507,22.512
0.17826,0.11884,23.794
0.17826,0.13261,24.998
0.17826,0.14638,26.134
0.17826,0.16014,27.213
0.17826,0.17391,28.242
0.17826,0.18768,29.227
0.17826,0.20145,30.173
0.17826,0.21522,31.084
0.17826,0.22899,31.964
0.17826,0.24275,32.815
0.17826,0.25652,33.639
0.17826,0.27029,34.44
0.17826,0.28406,35.219
0.17826,0.29783,35.977
0.17826,0.31159,36.716
0.17826,0.32536,37.438
0.17826,0.33913,38.142
0.17826,0.3529,38.832
0.17826,0.36667,39.506
0.17826,0.38043,40.167
0.17826,0.3942,40.815
0.17826,0.40797,41.45
0.17826,0.42174,42.074
0.17826,0.43551,42.686
0.17826,0.44928,43.288
0.17826,0.46304,43.881
0.17826,0.47681,44.463
0.17826,0.49058,45.036
0.17826,0.50435,45.601
0.17826,0.51812,46.157
0.17826,0.53188,46.705
0.17826,0.54565,47.245
0.17826,0.55942,47.778
0.17826,0.57319,48.303
0.17826,0.58696,48.822
0.17826,0.60072,49.334
0.17826,0.61449,49.84
0.17826,0.62826,50.339
0.17826,0.64203,50.832
0.17826,0.6558,51.32
0.17826,0.66957,51.802
0.17826,0.68333,52.279
0.17826,0.6971,52.75
0.17826,0.71087,53.217
0.17826,0.72464,53.678
0.17826,0.73841,54.135
0.17826,0.75217,54.586
0.17826,0.76594,55.034
0.17826,0.77971,55.477
0.17826,0.79348,55.916
0.17826,0.80725,56.35
0.17826,0.82101,56.781
0.17826,0.83478,57.207
0.17826,0.84855,57.63
0.17826,0.86232,58.049
0.17826,0.87609,58.464
0.17826,0.88986,58.876
0.17826,0.90362,59.284
0.17826,0.91739,59.689
0.17826,0.93116,60.09
0.17826,0.94493,60.488
0.17826,0.9587,60.883
0.17826,0.97246,61.275
0.17826,0.98623,61.664
0.17826,1,62.05
0.2087,0.05,16.117
0.2087,0.063768,17.981
0.2087,0.077536,19.634
0.2087,0.091304,21.133
0.2087,0.10507,22.512
0.2087,0.11884,23.794
0.2087,0.13261,24.998
0.2087,0.14638,26.134
0.2087,0.16014,27.213
0.2087,0.17391,28.242
0.2087,0.18768,29.227
0.2087,0.20145,30.173
0.2087,0.21522,31.084
0.2087,0.22899,31.964
0.2087,0.24275,32.815
0.2087,0.25652,33.639
0.2087,0.27029,34.44
0.2087,0.28406,35.219
0.2087,0.29783,35.977
0.2087,0.31159,36.716
0.2087,0.32536,37.438
0.2087,0.33913,38.142
0.2087,0.3529,38.832
0.2087,0.36667,39.506
0.2087,0.38043,40.167
0.2087,0.3942,40.815
0.2087,0.40797,41.45
0.2087,0.42174,42.074
0.2087,0.43551,42.686
0.2087,0.44928,43.288
0.2087,0.46304,43.881
0.2087,0.47681,44.463
0.2087,0.49058,45.036
0.2087,0.50435,45.601
0.2087,0.51812,46.157
0.2087,0.53188,46.705
0.2087,0.54565,47.245
0.2087,0.55942,47.778
0.2087,0.57319,48.303
0.2087,0.58696,48.822
0.2087,0.60072,49.334
0.2087,0.61449,49.84
0.2087,0.62826,50.339
0.2087,0.64203,50.832
0.2087,0.6558,51.32
0.2087,0.66957,51.802
0.2087,0.68333,52.279
0.2087,0.6971,52.75
0.2087,0.71087,53.217
0.2087,0.72464,53.678
0.2087,0.73841,54.135
0.2087,0.75217,54.586
0.2087,0.76594,55.034
0.2087,0.77971,55.477
0.2087,0.79348,55.916
0.2087,0.80725,56.35
0.2087,0.82101,56.781
0.2087,0.83478,57.207
0.2087,0.84855,57.63
0.2087,0.86232,58.049
0.2087,0.87609,58.464
0.2087,0.88986,58.876
0.2087,0.90362,59.284
0.2087,0.91739,59.689
0.2087,0.93116,60.09
0.2087,0.94493,60.488
0.2087,0.9587,60.883
0.2087,0.97246,61.275
0.2087,0.98623,61.664
0.2087,1,62.05
0.23913,0.05,16.117
0.23913,0.063768,17.981
0.23913,0.077536,19.634
0.23913,0.091304,21.133
0.23913,0.10507,22.512
0.23913,0.11884,23.794
0.23913,0.13261,24.998
0.23913,0.14638,26.134
0.23913,0.16014,27.213
0.23913,0.17391,28.242
0.23913,0.18768,29.227
0.23913,0.20145,30.173
0.23913,0.21522,31.084
0.23913,0.22899,31.964
0.23913,0.24275,32.815
0.23913,0.25652,33.639
0.23913,0.27029,34.44
0.23913,0.28406,35.219
0.23913,0.29783,35.977
0.23913,0.31159,36.716
0.23913,0.32536,37.438
0.23913,0.33913,38.142
0.23913,0.3529,38.832
0.23913,0.36667,39.506
0.23913,0.38043,40.167
0.23913,0.3942,40.815
0.23913,0.40797,41.45
0.23913,0.42174,42.074
0.23913,0.43551,42.686
0.23913,0.44928,43.288
0.23913,0.46304,43.881
0.23913,0.47681,44.463
0.23913,0.49058,45.036
0.23913,0.50435,45.601
0.23913,0.51812,46.157
0.23913,0.53188,46.705
0.23913,0.54565,47.245
0.23913,0.55942,47.778
0.23913,0.57319,48.303
0.23913,0.58696,48.822
0.23913,0.60072,49.334
0.23913,0.61449,49.84
0.23913,0.62826,50.339
0.23913,0.64203,50.832
0.23913,0.6558,51.32
0.23913,0.66957,51.802
0.23913,0.68333,52.279
0.23913,0.6971,52.75
0.23913,0.71087,53.217
0.23913,0.72464,53.678
0.23913,0.73841,54.135
0.23913,0.75217,54.586
0.23913,0.76594,55.034
0.23913,0.77971,55.477
0.23913,0.79348,55.916
0.23913,0.80725,56.35
0.23913,0.82101,56.781
0.23913,0.83478,57.207
0.23913,0.84855,57.63
0.23913,0.86232,58.049
0.23913,0.87609,58.464
0.23913,0.88986,58.876
0.23913,0.90362,59.284
0.23913,0.91739,59.689
0.23913,0.93116,60.09
0.23913,0.94493,60.488
0.23913,0.9587,60.883
0.23913,0.97246,61.275
0.23913,0.98623,61.664
0.23913,1,62.05
0.26957,0.05,16.117
0.26957,0.063768,17.981
0.26957,0.077536,19.634
0.26957,0.091304,21.133
0.26957,0.10507,22.512
0.26957,0.11884,23.794
0.26957,0.13261,24.998
0.26957,0.14638,26.134
0.26957,0.16014,27.213
0.26957,0.17391,28.242
0.26957,0.18768,29.227
0.26957,0.20145,30.173
0.26957,0.21522,31.084
0.26957,0.22899,31.964
0.26957,0.24275,32.815
0.26957,0.25652,33.639
0.26957,0.27029,34.44
0.26957,0.28406,35.219
0.26957,0.29783,35.977
0.26957,0.31159,36.716
0.26957,0.32536,37.438
0.26957,0.33913,38.142
0.26957,0.3529,38.832
0.26957,0.36667,39.506
0.26957,0.38043,40.167
0.26957,0.3942,40.815
0.26957,0.40797,41.45
0.26957,0.42174,42.074
0.26957,0.43551,42.686
0.26957,0.44928,43.288
0.26957,0.46304,43.881
0.26957,0.47681,44.463
0.26957,0.49058,45.036
0.26957,0.50435,45.601
0.26957,0.51812,46.157
0.26957,0.53188,46.705
0.26957,0.54565,47.245
0.26957,0.55942,47.778
0.26957,0.57319,48.303
0.26957,0.58696,48.822
0.26957,0.60072,49.334
0.26957,0.61449,49.84
0.26957,0.62826,50.339
0.26957,0.64203,50.832
0.26957,0.6558,51.32
0.26957,0.66957,51.802
0.26957,0.68333,52.279
0.26957,0.6971,52.75
0.26957,0.71087,53.217
0.26957,0.72464,53.678
0.26957,0.73841,54.135
0.26957,0.75217,54.586
0.26957,0.76594,55.034
0.26957,0.77971,55.477
0.26957,0.79348,55.916
0.26957,0.80725,56.35
0.26957,0.82101,56.781
0.26957,0.83478,57.207
0.26957,0.84855,57.63
0.26957,0.86232,58.049
0.26957,0.87609,58.464
0.26957,0.88986,58.876
0.26957,0.90362,59.284
0.26957,0.91739,59.689
0.26957,0.93116,60.09
0.26957,0.94493,60.488
0.26957,0.9587,60.883
0.26957,0.97246,61.275
0.26957,0.98623,61.664
0.26957,1,62.05
0.3,0.05,16.117
0.3,0.063768,17.981
0.3,0.077536,19.634
0.3,0.091304,21.133
0.3,0.10507,22.512
0.3,0.11884,23.794
0.3,0.13261,24.998
0.3,0.14638,26.134
0.3,0.16014,27.213
0.3,0.17391,28.242
0.3,0.18768,29.227
0.3,0.20145,30.173
0.3,0.21522,31.084
0.3,0.22899,31.964
0.3,0.24275,32.815
0.3,0.25652,33.639
0.3,0.27029,34.44
0.3,0.28406,35.219
0.3,0.29783,35.977
0.3,0.31159,36.716
0.3,0.32536,37.438
0.3,0.33913,38.142
0.3,0.3529,38.832
0.3,0.36667,39.506
0.3,0.38043,40.167
0.3,0.3942,40.815
0.3,0.40797,41.45
0.3,0.42174,42.074
0.3,0.43551,42.686
0.3,0.44928,43.288
0.3,0.46304,43.881
0.3,0.47681,44.463
0.3,0.49058,45.036
0.3,0.50435,45.601
0.3,0.51812,46.157
0.3,0.53188,46.705
0.3,0.54565,47.245
0.3,0.55942,47.778
0.3,0.57319,48.303
0.3,0.58696,48.822
0.3,0.60072,49.334
0.3,0.61449,49.84
0.3,0.62826,50.339
0.3,0.64203,50.832
0.3,0.6558,51.32
0.3,0.66957,51.802
0.3,0.68333,52.279
0.3,0.6971,52.75
0.3,0.71087,53.217
0.3,0.72464,53.678
0.3,0.73841,54.135
0.3,0.75217,54.586
0.3,0.76594,55.034
0.3,0.77971,55.477
0.3,0.79348,55.916
0.3,0.80725,56.35
0.3,0.82101,56.781
0.3,0.83478,57.207
0.3,0.84855,57.63
0.3,0.86232,58.049
0.3,0.87609,58.464
0.3,0.88986,58.876
0.3,0.90362,59.284
0.3,0.91739,59.689
0.3,0.93116,60.09
0.3,0.94493,60.488
0.3,0.9587,60.883
0.3,0.97246,61.275
0.3,0.98623,61.664
0.3,1,62.05
0.33043,0.05,16.117
0.33043,0.063768,17.981
0.33043,0.077536,19.634
0.33043,0.091304,21.133
0.33043,0.10507,22.512
0.33043,0.11884,23.794
0.33043,0.13261,24.998
0.33043,0.14638,26.134
0.33043,0.16014,27.213
0.33043,0.17391,28.242
0.33043,0.18768,29.227
0.33043,0.20145,30.173
0.33043,0.21522,31.084
0.33043,0.22899,31.964
0.33043,0.24275,32.815
0.33043,0.25652,33.639
0.33043,0.27029,34.44
0.33043,0.28406,35.219
0.33043,0.29783,35.977
0.33043,0.31159,36.716
0.33043,0.32536,37.438
0.33043,0.33913,38.142
0.33043,0.3529,38.832
0.33043,0.36667,39.506
0.33043,0.38043,40.167
0.33043,0.3942,40.815
0.33043,0.40797,41.45
0.33043,0.42174,42.074
0.33043,0.43551,42.686
0.33043,0.44928,43.288
0.33043,0.46304,43.881
0.33043,0.47681,44.463
0.33043,0.49058,45.036
0.33043,0.50435,45.601
0.33043,0.51812,46.157
0.33043,0.53188,46.705
0.33043,0.54565,47.245
0.33043,0.55942,47.778
0.33043,0.57319,48.303
0.33043,0.58696,48.822
0.33043,0.60072,49.334
0.33043,0.61449,49.84
0.33043,0.62826,50.339
0.33043,0.64203,50.832
0.33043,0.6558,51.32
0.33043,0.66957,51.802
0.33043,0.68333,52.279
0.33043,0.6971,52.75
0.33043,0.71087,53.217
0.33043,0.72464,53.678
0.33043,0.73841,54.135
0.33043,0.75217,54.586
0.33043,0.76594,55.034
0.33043,0.77971,55.477
0.33043,0.79348,55.916
0.33043,0.80725,56.35
0.33043,0.82101,56.781
0.33043,0.83478,57.207
0.33043,0.84855,57.63
0.33043,0.86232,58.049
0.33043,0.87609,58.464
0.33043,0.88986,58.876
0.33043,0.90362,59.284
0.33043,0.91739,59.689
0.33043,0.93116,60.09
0.33043,0.94493,60.488
0.33043,0.9587,60.883
0.33043,0.97246,61.275
0.33043,0.98623,61.664
0.33043,1,62.05
0.36087,0.05,16.117
0.36087,0.063768,17.981
0.36087,0.077536,19.634
0.36087,0.091304,21.133
0.36087,0.10507,22.512
0.36087,0.11884,23.794
0.36087,0.13261,24.998
0.36087,0.14638,26.134
0.36087,0.16014,27.213
0.36087,0.17391,28.242
0.36087,0.18768,29.227
0.36087,0.20145,30.173
0.36087,0.21522,31.084
0.36087,0.22899,31.964
0.36087,0.24275,32.815
0.36087,0.25652,33.639
0.36087,0.27029,34.44
0.36087,0.28406,35.219
0.36087,0.29783,35.977
0.36087,0.31159,36.716
0.36087,0.32536,37.438
0.36087,0.33913,38.142
0.36087,0.3529,38.832
0.36087,0.36667,39.506
0.36087,0.38043,40.167
0.36087,0.3942,40.815
0.36087,0.40797,41.45
0.36087,0.42174,42.074
0.36087,0.43551,42.686
0.36087,0.44928,43.288
0.36087,0.46304,43.881
0.36087,0.47681,44.463
0.36087,0.49058,45.036
0.36087,0.50435,45.601
0.36087,0.51812,46.157
0.36087,0.53188,46.705
0.36087,0.54565,47.245
0.36087,0.55942,47.778
0.36087,0.57319,48.303
0.36087,0.58696,48.822
0.36087,0.60072,49.334
0.36087,0.61449,49.84
0.36087,0.62826,50.339
0.36087,0.64203,50.832
0.36087,0.6558,51.32
0.36087,0.66957,51.802
0.36087,0.68333,52.279
0.36087,0.6971,52.75
0.36087,0.71087,53.217
0.36087,0.72464,53.678
0.36087,0.73841,54.135
0.36087,0.75217,54.586
0.36087,0.76594,55.034
0.36087,0.77971,55.477
0.36087,0.79348,55.916
0.36087,0.80725,56.35
0.36087,0.82101,56.781
0.36087,0.83478,57.207
0.36087,0.84855,57.63
0.36087,0.86232,58.049
0.36087,0.87609,58.464
0.36087,0.88986,58.876
0.36087,0.90362,59.284
0.36087,0.91739,59.689
0.36087,0.93116,60.09
0.36087,0.94493,60.488
0.36087,0.9587,60.883
0.36087,0.97246,61.275
0.36087,0.98623,61.664
0.36087,1,62.05
0.3913,0.05,16.117
0.3913,0.063768,17.981
0.3913,0.077536,19.634
0.3913,0.091304,21.133
0.3913,0.10507,22.512
0.3913,0.11884,23.794
0.3913,0.13261,24.998
0.3913,0.14638,26.134
0.3913,0.16014,27.213
0.3913,0.17391,28.242
0.3913,0.18768,29.227
0.3913,0.20145,30.173
0.3913,0.21522,31.084
0.3913,0.22899,31.964
0.3913,0.24275,32.815
0.3913,0.25652,33.639
0.3913,0.27029,34.44
0.3913,0.28406,35.219
0.3913,0.29783,35.977
0.3913,0.31159,36.716
0.3913,0.32536,37.438
0.3913,0.33913,38.142
0.3913,0.3529,38.832
0.3913,0.36667,39.506
0.3913,0.38043,40.167
0.3913,0.3942,40.815
0.3913,0.40797,41.45
0.3913,0.42174,42.074
0.3913,0.43551,42.686
0.3913,0.44928,43.288
0.3913,0.46304,43.881
0.3913,0.47681,44.463
0.3913,0.49058,45.036
0.3913,0.50435,45.601
0.3913,0.51812,46.157
0.3913,0.53188,46.705
0.3913,0.54565,47.245
0.3913,0.55942,47.778
0.3913,0.57319,48.303
0.3913,0.58696,48.822
0.3913,0.60072,49.334
0.3913,0.61449,49.84
0.3913,0.62826,50.339
0.3913,0.64203,50.832
0.3913,0.6558,51.32
0.3913,0.66957,51.802
0.3913,0.68333,52.279
0.3913,0.6971,52.75
0.3913,0.71087,53.217
0.3913,0.72464,53.678
0.3913,0.73841,54.135
0.3913,0.75217,54.586
0.3913,0.76594,55.034
0.3913,0.77971,55.477
0.3913,0.79348,55.916
0.3913,0.80725,56.35
0.3913,0.82101,56.781
0.3913,0.83478,57.207
0.3913,0.84855,57.63
0.3913,0.86232,58.049
0.3913,0.87609,58.464
0.3913,0.88986,58.876
0.3913,0.90362,59.284
0.3913,0.91739,59.689
0.3913,0.93116,60.09
0.3913,0.94493,60.488
0.3913,0.9587,60.883
0.3913,0.97246,61.275
0.3913,0.98623,61.664
0.3913,1,62.05
0.42174,0.05,16.117
0.42174,0.063768,17.981
0.42174,0.077536,19.634
0.42174,0.091304,21.133
0.42174,0.10507,22.512
0.42174,0.11884,23.794
0.42174,0.13261,24.998
0.42174,0.14638,26.134
0.42174,0.16014,27.213
0.42174,0.17391,28.242
0.42174,0.18768,29.227
0.42174,0.20145,30.173
0.42174,0.21522,31.084
0.42174,0.22899,31.964
0.42174,0.24275,32.815
0.42174,0.25652,33.639
0.42174,0.27029,34.44
0.42174,0.28406,35.219
0.42174,0.29783,35.977
0.42174,0.31159,36.716
0.42174,0.32536,37.438
0.42174,0.33913,38.142
0.42174,0.3529,38.832
0.42174,0.36667,39.506
0.42174,0.38043,40.167
0.42174,0.3942,40.815
0.42174,0.40797,41.45
0.42174,0.42174,42.074
0.42174,0.43551,42.686
0.42174,0.44928,43.288
0.42174,0.46304,43.881
0.42174,0.47681,44.463
0.42174,0.49058,45.036
0.42174,0.50435,45.601
0.42174,0.51812,46.157
0.42174,0.53188,46.705
0.42174,0.54565,47.245
0.42174,0.55942,47.778
0.42174,0.57319,48.303
0.42174,0.58696,48.822
0.42174,0.60072,49.334
0.42174,0.61449,49.84
0.42174,0.62826,50.339
0.42174,0.64203,50.832
0.42174,0.6558,51.32
0.42174,0.66957,51.802
0.42174,0.68333,52.279
0.42174,0.6971,52.75
0.42174,0.71087,53.217
0.42174,0.72464,53.678
0.42174,0.73841,54.135
0.42174,0.75217,54.586
0.42174,0.76594,55.034
0.42174,0.77971,55.477
0.42174,0.79348,55.916
0.42174,0.80725,56.35
0.42174,0.82101,56.781
0.42174,0.83478,57.207
0.42174,0.84855,57.63
0.42174,0.86232,58.049
0.42174,0.87609,58.464
0.42174,0.88986,58.876
0.42174,0.90362,59.284
0.42174,0.91739,59.689
0.42174,0.93116,60.09
0.42174,0.94493,60.488
0.42174,0.9587,60.883
0.42174,0.97246,61.275
0.42174,0.98623,61.664
0.42174,1,62.05
0.45217,0.05,16.117
0.45217,0.063768,17.981
0.45217,0.077536,19.634
0.45217,0.091304,21.133
0.45217,0.10507,22.512
0.45217,0.11884,23.794
0.45217,0.13261,24.998
0.45217,0.14638,26.134
0.45217,0.16014,27.213
0.45217,0.17391,28.242
0.45217,0.18768,29.227
0.45217,0.20145,30.173
0.45217,0.21522,31.084
0.45217,0.22899,31.964
0.45217,0.24275,32.815
0.45217,0.25652,33.639
0.45217,0.27029,34.44
0.45217,0.28406,35.219
0.45217,0.29783,35.977
0.45217,0.31159,36.716
0.45217,0.32536,37.438
0.45217,0.33913,38.142
0.45217,0.3529,38.832
0.45217,0.36667,39.506
0.45217,0.38043,40.167
0.45217,0.3942,40.815
0.45217,0.40797,41.45
0.45217,0.42174,42.074
0.45217,0.43551,42.686
0.45217,0.44928,43.288
0.45217,0.46304,43.881
0.45217,0.47681,44.463
0.45217,0.49058,45.036
0.45217,0.50435,45.601
0.45217,0.51812,46.157
0.45217,0.53188,46.705
0.45217,0.54565,47.245
0.45217,0.55942,47.778
0.45217,0.57319,48.303
0.45217,0.58696,48.822
0.45217,0.60072,49.334
0.45217,0.61449,49.84
0.45217,0.62826,50.339
0.45217,0.64203,50.832
0.45217,0.6558,51.32
0.45217,0.66957,51.802
0.45217,0.68333,52.279
0.45217,0.6971,52.75
0.45217,0.71087,53.217
0.45217,0.72464,53.678
0.45217,0.73841,54.135
0.45217,0.75217,54.586
0.45217,0.76594,55.034
0.45217,0.77971,55.477
0.45217,0.79348,55.916
0.45217,0.80725,56.35
0.45217,0.82101,56.781
0.45217,0.83478,57.207
0.45217,0.84855,57.63
0.45217,0.86232,58.049
0.45217,0.87609,58.464
0.45217,0.88986,58.876
0.45217,0.90362,59.284
0.45217,0.91739,59.689
0.45217,0.93116,60.09
0.45217,0.94493,60.488
0.45217,0.9587,60.883
0.45217,0.97246,61.275
0.45217,0.98623,61.664
0.45217,1,62.05
0.48261,0.05,16.117
0.48261,0.063768,17.981
0.48261,0.077536,19.634
0.48261,0.091304,21.133
0.48261,0.10507,22.512
0.48261,0.11884,23.794
0.48261,0.13261,24.998
0.48261,0.14638,26.134
0.48261,0.16014,27.213
0.48261,0.17391,28.242
0.48261,0.18768,29.227
0.48261,0.20145,30.173
0.48261,0.21522,31.084
0.48261,0.22899,31.964
0.48261,0.24275,32.815
0.48261,0.25652,33.639
0.48261,0.27029,34.44
0.48261,0.28406,35.219
0.48261,0.29783,35.977
0.48261,0.31159,36.716
0.48261,0.32536,37.438
0.48261,0.33913,38.142
0.48261,0.3529,38.832
0.48261,0.36667,39.506
0.48261,0.38043,40.167
0.48261,0.3942,40.815
0.48261,0.40797,41.45
0.48261,0.42174,42.074
0.48261,0.43551,42.686
0.48261,0.44928,43.288
0.48261,0.46304,43.881
0.48261,0.47681,44.463
0.48261,0.49058,45.036
0.48261,0.50435,45.601
0.48261,0.51812,46.157
0.48261,0.53188,46.705
0.48261,0.54565,47.245
0.48261,0.55942,47.778
0.48261,0.57319,48.303
0.48261,0.58696,48.822
0.48261,0.60072,49.334
0.48261,0.61449,49.84
0.48261,0.62826,50.339
0.48261,0.64203,50.832
0.48261,0.6558,51.32
0.48261,0.66957,51.802
0.48261,0.68333,52.279
0.48261,0.6971,52.75
0.48261,0.71087,53.217
0.48261,0.72464,53.678
0.48261,0.73841,54.135
0.48261,0.75217,54.586
0.48261,0.76594,55.034
0.48261,0.77971,55.477
0.48261,0.79348,55.916
0.48261,0.80725,56.35
0.48261,0.82101,56.781
0.48261,0.83478,57.207
0.48261,0.84855,57.63
0.48261,0.86232,58.049
0.48261,0.87609,58.464
0.48261,0.88986,58.876
0.48261,0.90362,59.284
0.48261,0.91739,59.689
0.48261,0.93116,60.09
0.48261,0.94493,60.488
0.48261,0.9587,60.883
0.48261,0.97246,61.275
0.48261,0.98623,61.664
0.48261,1,62.05
0.51304,0.05,16.117
0.51304,0.063768,17.981
0.51304,0.077536,19.634
0.51304,0.091304,21.133
0.51304,0.10507,22.512
0.51304,0.11884,23.794
0.51304,0.13261,24.998
0.51304,0.14638,26.134
0.51304,0.16014,27.213
0.51304,0.17391,28.242
0.51304,0.18768,29.227
0.51304,0.20145,30.173
0.51304,0.21522,31.084
0.51304,0.22899,31.964
0.51304,0.24275,32.815
0.51304,0.25652,33.639
0.51304,0.27029,34.44
0.51304,0.28406,35.219
0.51304,0.29783,35.977
0.51304,0.31159,36.716
0.51304,0.32536,37.438
0.51304,0.33913,38.142
0.51304,0.3529,38.832
0.51304,0.36667,39.506
0.51304,0.38043,40.167
0.51304,0.3942,40.815
0.51304,0.40797,41.45
0.51304,0.42174,42.074
0.51304,0.43551,42.686
0.51304,0.44928,43.288
0.51304,0.46304,43.881
0.51304,0.47681,44.463
0.51304,0.49058,45.036
0.51304,0.50435,45.601
0.51304,0.51812,46.157
0.51304,0.53188,46.705
0.51304,0.54565,47.245
0.51304,0.55942,47.778
0.51304,0.57319,48.303
0.51304,0.58696,48.822
0.51304,0.60072,49.334
0.51304,0.61449,49.84
0.51304,0.62826,50.339
0.51304,0.64203,50.832
0.51304,0.6558,51.32
0.51304,0.66957,51.802
0.51304,0.68333,52.279
0.51304,0.6971,52.75
0.51304,0.71087,53.217
0.51304,0.72464,53.678
0.51304,0.73841,54.135
0.51304,0.75217,54.586
0.51304,0.76594,55.034
0.51304,0.77971,55.477
0.51304,0.79348,55.916
0.51304,0.80725,56.35
0.51304,0.82101,56.781
0.51304,0.83478,57.207
0.51304,0.84855,57.63
0.51304,0.86232,58.049
0.51304,0.87609,58.464
0.51304,0.88986,58.876
0.51304,0.90362,59.284
0.51304,0.91739,59.689
0.51304,0.93116,60.09
0.51304,0.94493,60.488
0.51304,0.9587,60.883
0.51304,0.97246,61.275
0.51304,0.98623,61.664
0.51304,1,62.05
0.54348,0.05,16.117
0.54348,0.063768,17.981
0.54348,0.077536,19.634
0.54348,0.091304,21.133
0.54348,0.10507,22.512
0.54348,0.11884,23.794
0.54348,0.13261,24.998
0.54348,0.14638,26.134
0.54348,0.16014,27.213
0.54348,0.17391,28.242
0.54348,0.18768,29.227
0.54348,0.20145,30.173
0.54348,0.21522,31.084
0.54348,0.22899,31.964
0.54348,0.24275,32.815
0.54348,0.25652,33.639
0.54348,0.27029,34.44
0.54348,0.28406,35.219
0.54348,0.29783,35.977
0.54348,0.31159,36.716
0.54348,0.32536,37.438
0.54348,0.33913,38.142
0.54348,0.3529,38.832
0.54348,0.36667,39.506
0.54348,0.38043,40.167
0.54348,0.3942,40.815
0.54348,0.40797,41.45
0.54348,0.42174,42.074
0.54348,0.43551,42.686
0.54348,0.44928,43.288
0.54348,0.46304,43.881
0.54348,0.47681,44.463
0.54348,0.49058,45.036
0.54348,0.50435,45.601
0.54348,0.51812,46.157
0.54348,0.53188,46.705
0.54348,0.54565,47.245
0.54348,0.55942,47.778
0.54348,0.57319,48.303
0.54348,0.58696,48.822
0.54348,0.60072,49.334
0.54348,0.61449,49.84
0.54348,0.62826,50.339
0.54348,0.64203,50.832
0.54348,0.6558,51.32
0.54348,0.66957,51.802
0.54348,0.68333,52.279
0.54348,0.6971,52.75
0.54348,0.71087,53.217
0.54348,0.72464,53.678
0.54348,0.73841,54.135
0.54348,0.75217,54.586
0.54348,0.76594,55.034
0.54348,0.77971,55.477
0.54348,0.79348,55.916
0.54348,0.80725,56.35
0.54348,0.82101,56.781
0.54348,0.83478,57.207
0.54348,0.84855,57.63
0.54348,0.86232,58.049
0.54348,0.87609,58.464
0.54348,0.88986,58.876
0.54348,0.90362,59.284
0.54348,0.91739,59.689
0.54348,0.93116,60.09
0.54348,0.94493,60.488
0.54348,0.9587,60.883
0.54348,0.97246,61.275
0.54348,0.98623,61.664
0.54348,1,62.05
0.57391,0.05,16.117
0.57391,0.063768,17.981
0.57391,0.077536,19.634
0.57391,0.091304,21.133
0.57391,0.10507,22.512
0.57391,0.11884,23.794
0.57391,0.13261,24.998
0.57391,0.14638,26.134
0.57391,0.16014,27.213
0.57391,0.17391,28.242
0.57391,0.18768,29.227
0.57391,0.20145,30.173
0.57391,0.21522,31.084
0.57391,0.22899,31.964
0.57391,0.24275,32.815
0.57391,0.25652,33.639
0.57391,0.27029,34.44
0.57391,0.28406,35.219
0.57391,0.29783,35.977
0.57391,0.31159,36.716
0.57391,0.32536,37.438
0.57391,0.33913,38.142
0.57391,0.3529,38.832
0.57391,0.36667,39.506
0.57391,0.38043,40.167
0.57391,0.3942,40.815
0.57391,0.40797,41.45
0.57391,0.42174,42.074
0.57391,0.43551,42.686
0.57391,0.44928,43.288
0.57391,0.46304,43.881
0.57391,0.47681,44.463
0.57391,0.49058,45.036
0.57391,0.50435,45.601
0.57391,0.51812,46.157
0.57391,0.53188,46.705
0.57391,0.54565,47.245
0.57391,0.55942,47.778
0.57391,0.57319,48.303
0.57391,0.58696,48.822
0.57391,0.60072,49.334
0.57391,0.61449,49.84
0.57391,0.62826,50.339
0.57391,0.64203,50.832
0.57391,0.6558,51.32
0.57391,0.66957,51.802
0.57391,0.68333,52.279
0.57391,0.6971,52.75
0.57391,0.71087,53.217
0.57391,0.72464,53.678
0.57391,0.73841,54.135
0.57391,0.75217,54.586
0.57391,0.76594,55.034
0.57391,0.77971,55.477
0.57391,0.79348,55.916
0.57391,0.80725,56.35
0.57391,0.82101,56.781
0.57391,0.83478,57.207
0.57391,0.84855,57.63
0.57391,0.86232,58.049
0.57391,0.87609,58.464
0.57391,0.88986,58.876
0.57391,0.90362,59.284
0.57391,0.91739,59.689
0.57391,0.93116,60.09
0.57391,0.94493,60.488
0.57391,0.9587,60.883
0.57391,0.97246,61.275
0.57391,0.98623,61.664
0.57391,1,62.05
0.60435,0.05,16.117
0.60435,0.063768,17.981
0.60435,0.077536,19.634
0.60435,0.091304,21.133
0.60435,0.10507,22.512
0.60435,0.11884,23.794
0.60435,0.13261,24.998
0.60435,0.14638,26.134
0.60435,0.16014,27.213
0.60435,0.17391,28.242
0.60435,0.18768,29.227
0.60435,0.20145,30.173
0.60435,0.21522,31.084
0.60435,0.22899,31.964
0.60435,0.24275,32.815
0.60435,0.25652,33.639
0.60435,0.27029,34.44
0.60435,0.28406,35.219
0.60435,0.29783,35.977
0.60435,0.31159,36.716
0.60435,0.32536,37.438
0.60435,0.33913,38.142
0.60435,0.3529,38.832
0.60435,0.36667,39.506
0.60435,0.38043,40.167
0.60435,0.3942,40.815
0.60435,0.40797,41.45
0.60435,0.42174,42.074
0.60435,0.43551,42.686
0.60435,0.44928,43.288
0.60435,0.46304,43.881
0.60435,0.47681,44.463
0.60435,0.49058,45.036
0.60435,0.50435,45.601
0.60435,0.51812,46.157
0.60435,0.53188,46.705
0.60435,0.54565,47.245
0.60435,0.55942,47.778
0.60435,0.57319,48.303
0.60435,0.58696,48.822
0.60435,0.60072,49.334
0.60435,0.61449,49.84
0.60435,0.62826,50.339
0.60435,0.64203,50.832
0.60435,0.6558,51.32
0.60435,0.66957,51.802
0.60435,0.68333,52.279
0.60435,0.6971,52.75
0.60435,0.71087,53.217
0.60435,0.72464,53.678
0.60435,0.73841,54.135
0.60435,0.75217,54.586
0.60435,0.76594,55.034
0.60435,0.77971,55.477
0.60435,0.79348,55.916
0.60435,0.80725,56.35
0.60435,0.82101,56.781
0.60435,0.83478,57.207
0.60435,0.84855,57.63
0.60435,0.86232,58.049
0.60435,0.87609,58.464
0.60435,0.88986,58.876
0.60435,0.90362,59.284
0.60435,0.91739,59.689
0.60435,0.93116,60.09
0.60435,0.94493,60.488
0.60435,0.9587,60.883
0.60435,0.97246,61.275
0.60435,0.98623,61.664
0.60435,1,62.05
0.63478,0.05,16.117
0.63478,0.063768,17.981
0.63478,0.077536,19.634
0.63478,0.091304,21.133
0.63478,0.10507,22.512
0.63478,0.11884,23.794
0.63478,0.13261,24.998
0.63478,0.14638,26.134
0.63478,0.16014,27.213
0.63478,0.17391,28.242
0.63478,0.18768,29.227
0.63478,0.20145,30.173
0.63478,0.21522,31.084
0.63478,0.22899,31.964
0.63478,0.24275,32.815
0.63478,0.25652,33.639
0.63478,0.27029,34.44
0.63478,0.28406,35.219
0.63478,0.29783,35.977
0.63478,0.31159,36.716
0.63478,0.32536,37.438
0.63478,0.33913,38.142
0.63478,0.3529,38.832
0.63478,0.36667,39.506
0.63478,0.38043,40.167
0.63478,0.3942,40.815
0.63478,0.40797,41.45
0.63478,0.42174,42.074
0.63478,0.43551,42.686
0.63478,0.44928,43.288
0.63478,0.46304,43.881
0.63478,0.47681,44.463
0.63478,0.49058,45.036
0.63478,0.50435,45.601
0.63478,0.51812,46.157
0.63478,0.53188,46.705
0.63478,0.54565,47.245
0.63478,0.55942,47.778
0.63478,0.57319,48.303
0.63478,0.58696,48.822
0.63478,0.60072,49.334
0.63478,0.61449,49.84
0.63478,0.62826,50.339
0.63478,0.64203,50.832
0.63478,0.6558,51.32
0.63478,0.66957,51.802
0.63478,0.68333,52.279
0.63478,0.6971,52.75
0.63478,0.71087,53.217
0.63478,0.72464,53.678
0.63478,0.73841,54.135
0.63478,0.75217,54.586
0.63478,0.76594,55.034
0.63478,0.77971,55.477
0.63478,0.79348,55.916
0.63478,0.80725,56.35
0.63478,0.82101,56.781
0.63478,0.83478,57.207
0.63478,0.84855,57.63
0.63478,0.86232,58.049
0.63478,0.87609,58.464
0.63478,0.88986,58.876
0.63478,0.90362,59.284
0.63478,0.91739,59.689
0.63478,0.93116,60.09
0.63478,0.94493,60.488
0.63478,0.9587,60.883
0.63478,0.97246,61.275
0.63478,0.98623,61.664
0.63478,1,62.05
0.66522,0.05,16.117
0.66522,0.063768,17.981
0.66522,0.077536,19.634
0.66522,0.091304,21.133
0.66522,0.10507,22.512
0.66522,0.11884,23.794
0.66522,0.13261,24.998
0.66522,0.14638,26.134
0.66522,0.16014,27.213
0.66522,0.17391,28.242
0.66522,0.18768,29.227
0.66522,0.20145,30.173
0.66522,0.21522,31.084
0.66522,0.22899,31.964
0.66522,0.24275,32.815
0.66522,0.25652,33.639
0.66522,0.27029,34.44
0.66522,0.28406,35.219
0.66522,0.29783,35.977
0.66522,0.31159,36.716
0.66522,0.32536,37.438
0.66522,0.33913,38.142
0.66522,0.3529,38.832
0.66522,0.36667,39.506
0.66522,0.38043,40.167
0.66522,0.3942,40.815
0.66522,0.40797,41.45
0.66522,0.42174,42.074
0.66522,0.43551,42.686
0.66522,0.44928,43.288
0.66522,0.46304,43.881
0.66522,0.47681,44.463
0.66522,0.49058,45.036
0.66522,0.50435,45.601
0.66522,0.51812,46.157
0.66522,0.53188,46.705
0.66522,0.54565,47.245
0.66522,0.55942,47.778
0.66522,0.57319,48.303
0.66522,0.58696,48.822
0.66522,0.60072,49.334
0.66522,0.61449,49.84
0.66522,0.62826,50.339
0.66522,0.64203,50.832
0.66522,0.6558,51.32
0.66522,0.66957,51.802
0.66522,0.68333,52.279
0.66522,0.6971,52.75
0.66522,0.71087,53.217
0.66522,0.72464,53.678
0.66522,0.73841,54.135
0.66522,0.75217,54.586
0.66522,0.76594,55.034
0.66522,0.77971,55.477
0.66522,0.79348,55.916
0.66522,0.80725,56.35
0.66522,0.82101,56.781
0.66522,0.83478,57.207
0.66522,0.84855,57.63
0.66522,0.86232,58.049
0.66522,0.87609,58.464
0.66522,0.88986,58.876
0.66522,0.90362,59.284
0.66522,0.91739,59.689
0.66522,0.93116,60.09
0.66522,0.94493,60.488
0.66522,0.9587,60.883
0.66522,0.97246,61.275
0.66522,0.98623,61.664
0.66522,1,62.05
0.69565,0.05,16.117
0.69565,0.063768,17.981
0.69565,0.077536,19.634
0.69565,0.091304,21.133
0.69565,0.10507,22.512
0.69565,0.11884,23.794
0.69565,0.13261,24.998
0.69565,0.14638,26.134
0.69565,0.16014,27.213
0.69565,0.17391,28.242
0.69565,0.18768,29.227
0.69565,0.20145,30.173
0.69565,0.21522,31.084
0.69565,0.22899,31.964
0.69565,0.24275,32.815
0.69565,0.25652,33.639
0.69565,0.27029,34.44
0.69565,0.28406,35.219
0.69565,0.29783,35.977
0.69565,0.31159,36.716
0.69565,0.32536,37.438
0.69565,0.33913,38.142
0.69565,0.3529,38.832
0.69565,0.36667,39.506
0.69565,0.38043,40.167
0.69565,0.3942,40.815
0.69565,0.40797,41.45
0.69565,0.42174,42.074
0.69565,0.43551,42.686
0.69565,0.44928,43.288
0.69565,0.46304,43.881
0.69565,0.47681,44.463
0.69565,0.49058,45.036
0.69565,0.50435,45.601
0.69565,0.51812,46.157
0.69565,0.53188,46.705
0.69565,0.54565,47.245
0.69565,0.55942,47.778
0.69565,0.57319,48.303
0.69565,0.58696,48.822
0.69565,0.60072,49.334
0.69565,0.61449,49.84
0.69565,0.62826,50.339
0.69565,0.64203,50.832
0.69565,0.6558,51.32
0.69565,0.66957,51.802
0.69565,0.68333,52.279
0.69565,0.6971,52.75
0.69565,0.71087,53.217
0.69565,0.72464,53.678
0.69565,0.73841,54.135
0.69565,0.75217,54.586
0.69565,0.76594,55.034
0.69565,0.77971,55.477
0.69565,0.79348,55.916
0.69565,0.80725,56.35
0.69565,0.82101,56.781
0.69565,0.83478,57.207
0.69565,0.84855,57.63
0.69565,0.86232,58.049
0.69565,0.87609,58.464
0.69565,0.88986,58.876
0.69565,0.90362,59.284
0.69565,0.91739,59.689
0.69565,0.93116,60.09
0.69565,0.94493,60.488
0.69565,0.9587,60.883
0.69565,0.97246,61.275
0.69565,0.98623,61.664
0.69565,1,62.05
0.72609,0.05,16.117
0.72609,0.063768,17.981
0.72609,0.077536,19.634
0.72609,0.091304,21.133
0.72609,0.10507,22.512
0.72609,0.11884,23.794
0.72609,0.13261,24.998
0.72609,0.14638,26.134
0.72609,0.16014,27.213
0.72609,0.17391,28.242
0.72609,0.18768,29.227
0.72609,0.20145,30.173
0.72609,0.21522,31.084
0.72609,0.22899,31.964
0.72609,0.24275,32.815
0.72609,0.25652,33.639
0.72609,0.27029,34.44
0.72609,0.28406,35.219
0.72609,0.29783,35.977
0.72609,0.31159,36.716
0.72609,0.32536,37.438
0.72609,0.33913,38.142
0.72609,0.3529,38.832
0.72609,0.36667,39.506
0.72609,0.38043,40.167
0.72609,0.3942,40.815
0.72609,0.40797,41.45
0.72609,0.42174,42.074
0.72609,0.43551,42.686
0.72609,0.44928,43.288
0.72609,0.46304,43.881
0.72609,0.47681,44.463
0.72609,0.49058,45.036
0.72609,0.50435,45.601
0.72609,0.51812,46.157
0.72609,0.53188,46.705
0.72609,0.54565,47.245
0.72609,0.55942,47.778
0.72609,0.57319,48.303
0.72609,0.58696,48.822
0.72609,0.60072,49.334
0.72609,0.61449,49.84
0.72609,0.62826,50.339
0.72609,0.64203,50.832
0.72609,0.6558,51.32
0.72609,0.66957,51.802
0.72609,0.68333,52.279
0.72609,0.6971,52.75
0.72609,0.71087,53.217
0.72609,0.72464,53.678
0.72609,0.73841,54.135
0.72609,0.75217,54.586
0.72609,0.76594,55.034
0.72609,0.77971,55.477
0.72609,0.79348,55.916
0.72609,0.80725,56.35
0.72609,0.82101,56.781
0.72609,0.83478,57.207
0.72609,0.84855,57.63
0.72609,0.86232,58.049
0.72609,0.87609,58.464
0.72609,0.88986,58.876
0.72609,0.90362,59.284
0.72609,0.91739,59.689
0.72609,0.93116,60.09
0.72609,0.94493,60.488
0.72609,0.9587,60.883
0.72609,0.97246,61.275
0.72609,0.98623,61.664
0.72609,1,62.05
0.75652,0.05,16.117
0.75652,0.063768,17.981
0.75652,0.077536,19.634
0.75652,0.091304,21.133
0.75652,0.10507,22.512
0.75652,0.11884,23.794
0.75652,0.13261,24.998
0.75652,0.14638,26.134
0.75652,0.16014,27.213
0.75652,0.17391,28.242
0.75652,0.18768,29.227
0.75652,0.20145,30.173
0.75652,0.21522,31.084
0.75652,0.22899,31.964
0.75652,0.24275,32.815
0.75652,0.25652,33.639
0.75652,0.27029,34.44
0.75652,0.28406,35.219
0.75652,0.29783,35.977
0.75652,0.31159,36.716
0.75652,0.32536,37.438
0.75652,0.33913,38.142
0.75652,0.3529,38.832
0.75652,0.36667,39.506
0.75652,0.38043,40.167
0.75652,0.3942,40.815
0.75652,0.40797,41.45
0.75652,0.42174,42.074
0.75652,0.43551,42.686
0.75652,0.44928,43.288
0.75652,0.46304,43.881
0.75652,0.47681,44.463
0.75652,0.49058,45.036
0.75652,0.50435,45.601
0.75652,0.51812,46.157
0.75652,0.53188,46.705
0.75652,0.54565,47.245
0.75652,0.55942,47.778
0.75652,0.57319,48.303
0.75652,0.58696,48.822
0.75652,0.60072,49.334
0.75652,0.61449,49.84
0.75652,0.62826,50.339
0.75652,0.64203,50.832
0.75652,0.6558,51.32
0.75652,0.66957,51.802
0.75652,0.68333,52.279
0.75652,0.6971,52.75
0.75652,0.71087,53.217
0.75652,0.72464,53.678
0.75652,0.73841,54.135
0.75652,0.75217,54.586
0.75652,0.76594,55.034
0.75652,0.77971,55.477
0.75652,0.79348,55.916
0.75652,0.80725,56.35
0.75652,0.82101,56.781
0.75652,0.83478,57.207
0.75652,0.84855,57.63
0.75652,0.86232,58.049
0.75652,0.87609,58.464
0.75652,0.88986,58.876
0.75652,0.90362,59.284
0.75652,0.91739,59.689
0.75652,0.93116,60.09
0.75652,0.94493,60.488
0.75652,0.9587,60.883
0.75652,0.97246,61.275
0.75652,0.98623,61.664
0.75652,1,62.05
0.78696,0.05,16.117
0.78696,0.063768,17.981
0.78696,0.077536,19.634
0.78696,0.091304,21.133
0.78696,0.10507,22.512
0.78696,0.11884,23.794
0.78696,0.13261,24.998
0.78696,0.14638,26.134
0.78696,0.16014,27.213
0.78696,0.17391,28.242
0.78696,0.18768,29.227
0.78696,0.20145,30.173
0.78696,0.21522,31.084
0.78696,0.22899,31.964
0.78696,0.24275,32.815
0.78696,0.25652,33.639
0.78696,0.27029,34.44
0.78696,0.28406,35.219
0.78696,0.29783,35.977
0.78696,0.31159,36.716
0.78696,0.32536,37.438
0.78696,0.33913,38.142
0.78696,0.3529,38.832
0.78696,0.36667,39.506
0.78696,0.38043,40.167
0.78696,0.3942,40.815
0.78696,0.40797,41.45
0.78696,0.42174,42.074
0.78696,0.43551,42.686
0.78696,0.44928,43.288
0.78696,0.46304,43.881
0.78696,0.47681,44.463
0.78696,0.49058,45.036
0.78696,0.50435,45.601
0.78696,0.51812,46.157
0.78696,0.53188,46.705
0.78696,0.54565,47.245
0.78696,0.55942,47.778
0.78696,0.57319,48.303
0.78696,0.58696,48.822
0.78696,0.60072,49.334
0.78696,0.61449,49.84
0.78696,0.62826,50.339
0.78696,0.64203,50.832
0.78696,0.6558,51.32
0.78696,0.66957,51.802
0.78696,0.68333,52.279
0.78696,0.6971,52.75
0.78696,0.71087,53.217
0.78696,0.72464,53.678
0.78696,0.73841,54.135
0.78696,0.75217,54.586
0.78696,0.76594,55.034
0.78696,0.77971,55.477
0.78696,0.79348,55.916
0.78696,0.80725,56.35
0.78696,0.82101,56.781
0.78696,0.83478,57.207
0.78696,0.84855,57.63
0.78696,0.86232,58.049
0.78696,0.87609,58.464
0.78696,0.88986,58.876
0.78696,0.90362,59.284
0.78696,0.91739,59.689
0.78696,0.93116,60.09
0.78696,0.94493,60.488
0.78696,0.9587,60.883
0.78696,0.97246,61.275
0.78696,0.98623,61.664
0.78696,1,62.05
0.81739,0.05,16.117
0.81739,0.063768,17.981
0.81739,0.077536,19.634
0.81739,0.091304,21.133
0.81739,0.10507,22.512
0.81739,0.11884,23.794
0.81739,0.13261,24.998
0.81739,0.14638,26.134
0.81739,0.16014,27.213
0.81739,0.17391,28.242
0.81739,0.18768,29.227
0.81739,0.20145,30.173
0.81739,0.21522,31.084
0.81739,0.22899,31.964
0.81739,0.24275,32.815
0.81739,0.25652,33.639
0.81739,0.27029,34.44
0.81739,0.28406,35.219
0.81739,0.29783,35.977
0.81739,0.31159,36.716
0.81739,0.32536,37.438
0.81739,0.33913,38.142
0.81739,0.3529,38.832
0.81739,0.36667,39.506
0.81739,0.38043,40.167
0.81739,0.3942,40.815
0.81739,0.40797,41.45
0.81739,0.42174,42.074
0.81739,0.43551,42.686
0.81739,0.44928,43.288
0.81739,0.46304,43.881
0.81739,0.47681,44.463
0.81739,0.49058,45.036
0.81739,0.50435,45.601
0.81739,0.51812,46.157
0.81739,0.53188,46.705
0.81739,0.54565,47.245
0.81739,0.55942,47.778
0.81739,0.57319,48.303
0.81739,0.58696,48.822
0.81739,0.60072,49.334
0.81739,0.61449,49.84
0.81739,0.62826,50.339
0.81739,0.64203,50.832
0.81739,0.6558,51.32
0.81739,0.66957,51.802
0.81739,0.68333,52.279
0.81739,0.6971,52.75
0.81739,0.71087,53.217
0.81739,0.72464,53.678
0.81739,0.73841,54.135
0.81739,0.75217,54.586
0.81739,0.76594,55.034
0.81739,0.77971,55.477
0.81739,0.79348,55.916
0.81739,0.80725,56.35
0.81739,0.82101,56.781
0.81739,0.83478,57.207
0.81739,0.84855,57.63
0.81739,0.86232,58.049
0.81739,0.87609,58.464
0.81739,0.88986,58.876
0.81739,0.90362,59.284
0.81739,0.91739,59.689
0.81739,0.93116,60.09
0.81739,0.94493,60.488
0.81739,0.9587,60.883
0.81739,0.97246,61.275
0.81739,0.98623,61.664
0.81739,1,62.05
0.84783,0.05,16.117
0.84783,0.063768,17.981
0.84783,0.077536,19.634
0.84783,0.091304,21.133
0.84783,0.10507,22.512
0.84783,0.11884,23.794
0.84783,0.13261,24.998
0.84783,0.14638,26.134
0.84783,0.16014,27.213
0.84783,0.17391,28.242
0.84783,0.18768,29.227
0.84783,0.20145,30.173
0.84783,0.21522,31.084
0.84783,0.22899,31.964
0.84783,0.24275,32.815
0.84783,0.25652,33.639
0.84783,0.27029,34.44
0.84783,0.28406,35.219
0.84783,0.29783,35.977
0.84783,0.31159,36.716
0.84783,0.32536,37.438
0.84783,0.33913,38.142
0.84783,0.3529,38.832
0.84783,0.36667,39.506
0.84783,0.38043,40.167
0.84783,0.3942,40.815
0.84783,0.40797,41.45
0.84783,0.42174,42.074
0.84783,0.43551,42.686
0.84783,0.44928,43.288
0.84783,0.46304,43.881
0.84783,0.47681,44.463
0.84783,0.49058,45.036
0.84783,0.50435,45.601
0.84783,0.51812,46.157
0.84783,0.53188,46.705
0.84783,0.54565,47.245
0.84783,0.55942,47.778
0.84783,0.57319,48.303
0.84783,0.58696,48.822
0.84783,0.60072,49.334
0.84783,0.61449,49.84
0.84783,0.62826,50.339
0.84783,0.64203,50.832
0.84783,0.6558,51.32
0.84783,0.66957,51.802
0.84783,0.68333,52.279
0.84783,0.6971,52.75
0.84783,0.71087,53.217
0.84783,0.72464,53.678
0.84783,0.73841,54.135
0.84783,0.75217,54.586
0.84783,0.76594,55.034
0.84783,0.77971,55.477
0.84783,0.79348,55.916
0.84783,0.80725,56.35
0.84783,0.82101,56.781
0.84783,0.83478,57.207
0.84783,0.84855,57.63
0.84783,0.86232,58.049
0.84783,0.87609,58.464
0.84783,0.88986,58.876
0.84783,0.90362,59.284
0.84783,0.91739,59.689
0.84783,0.93116,60.09
0.84783,0.94493,60.488
0.84783,0.9587,60.883
0.84783,0.97246,61.275
0.84783,0.98623,61.664
0.84783,1,62.05
0.87826,0.05,16.117
0.87826,0.063768,17.981
0.87826,0.077536,19.634
0.87826,0.091304,21.133
0.87826,0.10507,22.512
0.87826,0.11884,23.794
0.87826,0.13261,24.998
0.87826,0.14638,26.134
0.87826,0.16014,27.213
0.87826,0.17391,28.242
0.87826,0.18768,29.227
0.87826,0.20145,30.173
0.87826,0.21522,31.084
0.87826,0.22899,31.964
0.87826,0.24275,32.815
0.87826,0.25652,33.639
0.87826,0.27029,34.44
0.87826,0.28406,35.219
0.87826,0.29783,35.977
0.87826,0.31159,36.716
0.87826,0.32536,37.438
0.87826,0.33913,38.142
0.87826,0.3529,38.832
0.87826,0.36667,39.506
0.87826,0.38043,40.167
0.87826,0.3942,40.815
0.87826,0.40797,41.45
0.87826,0.42174,42.074
0.87826,0.43551,42.686
0.87826,0.44928,43.288
0.87826,0.46304,43.881
0.87826,0.47681,44.463
0.87826,0.49058,45.036
0.87826,0.50435,45.601
0.87826,0.51812,46.157
0.87826,0.53188,46.705
0.87826,0.54565,47.245
0.87826,0.55942,47.778
0.87826,0.57319,48.303
0.87826,0.58696,48.822
0.87826,0.60072,49.334
0.87826,0.61449,49.84
0.87826,0.62826,50.339
0.87826,0.64203,50.832
0.87826,0.6558,51.32
0.87826,0.66957,51.802
0.87826,0.68333,52.279
0.87826,0.6971,52.75
0.87826,0.71087,53.217
0.87826,0.72464,53.678
0.87826,0.73841,54.135
0.87826,0.75217,54.586
0.87826,0.76594,55.034
0.87826,0.77971,55.477
0.87826,0.79348,55.916
0.87826,0.80725,56.35
0.87826,0.82101,56.781
0.87826,0.83478,57.207
0.87826,0.84855,57.63
0.87826,0.86232,58.049
0.87826,0.87609,58.464
0.87826,0.88986,58.876
0.87826,0.90362,59.284
0.87826,0.91739,59.689
0.87826,0.93116,60.09
0.87826,0.94493,60.488
0.87826,0.9587,60.883
0.87826,0.97246,61.275
0.87826,0.98623,61.664
0.87826,1,62.05
0.9087,0.05,16.117
0.9087,0.063768,17.981
0.9087,0.077536,19.634
0.9087,0.091304,21.133
0.9087,0.10507,22.512
0.9087,0.11884,23.794
0.9087,0.13261,24.998
0.9087,0.14638,26.134
0.9087,0.16014,27.213
0.9087,0.17391,28.242
0.9087,0.18768,29.227
0.9087,0.20145,30.173
0.9087,0.21522,31.084
0.9087,0.22899,31.964
0.9087,0.24275,32.815
0.9087,0.25652,33.639
0.9087,0.27029,34.44
0.9087,0.28406,35.219
0.9087,0.29783,35.977
0.9087,0.31159,36.716
0.9087,0.32536,37.438
0.9087,0.33913,38.142
0.9087,0.3529,38.832
0.9087,0.36667,39.506
0.9087,0.38043,40.167
0.9087,0.3942,40.815
0.9087,0.40797,41.45
0.9087,0.42174,42.074
0.9087,0.43551,42.686
0.9087,0.44928,43.288
0.9087,0.46304,43.881
0.9087,0.47681,44.463
0.9087,0.49058,45.036
0.9087,0.50435,45.601
0.9087,0.51812,46.157
0.9087,0.53188,46.705
0.9087,0.54565,47.245
0.9087,0.55942,47.778
0.9087,0.57319,48.303
0.9087,0.58696,48.822
0.9087,0.60072,49.334
0.9087,0.61449,49.84
0.9087,0.62826,50.339
0.9087,0.64203,50.832
0.9087,0.6558,51.32
0.9087,0.66957,51.802
0.9087,0.68333,52.279
0.9087,0.6971,52.75
0.9087,0.71087,53.217
0.9087,0.72464,53.678
0.9087,0.73841,54.135
0.9087,0.75217,54.586
0.9087,0.76594,55.034
0.9087,0.77971,55.477
0.9087,0.79348,55.916
0.9087,0.80725,56.35
0.9087,0.82101,56.781
0.9087,0.83478,57.207
0.9087,0.84855,57.63
0.9087,0.86232,58.049
0.9087,0.87609,58.464
0.9087,0.88986,58.876
0.9087,0.90362,59.284
0.9087,0.91739,59.689
0.9087,0.93116,60.09
0.9087,0.94493,60.488
0.9087,0.9587,60.883
0.9087,0.97246,61.275
0.9087,0.98623,61.664
0.9087,1,62.05
0.93913,0.05,16.117
0.93913,0.063768,17.981
0.93913,0.077536,19.634
0.93913,0.091304,21.133
0.93913,0.10507,22.512
0.93913,0.11884,23.794
0.93913,0.13261,24.998
0.93913,0.14638,26.134
0.93913,0.16014,27.213
0.93913,0.17391,28.242
0.93913,0.18768,29.227
0.93913,0.20145,30.173
0.93913,0.21522,31.084
0.93913,0.22899,31.964
0.93913,0.24275,32.815
0.93913,0.25652,33.639
0.93913,0.27029,34.44
0.93913,0.28406,35.219
0.93913,0.29783,35.977
0.93913,0.31159,36.716
0.93913,0.32536,37.438
0.93913,0.33913,38.142
0.93913,0.3529,38.832
0.93913,0.36667,39.506
0.93913,0.38043,40.167
0.93913,0.3942,40.815
0.93913,0.40797,41.45
0.93913,0.42174,42.074
0.93913,0.43551,42.686
0.93913,0.44928,43.288
0.93913,0.46304,43.881
0.93913,0.47681,44.463
0.93913,0.49058,45.036
0.93913,0.50435,45.601
0.93913,0.51812,46.157
0.93913,0.53188,46.705
0.93913,0.54565,47.245
0.93913,0.55942,47.778
0.93913,0.57319,48.303
0.93913,0.58696,48.822
0.93913,0.60072,49.334
0.93913,0.61449,49.84
0.93913,0.62826,50.339
0.93913,0.64203,50.832
0.93913,0.6558,51.32
0.93913,0.66957,51.802
0.93913,0.68333,52.279
0.93913,0.6971,52.75
0.93913,0.71087,53.217
0.93913,0.72464,53.678
0.93913,0.73841,54.135
0.93913,0.75217,54.586
0.93913,0.76594,55.034
0.93913,0.77971,55.477
0.93913,0.79348,55.916
0.93913,0.80725,56.35
0.93913,0.82101,56.781
0.93913,0.83478,57.207
0.93913,0.84855,57.63
0.93913,0.86232,58.049
0.93913,0.87609,58.464
0.93913,0.88986,58.876
0.93913,0.90362,59.284
0.93913,0.91739,59.689
0.93913,0.93116,60.09
0.93913,0.94493,60.488
0.93913,0.9587,60.883
0.93913,0.97246,61.275
0.93913,0.98623,61.664
0.93913,1,62.05
0.96957,0.05,16.117
0.96957,0.063768,17.981
0.96957,0.077536,19.634
0.96957,0.091304,21.133
0.96957,0.10507,22.512
0.96957,0.11884,23.794
0.96957,0.13261,24.998
0.96957,0.14638,26.134
0.96957,0.16014,27.213
0.96957,0.17391,28.242
0.96957,0.18768,29.227
0.96957,0.20145,30.173
0.96957,0.21522,31.084
0.96957,0.22899,31.964
0.96957,0.24275,32.815
0.96957,0.25652,33.639
0.96957,0.27029,34.44
0.96957,0.28406,35.219
0.96957,0.29783,35.977
0.96957,0.31159,36.716
0.96957,0.32536,37.438
0.96957,0.33913,38.142
0.96957,0.3529,38.832
0.96957,0.36667,39.506
0.96957,0.38043,40.167
0.96957,0.3942,40.815
0.96957,0.40797,41.45
0.96957,0.42174,42.074
0.96957,0.43551,42.686
0.96957,0.44928,43.288
0.96957,0.46304,43.881
0.96957,0.47681,44.463
0.96957,0.49058,45.036
0.96957,0.50435,45.601
0.96957,0.51812,46.157
0.96957,0.53188,46.705
0.96957,0.54565,47.245
0.96957,0.55942,47.778
0.96957,0.57319,48.303
0.96957,0.58696,48.822
0.96957,0.60072,49.334
0.96957,0.61449,49.84
0.96957,0.62826,50.339
0.96957,0.64203,50.832
0.96957,0.6558,51.32
0.96957,0.66957,51.802
0.96957,0.68333,52.279
0.96957,0.6971,52.75
0.96957,0.71087,53.217
0.96957,0.72464,53.678
0.96957,0.73841,54.135
0.96957,0.75217,54.586
0.96957,0.76594,55.034
0.96957,0.77971,55.477
0.96957,0.79348,55.916
0.96957,0.80725,56.35
0.96957,0.82101,56.781
0.96957,0.83478,57.207
0.96957,0.84855,57.63
0.96957,0.86232,58.049
0.96957,0.87609,58.464
0.96957,0.88986,58.876
0.96957,0.90362,59.284
0.96957,0.91739,59.689
0.96957,0.93116,60.09
0.96957,0.94493,60.488
0.96957,0.9587,60.883
0.96957,0.97246,61.275
0.96957,0.98623,61.664
0.96957,1,62.05
1,0.05,16.117
1,0.063768,17.981
1,0.077536,19.634
1,0.091304,21.133
1,0.10507,22.512
1,0.11884,23.794
1,0.13261,24.998
1,0.14638,26.134
1,0.16014,27.213
1,0.17391,28.242
1,0.18768,29.227
1,0.20145,30.173
1,0.21522,31.084
1,0.22899,31.964
1,0.24275,32.815
1,0.25652,33.639
1,0.27029,34.44
1,0.28406,35.219
1,0.29783,35.977
1,0.31159,36.716
1,0.32536,37.438
1,0.33913,38.142
1,0.3529,38.832
1,0.36667,39.506
1,0.38043,40.167
1,0.3942,40.815
1,0.40797,41.45
1,0.42174,42.074
1,0.43551,42.686
1,0.44928,43.288
1,0.46304,43.881
1,0.47681,44.463
1,0.49058,45.036
1,0.50435,45.601
1,0.51812,46.157
1,0.53188,46.705
1,0.54565,47.245
1,0.55942,47.778
1,0.57319,48.303
1,0.58696,48.822
1,0.60072,49.334
1,0.61449,49.84
1,0.62826,50.339
1,0.64203,50.832
1,0.6558,51.32
1,0.66957,51.802
1,0.68333,52.279
1,0.6971,52.75
1,0.71087,53.217
1,0.72464,53.678
1,0.73841,54.135
1,0.75217,54.586
1,0.76594,55.034
1,0.77971,55.477
1,0.79348,55.916
1,0.80725,56.35
1,0.82101,56.781
1,0.83478,57.207
1,0.84855,57.63
1,0.86232,58.049
1,0.87609,58.464
1,0.88986,58.876
1,0.90362,59.284
1,0.91739,59.689
1,0.93116,60.09
1,0.94493,60.488
1,0.9587,60.883
1,0.97246,61.275
1,0.98623,61.664
1,1,62.05


==> CSV/chan_Ks_backup.csv <==
X,Z,Y
-1,0.3,36.095
-1,0.3102,36.642
-1,0.32041,37.18
-1,0.33061,37.708
-1,0.34082,38.228
-1,0.35102,38.738
-1,0.36122,39.241
-1,0.37143,39.736
-1,0.38163,40.224
-1,0.39184,40.704
-1,0.40204,41.178
-1,0.41224,41.645
-1,0.42245,42.106
-1,0.43265,42.56
-1,0.44286,43.009
-1,0.45306,43.452
-1,0.46327,43.89
-1,0.47347,44.322
-1,0.48367,44.75
-1,0.49388,45.172
-1,0.50408,45.59
-1,0.51429,46.003
-1,0.52449,46.411
-1,0.53469,46.815
-1,0.5449,47.215
-1,0.5551,47.611
-1,0.56531,48.003
-1,0.57551,48.391
-1,0.58571,48.775
-1,0.59592,49.156
-1,0.60612,49.533
-1,0.61633,49.906
-1,0.62653,50.277
-1,0.63673,50.643
-1,0.64694,51.007
-1,0.65714,51.368
-1,0.66735,51.725
-1,0.67755,52.079
-1,0.68776,52.431
-1,0.69796,52.78
-1,0.70816,53.125
-1,0.71837,53.468
-1,0.72857,53.809
-1,0.73878,54.147
-1,0.74898,54.482
-1,0.75918,54.815
-1,0.76939,55.145
-1,0.77959,55.473
-1,0.7898,55.799
-1,0.8,56.122
-0.95918,0.3,36.095
-0.95918,0.3102,36.642
-0.95918,0.32041,37.18
-0.95918,0.33061,37.708
-0.95918,0.34082,38.228
-0.95918,0.35102,38.738
-0.95918,0.36122,39.241
-0.95918,0.37143,39.736
-0.95918,0.38163,40.224
-0.95918,0.39184,40.704
-0.95918,0.40204,41.178
-0.95918,0.41224,41.645
-0.95918,0.42245,42.106
-0.95918,0.43265,42.56
-0.95918,0.44286,43.009
-0.95918,0.45306,43.452
-0.95918,0.46327,43.89
-0.95918,0.47347,44.322
-0.95918,0.48367,44.75
-0.95918,0.49388,45.172
-0.95918,0.50408,45.59
-0.95918,0.51429,46.003
-0.95918,0.52449,46.411
-0.95918,0.53469,46.815
-0.95918,0.5449,47.215
-0.95918,0.5551,47.611
-0.95918,0.56531,48.003
-0.95918,0.57551,48.391
-0.95918,0.58571,48.775
-0.95918,0.59592,49.156
-0.95918,0.60612,49.533
-0.95918,0.61633,49.906
-0.95918,0.62653,50.277
-0.95918,0.63673,50.643
-0.95918,0.64694,51.007
-0.95918,0.65714,51.368
-0.95918,0.66735,51.725
-0.95918,0.67755,52.079
-0.95918,0.68776,52.431
-0.95918,0.69796,52.78
-0.95918,0.70816,53.125
-0.95918,0.71837,53.468
-0.95918,0.72857,53.809
-0.95918,0.73878,54.147
-0.95918,0.74898,54.482
-0.95918,0.75918,54.815
-0.95918,0.76939,55.145
-0.95918,0.77959,55.473
-0.95918,0.7898,55.799
-0.95918,0.8,56.122
-0.91837,0.3,36.095
-0.91837,0.3102,36.642
-0.91837,0.32041,37.18
-0.91837,0.33061,37.708
-0.91837,0.34082,38.228
-0.91837,0.35102,38.738
-0.91837,0.36122,39.241
-0.91837,0.37143,39.736
-0.91837,0.38163,40.224
-0.91837,0.39184,40.704
-0.91837,0.40204,41.178
-0.91837,0.41224,41.645
-0.91837,0.42245,42.106
-0.91837,0.43265,42.56
-0.91837,0.44286,43.009
-0.91837,0.45306,43.452
-0.91837,0.46327,43.89
-0.91837,0.47347,44.322
-0.91837,0.48367,44.75
-0.91837,0.49388,45.172
-0.91837,0.50408,45.59
-0.91837,0.51429,46.003
-0.91837,0.52449,46.411
-0.91837,0.53469,46.815
-0.91837,0.5449,47.215
-0.91837,0.5551,47.611
-0.91837,0.56531,48.003
-0.91837,0.57551,48.391
-0.91837,0.58571,48.775
-0.91837,0.59592,49.156
-0.91837,0.60612,49.533
-0.91837,0.61633,49.906
-0.91837,0.62653,50.277
-0.91837,0.63673,50.643
-0.91837,0.64694,51.007
-0.91837,0.65714,51.368
-0.91837,0.66735,51.725
-0.91837,0.67755,52.079
-0.91837,0.68776,52.431
-0.91837,0.69796,52.78
-0.91837,0.70816,53.125
-0.91837,0.71837,53.468
-0.91837,0.72857,53.809
-0.91837,0.73878,54.147
-0.91837,0.74898,54.482
-0.91837,0.75918,54.815
-0.91837,0.76939,55.145
-0.91837,0.77959,55.473
-0.91837,0.7898,55.799
-0.91837,0.8,56.122
-0.87755,0.3,36.095
-0.87755,0.3102,36.642
-0.87755,0.32041,37.18
-0.87755,0.33061,37.708
-0.87755,0.34082,38.228
-0.87755,0.35102,38.738
-0.87755,0.36122,39.241
-0.87755,0.37143,39.736
-0.87755,0.38163,40.224
-0.87755,0.39184,40.704
-0.87755,0.40204,41.178
-0.87755,0.41224,41.645
-0.87755,0.42245,42.106
-0.87755,0.43265,42.56
-0.87755,0.44286,43.009
-0.87755,0.45306,43.452
-0.87755,0.46327,43.89
-0.87755,0.47347,44.322
-0.87755,0.48367,44.75
-0.87755,0.49388,45.172
-0.87755,0.50408,45.59
-0.87755,0.51429,46.003
-0.87755,0.52449,46.411
-0.87755,0.53469,46.815
-0.87755,0.5449,47.215
-0.87755,0.5551,47.611
-0.87755,0.56531,48.003
-0.87755,0.57551,48.391
-0.87755,0.58571,48.775
-0.87755,0.59592,49.156
-0.87755,0.60612,49.533
-0.87755,0.61633,49.906
-0.87755,0.62653,50.277
-0.87755,0.63673,50.643
-0.87755,0.64694,51.007
-0.87755,0.65714,51.368
-0.87755,0.66735,51.725
-0.87755,0.67755,52.079
-0.87755,0.68776,52.431
-0.87755,0.69796,52.78
-0.87755,0.70816,53.125
-0.87755,0.71837,53.468
-0.87755,0.72857,53.809
-0.87755,0.73878,54.147
-0.87755,0.74898,54.482
-0.87755,0.75918,54.815
-0.87755,0.76939,55.145
-0.87755,0.77959,55.473
-0.87755,0.7898,55.799
-0.87755,0.8,56.122
-0.83673,0.3,36.095
-0.83673,0.3102,36.642
-0.83673,0.32041,37.18
-0.83673,0.33061,37.708
-0.83673,0.34082,38.228
-0.83673,0.35102,38.738
-0.83673,0.36122,39.241
-0.83673,0.37143,39.736
-0.83673,0.38163,40.224
-0.83673,0.39184,40.704
-0.83673,0.40204,41.178
-0.83673,0.41224,41.645
-0.83673,0.42245,42.106
-0.83673,0.43265,42.56
-0.83673,0.44286,43.009
-0.83673,0.45306,43.452
-0.83673,0.46327,43.89
-0.83673,0.47347,44.322
-0.83673,0.48367,44.75
-0.83673,0.49388,45.172
-0.83673,0.50408,45.59
-0.83673,0.51429,46.003
-0.83673,0.52449,46.411
-0.83673,0.53469,46.815
-0.83673,0.5449,47.215
-0.83673,0.5551,47.611
-0.83673,0.56531,48.003
-0.83673,0.57551,48.391
-0.83673,0.58571,48.775
-0.83673,0.59592,49.156
-0.83673,0.60612,49.533
-0.83673,0.61633,49.906
-0.83673,0.62653,50.277
-0.83673,0.63673,50.643
-0.83673,0.64694,51.007
-0.83673,0.65714,51.368
-0.83673,0.66735,51.725
-0.83673,0.67755,52.079
-0.83673,0.68776,52.431
-0.83673,0.69796,52.78
-0.83673,0.70816,53.125
-0.83673,0.71837,53.468
-0.83673,0.72857,53.809
-0.83673,0.73878,54.147
-0.83673,0.74898,54.482
-0.83673,0.75918,54.815
-0.83673,0.76939,55.145
-0.83673,0.77959,55.473
-0.83673,0.7898,55.799
-0.83673,0.8,56.122
-0.79592,0.3,36.095
-0.79592,0.3102,36.642
-0.79592,0.32041,37.18
-0.79592,0.33061,37.708
-0.79592,0.34082,38.228
-0.79592,0.35102,38.738
-0.79592,0.36122,39.241
-0.79592,0.37143,39.736
-0.79592,0.38163,40.224
-0.79592,0.39184,40.704
-0.79592,0.40204,41.178
-0.79592,0.41224,41.645
-0.79592,0.42245,42.106
-0.79592,0.43265,42.56
-0.79592,0.44286,43.009
-0.79592,0.45306,43.452
-0.79592,0.46327,43.89
-0.79592,0.47347,44.322
-0.79592,0.48367,44.75
-0.79592,0.49388,45.172
-0.79592,0.50408,45.59
-0.79592,0.51429,46.003
-0.79592,0.52449,46.411
-0.79592,0.53469,46.815
-0.79592,0.5449,47.215
-0.79592,0.5551,47.611
-0.79592,0.56531,48.003
-0.79592,0.57551,48.391
-0.79592,0.58571,48.775
-0.79592,0.59592,49.156
-0.79592,0.60612,49.533
-0.79592,0.61633,49.906
-0.79592,0.62653,50.277
-0.79592,0.63673,50.643
-0.79592,0.64694,51.007
-0.79592,0.65714,51.368
-0.79592,0.66735,51.725
-0.79592,0.67755,52.079
-0.79592,0.68776,52.431
-0.79592,0.69796,52.78
-0.79592,0.70816,53.125
-0.79592,0.71837,53.468
-0.79592,0.72857,53.809
-0.79592,0.73878,54.147
-0.79592,0.74898,54.482
-0.79592,0.75918,54.815
-0.79592,0.76939,55.145
-0.79592,0.77959,55.473
-0.79592,0.7898,55.799
-0.79592,0.8,56.122
-0.7551,0.3,36.095
-0.7551,0.3102,36.642
-0.7551,0.32041,37.18
-0.7551,0.33061,37.708
-0.7551,0.34082,38.228
-0.7551,0.35102,38.738
-0.7551,0.36122,39.241
-0.7551,0.37143,39.736
-0.7551,0.38163,40.224
-0.7551,0.39184,40.704
-0.7551,0.40204,41.178
-0.7551,0.41224,41.645
-0.7551,0.42245,42.106
-0.7551,0.43265,42.56
-0.7551,0.44286,43.009
-0.7551,0.45306,43.452
-0.7551,0.46327,43.89
-0.7551,0.47347,44.322
-0.7551,0.48367,44.75
-0.7551,0.49388,45.172
-0.7551,0.50408,45.59
-0.7551,0.51429,46.003
-0.7551,0.52449,46.411
-0.7551,0.53469,46.815
-0.7551,0.5449,47.215
-0.7551,0.5551,47.611
-0.7551,0.56531,48.003
-0.7551,0.57551,48.391
-0.7551,0.58571,48.775
-0.7551,0.59592,49.156
-0.7551,0.60612,49.533
-0.7551,0.61633,49.906
-0.7551,0.62653,50.277
-0.7551,0.63673,50.643
-0.7551,0.64694,51.007
-0.7551,0.65714,51.368
-0.7551,0.66735,51.725
-0.7551,0.67755,52.079
-0.7551,0.68776,52.431
-0.7551,0.69796,52.78
-0.7551,0.70816,53.125
-0.7551,0.71837,53.468
-0.7551,0.72857,53.809
-0.7551,0.73878,54.147
-0.7551,0.74898,54.482
-0.7551,0.75918,54.815
-0.7551,0.76939,55.145
-0.7551,0.77959,55.473
-0.7551,0.7898,55.799
-0.7551,0.8,56.122
-0.71429,0.3,36.095
-0.71429,0.3102,36.642
-0.71429,0.32041,37.18
-0.71429,0.33061,37.708
-0.71429,0.34082,38.228
-0.71429,0.35102,38.738
-0.71429,0.36122,39.241
-0.71429,0.37143,39.736
-0.71429,0.38163,40.224
-0.71429,0.39184,40.704
-0.71429,0.40204,41.178
-0.71429,0.41224,41.645
-0.71429,0.42245,42.106
-0.71429,0.43265,42.56
-0.71429,0.44286,43.009
-0.71429,0.45306,43.452
-0.71429,0.46327,43.89
-0.71429,0.47347,44.322
-0.71429,0.48367,44.75
-0.71429,0.49388,45.172
-0.71429,0.50408,45.59
-0.71429,0.51429,46.003
-0.71429,0.52449,46.411
-0.71429,0.53469,46.815
-0.71429,0.5449,47.215
-0.71429,0.5551,47.611
-0.71429,0.56531,48.003
-0.71429,0.57551,48.391
-0.71429,0.58571,48.775
-0.71429,0.59592,49.156
-0.71429,0.60612,49.533
-0.71429,0.61633,49.906
-0.71429,0.62653,50.277
-0.71429,0.63673,50.643
-0.71429,0.64694,51.007
-0.71429,0.65714,51.368
-0.71429,0.66735,51.725
-0.71429,0.67755,52.079
-0.71429,0.68776,52.431
-0.71429,0.69796,52.78
-0.71429,0.70816,53.125
-0.71429,0.71837,53.468
-0.71429,0.72857,53.809
-0.71429,0.73878,54.147
-0.71429,0.74898,54.482
-0.71429,0.75918,54.815
-0.71429,0.76939,55.145
-0.71429,0.77959,55.473
-0.71429,0.7898,55.799
-0.71429,0.8,56.122
-0.67347,0.3,36.095
-0.67347,0.3102,36.642
-0.67347,0.32041,37.18
-0.67347,0.33061,37.708
-0.67347,0.34082,38.228
-0.67347,0.35102,38.738
-0.67347,0.36122,39.241
-0.67347,0.37143,39.736
-0.67347,0.38163,40.224
-0.67347,0.39184,40.704
-0.67347,0.40204,41.178
-0.67347,0.41224,41.645
-0.67347,0.42245,42.106
-0.67347,0.43265,42.56
-0.67347,0.44286,43.009
-0.67347,0.45306,43.452
-0.67347,0.46327,43.89
-0.67347,0.47347,44.322
-0.67347,0.48367,44.75
-0.67347,0.49388,45.172
-0.67347,0.50408,45.59
-0.67347,0.51429,46.003
-0.67347,0.52449,46.411
-0.67347,0.53469,46.815
-0.67347,0.5449,47.215
-0.67347,0.5551,47.611
-0.67347,0.56531,48.003
-0.67347,0.57551,48.391
-0.67347,0.58571,48.775
-0.67347,0.59592,49.156
-0.67347,0.60612,49.533
-0.67347,0.61633,49.906
-0.67347,0.62653,50.277
-0.67347,0.63673,50.643
-0.67347,0.64694,51.007
-0.67347,0.65714,51.368
-0.67347,0.66735,51.725
-0.67347,0.67755,52.079
-0.67347,0.68776,52.431
-0.67347,0.69796,52.78
-0.67347,0.70816,53.125
-0.67347,0.71837,53.468
-0.67347,0.72857,53.809
-0.67347,0.73878,54.147
-0.67347,0.74898,54.482
-0.67347,0.75918,54.815
-0.67347,0.76939,55.145
-0.67347,0.77959,55.473
-0.67347,0.7898,55.799
-0.67347,0.8,56.122
-0.63265,0.3,36.095
-0.63265,0.3102,36.642
-0.63265,0.32041,37.18
-0.63265,0.33061,37.708
-0.63265,0.34082,38.228
-0.63265,0.35102,38.738
-0.63265,0.36122,39.241
-0.63265,0.37143,39.736
-0.63265,0.38163,40.224
-0.63265,0.39184,40.704
-0.63265,0.40204,41.178
-0.63265,0.41224,41.645
-0.63265,0.42245,42.106
-0.63265,0.43265,42.56
-0.63265,0.44286,43.009
-0.63265,0.45306,43.452
-0.63265,0.46327,43.89
-0.63265,0.47347,44.322
-0.63265,0.48367,44.75
-0.63265,0.49388,45.172
-0.63265,0.50408,45.59
-0.63265,0.51429,46.003
-0.63265,0.52449,46.411
-0.63265,0.53469,46.815
-0.63265,0.5449,47.215
-0.63265,0.5551,47.611
-0.63265,0.56531,48.003
-0.63265,0.57551,48.391
-0.63265,0.58571,48.775
-0.63265,0.59592,49.156
-0.63265,0.60612,49.533
-0.63265,0.61633,49.906
-0.63265,0.62653,50.277
-0.63265,0.63673,50.643
-0.63265,0.64694,51.007
-0.63265,0.65714,51.368
-0.63265,0.66735,51.725
-0.63265,0.67755,52.079
-0.63265,0.68776,52.431
-0.63265,0.69796,52.78
-0.63265,0.70816,53.125
-0.63265,0.71837,53.468
-0.63265,0.72857,53.809
-0.63265,0.73878,54.147
-0.63265,0.74898,54.482
-0.63265,0.75918,54.815
-0.63265,0.76939,55.145
-0.63265,0.77959,55.473
-0.63265,0.7898,55.799
-0.63265,0.8,56.122
-0.59184,0.3,36.095
-0.59184,0.3102,36.642
-0.59184,0.32041,37.18
-0.59184,0.33061,37.708
-0.59184,0.34082,38.228
-0.59184,0.35102,38.738
-0.59184,0.36122,39.241
-0.59184,0.37143,39.736
-0.59184,0.38163,40.224
-0.59184,0.39184,40.704
-0.59184,0.40204,41.178
-0.59184,0.41224,41.645
-0.59184,0.42245,42.106
-0.59184,0.43265,42.56
-0.59184,0.44286,43.009
-0.59184,0.45306,43.452
-0.59184,0.46327,43.89
-0.59184,0.47347,44.322
-0.59184,0.48367,44.75
-0.59184,0.49388,45.172
-0.59184,0.50408,45.59
-0.59184,0.51429,46.003
-0.59184,0.52449,46.411
-0.59184,0.53469,46.815
-0.59184,0.5449,47.215
-0.59184,0.5551,47.611
-0.59184,0.56531,48.003
-0.59184,0.57551,48.391
-0.59184,0.58571,48.775
-0.59184,0.59592,49.156
-0.59184,0.60612,49.533
-0.59184,0.61633,49.906
-0.59184,0.62653,50.277
-0.59184,0.63673,50.643
-0.59184,0.64694,51.007
-0.59184,0.65714,51.368
-0.59184,0.66735,51.725
-0.59184,0.67755,52.079
-0.59184,0.68776,52.431
-0.59184,0.69796,52.78
-0.59184,0.70816,53.125
-0.59184,0.71837,53.468
-0.59184,0.72857,53.809
-0.59184,0.73878,54.147
-0.59184,0.74898,54.482
-0.59184,0.75918,54.815
-0.59184,0.76939,55.145
-0.59184,0.77959,55.473
-0.59184,0.7898,55.799
-0.59184,0.8,56.122
-0.55102,0.3,36.095
-0.55102,0.3102,36.642
-0.55102,0.32041,37.18
-0.55102,0.33061,37.708
-0.55102,0.34082,38.228
-0.55102,0.35102,38.738
-0.55102,0.36122,39.241
-0.55102,0.37143,39.736
-0.55102,0.38163,40.224
-0.55102,0.39184,40.704
-0.55102,0.40204,41.178
-0.55102,0.41224,41.645
-0.55102,0.42245,42.106
-0.55102,0.43265,42.56
-0.55102,0.44286,43.009
-0.55102,0.45306,43.452
-0.55102,0.46327,43.89
-0.55102,0.47347,44.322
-0.55102,0.48367,44.75
-0.55102,0.49388,45.172
-0.55102,0.50408,45.59
-0.55102,0.51429,46.003
-0.55102,0.52449,46.411
-0.55102,0.53469,46.815
-0.55102,0.5449,47.215
-0.55102,0.5551,47.611
-0.55102,0.56531,48.003
-0.55102,0.57551,48.391
-0.55102,0.58571,48.775
-0.55102,0.59592,49.156
-0.55102,0.60612,49.533
-0.55102,0.61633,49.906
-0.55102,0.62653,50.277
-0.55102,0.63673,50.643
-0.55102,0.64694,51.007
-0.55102,0.65714,51.368
-0.55102,0.66735,51.725
-0.55102,0.67755,52.079
-0.55102,0.68776,52.431
-0.55102,0.69796,52.78
-0.55102,0.70816,53.125
-0.55102,0.71837,53.468
-0.55102,0.72857,53.809
-0.55102,0.73878,54.147
-0.55102,0.74898,54.482
-0.55102,0.75918,54.815
-0.55102,0.76939,55.145
-0.55102,0.77959,55.473
-0.55102,0.7898,55.799
-0.55102,0.8,56.122
-0.5102,0.3,36.095
-0.5102,0.3102,36.642
-0.5102,0.32041,37.18
-0.5102,0.33061,37.708
-0.5102,0.34082,38.228
-0.5102,0.35102,38.738
-0.5102,0.36122,39.241
-0.5102,0.37143,39.736
-0.5102,0.38163,40.224
-0.5102,0.39184,40.704
-0.5102,0.40204,41.178
-0.5102,0.41224,41.645
-0.5102,0.42245,42.106
-0.5102,0.43265,42.56
-0.5102,0.44286,43.009
-0.5102,0.45306,43.452
-0.5102,0.46327,43.89
-0.5102,0.47347,44.322
-0.5102,0.48367,44.75
-0.5102,0.49388,45.172
-0.5102,0.50408,45.59
-0.5102,0.51429,46.003
-0.5102,0.52449,46.411
-0.5102,0.53469,46.815
-0.5102,0.5449,47.215
-0.5102,0.5551,47.611
-0.5102,0.56531,48.003
-0.5102,0.57551,48.391
-0.5102,0.58571,48.775
-0.5102,0.59592,49.156
-0.5102,0.60612,49.533
-0.5102,0.61633,49.906
-0.5102,0.62653,50.277
-0.5102,0.63673,50.643
-0.5102,0.64694,51.007
-0.5102,0.65714,51.368
-0.5102,0.66735,51.725
-0.5102,0.67755,52.079
-0.5102,0.68776,52.431
-0.5102,0.69796,52.78
-0.5102,0.70816,53.125
-0.5102,0.71837,53.468
-0.5102,0.72857,53.809
-0.5102,0.73878,54.147
-0.5102,0.74898,54.482
-0.5102,0.75918,54.815
-0.5102,0.76939,55.145
-0.5102,0.77959,55.473
-0.5102,0.7898,55.799
-0.5102,0.8,56.122
-0.46939,0.3,36.095
-0.46939,0.3102,36.642
-0.46939,0.32041,37.18
-0.46939,0.33061,37.708
-0.46939,0.34082,38.228
-0.46939,0.35102,38.738
-0.46939,0.36122,39.241
-0.46939,0.37143,39.736
-0.46939,0.38163,40.224
-0.46939,0.39184,40.704
-0.46939,0.40204,41.178
-0.46939,0.41224,41.645
-0.46939,0.42245,42.106
-0.46939,0.43265,42.56
-0.46939,0.44286,43.009
-0.46939,0.45306,43.452
-0.46939,0.46327,43.89
-0.46939,0.47347,44.322
-0.46939,0.48367,44.75
-0.46939,0.49388,45.172
-0.46939,0.50408,45.59
-0.46939,0.51429,46.003
-0.46939,0.52449,46.411
-0.46939,0.53469,46.815
-0.46939,0.5449,47.215
-0.46939,0.5551,47.611
-0.46939,0.56531,48.003
-0.46939,0.57551,48.391
-0.46939,0.58571,48.775
-0.46939,0.59592,49.156
-0.46939,0.60612,49.533
-0.46939,0.61633,49.906
-0.46939,0.62653,50.277
-0.46939,0.63673,50.643
-0.46939,0.64694,51.007
-0.46939,0.65714,51.368
-0.46939,0.66735,51.725
-0.46939,0.67755,52.079
-0.46939,0.68776,52.431
-0.46939,0.69796,52.78
-0.46939,0.70816,53.125
-0.46939,0.71837,53.468
-0.46939,0.72857,53.809
-0.46939,0.73878,54.147
-0.46939,0.74898,54.482
-0.46939,0.75918,54.815
-0.46939,0.76939,55.145
-0.46939,0.77959,55.473
-0.46939,0.7898,55.799
-0.46939,0.8,56.122
-0.42857,0.3,36.095
-0.42857,0.3102,36.642
-0.42857,0.32041,37.18
-0.42857,0.33061,37.708
-0.42857,0.34082,38.228
-0.42857,0.35102,38.738
-0.42857,0.36122,39.241
-0.42857,0.37143,39.736
-0.42857,0.38163,40.224
-0.42857,0.39184,40.704
-0.42857,0.40204,41.178
-0.42857,0.41224,41.645
-0.42857,0.42245,42.106
-0.42857,0.43265,42.56
-0.42857,0.44286,43.009
-0.42857,0.45306,43.452
-0.42857,0.46327,43.89
-0.42857,0.47347,44.322
-0.42857,0.48367,44.75
-0.42857,0.49388,45.172
-0.42857,0.50408,45.59
-0.42857,0.51429,46.003
-0.42857,0.52449,46.411
-0.42857,0.53469,46.815
-0.42857,0.5449,47.215
-0.42857,0.5551,47.611
-0.42857,0.56531,48.003
-0.42857,0.57551,48.391
-0.42857,0.58571,48.775
-0.42857,0.59592,49.156
-0.42857,0.60612,49.533
-0.42857,0.61633,49.906
-0.42857,0.62653,50.277
-0.42857,0.63673,50.643
-0.42857,0.64694,51.007
-0.42857,0.65714,51.368
-0.42857,0.66735,51.725
-0.42857,0.67755,52.079
-0.42857,0.68776,52.431
-0.42857,0.69796,52.78
-0.42857,0.70816,53.125
-0.42857,0.71837,53.468
-0.42857,0.72857,53.809
-0.42857,0.73878,54.147
-0.42857,0.74898,54.482
-0.42857,0.75918,54.815
-0.42857,0.76939,55.145
-0.42857,0.77959,55.473
-0.42857,0.7898,55.799
-0.42857,0.8,56.122
-0.38776,0.3,36.095
-0.38776,0.3102,36.642
-0.38776,0.32041,37.18
-0.38776,0.33061,37.708
-0.38776,0.34082,38.228
-0.38776,0.35102,38.738
-0.38776,0.36122,39.241
-0.38776,0.37143,39.736
-0.38776,0.38163,40.224
-0.38776,0.39184,40.704
-0.38776,0.40204,41.178
-0.38776,0.41224,41.645
-0.38776,0.42245,42.106
-0.38776,0.43265,42.56
-0.38776,0.44286,43.009
-0.38776,0.45306,43.452
-0.38776,0.46327,43.89
-0.38776,0.47347,44.322
-0.38776,0.48367,44.75
-0.38776,0.49388,45.172
-0.38776,0.50408,45.59
-0.38776,0.51429,46.003
-0.38776,0.52449,46.411
-0.38776,0.53469,46.815
-0.38776,0.5449,47.215
-0.38776,0.5551,47.611
-0.38776,0.56531,48.003
-0.38776,0.57551,48.391
-0.38776,0.58571,48.775
-0.38776,0.59592,49.156
-0.38776,0.60612,49.533
-0.38776,0.61633,49.906
-0.38776,0.62653,50.277
-0.38776,0.63673,50.643
-0.38776,0.64694,51.007
-0.38776,0.65714,51.368
-0.38776,0.66735,51.725
-0.38776,0.67755,52.079
-0.38776,0.68776,52.431
-0.38776,0.69796,52.78
-0.38776,0.70816,53.125
-0.38776,0.71837,53.468
-0.38776,0.72857,53.809
-0.38776,0.73878,54.147
-0.38776,0.74898,54.482
-0.38776,0.75918,54.815
-0.38776,0.76939,55.145
-0.38776,0.77959,55.473
-0.38776,0.7898,55.799
-0.38776,0.8,56.122
-0.34694,0.3,36.095
-0.34694,0.3102,36.642
-0.34694,0.32041,37.18
-0.34694,0.33061,37.708
-0.34694,0.34082,38.228
-0.34694,0.35102,38.738
-0.34694,0.36122,39.241
-0.34694,0.37143,39.736
-0.34694,0.38163,40.224
-0.34694,0.39184,40.704
-0.34694,0.40204,41.178
-0.34694,0.41224,41.645
-0.34694,0.42245,42.106
-0.34694,0.43265,42.56
-0.34694,0.44286,43.009
-0.34694,0.45306,43.452
-0.34694,0.46327,43.89
-0.34694,0.47347,44.322
-0.34694,0.48367,44.75
-0.34694,0.49388,45.172
-0.34694,0.50408,45.59
-0.34694,0.51429,46.003
-0.34694,0.52449,46.411
-0.34694,0.53469,46.815
-0.34694,0.5449,47.215
-0.34694,0.5551,47.611
-0.34694,0.56531,48.003
-0.34694,0.57551,48.391
-0.34694,0.58571,48.775
-0.34694,0.59592,49.156
-0.34694,0.60612,49.533
-0.34694,0.61633,49.906
-0.34694,0.62653,50.277
-0.34694,0.63673,50.643
-0.34694,0.64694,51.007
-0.34694,0.65714,51.368
-0.34694,0.66735,51.725
-0.34694,0.67755,52.079
-0.34694,0.68776,52.431
-0.34694,0.69796,52.78
-0.34694,0.70816,53.125
-0.34694,0.71837,53.468
-0.34694,0.72857,53.809
-0.34694,0.73878,54.147
-0.34694,0.74898,54.482
-0.34694,0.75918,54.815
-0.34694,0.76939,55.145
-0.34694,0.77959,55.473
-0.34694,0.7898,55.799
-0.34694,0.8,56.122
-0.30612,0.3,36.095
-0.30612,0.3102,36.642
-0.30612,0.32041,37.18
-0.30612,0.33061,37.708
-0.30612,0.34082,38.228
-0.30612,0.35102,38.738
-0.30612,0.36122,39.241
-0.30612,0.37143,39.736
-0.30612,0.38163,40.224
-0.30612,0.39184,40.704
-0.30612,0.40204,41.178
-0.30612,0.41224,41.645
-0.30612,0.42245,42.106
-0.30612,0.43265,42.56
-0.30612,0.44286,43.009
-0.30612,0.45306,43.452
-0.30612,0.46327,43.89
-0.30612,0.47347,44.322
-0.30612,0.48367,44.75
-0.30612,0.49388,45.172
-0.30612,0.50408,45.59
-0.30612,0.51429,46.003
-0.30612,0.52449,46.411
-0.30612,0.53469,46.815
-0.30612,0.5449,47.215
-0.30612,0.5551,47.611
-0.30612,0.56531,48.003
-0.30612,0.57551,48.391
-0.30612,0.58571,48.775
-0.30612,0.59592,49.156
-0.30612,0.60612,49.533
-0.30612,0.61633,49.906
-0.30612,0.62653,50.277
-0.30612,0.63673,50.643
-0.30612,0.64694,51.007
-0.30612,0.65714,51.368
-0.30612,0.66735,51.725
-0.30612,0.67755,52.079
-0.30612,0.68776,52.431
-0.30612,0.69796,52.78
-0.30612,0.70816,53.125
-0.30612,0.71837,53.468
-0.30612,0.72857,53.809
-0.30612,0.73878,54.147
-0.30612,0.74898,54.482
-0.30612,0.75918,54.815
-0.30612,0.76939,55.145
-0.30612,0.77959,55.473
-0.30612,0.7898,55.799
-0.30612,0.8,56.122
-0.26531,0.3,36.095
-0.26531,0.3102,36.642
-0.26531,0.32041,37.18
-0.26531,0.33061,37.708
-0.26531,0.34082,38.228
-0.26531,0.35102,38.738
-0.26531,0.36122,39.241
-0.26531,0.37143,39.736
-0.26531,0.38163,40.224
-0.26531,0.39184,40.704
-0.26531,0.40204,41.178
-0.26531,0.41224,41.645
-0.26531,0.42245,42.106
-0.26531,0.43265,42.56
-0.26531,0.44286,43.009
-0.26531,0.45306,43.452
-0.26531,0.46327,43.89
-0.26531,0.47347,44.322
-0.26531,0.48367,44.75
-0.26531,0.49388,45.172
-0.26531,0.50408,45.59
-0.26531,0.51429,46.003
-0.26531,0.52449,46.411
-0.26531,0.53469,46.815
-0.26531,0.5449,47.215
-0.26531,0.5551,47.611
-0.26531,0.56531,48.003
-0.26531,0.57551,48.391
-0.26531,0.58571,48.775
-0.26531,0.59592,49.156
-0.26531,0.60612,49.533
-0.26531,0.61633,49.906
-0.26531,0.62653,50.277
-0.26531,0.63673,50.643
-0.26531,0.64694,51.007
-0.26531,0.65714,51.368
-0.26531,0.66735,51.725
-0.26531,0.67755,52.079
-0.26531,0.68776,52.431
-0.26531,0.69796,52.78
-0.26531,0.70816,53.125
-0.26531,0.71837,53.468
-0.26531,0.72857,53.809
-0.26531,0.73878,54.147
-0.26531,0.74898,54.482
-0.26531,0.75918,54.815
-0.26531,0.76939,55.145
-0.26531,0.77959,55.473
-0.26531,0.7898,55.799
-0.26531,0.8,56.122
-0.22449,0.3,36.095
-0.22449,0.3102,36.642
-0.22449,0.32041,37.18
-0.22449,0.33061,37.708
-0.22449,0.34082,38.228
-0.22449,0.35102,38.738
-0.22449,0.36122,39.241
-0.22449,0.37143,39.736
-0.22449,0.38163,40.224
-0.22449,0.39184,40.704
-0.22449,0.40204,41.178
-0.22449,0.41224,41.645
-0.22449,0.42245,42.106
-0.22449,0.43265,42.56
-0.22449,0.44286,43.009
-0.22449,0.45306,43.452
-0.22449,0.46327,43.89
-0.22449,0.47347,44.322
-0.22449,0.48367,44.75
-0.22449,0.49388,45.172
-0.22449,0.50408,45.59
-0.22449,0.51429,46.003
-0.22449,0.52449,46.411
-0.22449,0.53469,46.815
-0.22449,0.5449,47.215
-0.22449,0.5551,47.611
-0.22449,0.56531,48.003
-0.22449,0.57551,48.391
-0.22449,0.58571,48.775
-0.22449,0.59592,49.156
-0.22449,0.60612,49.533
-0.22449,0.61633,49.906
-0.22449,0.62653,50.277
-0.22449,0.63673,50.643
-0.22449,0.64694,51.007
-0.22449,0.65714,51.368
-0.22449,0.66735,51.725
-0.22449,0.67755,52.079
-0.22449,0.68776,52.431
-0.22449,0.69796,52.78
-0.22449,0.70816,53.125
-0.22449,0.71837,53.468
-0.22449,0.72857,53.809
-0.22449,0.73878,54.147
-0.22449,0.74898,54.482
-0.22449,0.75918,54.815
-0.22449,0.76939,55.145
-0.22449,0.77959,55.473
-0.22449,0.7898,55.799
-0.22449,0.8,56.122
-0.18367,0.3,36.095
-0.18367,0.3102,36.642
-0.18367,0.32041,37.18
-0.18367,0.33061,37.708
-0.18367,0.34082,38.228
-0.18367,0.35102,38.738
-0.18367,0.36122,39.241
-0.18367,0.37143,39.736
-0.18367,0.38163,40.224
-0.18367,0.39184,40.704
-0.18367,0.40204,41.178
-0.18367,0.41224,41.645
-0.18367,0.42245,42.106
-0.18367,0.43265,42.56
-0.18367,0.44286,43.009
-0.18367,0.45306,43.452
-0.18367,0.46327,43.89
-0.18367,0.47347,44.322
-0.18367,0.48367,44.75
-0.18367,0.49388,45.172
-0.18367,0.50408,45.59
-0.18367,0.51429,46.003
-0.18367,0.52449,46.411
-0.18367,0.53469,46.815
-0.18367,0.5449,47.215
-0.18367,0.5551,47.611
-0.18367,0.56531,48.003
-0.18367,0.57551,48.391
-0.18367,0.58571,48.775
-0.18367,0.59592,49.156
-0.18367,0.60612,49.533
-0.18367,0.61633,49.906
-0.18367,0.62653,50.277
-0.18367,0.63673,50.643
-0.18367,0.64694,51.007
-0.18367,0.65714,51.368
-0.18367,0.66735,51.725
-0.18367,0.67755,52.079
-0.18367,0.68776,52.431
-0.18367,0.69796,52.78
-0.18367,0.70816,53.125
-0.18367,0.71837,53.468
-0.18367,0.72857,53.809
-0.18367,0.73878,54.147
-0.18367,0.74898,54.482
-0.18367,0.75918,54.815
-0.18367,0.76939,55.145
-0.18367,0.77959,55.473
-0.18367,0.7898,55.799
-0.18367,0.8,56.122
-0.14286,0.3,36.095
-0.14286,0.3102,36.642
-0.14286,0.32041,37.18
-0.14286,0.33061,37.708
-0.14286,0.34082,38.228
-0.14286,0.35102,38.738
-0.14286,0.36122,39.241
-0.14286,0.37143,39.736
-0.14286,0.38163,40.224
-0.14286,0.39184,40.704
-0.14286,0.40204,41.178
-0.14286,0.41224,41.645
-0.14286,0.42245,42.106
-0.14286,0.43265,42.56
-0.14286,0.44286,43.009
-0.14286,0.45306,43.452
-0.14286,0.46327,43.89
-0.14286,0.47347,44.322
-0.14286,0.48367,44.75
-0.14286,0.49388,45.172
-0.14286,0.50408,45.59
-0.14286,0.51429,46.003
-0.14286,0.52449,46.411
-0.14286,0.53469,46.815
-0.14286,0.5449,47.215
-0.14286,0.5551,47.611
-0.14286,0.56531,48.003
-0.14286,0.57551,48.391
-0.14286,0.58571,48.775
-0.14286,0.59592,49.156
-0.14286,0.60612,49.533
-0.14286,0.61633,49.906
-0.14286,0.62653,50.277
-0.14286,0.63673,50.643
-0.14286,0.64694,51.007
-0.14286,0.65714,51.368
-0.14286,0.66735,51.725
-0.14286,0.67755,52.079
-0.14286,0.68776,52.431
-0.14286,0.69796,52.78
-0.14286,0.70816,53.125
-0.14286,0.71837,53.468
-0.14286,0.72857,53.809
-0.14286,0.73878,54.147
-0.14286,0.74898,54.482
-0.14286,0.75918,54.815
-0.14286,0.76939,55.145
-0.14286,0.77959,55.473
-0.14286,0.7898,55.799
-0.14286,0.8,56.122
-0.10204,0.3,36.095
-0.10204,0.3102,36.642
-0.10204,0.32041,37.18
-0.10204,0.33061,37.708
-0.10204,0.34082,38.228
-0.10204,0.35102,38.738
-0.10204,0.36122,39.241
-0.10204,0.37143,39.736
-0.10204,0.38163,40.224
-0.10204,0.39184,40.704
-0.10204,0.40204,41.178
-0.10204,0.41224,41.645
-0.10204,0.42245,42.106
-0.10204,0.43265,42.56
-0.10204,0.44286,43.009
-0.10204,0.45306,43.452
-0.10204,0.46327,43.89
-0.10204,0.47347,44.322
-0.10204,0.48367,44.75
-0.10204,0.49388,45.172
-0.10204,0.50408,45.59
-0.10204,0.51429,46.003
-0.10204,0.52449,46.411
-0.10204,0.53469,46.815
-0.10204,0.5449,47.215
-0.10204,0.5551,47.611
-0.10204,0.56531,48.003
-0.10204,0.57551,48.391
-0.10204,0.58571,48.775
-0.10204,0.59592,49.156
-0.10204,0.60612,49.533
-0.10204,0.61633,49.906
-0.10204,0.62653,50.277
-0.10204,0.63673,50.643
-0.10204,0.64694,51.007
-0.10204,0.65714,51.368
-0.10204,0.66735,51.725
-0.10204,0.67755,52.079
-0.10204,0.68776,52.431
-0.10204,0.69796,52.78
-0.10204,0.70816,53.125
-0.10204,0.71837,53.468
-0.10204,0.72857,53.809
-0.10204,0.73878,54.147
-0.10204,0.74898,54.482
-0.10204,0.75918,54.815
-0.10204,0.76939,55.145
-0.10204,0.77959,55.473
-0.10204,0.7898,55.799
-0.10204,0.8,56.122
-0.061224,0.3,36.095
-0.061224,0.3102,36.642
-0.061224,0.32041,37.18
-0.061224,0.33061,37.708
-0.061224,0.34082,38.228
-0.061224,0.35102,38.738
-0.061224,0.36122,39.241
-0.061224,0.37143,39.736
-0.061224,0.38163,40.224
-0.061224,0.39184,40.704
-0.061224,0.40204,41.178
-0.061224,0.41224,41.645
-0.061224,0.42245,42.106
-0.061224,0.43265,42.56
-0.061224,0.44286,43.009
-0.061224,0.45306,43.452
-0.061224,0.46327,43.89
-0.061224,0.47347,44.322
-0.061224,0.48367,44.75
-0.061224,0.49388,45.172
-0.061224,0.50408,45.59
-0.061224,0.51429,46.003
-0.061224,0.52449,46.411
-0.061224,0.53469,46.815
-0.061224,0.5449,47.215
-0.061224,0.5551,47.611
-0.061224,0.56531,48.003
-0.061224,0.57551,48.391
-0.061224,0.58571,48.775
-0.061224,0.59592,49.156
-0.061224,0.60612,49.533
-0.061224,0.61633,49.906
-0.061224,0.62653,50.277
-0.061224,0.63673,50.643
-0.061224,0.64694,51.007
-0.061224,0.65714,51.368
-0.061224,0.66735,51.725
-0.061224,0.67755,52.079
-0.061224,0.68776,52.431
-0.061224,0.69796,52.78
-0.061224,0.70816,53.125
-0.061224,0.71837,53.468
-0.061224,0.72857,53.809
-0.061224,0.73878,54.147
-0.061224,0.74898,54.482
-0.061224,0.75918,54.815
-0.061224,0.76939,55.145
-0.061224,0.77959,55.473
-0.061224,0.7898,55.799
-0.061224,0.8,56.122
-0.020408,0.3,36.095
-0.020408,0.3102,36.642
-0.020408,0.32041,37.18
-0.020408,0.33061,37.708
-0.020408,0.34082,38.228
-0.020408,0.35102,38.738
-0.020408,0.36122,39.241
-0.020408,0.37143,39.736
-0.020408,0.38163,40.224
-0.020408,0.39184,40.704
-0.020408,0.40204,41.178
-0.020408,0.41224,41.645
-0.020408,0.42245,42.106
-0.020408,0.43265,42.56
-0.020408,0.44286,43.009
-0.020408,0.45306,43.452
-0.020408,0.46327,43.89
-0.020408,0.47347,44.322
-0.020408,0.48367,44.75
-0.020408,0.49388,45.172
-0.020408,0.50408,45.59
-0.020408,0.51429,46.003
-0.020408,0.52449,46.411
-0.020408,0.53469,46.815
-0.020408,0.5449,47.215
-0.020408,0.5551,47.611
-0.020408,0.56531,48.003
-0.020408,0.57551,48.391
-0.020408,0.58571,48.775
-0.020408,0.59592,49.156
-0.020408,0.60612,49.533
-0.020408,0.61633,49.906
-0.020408,0.62653,50.277
-0.020408,0.63673,50.643
-0.020408,0.64694,51.007
-0.020408,0.65714,51.368
-0.020408,0.66735,51.725
-0.020408,0.67755,52.079
-0.020408,0.68776,52.431
-0.020408,0.69796,52.78
-0.020408,0.70816,53.125
-0.020408,0.71837,53.468
-0.020408,0.72857,53.809
-0.020408,0.73878,54.147
-0.020408,0.74898,54.482
-0.020408,0.75918,54.815
-0.020408,0.76939,55.145
-0.020408,0.77959,55.473
-0.020408,0.7898,55.799
-0.020408,0.8,56.122
0.020408,0.3,36.095
0.020408,0.3102,36.642
0.020408,0.32041,37.18
0.020408,0.33061,37.708
0.020408,0.34082,38.228
0.020408,0.35102,38.738
0.020408,0.36122,39.241
0.020408,0.37143,39.736
0.020408,0.38163,40.224
0.020408,0.39184,40.704
0.020408,0.40204,41.178
0.020408,0.41224,41.645
0.020408,0.42245,42.106
0.020408,0.43265,42.56
0.020408,0.44286,43.009
0.020408,0.45306,43.452
0.020408,0.46327,43.89
0.020408,0.47347,44.322
0.020408,0.48367,44.75
0.020408,0.49388,45.172
0.020408,0.50408,45.59
0.020408,0.51429,46.003
0.020408,0.52449,46.411
0.020408,0.53469,46.815
0.020408,0.5449,47.215
0.020408,0.5551,47.611
0.020408,0.56531,48.003
0.020408,0.57551,48.391
0.020408,0.58571,48.775
0.020408,0.59592,49.156
0.020408,0.60612,49.533
0.020408,0.61633,49.906
0.020408,0.62653,50.277
0.020408,0.63673,50.643
0.020408,0.64694,51.007
0.020408,0.65714,51.368
0.020408,0.66735,51.725
0.020408,0.67755,52.079
0.020408,0.68776,52.431
0.020408,0.69796,52.78
0.020408,0.70816,53.125
0.020408,0.71837,53.468
0.020408,0.72857,53.809
0.020408,0.73878,54.147
0.020408,0.74898,54.482
0.020408,0.75918,54.815
0.020408,0.76939,55.145
0.020408,0.77959,55.473
0.020408,0.7898,55.799
0.020408,0.8,56.122
0.061224,0.3,36.095
0.061224,0.3102,36.642
0.061224,0.32041,37.18
0.061224,0.33061,37.708
0.061224,0.34082,38.228
0.061224,0.35102,38.738
0.061224,0.36122,39.241
0.061224,0.37143,39.736
0.061224,0.38163,40.224
0.061224,0.39184,40.704
0.061224,0.40204,41.178
0.061224,0.41224,41.645
0.061224,0.42245,42.106
0.061224,0.43265,42.56
0.061224,0.44286,43.009
0.061224,0.45306,43.452
0.061224,0.46327,43.89
0.061224,0.47347,44.322
0.061224,0.48367,44.75
0.061224,0.49388,45.172
0.061224,0.50408,45.59
0.061224,0.51429,46.003
0.061224,0.52449,46.411
0.061224,0.53469,46.815
0.061224,0.5449,47.215
0.061224,0.5551,47.611
0.061224,0.56531,48.003
0.061224,0.57551,48.391
0.061224,0.58571,48.775
0.061224,0.59592,49.156
0.061224,0.60612,49.533
0.061224,0.61633,49.906
0.061224,0.62653,50.277
0.061224,0.63673,50.643
0.061224,0.64694,51.007
0.061224,0.65714,51.368
0.061224,0.66735,51.725
0.061224,0.67755,52.079
0.061224,0.68776,52.431
0.061224,0.69796,52.78
0.061224,0.70816,53.125
0.061224,0.71837,53.468
0.061224,0.72857,53.809
0.061224,0.73878,54.147
0.061224,0.74898,54.482
0.061224,0.75918,54.815
0.061224,0.76939,55.145
0.061224,0.77959,55.473
0.061224,0.7898,55.799
0.061224,0.8,56.122
0.10204,0.3,36.095
0.10204,0.3102,36.642
0.10204,0.32041,37.18
0.10204,0.33061,37.708
0.10204,0.34082,38.228
0.10204,0.35102,38.738
0.10204,0.36122,39.241
0.10204,0.37143,39.736
0.10204,0.38163,40.224
0.10204,0.39184,40.704
0.10204,0.40204,41.178
0.10204,0.41224,41.645
0.10204,0.42245,42.106
0.10204,0.43265,42.56
0.10204,0.44286,43.009
0.10204,0.45306,43.452
0.10204,0.46327,43.89
0.10204,0.47347,44.322
0.10204,0.48367,44.75
0.10204,0.49388,45.172
0.10204,0.50408,45.59
0.10204,0.51429,46.003
0.10204,0.52449,46.411
0.10204,0.53469,46.815
0.10204,0.5449,47.215
0.10204,0.5551,47.611
0.10204,0.56531,48.003
0.10204,0.57551,48.391
0.10204,0.58571,48.775
0.10204,0.59592,49.156
0.10204,0.60612,49.533
0.10204,0.61633,49.906
0.10204,0.62653,50.277
0.10204,0.63673,50.643
0.10204,0.64694,51.007
0.10204,0.65714,51.368
0.10204,0.66735,51.725
0.10204,0.67755,52.079
0.10204,0.68776,52.431
0.10204,0.69796,52.78
0.10204,0.70816,53.125
0.10204,0.71837,53.468
0.10204,0.72857,53.809
0.10204,0.73878,54.147
0.10204,0.74898,54.482
0.10204,0.75918,54.815
0.10204,0.76939,55.145
0.10204,0.77959,55.473
0.10204,0.7898,55.799
0.10204,0.8,56.122
0.14286,0.3,36.095
0.14286,0.3102,36.642
0.14286,0.32041,37.18
0.14286,0.33061,37.708
0.14286,0.34082,38.228
0.14286,0.35102,38.738
0.14286,0.36122,39.241
0.14286,0.37143,39.736
0.14286,0.38163,40.224
0.14286,0.39184,40.704
0.14286,0.40204,41.178
0.14286,0.41224,41.645
0.14286,0.42245,42.106
0.14286,0.43265,42.56
0.14286,0.44286,43.009
0.14286,0.45306,43.452
0.14286,0.46327,43.89
0.14286,0.47347,44.322
0.14286,0.48367,44.75
0.14286,0.49388,45.172
0.14286,0.50408,45.59
0.14286,0.51429,46.003
0.14286,0.52449,46.411
0.14286,0.53469,46.815
0.14286,0.5449,47.215
0.14286,0.5551,47.611
0.14286,0.56531,48.003
0.14286,0.57551,48.391
0.14286,0.58571,48.775
0.14286,0.59592,49.156
0.14286,0.60612,49.533
0.14286,0.61633,49.906
0.14286,0.62653,50.277
0.14286,0.63673,50.643
0.14286,0.64694,51.007
0.14286,0.65714,51.368
0.14286,0.66735,51.725
0.14286,0.67755,52.079
0.14286,0.68776,52.431
0.14286,0.69796,52.78
0.14286,0.70816,53.125
0.14286,0.71837,53.468
0.14286,0.72857,53.809
0.14286,0.73878,54.147
0.14286,0.74898,54.482
0.14286,0.75918,54.815
0.14286,0.76939,55.145
0.14286,0.77959,55.473
0.14286,0.7898,55.799
0.14286,0.8,56.122
0.18367,0.3,36.095
0.18367,0.3102,36.642
0.18367,0.32041,37.18
0.18367,0.33061,37.708
0.18367,0.34082,38.228
0.18367,0.35102,38.738
0.18367,0.36122,39.241
0.18367,0.37143,39.736
0.18367,0.38163,40.224
0.18367,0.39184,40.704
0.18367,0.40204,41.178
0.18367,0.41224,41.645
0.18367,0.42245,42.106
0.18367,0.43265,42.56
0.18367,0.44286,43.009
0.18367,0.45306,43.452
0.18367,0.46327,43.89
0.18367,0.47347,44.322
0.18367,0.48367,44.75
0.18367,0.49388,45.172
0.18367,0.50408,45.59
0.18367,0.51429,46.003
0.18367,0.52449,46.411
0.18367,0.53469,46.815
0.18367,0.5449,47.215
0.18367,0.5551,47.611
0.18367,0.56531,48.003
0.18367,0.57551,48.391
0.18367,0.58571,48.775
0.18367,0.59592,49.156
0.18367,0.60612,49.533
0.18367,0.61633,49.906
0.18367,0.62653,50.277
0.18367,0.63673,50.643
0.18367,0.64694,51.007
0.18367,0.65714,51.368
0.18367,0.66735,51.725
0.18367,0.67755,52.079
0.18367,0.68776,52.431
0.18367,0.69796,52.78
0.18367,0.70816,53.125
0.18367,0.71837,53.468
0.18367,0.72857,53.809
0.18367,0.73878,54.147
0.18367,0.74898,54.482
0.18367,0.75918,54.815
0.18367,0.76939,55.145
0.18367,0.77959,55.473
0.18367,0.7898,55.799
0.18367,0.8,56.122
0.22449,0.3,36.095
0.22449,0.3102,36.642
0.22449,0.32041,37.18
0.22449,0.33061,37.708
0.22449,0.34082,38.228
0.22449,0.35102,38.738
0.22449,0.36122,39.241
0.22449,0.37143,39.736
0.22449,0.38163,40.224
0.22449,0.39184,40.704
0.22449,0.40204,41.178
0.22449,0.41224,41.645
0.22449,0.42245,42.106
0.22449,0.43265,42.56
0.22449,0.44286,43.009
0.22449,0.45306,43.452
0.22449,0.46327,43.89
0.22449,0.47347,44.322
0.22449,0.48367,44.75
0.22449,0.49388,45.172
0.22449,0.50408,45.59
0.22449,0.51429,46.003
0.22449,0.52449,46.411
0.22449,0.53469,46.815
0.22449,0.5449,47.215
0.22449,0.5551,47.611
0.22449,0.56531,48.003
0.22449,0.57551,48.391
0.22449,0.58571,48.775
0.22449,0.59592,49.156
0.22449,0.60612,49.533
0.22449,0.61633,49.906
0.22449,0.62653,50.277
0.22449,0.63673,50.643
0.22449,0.64694,51.007
0.22449,0.65714,51.368
0.22449,0.66735,51.725
0.22449,0.67755,52.079
0.22449,0.68776,52.431
0.22449,0.69796,52.78
0.22449,0.70816,53.125
0.22449,0.71837,53.468
0.22449,0.72857,53.809
0.22449,0.73878,54.147
0.22449,0.74898,54.482
0.22449,0.75918,54.815
0.22449,0.76939,55.145
0.22449,0.77959,55.473
0.22449,0.7898,55.799
0.22449,0.8,56.122
0.26531,0.3,36.095
0.26531,0.3102,36.642
0.26531,0.32041,37.18
0.26531,0.33061,37.708
0.26531,0.34082,38.228
0.26531,0.35102,38.738
0.26531,0.36122,39.241
0.26531,0.37143,39.736
0.26531,0.38163,40.224
0.26531,0.39184,40.704
0.26531,0.40204,41.178
0.26531,0.41224,41.645
0.26531,0.42245,42.106
0.26531,0.43265,42.56
0.26531,0.44286,43.009
0.26531,0.45306,43.452
0.26531,0.46327,43.89
0.26531,0.47347,44.322
0.26531,0.48367,44.75
0.26531,0.49388,45.172
0.26531,0.50408,45.59
0.26531,0.51429,46.003
0.26531,0.52449,46.411
0.26531,0.53469,46.815
0.26531,0.5449,47.215
0.26531,0.5551,47.611
0.26531,0.56531,48.003
0.26531,0.57551,48.391
0.26531,0.58571,48.775
0.26531,0.59592,49.156
0.26531,0.60612,49.533
0.26531,0.61633,49.906
0.26531,0.62653,50.277
0.26531,0.63673,50.643
0.26531,0.64694,51.007
0.26531,0.65714,51.368
0.26531,0.66735,51.725
0.26531,0.67755,52.079
0.26531,0.68776,52.431
0.26531,0.69796,52.78
0.26531,0.70816,53.125
0.26531,0.71837,53.468
0.26531,0.72857,53.809
0.26531,0.73878,54.147
0.26531,0.74898,54.482
0.26531,0.75918,54.815
0.26531,0.76939,55.145
0.26531,0.77959,55.473
0.26531,0.7898,55.799
0.26531,0.8,56.122
0.30612,0.3,36.095
0.30612,0.3102,36.642
0.30612,0.32041,37.18
0.30612,0.33061,37.708
0.30612,0.34082,38.228
0.30612,0.35102,38.738
0.30612,0.36122,39.241
0.30612,0.37143,39.736
0.30612,0.38163,40.224
0.30612,0.39184,40.704
0.30612,0.40204,41.178
0.30612,0.41224,41.645
0.30612,0.42245,42.106
0.30612,0.43265,42.56
0.30612,0.44286,43.009
0.30612,0.45306,43.452
0.30612,0.46327,43.89
0.30612,0.47347,44.322
0.30612,0.48367,44.75
0.30612,0.49388,45.172
0.30612,0.50408,45.59
0.30612,0.51429,46.003
0.30612,0.52449,46.411
0.30612,0.53469,46.815
0.30612,0.5449,47.215
0.30612,0.5551,47.611
0.30612,0.56531,48.003
0.30612,0.57551,48.391
0.30612,0.58571,48.775
0.30612,0.59592,49.156
0.30612,0.60612,49.533
0.30612,0.61633,49.906
0.30612,0.62653,50.277
0.30612,0.63673,50.643
0.30612,0.64694,51.007
0.30612,0.65714,51.368
0.30612,0.66735,51.725
0.30612,0.67755,52.079
0.30612,0.68776,52.431
0.30612,0.69796,52.78
0.30612,0.70816,53.125
0.30612,0.71837,53.468
0.30612,0.72857,53.809
0.30612,0.73878,54.147
0.30612,0.74898,54.482
0.30612,0.75918,54.815
0.30612,0.76939,55.145
0.30612,0.77959,55.473
0.30612,0.7898,55.799
0.30612,0.8,56.122
0.34694,0.3,36.095
0.34694,0.3102,36.642
0.34694,0.32041,37.18
0.34694,0.33061,37.708
0.34694,0.34082,38.228
0.34694,0.35102,38.738
0.34694,0.36122,39.241
0.34694,0.37143,39.736
0.34694,0.38163,40.224
0.34694,0.39184,40.704
0.34694,0.40204,41.178
0.34694,0.41224,41.645
0.34694,0.42245,42.106
0.34694,0.43265,42.56
0.34694,0.44286,43.009
0.34694,0.45306,43.452
0.34694,0.46327,43.89
0.34694,0.47347,44.322
0.34694,0.48367,44.75
0.34694,0.49388,45.172
0.34694,0.50408,45.59
0.34694,0.51429,46.003
0.34694,0.52449,46.411
0.34694,0.53469,46.815
0.34694,0.5449,47.215
0.34694,0.5551,47.611
0.34694,0.56531,48.003
0.34694,0.57551,48.391
0.34694,0.58571,48.775
0.34694,0.59592,49.156
0.34694,0.60612,49.533
0.34694,0.61633,49.906
0.34694,0.62653,50.277
0.34694,0.63673,50.643
0.34694,0.64694,51.007
0.34694,0.65714,51.368
0.34694,0.66735,51.725
0.34694,0.67755,52.079
0.34694,0.68776,52.431
0.34694,0.69796,52.78
0.34694,0.70816,53.125
0.34694,0.71837,53.468
0.34694,0.72857,53.809
0.34694,0.73878,54.147
0.34694,0.74898,54.482
0.34694,0.75918,54.815
0.34694,0.76939,55.145
0.34694,0.77959,55.473
0.34694,0.7898,55.799
0.34694,0.8,56.122
0.38776,0.3,36.095
0.38776,0.3102,36.642
0.38776,0.32041,37.18
0.38776,0.33061,37.708
0.38776,0.34082,38.228
0.38776,0.35102,38.738
0.38776,0.36122,39.241
0.38776,0.37143,39.736
0.38776,0.38163,40.224
0.38776,0.39184,40.704
0.38776,0.40204,41.178
0.38776,0.41224,41.645
0.38776,0.42245,42.106
0.38776,0.43265,42.56
0.38776,0.44286,43.009
0.38776,0.45306,43.452
0.38776,0.46327,43.89
0.38776,0.47347,44.322
0.38776,0.48367,44.75
0.38776,0.49388,45.172
0.38776,0.50408,45.59
0.38776,0.51429,46.003
0.38776,0.52449,46.411
0.38776,0.53469,46.815
0.38776,0.5449,47.215
0.38776,0.5551,47.611
0.38776,0.56531,48.003
0.38776,0.57551,48.391
0.38776,0.58571,48.775
0.38776,0.59592,49.156
0.38776,0.60612,49.533
0.38776,0.61633,49.906
0.38776,0.62653,50.277
0.38776,0.63673,50.643
0.38776,0.64694,51.007
0.38776,0.65714,51.368
0.38776,0.66735,51.725
0.38776,0.67755,52.079
0.38776,0.68776,52.431
0.38776,0.69796,52.78
0.38776,0.70816,53.125
0.38776,0.71837,53.468
0.38776,0.72857,53.809
0.38776,0.73878,54.147
0.38776,0.74898,54.482
0.38776,0.75918,54.815
0.38776,0.76939,55.145
0.38776,0.77959,55.473
0.38776,0.7898,55.799
0.38776,0.8,56.122
0.42857,0.3,36.095
0.42857,0.3102,36.642
0.42857,0.32041,37.18
0.42857,0.33061,37.708
0.42857,0.34082,38.228
0.42857,0.35102,38.738
0.42857,0.36122,39.241
0.42857,0.37143,39.736
0.42857,0.38163,40.224
0.42857,0.39184,40.704
0.42857,0.40204,41.178
0.42857,0.41224,41.645
0.42857,0.42245,42.106
0.42857,0.43265,42.56
0.42857,0.44286,43.009
0.42857,0.45306,43.452
0.42857,0.46327,43.89
0.42857,0.47347,44.322
0.42857,0.48367,44.75
0.42857,0.49388,45.172
0.42857,0.50408,45.59
0.42857,0.51429,46.003
0.42857,0.52449,46.411
0.42857,0.53469,46.815
0.42857,0.5449,47.215
0.42857,0.5551,47.611
0.42857,0.56531,48.003
0.42857,0.57551,48.391
0.42857,0.58571,48.775
0.42857,0.59592,49.156
0.42857,0.60612,49.533
0.42857,0.61633,49.906
0.42857,0.62653,50.277
0.42857,0.63673,50.643
0.42857,0.64694,51.007
0.42857,0.65714,51.368
0.42857,0.66735,51.725
0.42857,0.67755,52.079
0.42857,0.68776,52.431
0.42857,0.69796,52.78
0.42857,0.70816,53.125
0.42857,0.71837,53.468
0.42857,0.72857,53.809
0.42857,0.73878,54.147
0.42857,0.74898,54.482
0.42857,0.75918,54.815
0.42857,0.76939,55.145
0.42857,0.77959,55.473
0.42857,0.7898,55.799
0.42857,0.8,56.122
0.46939,0.3,36.095
0.46939,0.3102,36.642
0.46939,0.32041,37.18
0.46939,0.33061,37.708
0.46939,0.34082,38.228
0.46939,0.35102,38.738
0.46939,0.36122,39.241
0.46939,0.37143,39.736
0.46939,0.38163,40.224
0.46939,0.39184,40.704
0.46939,0.40204,41.178
0.46939,0.41224,41.645
0.46939,0.42245,42.106
0.46939,0.43265,42.56
0.46939,0.44286,43.009
0.46939,0.45306,43.452
0.46939,0.46327,43.89
0.46939,0.47347,44.322
0.46939,0.48367,44.75
0.46939,0.49388,45.172
0.46939,0.50408,45.59
0.46939,0.51429,46.003
0.46939,0.52449,46.411
0.46939,0.53469,46.815
0.46939,0.5449,47.215
0.46939,0.5551,47.611
0.46939,0.56531,48.003
0.46939,0.57551,48.391
0.46939,0.58571,48.775
0.46939,0.59592,49.156
0.46939,0.60612,49.533
0.46939,0.61633,49.906
0.46939,0.62653,50.277
0.46939,0.63673,50.643
0.46939,0.64694,51.007
0.46939,0.65714,51.368
0.46939,0.66735,51.725
0.46939,0.67755,52.079
0.46939,0.68776,52.431
0.46939,0.69796,52.78
0.46939,0.70816,53.125
0.46939,0.71837,53.468
0.46939,0.72857,53.809
0.46939,0.73878,54.147
0.46939,0.74898,54.482
0.46939,0.75918,54.815
0.46939,0.76939,55.145
0.46939,0.77959,55.473
0.46939,0.7898,55.799
0.46939,0.8,56.122
0.5102,0.3,36.095
0.5102,0.3102,36.642
0.5102,0.32041,37.18
0.5102,0.33061,37.708
0.5102,0.34082,38.228
0.5102,0.35102,38.738
0.5102,0.36122,39.241
0.5102,0.37143,39.736
0.5102,0.38163,40.224
0.5102,0.39184,40.704
0.5102,0.40204,41.178
0.5102,0.41224,41.645
0.5102,0.42245,42.106
0.5102,0.43265,42.56
0.5102,0.44286,43.009
0.5102,0.45306,43.452
0.5102,0.46327,43.89
0.5102,0.47347,44.322
0.5102,0.48367,44.75
0.5102,0.49388,45.172
0.5102,0.50408,45.59
0.5102,0.51429,46.003
0.5102,0.52449,46.411
0.5102,0.53469,46.815
0.5102,0.5449,47.215
0.5102,0.5551,47.611
0.5102,0.56531,48.003
0.5102,0.57551,48.391
0.5102,0.58571,48.775
0.5102,0.59592,49.156
0.5102,0.60612,49.533
0.5102,0.61633,49.906
0.5102,0.62653,50.277
0.5102,0.63673,50.643
0.5102,0.64694,51.007
0.5102,0.65714,51.368
0.5102,0.66735,51.725
0.5102,0.67755,52.079
0.5102,0.68776,52.431
0.5102,0.69796,52.78
0.5102,0.70816,53.125
0.5102,0.71837,53.468
0.5102,0.72857,53.809
0.5102,0.73878,54.147
0.5102,0.74898,54.482
0.5102,0.75918,54.815
0.5102,0.76939,55.145
0.5102,0.77959,55.473
0.5102,0.7898,55.799
0.5102,0.8,56.122
0.55102,0.3,36.095
0.55102,0.3102,36.642
0.55102,0.32041,37.18
0.55102,0.33061,37.708
0.55102,0.34082,38.228
0.55102,0.35102,38.738
0.55102,0.36122,39.241
0.55102,0.37143,39.736
0.55102,0.38163,40.224
0.55102,0.39184,40.704
0.55102,0.40204,41.178
0.55102,0.41224,41.645
0.55102,0.42245,42.106
0.55102,0.43265,42.56
0.55102,0.44286,43.009
0.55102,0.45306,43.452
0.55102,0.46327,43.89
0.55102,0.47347,44.322
0.55102,0.48367,44.75
0.55102,0.49388,45.172
0.55102,0.50408,45.59
0.55102,0.51429,46.003
0.55102,0.52449,46.411
0.55102,0.53469,46.815
0.55102,0.5449,47.215
0.55102,0.5551,47.611
0.55102,0.56531,48.003
0.55102,0.57551,48.391
0.55102,0.58571,48.775
0.55102,0.59592,49.156
0.55102,0.60612,49.533
0.55102,0.61633,49.906
0.55102,0.62653,50.277
0.55102,0.63673,50.643
0.55102,0.64694,51.007
0.55102,0.65714,51.368
0.55102,0.66735,51.725
0.55102,0.67755,52.079
0.55102,0.68776,52.431
0.55102,0.69796,52.78
0.55102,0.70816,53.125
0.55102,0.71837,53.468
0.55102,0.72857,53.809
0.55102,0.73878,54.147
0.55102,0.74898,54.482
0.55102,0.75918,54.815
0.55102,0.76939,55.145
0.55102,0.77959,55.473
0.55102,0.7898,55.799
0.55102,0.8,56.122
0.59184,0.3,36.095
0.59184,0.3102,36.642
0.59184,0.32041,37.18
0.59184,0.33061,37.708
0.59184,0.34082,38.228
0.59184,0.35102,38.738
0.59184,0.36122,39.241
0.59184,0.37143,39.736
0.59184,0.38163,40.224
0.59184,0.39184,40.704
0.59184,0.40204,41.178
0.59184,0.41224,41.645
0.59184,0.42245,42.106
0.59184,0.43265,42.56
0.59184,0.44286,43.009
0.59184,0.45306,43.452
0.59184,0.46327,43.89
0.59184,0.47347,44.322
0.59184,0.48367,44.75
0.59184,0.49388,45.172
0.59184,0.50408,45.59
0.59184,0.51429,46.003
0.59184,0.52449,46.411
0.59184,0.53469,46.815
0.59184,0.5449,47.215
0.59184,0.5551,47.611
0.59184,0.56531,48.003
0.59184,0.57551,48.391
0.59184,0.58571,48.775
0.59184,0.59592,49.156
0.59184,0.60612,49.533
0.59184,0.61633,49.906
0.59184,0.62653,50.277
0.59184,0.63673,50.643
0.59184,0.64694,51.007
0.59184,0.65714,51.368
0.59184,0.66735,51.725
0.59184,0.67755,52.079
0.59184,0.68776,52.431
0.59184,0.69796,52.78
0.59184,0.70816,53.125
0.59184,0.71837,53.468
0.59184,0.72857,53.809
0.59184,0.73878,54.147
0.59184,0.74898,54.482
0.59184,0.75918,54.815
0.59184,0.76939,55.145
0.59184,0.77959,55.473
0.59184,0.7898,55.799
0.59184,0.8,56.122
0.63265,0.3,36.095
0.63265,0.3102,36.642
0.63265,0.32041,37.18
0.63265,0.33061,37.708
0.63265,0.34082,38.228
0.63265,0.35102,38.738
0.63265,0.36122,39.241
0.63265,0.37143,39.736
0.63265,0.38163,40.224
0.63265,0.39184,40.704
0.63265,0.40204,41.178
0.63265,0.41224,41.645
0.63265,0.42245,42.106
0.63265,0.43265,42.56
0.63265,0.44286,43.009
0.63265,0.45306,43.452
0.63265,0.46327,43.89
0.63265,0.47347,44.322
0.63265,0.48367,44.75
0.63265,0.49388,45.172
0.63265,0.50408,45.59
0.63265,0.51429,46.003
0.63265,0.52449,46.411
0.63265,0.53469,46.815
0.63265,0.5449,47.215
0.63265,0.5551,47.611
0.63265,0.56531,48.003
0.63265,0.57551,48.391
0.63265,0.58571,48.775
0.63265,0.59592,49.156
0.63265,0.60612,49.533
0.63265,0.61633,49.906
0.63265,0.62653,50.277
0.63265,0.63673,50.643
0.63265,0.64694,51.007
0.63265,0.65714,51.368
0.63265,0.66735,51.725
0.63265,0.67755,52.079
0.63265,0.68776,52.431
0.63265,0.69796,52.78
0.63265,0.70816,53.125
0.63265,0.71837,53.468
0.63265,0.72857,53.809
0.63265,0.73878,54.147
0.63265,0.74898,54.482
0.63265,0.75918,54.815
0.63265,0.76939,55.145
0.63265,0.77959,55.473
0.63265,0.7898,55.799
0.63265,0.8,56.122
0.67347,0.3,36.095
0.67347,0.3102,36.642
0.67347,0.32041,37.18
0.67347,0.33061,37.708
0.67347,0.34082,38.228
0.67347,0.35102,38.738
0.67347,0.36122,39.241
0.67347,0.37143,39.736
0.67347,0.38163,40.224
0.67347,0.39184,40.704
0.67347,0.40204,41.178
0.67347,0.41224,41.645
0.67347,0.42245,42.106
0.67347,0.43265,42.56
0.67347,0.44286,43.009
0.67347,0.45306,43.452
0.67347,0.46327,43.89
0.67347,0.47347,44.322
0.67347,0.48367,44.75
0.67347,0.49388,45.172
0.67347,0.50408,45.59
0.67347,0.51429,46.003
0.67347,0.52449,46.411
0.67347,0.53469,46.815
0.67347,0.5449,47.215
0.67347,0.5551,47.611
0.67347,0.56531,48.003
0.67347,0.57551,48.391
0.67347,0.58571,48.775
0.67347,0.59592,49.156
0.67347,0.60612,49.533
0.67347,0.61633,49.906
0.67347,0.62653,50.277
0.67347,0.63673,50.643
0.67347,0.64694,51.007
0.67347,0.65714,51.368
0.67347,0.66735,51.725
0.67347,0.67755,52.079
0.67347,0.68776,52.431
0.67347,0.69796,52.78
0.67347,0.70816,53.125
0.67347,0.71837,53.468
0.67347,0.72857,53.809
0.67347,0.73878,54.147
0.67347,0.74898,54.482
0.67347,0.75918,54.815
0.67347,0.76939,55.145
0.67347,0.77959,55.473
0.67347,0.7898,55.799
0.67347,0.8,56.122
0.71429,0.3,36.095
0.71429,0.3102,36.642
0.71429,0.32041,37.18
0.71429,0.33061,37.708
0.71429,0.34082,38.228
0.71429,0.35102,38.738
0.71429,0.36122,39.241
0.71429,0.37143,39.736
0.71429,0.38163,40.224
0.71429,0.39184,40.704
0.71429,0.40204,41.178
0.71429,0.41224,41.645
0.71429,0.42245,42.106
0.71429,0.43265,42.56
0.71429,0.44286,43.009
0.71429,0.45306,43.452
0.71429,0.46327,43.89
0.71429,0.47347,44.322
0.71429,0.48367,44.75
0.71429,0.49388,45.172
0.71429,0.50408,45.59
0.71429,0.51429,46.003
0.71429,0.52449,46.411
0.71429,0.53469,46.815
0.71429,0.5449,47.215
0.71429,0.5551,47.611
0.71429,0.56531,48.003
0.71429,0.57551,48.391
0.71429,0.58571,48.775
0.71429,0.59592,49.156
0.71429,0.60612,49.533
0.71429,0.61633,49.906
0.71429,0.62653,50.277
0.71429,0.63673,50.643
0.71429,0.64694,51.007
0.71429,0.65714,51.368
0.71429,0.66735,51.725
0.71429,0.67755,52.079
0.71429,0.68776,52.431
0.71429,0.69796,52.78
0.71429,0.70816,53.125
0.71429,0.71837,53.468
0.71429,0.72857,53.809
0.71429,0.73878,54.147
0.71429,0.74898,54.482
0.71429,0.75918,54.815
0.71429,0.76939,55.145
0.71429,0.77959,55.473
0.71429,0.7898,55.799
0.71429,0.8,56.122
0.7551,0.3,36.095
0.7551,0.3102,36.642
0.7551,0.32041,37.18
0.7551,0.33061,37.708
0.7551,0.34082,38.228
0.7551,0.35102,38.738
0.7551,0.36122,39.241
0.7551,0.37143,39.736
0.7551,0.38163,40.224
0.7551,0.39184,40.704
0.7551,0.40204,41.178
0.7551,0.41224,41.645
0.7551,0.42245,42.106
0.7551,0.43265,42.56
0.7551,0.44286,43.009
0.7551,0.45306,43.452
0.7551,0.46327,43.89
0.7551,0.47347,44.322
0.7551,0.48367,44.75
0.7551,0.49388,45.172
0.7551,0.50408,45.59
0.7551,0.51429,46.003
0.7551,0.52449,46.411
0.7551,0.53469,46.815
0.7551,0.5449,47.215
0.7551,0.5551,47.611
0.7551,0.56531,48.003
0.7551,0.57551,48.391
0.7551,0.58571,48.775
0.7551,0.59592,49.156
0.7551,0.60612,49.533
0.7551,0.61633,49.906
0.7551,0.62653,50.277
0.7551,0.63673,50.643
0.7551,0.64694,51.007
0.7551,0.65714,51.368
0.7551,0.66735,51.725
0.7551,0.67755,52.079
0.7551,0.68776,52.431
0.7551,0.69796,52.78
0.7551,0.70816,53.125
0.7551,0.71837,53.468
0.7551,0.72857,53.809
0.7551,0.73878,54.147
0.7551,0.74898,54.482
0.7551,0.75918,54.815
0.7551,0.76939,55.145
0.7551,0.77959,55.473
0.7551,0.7898,55.799
0.7551,0.8,56.122
0.79592,0.3,36.095
0.79592,0.3102,36.642
0.79592,0.32041,37.18
0.79592,0.33061,37.708
0.79592,0.34082,38.228
0.79592,0.35102,38.738
0.79592,0.36122,39.241
0.79592,0.37143,39.736
0.79592,0.38163,40.224
0.79592,0.39184,40.704
0.79592,0.40204,41.178
0.79592,0.41224,41.645
0.79592,0.42245,42.106
0.79592,0.43265,42.56
0.79592,0.44286,43.009
0.79592,0.45306,43.452
0.79592,0.46327,43.89
0.79592,0.47347,44.322
0.79592,0.48367,44.75
0.79592,0.49388,45.172
0.79592,0.50408,45.59
0.79592,0.51429,46.003
0.79592,0.52449,46.411
0.79592,0.53469,46.815
0.79592,0.5449,47.215
0.79592,0.5551,47.611
0.79592,0.56531,48.003
0.79592,0.57551,48.391
0.79592,0.58571,48.775
0.79592,0.59592,49.156
0.79592,0.60612,49.533
0.79592,0.61633,49.906
0.79592,0.62653,50.277
0.79592,0.63673,50.643
0.79592,0.64694,51.007
0.79592,0.65714,51.368
0.79592,0.66735,51.725
0.79592,0.67755,52.079
0.79592,0.68776,52.431
0.79592,0.69796,52.78
0.79592,0.70816,53.125
0.79592,0.71837,53.468
0.79592,0.72857,53.809
0.79592,0.73878,54.147
0.79592,0.74898,54.482
0.79592,0.75918,54.815
0.79592,0.76939,55.145
0.79592,0.77959,55.473
0.79592,0.7898,55.799
0.79592,0.8,56.122
0.83673,0.3,36.095
0.83673,0.3102,36.642
0.83673,0.32041,37.18
0.83673,0.33061,37.708
0.83673,0.34082,38.228
0.83673,0.35102,38.738
0.83673,0.36122,39.241
0.83673,0.37143,39.736
0.83673,0.38163,40.224
0.83673,0.39184,40.704
0.83673,0.40204,41.178
0.83673,0.41224,41.645
0.83673,0.42245,42.106
0.83673,0.43265,42.56
0.83673,0.44286,43.009
0.83673,0.45306,43.452
0.83673,0.46327,43.89
0.83673,0.47347,44.322
0.83673,0.48367,44.75
0.83673,0.49388,45.172
0.83673,0.50408,45.59
0.83673,0.51429,46.003
0.83673,0.52449,46.411
0.83673,0.53469,46.815
0.83673,0.5449,47.215
0.83673,0.5551,47.611
0.83673,0.56531,48.003
0.83673,0.57551,48.391
0.83673,0.58571,48.775
0.83673,0.59592,49.156
0.83673,0.60612,49.533
0.83673,0.61633,49.906
0.83673,0.62653,50.277
0.83673,0.63673,50.643
0.83673,0.64694,51.007
0.83673,0.65714,51.368
0.83673,0.66735,51.725
0.83673,0.67755,52.079
0.83673,0.68776,52.431
0.83673,0.69796,52.78
0.83673,0.70816,53.125
0.83673,0.71837,53.468
0.83673,0.72857,53.809
0.83673,0.73878,54.147
0.83673,0.74898,54.482
0.83673,0.75918,54.815
0.83673,0.76939,55.145
0.83673,0.77959,55.473
0.83673,0.7898,55.799
0.83673,0.8,56.122
0.87755,0.3,36.095
0.87755,0.3102,36.642
0.87755,0.32041,37.18
0.87755,0.33061,37.708
0.87755,0.34082,38.228
0.87755,0.35102,38.738
0.87755,0.36122,39.241
0.87755,0.37143,39.736
0.87755,0.38163,40.224
0.87755,0.39184,40.704
0.87755,0.40204,41.178
0.87755,0.41224,41.645
0.87755,0.42245,42.106
0.87755,0.43265,42.56
0.87755,0.44286,43.009
0.87755,0.45306,43.452
0.87755,0.46327,43.89
0.87755,0.47347,44.322
0.87755,0.48367,44.75
0.87755,0.49388,45.172
0.87755,0.50408,45.59
0.87755,0.51429,46.003
0.87755,0.52449,46.411
0.87755,0.53469,46.815
0.87755,0.5449,47.215
0.87755,0.5551,47.611
0.87755,0.56531,48.003
0.87755,0.57551,48.391
0.87755,0.58571,48.775
0.87755,0.59592,49.156
0.87755,0.60612,49.533
0.87755,0.61633,49.906
0.87755,0.62653,50.277
0.87755,0.63673,50.643
0.87755,0.64694,51.007
0.87755,0.65714,51.368
0.87755,0.66735,51.725
0.87755,0.67755,52.079
0.87755,0.68776,52.431
0.87755,0.69796,52.78
0.87755,0.70816,53.125
0.87755,0.71837,53.468
0.87755,0.72857,53.809
0.87755,0.73878,54.147
0.87755,0.74898,54.482
0.87755,0.75918,54.815
0.87755,0.76939,55.145
0.87755,0.77959,55.473
0.87755,0.7898,55.799
0.87755,0.8,56.122
0.91837,0.3,36.095
0.91837,0.3102,36.642
0.91837,0.32041,37.18
0.91837,0.33061,37.708
0.91837,0.34082,38.228
0.91837,0.35102,38.738
0.91837,0.36122,39.241
0.91837,0.37143,39.736
0.91837,0.38163,40.224
0.91837,0.39184,40.704
0.91837,0.40204,41.178
0.91837,0.41224,41.645
0.91837,0.42245,42.106
0.91837,0.43265,42.56
0.91837,0.44286,43.009
0.91837,0.45306,43.452
0.91837,0.46327,43.89
0.91837,0.47347,44.322
0.91837,0.48367,44.75
0.91837,0.49388,45.172
0.91837,0.50408,45.59
0.91837,0.51429,46.003
0.91837,0.52449,46.411
0.91837,0.53469,46.815
0.91837,0.5449,47.215
0.91837,0.5551,47.611
0.91837,0.56531,48.003
0.91837,0.57551,48.391
0.91837,0.58571,48.775
0.91837,0.59592,49.156
0.91837,0.60612,49.533
0.91837,0.61633,49.906
0.91837,0.62653,50.277
0.91837,0.63673,50.643
0.91837,0.64694,51.007
0.91837,0.65714,51.368
0.91837,0.66735,51.725
0.91837,0.67755,52.079
0.91837,0.68776,52.431
0.91837,0.69796,52.78
0.91837,0.70816,53.125
0.91837,0.71837,53.468
0.91837,0.72857,53.809
0.91837,0.73878,54.147
0.91837,0.74898,54.482
0.91837,0.75918,54.815
0.91837,0.76939,55.145
0.91837,0.77959,55.473
0.91837,0.7898,55.799
0.91837,0.8,56.122
0.95918,0.3,36.095
0.95918,0.3102,36.642
0.95918,0.32041,37.18
0.95918,0.33061,37.708
0.95918,0.34082,38.228
0.95918,0.35102,38.738
0.95918,0.36122,39.241
0.95918,0.37143,39.736
0.95918,0.38163,40.224
0.95918,0.39184,40.704
0.95918,0.40204,41.178
0.95918,0.41224,41.645
0.95918,0.42245,42.106
0.95918,0.43265,42.56
0.95918,0.44286,43.009
0.95918,0.45306,43.452
0.95918,0.46327,43.89
0.95918,0.47347,44.322
0.95918,0.48367,44.75
0.95918,0.49388,45.172
0.95918,0.50408,45.59
0.95918,0.51429,46.003
0.95918,0.52449,46.411
0.95918,0.53469,46.815
0.95918,0.5449,47.215
0.95918,0.5551,47.611
0.95918,0.56531,48.003
0.95918,0.57551,48.391
0.95918,0.58571,48.775
0.95918,0.59592,49.156
0.95918,0.60612,49.533
0.95918,0.61633,49.906
0.95918,0.62653,50.277
0.95918,0.63673,50.643
0.95918,0.64694,51.007
0.95918,0.65714,51.368
0.95918,0.66735,51.725
0.95918,0.67755,52.079
0.95918,0.68776,52.431
0.95918,0.69796,52.78
0.95918,0.70816,53.125
0.95918,0.71837,53.468
0.95918,0.72857,53.809
0.95918,0.73878,54.147
0.95918,0.74898,54.482
0.95918,0.75918,54.815
0.95918,0.76939,55.145
0.95918,0.77959,55.473
0.95918,0.7898,55.799
0.95918,0.8,56.122
1,0.3,36.095
1,0.3102,36.642
1,0.32041,37.18
1,0.33061,37.708
1,0.34082,38.228
1,0.35102,38.738
1,0.36122,39.241
1,0.37143,39.736
1,0.38163,40.224
1,0.39184,40.704
1,0.40204,41.178
1,0.41224,41.645
1,0.42245,42.106
1,0.43265,42.56
1,0.44286,43.009
1,0.45306,43.452
1,0.46327,43.89
1,0.47347,44.322
1,0.48367,44.75
1,0.49388,45.172
1,0.50408,45.59
1,0.51429,46.003
1,0.52449,46.411
1,0.53469,46.815
1,0.5449,47.215
1,0.5551,47.611
1,0.56531,48.003
1,0.57551,48.391
1,0.58571,48.775
1,0.59592,49.156
1,0.60612,49.533
1,0.61633,49.906
1,0.62653,50.277
1,0.63673,50.643
1,0.64694,51.007
1,0.65714,51.368
1,0.66735,51.725
1,0.67755,52.079
1,0.68776,52.431
1,0.69796,52.78
1,0.70816,53.125
1,0.71837,53.468
1,0.72857,53.809
1,0.73878,54.147
1,0.74898,54.482
1,0.75918,54.815
1,0.76939,55.145
1,0.77959,55.473
1,0.7898,55.799
1,0.8,56.122


==> CSV/diag1.csv <==
X,Y
0,0
0.015432,0.015431
0.061726,0.061718
0.13888,0.13884
0.24689,0.24676
0.38575,0.38542
0.55544,0.5547
0.75597,0.75443
0.98731,0.98425
1.2495,1.2435
1.5424,1.5312
1.8661,1.8455
2.2205,2.1836
2.6057,2.5417
3.0216,2.9143
3.4682,3.2945
3.9454,3.674
4.4532,4.0433
4.9916,4.3926
5.5606,4.7123
6.1601,4.9936
6.79,5.2296
7.4505,5.4156
8.1413,5.5492
8.8625,5.6307
9.614,5.6624
10.396,5.6486
11.208,5.5947
12.05,5.5069
12.922,5.3918
13.825,5.2555
14.757,5.104
15.719,4.9422
16.711,4.7746
17.733,4.6048
18.785,4.4356
19.867,4.2693
20.978,4.1076
22.119,3.9517
23.289,3.8026
24.489,3.6609
25.718,3.5271
26.976,3.4014
28.263,3.2839
29.58,3.1747
30.926,3.0737
32.3,2.9807
33.704,2.8955
35.136,2.8179
36.597,2.7475
38.086,2.6842
39.604,2.6278
41.151,2.5781
42.726,2.5347
44.329,2.4972
45.96,2.4649
47.619,2.4372
49.306,2.4137
51.021,2.394
52.764,2.3777
54.534,2.3646
56.332,2.3547
58.157,2.3479
60.01,2.3438
61.889,2.3423
63.796,2.3428
65.729,2.3451
67.69,2.3485
69.677,2.3527
71.69,2.3576
73.731,2.3631
75.797,2.3692
77.89,2.3761
80.008,2.3839
82.153,2.3924
84.323,2.4018
86.519,2.4117
88.741,2.4221
90.988,2.433
93.26,2.4443
95.557,2.4562
97.879,2.4684
100.23,2.4808
102.6,2.4933
104.99,2.5055
107.42,2.5174
109.86,2.5288
112.33,2.5401
114.82,2.5517
117.34,2.5634
119.88,2.5753
122.44,2.5878
125.03,2.601
127.64,2.615
130.27,2.6298
132.93,2.6453
135.61,2.6613
138.31,2.6777
141.03,2.6943
143.78,2.7109
146.55,2.7272
149.34,2.7431
152.15,2.7586
154.98,2.7734
157.83,2.7876
160.71,2.8011
163.61,2.8141
166.52,2.8266
169.46,2.8384
172.42,2.8495
175.4,2.8601
178.39,2.8702
181.41,2.8805
184.45,2.8914
187.51,2.9028
190.58,2.9146
193.68,2.9263
196.79,2.9374
199.93,2.9475
203.08,2.9565
206.25,2.9644
209.44,2.9712
212.64,2.9774
215.87,2.9833
219.11,2.9891
222.37,2.995
225.64,3.0013
228.94,3.0079
232.25,3.0142
235.57,3.0201
238.91,3.0253
242.27,3.0298
245.65,3.0336
249.04,3.0368
252.44,3.0395
255.87,3.0417
259.3,3.0435
262.75,3.0451
266.22,3.0467
269.7,3.048
273.19,3.0487
276.7,3.0489
280.22,3.0483
283.76,3.0468
287.31,3.0443
290.87,3.0407
294.44,3.0359
298.03,3.0292
301.63,3.0201
305.25,3.0084
308.87,2.9945
312.51,2.9783
316.15,2.9601
319.81,2.9404
323.48,2.9197
327.17,2.8986
330.86,2.8776
334.56,2.8569
338.27,2.8371
342,2.8186
345.73,2.801
349.47,2.7838
353.22,2.7663
356.98,2.7482
360.75,2.7292
364.53,2.709
368.32,2.6872
372.11,2.6634
375.91,2.6371
379.72,2.6077
383.54,2.5748
387.37,2.5376
391.2,2.4956
395.04,2.4492
398.88,2.399
402.73,2.3458
406.59,2.2902
410.45,2.2323
414.32,2.1716
418.19,2.1076
422.07,2.04
425.96,1.9686
429.84,1.8933
433.74,1.8141
437.63,1.7312
441.53,1.6453
445.44,1.5568
449.35,1.4659
453.26,1.3726
457.17,1.2765
461.09,1.1775
465.01,1.0757
468.93,0.9714
472.85,0.8644
476.77,0.75452
480.7,0.64164
484.63,0.52556
488.56,0.40614
492.48,0.28358
496.41,0.15836
500.34,0.031027
504.27,-0.09797
508.2,-0.22846
512.13,-0.36064
516.06,-0.49492
519.99,-0.63163
523.91,-0.77066
527.84,-0.9116
531.76,-1.0542
535.68,-1.1987
539.6,-1.3452
543.52,-1.4933
547.43,-1.6428
551.34,-1.7931
555.25,-1.9436
559.15,-2.0935
563.05,-2.2422
566.95,-2.3896
570.84,-2.536
574.73,-2.6819
578.61,-2.8275
582.49,-2.9729
586.37,-3.118
590.24,-3.2629
594.1,-3.4077
597.96,-3.5528
601.81,-3.6979
605.65,-3.843
609.49,-3.9877
613.32,-4.1319
617.15,-4.2746
620.96,-4.4148
624.77,-4.5521
628.58,-4.6868
632.37,-4.82
636.16,-4.952
639.93,-5.0828
643.7,-5.2118
647.46,-5.339
651.22,-5.4653
654.96,-5.5917
658.69,-5.7187
662.41,-5.8467
666.13,-5.9752
669.83,-6.1041
673.52,-6.2339
677.2,-6.3652
680.87,-6.4985
684.53,-6.634
688.18,-6.7715
691.82,-6.9109
695.44,-7.0524
699.05,-7.196
702.65,-7.3409
706.24,-7.4861
709.82,-7.6312
713.38,-7.7762
716.93,-7.9208
720.46,-8.0639
723.99,-8.2046
727.49,-8.3425
730.99,-8.4785
734.47,-8.6145
737.93,-8.7518
741.39,-8.8907
744.82,-9.0314
748.24,-9.175
751.65,-9.322
755.04,-9.4715
758.41,-9.6218
761.77,-9.7719
765.11,-9.922
768.44,-10.073
771.75,-10.226
775.04,-10.381
778.32,-10.54
781.58,-10.706
784.82,-10.879
788.04,-11.059
791.25,-11.246
794.44,-11.437
797.61,-11.632
800.76,-11.831
803.89,-12.032
807.01,-12.236
810.1,-12.44
813.18,-12.645
816.24,-12.853
819.27,-13.064
822.29,-13.279
825.29,-13.497
828.27,-13.718
831.23,-13.943
834.16,-14.172
837.08,-14.407
839.98,-14.648
842.85,-14.898
845.71,-15.153
848.54,-15.414
851.35,-15.677
854.14,-15.945
856.91,-16.217
859.65,-16.496
862.38,-16.782
865.08,-17.076
867.76,-17.375
870.41,-17.681
873.05,-17.992
875.66,-18.312
878.24,-18.643
880.81,-18.988
883.35,-19.344
885.86,-19.712
888.36,-20.092
890.83,-20.483
893.27,-20.888
895.69,-21.307
898.09,-21.741
900.46,-22.191
902.81,-22.656
905.13,-23.138
907.43,-23.638
909.7,-24.159
911.95,-24.703
914.17,-25.274
916.36,-25.875
918.53,-26.507
920.68,-27.169
922.8,-27.862
924.89,-28.589
926.96,-29.358
929,-30.176
931.01,-31.049
933,-31.979
934.96,-32.97
936.89,-34.031
938.8,-35.171
940.68,-36.399
942.53,-37.726
944.36,-39.163
946.15,-40.725
947.92,-42.429
949.67,-44.294
951.38,-46.341
953.07,-48.592
954.73,-51.072
956.36,-53.804
957.96,-56.818
959.54,-60.151
961.08,-63.845
962.6,-67.946
964.09,-72.506
965.55,-77.58
966.98,-83.231
968.39,-89.529
969.76,-96.551
971.11,-104.39
972.42,-113.13
973.71,-122.9
974.97,-133.8
976.2,-145.98
977.4,-159.58
978.57,-174.75
979.71,-191.68
980.82,-210.54
981.9,-231.54
982.95,-254.85
983.98,-280.65
984.97,-309.1
985.93,-340.32
986.86,-374.35
987.76,-411.19
988.64,-450.69
989.48,-492.61
990.29,-536.55
991.07,-581.97
991.82,-628.15
992.55,-674.29
993.24,-719.47
993.9,-762.75
994.53,-803.22
995.13,-840.1
995.7,-872.8
996.23,-900.94
996.74,-924.42
997.22,-943.41
997.67,-958.26
998.08,-969.5
998.47,-977.76
998.82,-983.64
999.14,-987.72
999.44,-990.51
999.7,-992.41
999.93,-993.7
1000.1,-994.6
1000.3,-995.24
1000.4,-995.7
1000.5,-996.04
1000.6,-996.28
1000.7,-996.42
1000.7,-996.48


==> CSV/diag10.csv <==
X,Y
0.40816,0.11987
2.2599,0.66935
4.1415,1.2152
6.053,1.6633
7.9942,1.928
9.9649,2.0216
11.965,2.0486
13.995,2.0653
16.053,2.084
18.141,2.1062
20.258,2.1302
22.403,2.1546
24.578,2.1779
26.78,2.1996
29.012,2.2192
31.271,2.2366
33.559,2.2519
35.874,2.2655
38.218,2.2776
40.589,2.2884
42.988,2.2983
45.414,2.3077
47.867,2.317
50.348,2.3263
52.855,2.3358
55.39,2.3454
57.951,2.3555
60.538,2.3659
63.152,2.377
65.792,2.3886
68.458,2.4011
71.15,2.4144
73.867,2.4284
76.61,2.4428
79.378,2.4573
82.172,2.4715
84.99,2.4859
87.834,2.5008
90.702,2.5161
93.594,2.5315
96.511,2.547
99.452,2.5625
102.42,2.578
105.4,2.5939
108.42,2.6106
111.45,2.628
114.51,2.6461
117.59,2.6644
120.7,2.6828
123.82,2.701
126.97,2.7194
130.15,2.7376
133.34,2.7558
136.56,2.7738
139.79,2.7917
143.05,2.8093
146.33,2.8263
149.63,2.8423
152.95,2.8576
156.3,2.8728
159.66,2.8882
163.04,2.9035
166.45,2.9185
169.87,2.9329
173.31,2.9468
176.77,2.9599
180.25,2.9725
183.75,2.9843
187.27,2.9956
190.81,3.0061
194.37,3.0162
197.94,3.0257
201.53,3.0351
205.14,3.0446
208.77,3.0543
212.41,3.0642
216.07,3.0743
219.75,3.0842
223.44,3.0939
227.15,3.103
230.88,3.1117
234.62,3.1198
238.38,3.1272
242.15,3.1338
245.94,3.1394
249.74,3.1441
253.56,3.1479
257.39,3.1509
261.24,3.1536
265.1,3.1559
268.97,3.1579
272.86,3.1596
276.76,3.1616
280.67,3.1636
284.6,3.1652
288.54,3.1658
292.49,3.1656
296.45,3.164
300.43,3.1605
304.42,3.155
308.41,3.1477
312.42,3.1384
316.44,3.1269
320.47,3.1125
324.51,3.0947
328.56,3.073
332.62,3.0476
336.69,3.0187
340.77,2.987
344.86,2.9528
348.96,2.9164
353.07,2.8781
357.18,2.8383
361.3,2.7966
365.43,2.7525
369.57,2.7056
373.71,2.6558
377.86,2.6031
382.02,2.5476
386.19,2.4886
390.36,2.4257
394.54,2.3582
398.72,2.2858
402.91,2.209
407.1,2.1282
411.3,2.0436
415.5,1.9548
419.71,1.8611
423.92,1.7624
428.14,1.6587
432.36,1.5503
436.58,1.4374
440.8,1.3207
445.03,1.2756


==> CSV/diag11.csv <==
X,Y
0.027085,0.0080568
1.8797,0.56189
3.7622,1.1064
5.6746,1.5649
7.6167,1.8624
9.5883,1.9887
11.589,2.0386
13.62,2.0703
15.68,2.0987
17.768,2.1287
19.886,2.1599
22.033,2.1924
24.208,2.225
26.412,2.2573
28.644,2.2889
30.905,2.3201
33.193,2.351
35.51,2.3819
37.855,2.4124
40.227,2.4428
42.627,2.4737
45.054,2.506
47.509,2.5404
49.99,2.5781
52.499,2.6197
55.035,2.6649
57.597,2.7138
60.185,2.7664
62.8,2.8227
65.442,2.8825
68.109,2.9462
70.802,3.0142
73.521,3.0862
76.265,3.1612
79.035,3.239
81.829,3.3186
84.649,3.3992
87.494,3.4801
90.363,3.5617
93.257,3.6449
96.175,3.7305
99.117,3.8192
102.08,3.9108
105.07,4.0048
108.09,4.1013
111.12,4.2007
114.18,4.3022
117.27,4.4029
120.37,4.5013
123.5,4.5977
126.65,4.6942
129.83,4.7915
133.02,4.8898
136.24,4.9893
139.48,5.0907
142.74,5.1926
146.02,5.2929
149.32,5.3907
152.64,5.4865
155.99,5.5806
159.35,5.6743
162.74,5.769
166.14,5.8661
169.57,5.966
173.01,6.0685
176.47,6.1729
179.96,6.2774
183.46,6.379
186.98,6.4757
190.52,6.5653
194.08,6.6462
197.65,6.7186
201.24,6.785
204.86,6.8475
208.48,6.9079
212.13,6.9667
215.79,7.0224
219.47,7.0723
223.17,7.1157
226.88,7.1536
230.61,7.1885
234.35,7.2219
238.11,7.2525
241.88,7.2774
245.67,7.2973
249.48,7.3153
253.3,7.3331
257.13,7.3479
260.98,7.3572
264.84,7.3612
268.72,7.3614
272.61,7.3575
276.51,7.3504
280.43,7.3414
284.35,7.3322
288.3,7.3235
292.25,7.3143
296.21,7.3003
300.19,7.2785
304.18,7.2505
308.18,7.2205
312.19,7.1886
316.21,7.1528
320.24,7.1139
324.29,7.0744
328.34,7.0352
332.4,6.9955
336.47,6.9536
340.55,6.9074
344.64,6.8559
348.74,6.8005
352.85,6.7417
356.97,6.6783
361.09,6.6091
365.22,6.5345
369.36,6.4539
373.51,6.3655
377.66,6.2681
381.82,6.1621
385.99,6.0473
390.16,5.9229
394.34,5.7891
398.52,5.647
402.71,5.4957
406.91,5.3333
411.11,5.1592
415.32,4.9736
419.53,4.7761
423.74,4.567
427.96,4.3471
432.18,4.1158
436.4,3.8707
440.63,3.6088
444.86,3.499


==> CSV/diag12.csv <==
X,Y
0.12342,0.036419
1.9751,0.58623
3.8566,1.1345
5.768,1.6018
7.7091,1.8918
9.6798,2.0008
11.68,2.036
13.709,2.0578
15.768,2.0803
17.856,2.1064
19.972,2.1344
22.118,2.163
24.292,2.1906
26.495,2.2162
28.726,2.2393
30.985,2.2598
33.273,2.2772
35.588,2.291
37.932,2.3011
40.303,2.3084
42.701,2.3145
45.127,2.3202
47.581,2.3256
50.061,2.3301
52.568,2.3337
55.103,2.3372
57.663,2.3412
60.251,2.3463
62.864,2.3528
65.504,2.3608
68.17,2.3711
70.862,2.3839
73.579,2.3991
76.322,2.4164
79.09,2.4358
81.884,2.4575
84.702,2.4819
87.545,2.5086
90.413,2.537
93.305,2.5669
96.222,2.5987
99.163,2.6328
102.13,2.6695
105.12,2.7079
108.13,2.7469
111.16,2.7861
114.22,2.8254
117.3,2.8645
120.41,2.9031
123.53,2.9415
126.68,2.9795
129.86,3.0169
133.05,3.0546
136.26,3.0936
139.5,3.1332
142.76,3.1731
146.04,3.2138
149.34,3.2563
152.66,3.3006
156,3.3458
159.37,3.3901
162.75,3.4328
166.15,3.475
169.58,3.5174
173.02,3.5597
176.48,3.6006
179.96,3.6395
183.46,3.6778
186.98,3.7173
190.52,3.758
194.07,3.7986
197.65,3.8389
201.24,3.8799
204.85,3.9228
208.47,3.9676
212.12,4.0135
215.78,4.0606
219.45,4.1077
223.15,4.1524
226.86,4.1929
230.58,4.2297
234.33,4.2645
238.08,4.2984
241.86,4.3321
245.64,4.3651
249.45,4.3975
253.26,4.4299
257.1,4.4625
260.94,4.4935
264.8,4.5205
268.68,4.5436
272.56,4.5639
276.46,4.5808
280.38,4.5943
284.3,4.6044
288.24,4.6111
292.19,4.6144
296.16,4.6151
300.13,4.614
304.12,4.6112
308.12,4.6055
312.13,4.5958
316.14,4.5811
320.17,4.5603
324.22,4.5327
328.27,4.4992
332.33,4.4616
336.4,4.4206
340.47,4.3768
344.56,4.3308
348.66,4.2832
352.77,4.2334
356.88,4.1811
361,4.1261
365.13,4.0683
369.27,4.0074
373.41,3.9438
377.56,3.8778
381.72,3.808
385.89,3.7319
390.06,3.6483
394.23,3.5578
398.42,3.4618
402.6,3.3615
406.8,3.2566
411,3.1453
415.2,3.0247
419.41,2.894
423.62,2.7532
427.83,2.603
432.05,2.4444
436.27,2.2796
440.5,2.111
444.73,2.0316


==> CSV/diag13.csv <==
X,Y
0.093943,0.027462
1.9442,0.57408
3.8244,1.1231
5.7344,1.5841
7.6741,1.8642
9.6433,1.9676
11.642,2.0004
13.67,2.0213
15.727,2.0432
17.813,2.0684
19.928,2.0953
22.072,2.123
24.245,2.1501
26.446,2.1757
28.675,2.1992
30.933,2.2203
33.219,2.2391
35.533,2.2558
37.874,2.2706
40.244,2.2836
42.641,2.2947
45.065,2.3041
47.516,2.3125
49.995,2.3202
52.5,2.3278
55.033,2.3358
57.592,2.3445
60.177,2.3541
62.789,2.3645
65.427,2.376
68.091,2.3883
70.78,2.401
73.496,2.4141
76.237,2.4275
79.003,2.4412
81.794,2.455
84.61,2.4692
87.452,2.484
90.317,2.4998
93.208,2.5169
96.122,2.5353
99.061,2.5546
102.02,2.5747
105.01,2.5948
108.02,2.6149
111.05,2.635
114.11,2.6555
117.19,2.6761
120.29,2.6966
123.41,2.7164
126.56,2.7358
129.73,2.7551
132.92,2.7752
136.14,2.7963
139.37,2.818
142.63,2.8394
145.9,2.8601
149.2,2.8805
152.52,2.9007
155.86,2.9209
159.22,2.9409
162.6,2.9603
166,2.9789
169.42,2.9967
172.86,3.0141
176.32,3.0312
179.8,3.0479
183.3,3.0637
186.81,3.0793
190.35,3.0952
193.9,3.1119
197.47,3.1288
201.06,3.1456
204.67,3.1616
208.29,3.1771
211.93,3.1922
215.59,3.2078
219.26,3.2233
222.95,3.2379
226.66,3.2509
230.39,3.2625
234.12,3.2727
237.88,3.2817
241.65,3.2893
245.43,3.2953
249.23,3.2995
253.05,3.3027
256.88,3.3047
260.72,3.305
264.58,3.3037
268.45,3.3019
272.33,3.2999
276.23,3.2974
280.14,3.2942
284.07,3.2905
288,3.2862
291.95,3.2811
295.91,3.2748
299.88,3.268
303.87,3.2605
307.86,3.2524
311.87,3.2428
315.88,3.2313
319.91,3.2175
323.95,3.2009
328,3.1813
332.05,3.1585
336.12,3.132
340.2,3.1019
344.28,3.0683
348.37,3.0314
352.48,2.9909
356.59,2.9465
360.71,2.898
364.83,2.8458
368.97,2.7904
373.11,2.7329
377.26,2.6732
381.41,2.6109
385.57,2.5449
389.74,2.4747
393.91,2.4
398.09,2.3212
402.28,2.238
406.47,2.1504
410.66,2.0579
414.86,1.9606
419.07,1.8586
423.28,1.7526
427.49,1.6428
431.71,1.5299
435.92,1.4147
440.15,1.2975
444.37,1.2529


==> CSV/diag14.csv <==
X,Y
0.49533,0.10072
2.0602,0.41263
3.655,0.70758
5.2796,0.98296
6.934,1.2382
8.6181,1.4772
10.332,1.6969
12.075,1.887
13.847,2.0448
15.649,2.1702
17.48,2.2608
19.339,2.317
21.228,2.3503
23.145,2.3831
25.091,2.3892
27.066,2.3435
29.069,2.2882
31.1,2.2427
33.16,2.2072
35.247,2.1802
37.363,2.1587
39.506,2.1412
41.677,2.1268
43.875,2.1155
46.101,2.1069
48.354,2.1004
50.634,2.0954
52.941,2.0921
55.275,2.0907
57.635,2.0916
60.022,2.0949
62.436,2.1007
64.875,2.1092
67.341,2.1203
69.833,2.1338
72.35,2.1493
74.893,2.1668
77.462,2.1863
80.056,2.2075
82.674,2.2298
85.318,2.2529
87.987,2.2774
90.681,2.3037
93.399,2.3311
96.141,2.3588
98.907,2.3859
101.7,2.4129
104.51,2.4408
107.35,2.4706
110.21,2.503
113.1,2.5382
116,2.5753
118.93,2.6129
121.89,2.6506
124.86,2.6885
127.86,2.7271
130.88,2.7665
133.92,2.8072
136.99,2.8499
140.07,2.8943
143.18,2.9397
146.31,2.9859
149.46,3.0334
152.63,3.0826
155.82,3.1333
159.03,3.1846
162.27,3.2362
165.52,3.2881
168.79,3.3406
172.08,3.3932
175.39,3.4457
178.72,3.4984
182.07,3.5505
185.44,3.6006
188.83,3.6484
192.23,3.6949
195.66,3.7415
199.1,3.7881
202.56,3.8341
206.03,3.8788
209.53,3.9203
213.04,3.9562
216.57,3.9855
220.11,4.0098
223.67,4.0318
227.25,4.0528
230.85,4.0722
234.46,4.0907
238.08,4.1094
241.72,4.1284
245.38,4.1467
249.05,4.1636
252.73,4.1793
256.43,4.1927
260.15,4.2024
263.88,4.2091
267.62,4.2157
271.38,4.2253
275.15,4.2395
278.93,4.258
282.72,4.279
286.53,4.2992
290.35,4.3158
294.18,4.3287
298.03,4.339
301.88,4.3471
305.75,4.3534
309.63,4.3579
313.52,4.3591
317.42,4.3563
321.33,4.3501
325.25,4.3408
329.18,4.3275
333.12,4.3092
337.07,4.2853
341.03,4.2564
345,4.2235
348.98,4.1876
352.97,4.1495
356.96,4.11
360.96,4.0704
364.97,4.0306
368.99,3.9876
373.02,3.937
377.05,3.8756
381.09,3.8035
385.14,3.7236
389.19,3.639
393.25,3.5516
397.31,3.4617
401.38,3.3691
405.45,3.2737
409.53,3.1749
413.62,3.0706
417.71,2.9587
421.8,2.8376
425.9,2.7078
430,2.5711
434.11,2.43
438.21,2.2857
442.33,2.1379
446.44,1.9854
450.56,1.8275
454.68,1.6636
458.8,1.493
462.92,1.4139


==> CSV/diag15.csv <==
X,Y
0.57273,0.11546
2.1344,0.42699
3.7259,0.73063
5.3472,1.0195
6.9983,1.2872
8.6789,1.5274
10.389,1.736
12.129,1.9101
13.897,2.0494
15.695,2.1566
17.522,2.2367
19.378,2.2952
21.263,2.336
23.176,2.3717
25.119,2.3852
27.089,2.3582
29.088,2.3208
31.115,2.2881
33.17,2.2621
35.254,2.2433
37.365,2.2302
39.504,2.2218
41.67,2.2168
43.864,2.2145
46.085,2.2143
48.333,2.2157
50.609,2.2182
52.911,2.2221
55.24,2.2275
57.596,2.2344
59.978,2.243
62.387,2.2531
64.821,2.2643
67.282,2.2764
69.768,2.2894
72.281,2.3031
74.819,2.3174
77.382,2.3319
79.97,2.3464
82.584,2.3606
85.223,2.3749
87.886,2.3895
90.574,2.4049
93.286,2.4211
96.023,2.4378
98.783,2.4549
101.57,2.4723
104.38,2.4897
107.21,2.5065
110.06,2.5224
112.94,2.5376
115.84,2.5524
118.77,2.5665
121.72,2.5802
124.69,2.5937
127.68,2.6074
130.69,2.6213
133.73,2.6355
136.79,2.6499
139.87,2.6644
142.97,2.6788
146.09,2.6931
149.23,2.7076
152.4,2.7222
155.58,2.737
158.79,2.7518
162.01,2.7666
165.26,2.7813
168.52,2.7959
171.81,2.8103
175.11,2.8246
178.44,2.839
181.78,2.8536
185.14,2.8687
188.52,2.8843
191.92,2.9003
195.33,2.9165
198.77,2.9319
202.22,2.9459
205.69,2.9579
209.18,2.9677
212.68,2.9755
216.2,2.9818
219.74,2.9877
223.3,2.9933
226.87,2.9985
230.45,3.0033
234.06,3.0074
237.67,3.0108
241.31,3.0135
244.96,3.0158
248.62,3.0174
252.3,3.0182
255.99,3.0185
259.7,3.0182
263.42,3.0176
267.15,3.0171
270.9,3.0168
274.66,3.0163
278.44,3.0157
282.22,3.0149
286.02,3.0139
289.84,3.0119
293.66,3.0076
297.5,3.0005
301.35,2.9907
305.2,2.979
309.08,2.9663
312.96,2.9525
316.85,2.9372
320.75,2.9195
324.67,2.8994
328.59,2.8772
332.52,2.8531
336.46,2.8271
340.42,2.7992
344.38,2.7695
348.35,2.7377
352.32,2.7038
356.31,2.6681
360.31,2.6308
364.31,2.5915
368.32,2.5498
372.33,2.5055
376.36,2.4588
380.39,2.4096
384.43,2.3579
388.47,2.3032
392.52,2.2455
396.58,2.1847
400.64,2.121
404.7,2.0536
408.78,1.9815
412.85,1.9042
416.93,1.8221
421.02,1.7358
425.11,1.6452
429.2,1.55
433.3,1.45
437.4,1.3454
441.5,1.237
445.61,1.125
449.72,1.0097
453.83,0.89107
457.94,0.76918
462.05,0.71151


==> CSV/diag16.csv <==
X,Y
-0.15028,-0.028363
1.439,0.27252
3.058,0.57575
4.7067,0.86538
6.385,1.1341
8.0927,1.37
9.8297,1.5674
11.596,1.7327
13.391,1.8785
15.216,2.0021
17.069,2.0881
18.951,2.1537
20.862,2.22
22.801,2.2629
24.769,2.2657
26.765,2.2543
28.79,2.2449
30.842,2.2411
32.922,2.2444
35.03,2.2544
37.166,2.2707
39.329,2.2924
41.52,2.3195
43.738,2.3515
45.983,2.3878
48.256,2.4275
50.555,2.4707
52.88,2.5174
55.233,2.5677
57.611,2.6215
60.017,2.6787
62.448,2.7386
64.905,2.8009
67.388,2.8654
69.897,2.9319
72.431,3.0004
74.991,3.0711
77.576,3.1443
80.185,3.2201
82.82,3.2975
85.48,3.376
88.164,3.4556
90.872,3.5365
93.605,3.6184
96.362,3.7014
99.143,3.786
101.95,3.8721
104.78,3.9586
107.63,4.0455
110.5,4.1331
113.4,4.2219
116.32,4.3122
119.26,4.4044
122.23,4.4987
125.22,4.5945
128.23,4.6899
131.26,4.7838
134.31,4.8763
137.39,4.9681
140.48,5.0597
143.6,5.1522
146.74,5.246
149.9,5.3409
153.08,5.4358
156.28,5.5301
159.5,5.6227
162.74,5.7135
166,5.8019
169.28,5.8868
172.58,5.9668
175.9,6.0422
179.24,6.1132
182.6,6.1811
185.97,6.2474
189.36,6.3135
192.78,6.3787
196.21,6.442
199.65,6.5028
203.12,6.5607
206.6,6.6159
210.1,6.6695
213.62,6.7213
217.15,6.7712
220.7,6.8178
224.26,6.8591
227.85,6.8948
231.44,6.9279
235.06,6.9608
238.68,6.9948
242.33,7.0296
245.99,7.0644
249.66,7.0969
253.35,7.1257
257.05,7.1506
260.76,7.1707
264.49,7.1843
268.23,7.1932
271.99,7.2005
275.76,7.208
279.54,7.2146
283.34,7.2196
287.14,7.2222
290.96,7.2204
294.79,7.2117
298.64,7.1956
302.49,7.1737
306.36,7.1499
310.23,7.1269
314.12,7.1045
318.02,7.0803
321.92,7.0535
325.84,7.0234
329.77,6.9883
333.71,6.9461
337.65,6.8975
341.61,6.8442
345.57,6.7867
349.54,6.7236
353.52,6.6543
357.51,6.5789
361.51,6.4973
365.51,6.4096
369.53,6.3162
373.54,6.2167
377.57,6.1107
381.6,5.9971
385.64,5.8748
389.68,5.7419
393.73,5.5966
397.79,5.4385
401.85,5.2697
405.92,5.0935
409.99,4.9123
414.06,4.7259
418.14,4.5313
422.22,4.325
426.31,4.1055
430.4,3.8734
434.5,3.629
438.59,3.3715
442.69,3.099
446.8,2.8099
450.9,2.5042
455.01,2.1822
459.12,2.0133


==> CSV/diag17.csv <==
X,Y
-0.24617,-0.048058
1.3107,0.25572
2.8974,0.5603
4.5138,0.85352
6.1598,1.1276
7.8353,1.3802
9.5402,1.6051
11.274,1.798
13.038,1.9567
14.83,2.081
16.652,2.1804
18.502,2.2495
20.381,2.2895
22.289,2.3203
24.225,2.3194
26.189,2.2767
28.182,2.2319
30.203,2.1981
32.252,2.1745
34.329,2.1589
36.434,2.149
38.566,2.1434
40.726,2.141
42.913,2.1413
45.128,2.1437
47.369,2.1476
49.637,2.1526
51.933,2.1592
54.255,2.1671
56.603,2.1757
58.978,2.1843
61.379,2.1931
63.807,2.2026
66.26,2.2132
68.739,2.2248
71.243,2.2372
73.774,2.2505
76.329,2.2656
78.91,2.2831
81.515,2.3034
84.146,2.3269
86.801,2.3535
89.481,2.3825
92.185,2.413
94.913,2.4446
97.665,2.4772
100.44,2.5114
103.24,2.5473
106.06,2.5849
108.91,2.6236
111.78,2.6624
114.67,2.7006
117.59,2.7381
120.53,2.7751
123.49,2.8124
126.47,2.851
129.48,2.8918
132.5,2.9352
135.55,2.9817
138.62,3.0313
141.71,3.0834
144.83,3.1364
147.96,3.1888
151.12,3.239
154.29,3.2866
157.49,3.3322
160.7,3.3768
163.94,3.4203
167.19,3.463
170.47,3.5059
173.76,3.5502
177.07,3.596
180.41,3.6426
183.76,3.6889
187.13,3.7343
190.52,3.7791
193.92,3.8242
197.35,3.8703
200.79,3.9177
204.25,3.9652
207.72,4.0113
211.22,4.055
214.73,4.0968
218.25,4.1367
221.8,4.1729
225.36,4.2037
228.93,4.23
232.53,4.2543
236.13,4.2784
239.75,4.3024
243.39,4.3253
247.04,4.3468
250.71,4.3659
254.39,4.3822
258.09,4.3966
261.8,4.4098
265.52,4.4211
269.26,4.4296
273.01,4.4353
276.77,4.439
280.55,4.4427
284.34,4.4466
288.14,4.4485
291.95,4.4472
295.77,4.444
299.61,4.4399
303.46,4.4352
307.32,4.4298
311.19,4.4235
315.07,4.4162
318.96,4.4076
322.86,4.3965
326.77,4.3827
330.69,4.3674
334.62,4.3516
338.56,4.3347
342.51,4.3147
346.47,4.2889
350.43,4.2553
354.41,4.2128
358.39,4.1616
362.38,4.1031
366.38,4.0391
370.38,3.9691
374.4,3.8919
378.41,3.8073
382.44,3.717
386.47,3.6224
390.51,3.524
394.55,3.4213
398.6,3.3139
402.65,3.202
406.71,3.086
410.78,2.9651
414.85,2.8373
418.92,2.7013
423,2.5571
427.08,2.4059
431.16,2.2495
435.25,2.0893
439.34,1.9252
443.43,1.7559
447.53,1.5803
451.63,1.3978
455.73,1.2092
459.83,1.1236


==> CSV/diag18.csv <==
X,Y
0.89809,0.17443
2.4897,0.4803
4.1111,0.77775
5.7623,1.0577
7.443,1.3132
9.1532,1.5382
10.893,1.7301
12.662,1.887
14.46,2.0106
16.287,2.105
18.143,2.1727
20.028,2.22
21.941,2.2642
23.884,2.2881
25.854,2.2722
27.853,2.2463
29.881,2.2248
31.936,2.2092
34.019,2.1999
36.131,2.1954
38.27,2.1948
40.436,2.197
42.63,2.2017
44.851,2.2083
47.1,2.2166
49.375,2.2259
51.678,2.236
54.007,2.2465
56.363,2.2576
58.745,2.2691
61.154,2.2808
63.589,2.2926
66.049,2.3047
68.536,2.317
71.049,2.3296
73.587,2.3426
76.15,2.3562
78.739,2.3706
81.352,2.3856
83.991,2.4011
86.655,2.4165
89.343,2.4314
92.055,2.446
94.792,2.4607
97.553,2.4756
100.34,2.4907
103.15,2.5059
105.98,2.5211
108.83,2.5361
111.71,2.5511
114.61,2.5663
117.54,2.5814
120.49,2.5964
123.46,2.6114
126.45,2.6263
129.46,2.6413
132.5,2.6562
135.56,2.6709
138.64,2.6856
141.74,2.7006
144.86,2.7157
148.01,2.7307
151.17,2.7451
154.35,2.7589
157.56,2.7724
160.79,2.7859
164.03,2.7998
167.3,2.8141
170.58,2.8291
173.89,2.845
177.21,2.8615
180.55,2.878
183.91,2.894
187.29,2.9093
190.69,2.9239
194.11,2.9378
197.54,2.9512
201,2.9643
204.47,2.9776
207.95,2.9915
211.46,3.0062
214.98,3.0214
218.52,3.0365
222.07,3.0508
225.64,3.0636
229.23,3.0749
232.83,3.0848
236.45,3.0935
240.08,3.101
243.73,3.1073
247.4,3.1125
251.08,3.1165
254.77,3.1195
258.48,3.1214
262.2,3.1218
265.93,3.1203
269.68,3.117
273.44,3.1123
277.22,3.1064
281,3.0997
284.8,3.0923
288.62,3.0844
292.44,3.0759
296.28,3.0667
300.13,3.057
303.99,3.0469
307.86,3.0365
311.74,3.026
315.63,3.0152
319.54,3.0034
323.45,2.9901
327.37,2.9749
331.31,2.9574
335.25,2.9374
339.2,2.9146
343.16,2.8889
347.13,2.8605
351.11,2.8299
355.1,2.7975
359.09,2.7631
363.09,2.7264
367.1,2.6874
371.12,2.6459
375.14,2.6016
379.18,2.5541
383.21,2.5038
387.26,2.4507
391.31,2.3946
395.36,2.3348
399.42,2.2704
403.49,2.201
407.56,2.1265
411.64,2.0469
415.72,1.9622
419.81,1.8725
423.9,1.7777
427.99,1.6783
432.09,1.5748
436.19,1.4675
440.29,1.3568
444.4,1.2428
448.51,1.1256
452.62,1.0051
456.73,0.88117
460.84,0.82462


==> CSV/diag19.csv <==
X,Y
0.9867,0.18445
2.6114,0.48607
4.2658,0.77962
5.9499,1.0518
7.6636,1.2965
9.4067,1.5077
11.179,1.6793
12.981,1.8134
14.812,1.924
16.671,2.0128
18.56,2.0799
20.477,2.1396
22.424,2.172
24.398,2.1628
26.401,2.1451
28.433,2.1329
30.492,2.127
32.58,2.1268
34.695,2.1302
36.838,2.1359
39.009,2.1425
41.208,2.1496
43.433,2.1569
45.686,2.1649
47.966,2.1737
50.274,2.1832
52.607,2.1934
54.968,2.2045
57.355,2.2173
59.769,2.2317
62.208,2.2475
64.674,2.2639
67.166,2.2814
69.683,2.3006
72.226,2.3215
74.795,2.3433
77.389,2.3654
80.008,2.3869
82.652,2.4072
85.321,2.426
88.014,2.4446
90.732,2.4642
93.474,2.4857
96.241,2.5092
99.031,2.5355
101.85,2.5648
104.68,2.5971
107.54,2.6319
110.43,2.6684
113.34,2.7057
116.27,2.7432
119.22,2.7805
122.2,2.8179
125.2,2.856
128.22,2.8955
131.26,2.9363
134.32,2.9777
137.41,3.0188
140.52,3.0594
143.64,3.0999
146.79,3.1409
149.97,3.182
153.16,3.2237
156.37,3.2678
159.6,3.3151
162.85,3.3648
166.12,3.4153
169.42,3.4645
172.73,3.5112
176.06,3.5557
179.41,3.5994
182.78,3.6424
186.16,3.6845
189.57,3.7244
192.99,3.7616
196.43,3.7968
199.89,3.8308
203.37,3.8628
206.86,3.8929
210.37,3.9222
213.9,3.9515
217.45,3.9811
221.01,4.0112
224.59,4.04
228.18,4.0666
231.79,4.0914
235.42,4.1155
239.06,4.1381
242.71,4.1586
246.39,4.1772
250.07,4.1957
253.77,4.2153
257.49,4.236
261.21,4.2561
264.96,4.2756
268.71,4.2952
272.48,4.3141
276.26,4.3301
280.06,4.3419
283.87,4.3496
287.69,4.3541
291.52,4.3568
295.36,4.3602
299.22,4.3659
303.09,4.3719
306.97,4.3743
310.86,4.3715
314.76,4.363
318.67,4.3491
322.59,4.3307
326.52,4.3108
330.46,4.2916
334.41,4.2737
338.37,4.2545
342.34,4.2319
346.32,4.2053
350.31,4.1755
354.3,4.1428
358.3,4.1071
362.31,4.0674
366.33,4.0235
370.36,3.9736
374.39,3.9164
378.43,3.8515
382.47,3.781
386.53,3.7061
390.59,3.6272
394.65,3.5434
398.72,3.4526
402.79,3.3525
406.87,3.2416
410.96,3.1195
415.05,2.9877
419.14,2.8477
423.24,2.7014
427.34,2.5496
431.45,2.3917
435.56,2.227
439.67,2.0556
443.78,1.8779
447.9,1.6934
452.02,1.5012
456.14,1.3014
460.26,1.217


==> CSV/diag2.csv <==
X,Y
0,0
0.015454,0.015454
0.061816,0.061808
0.13908,0.13904
0.24725,0.24712
0.38631,0.38598
0.55626,0.55552
0.75708,0.75555
0.98876,0.98573
1.2513,1.2454
1.5446,1.5336
1.8688,1.8485
2.2238,2.1876
2.6095,2.5468
3.026,2.9209
3.4732,3.303
3.9511,3.685
4.4597,4.0573
4.9989,4.4102
5.5687,4.7339
6.1691,5.0196
6.8,5.2602
7.4613,5.4509
8.1532,5.5891
8.8754,5.6751
9.628,5.7109
10.411,5.7008
11.224,5.65
12.068,5.5648
12.941,5.4512
13.845,5.3156
14.778,5.1636
15.742,5.0004
16.736,4.8302
17.759,4.6567
18.813,4.4829
19.896,4.3113
21.009,4.1438
22.151,3.9818
23.323,3.8266
24.524,3.6791
25.755,3.5397
27.015,3.4089
28.305,3.2866
29.623,3.1728
30.971,3.0674
32.347,2.9702
33.753,2.8808
35.187,2.7989
36.65,2.7241
38.142,2.6562
39.662,2.595
41.211,2.5401
42.788,2.4916
44.394,2.4492
46.027,2.4124
47.689,2.3804
49.378,2.3528
51.096,2.3293
52.841,2.3095
54.614,2.2933
56.414,2.2802
58.242,2.2702
60.097,2.2634
61.98,2.2596
63.889,2.2586
65.825,2.26
67.789,2.263
69.779,2.267
71.795,2.2717
73.838,2.2777
75.908,2.2857
78.003,2.2961
80.125,2.3082
82.273,2.3214
84.446,2.3352
86.646,2.3498
88.87,2.3649
91.121,2.3807
93.396,2.3975
95.697,2.4158
98.022,2.436
100.37,2.4582
102.75,2.4823
105.15,2.5082
107.57,2.5358
110.02,2.5653
112.49,2.5967
114.99,2.6291
117.51,2.662
120.05,2.695
122.62,2.7286
125.21,2.7634
127.83,2.7996
130.46,2.837
133.12,2.8748
135.81,2.9127
138.51,2.9514
141.24,2.9917
143.99,3.0334
146.76,3.0756
149.56,3.1184
152.37,3.1623
155.21,3.2076
158.07,3.254
160.94,3.3003
163.85,3.3449
166.77,3.3865
169.71,3.425
172.67,3.4614
175.65,3.4969
178.66,3.5323
181.68,3.5683
184.72,3.6062
187.78,3.6469
190.86,3.6904
193.96,3.7355
197.08,3.7818
200.22,3.8292
203.38,3.8776
206.55,3.9259
209.74,3.973
212.95,4.0178
216.18,4.0589
219.43,4.0955
222.69,4.1266
225.97,4.1513
229.27,4.1702
232.59,4.1851
235.92,4.1978
239.26,4.209
242.63,4.2193
246.01,4.2294
249.4,4.2398
252.81,4.2503
256.24,4.2606
259.68,4.2708
263.14,4.281
266.61,4.2916
270.09,4.3031
273.59,4.3154
277.11,4.3267
280.63,4.3359
284.17,4.3437
287.73,4.3513
291.3,4.3599
294.88,4.3703
298.47,4.3817
302.07,4.3922
305.69,4.4
309.32,4.4044
312.96,4.4051
316.62,4.4018
320.28,4.3953
323.96,4.3876
327.64,4.3798
331.34,4.3728
335.05,4.3654
338.77,4.3551
342.5,4.3406
346.23,4.3218
349.98,4.2984
353.74,4.2709
357.5,4.2404
361.28,4.2085
365.06,4.1759
368.85,4.1424
372.65,4.1075
376.46,4.0712
380.28,4.0341
384.1,3.9961
387.93,3.9566
391.77,3.9151
395.61,3.8724
399.46,3.8276
403.32,3.7783
407.18,3.7226
411.05,3.6597
414.93,3.5894
418.81,3.5111
422.69,3.4241
426.58,3.3276
430.47,3.2221
434.37,3.1091
438.27,2.989
442.18,2.8622
446.09,2.7296
450,2.5926
453.92,2.4516
457.84,2.305
461.76,2.1504
465.69,1.9867
469.61,1.8151
473.54,1.6372
477.47,1.4548
481.4,1.2697
485.34,1.0829
489.27,0.89409
493.2,0.70148
497.14,0.50343
501.08,0.30001
505.01,0.092612
508.95,-0.11808
512.88,-0.33291
516.81,-0.5531
520.75,-0.77904
524.68,-1.0096
528.61,-1.2429
532.54,-1.4779
536.46,-1.7135
540.39,-1.9489
544.31,-2.1843
548.23,-2.4205
552.15,-2.6586
556.06,-2.8989
559.97,-3.142
563.88,-3.3867
567.78,-3.6314
571.68,-3.8759
575.57,-4.121
579.46,-4.3676
583.35,-4.6155
587.22,-4.8632
591.1,-5.1077
594.97,-5.3466
598.83,-5.5795
602.69,-5.808
606.54,-6.0341
610.38,-6.2584
614.22,-6.48
618.05,-6.6976
621.87,-6.9103
625.69,-7.1188
629.5,-7.3243
633.3,-7.527
637.09,-7.7267
640.87,-7.9237
644.65,-8.1195
648.41,-8.3167
652.17,-8.518
655.92,-8.7262
659.65,-8.9416
663.38,-9.1603
667.1,-9.3776
670.81,-9.5917
674.51,-9.8046
678.19,-10.015
681.87,-10.217
685.53,-10.403
689.19,-10.571
692.83,-10.724
696.46,-10.864
700.08,-10.998
703.68,-11.13
707.27,-11.258
710.86,-11.378
714.42,-11.493
717.98,-11.605
721.52,-11.717
725.04,-11.832
728.56,-11.958
732.06,-12.1
735.54,-12.258
739.01,-12.429
742.47,-12.602
745.91,-12.769
749.34,-12.925
752.75,-13.069
756.14,-13.203
759.52,-13.327
762.89,-13.449
766.23,-13.574
769.56,-13.704
772.88,-13.838
776.18,-13.971
779.46,-14.103
782.72,-14.232
785.97,-14.363
789.2,-14.497
792.41,-14.633
795.6,-14.768
798.77,-14.902
801.93,-15.036
805.07,-15.165
808.19,-15.289
811.29,-15.408
814.37,-15.529
817.43,-15.657
820.47,-15.795
823.49,-15.938
826.5,-16.078
829.48,-16.213
832.44,-16.348
835.38,-16.485
838.3,-16.629
841.21,-16.777
844.08,-16.927
846.94,-17.073
849.78,-17.214
852.6,-17.357
855.39,-17.512
858.16,-17.686
860.91,-17.886
863.64,-18.114
866.34,-18.362
869.03,-18.626
871.69,-18.898
874.32,-19.174
876.94,-19.45
879.53,-19.729
882.1,-20.009
884.64,-20.291
887.16,-20.576
889.66,-20.87
892.13,-21.179
894.58,-21.502
897,-21.837
899.4,-22.185
901.78,-22.552
904.13,-22.937
906.45,-23.335
908.75,-23.744
911.03,-24.17
913.28,-24.621
915.5,-25.105
917.7,-25.629
919.88,-26.192
922.03,-26.789
924.15,-27.416
926.24,-28.075
928.31,-28.773
930.35,-29.517
932.37,-30.313
934.36,-31.172
936.32,-32.108
938.26,-33.133
940.17,-34.255
942.05,-35.477
943.91,-36.802
945.74,-38.24
947.54,-39.809
949.31,-41.531
951.05,-43.425
952.77,-45.515
954.46,-47.821
956.12,-50.367
957.76,-53.176
959.36,-56.281
960.94,-59.721
962.49,-63.536
964.01,-67.77
965.5,-72.466
966.96,-77.677
968.4,-83.467
969.8,-89.912
971.18,-97.095
972.53,-105.11
973.85,-114.06
975.13,-124.06
976.4,-135.23
977.63,-147.71
978.83,-161.64
980,-177.18
981.14,-194.51
982.25,-213.81
983.34,-235.26
984.39,-259.04
985.41,-285.33
986.41,-314.27
987.37,-345.95
988.31,-380.41
989.21,-417.63
990.08,-457.44
990.93,-499.56
991.74,-543.59
992.52,-588.95
993.27,-634.93
994,-680.68
994.69,-725.32
995.35,-767.9
995.98,-807.55
996.58,-843.53
997.15,-875.29
997.69,-902.51
998.2,-925.14
998.68,-943.37
999.12,-957.59
999.54,-968.33
999.93,-976.21
1000.3,-981.83
1000.6,-985.74
1000.9,-988.42
1001.2,-990.26
1001.4,-991.51
1001.6,-992.39
1001.8,-993.03
1001.9,-993.49
1002,-993.83
1002.1,-994.06
1002.1,-994.2
1002.2,-994.26


==> CSV/diag20.csv <==
X,Y
0.98809,0.1868
2.609,0.48865
4.2596,0.77873
5.9398,1.049
7.6495,1.2928
9.3885,1.5053
11.157,1.6854
12.954,1.8335
14.781,1.9509
16.636,2.0415
18.521,2.1091
20.434,2.1679
22.375,2.1989
24.345,2.1865
26.344,2.1664
28.37,2.1532
30.425,2.1467
32.508,2.1461
34.618,2.1496
36.757,2.1562
38.922,2.1649
41.116,2.1749
43.336,2.1854
45.584,2.1963
47.859,2.2074
50.161,2.219
52.489,2.2308
54.844,2.243
57.226,2.2554
59.634,2.2683
62.068,2.2817
64.528,2.2954
67.014,2.3095
69.525,2.3237
72.063,2.3377
74.625,2.3516
77.213,2.3657
79.826,2.3805
82.464,2.3957
85.126,2.4112
87.814,2.4269
90.525,2.4429
93.261,2.4593
96.021,2.4759
98.805,2.493
101.61,2.5104
104.44,2.528
107.3,2.5451
110.18,2.562
113.08,2.5786
116,2.5946
118.95,2.6097
121.92,2.6245
124.91,2.6396
127.92,2.6556
130.96,2.6722
134.01,2.6899
137.09,2.7091
140.19,2.7298
143.32,2.7513
146.46,2.7735
149.62,2.7959
152.81,2.8188
156.01,2.8416
159.23,2.8632
162.48,2.8827
165.74,2.8997
169.03,2.9139
172.33,2.9258
175.65,2.9357
178.99,2.9444
182.36,2.9526
185.73,2.9608
189.13,2.9687
192.55,2.9758
195.98,2.9823
199.43,2.9886
202.9,2.9953
206.39,3.0033
209.89,3.0123
213.41,3.0219
216.95,3.0312
220.5,3.0401
224.07,3.0481
227.66,3.0554
231.26,3.0618
234.88,3.0675
238.51,3.0726
242.16,3.077
245.82,3.0802
249.5,3.0822
253.19,3.0827
256.89,3.0821
260.61,3.0808
264.35,3.0788
268.09,3.0758
271.85,3.0717
275.63,3.0668
279.41,3.0616
283.21,3.056
287.02,3.05
290.85,3.0429
294.68,3.0346
298.53,3.0257
302.39,3.0171
306.26,3.0084
310.14,2.9982
314.03,2.9851
317.93,2.969
321.85,2.9498
325.77,2.9281
329.7,2.9053
333.64,2.8825
337.59,2.86
341.55,2.8376
345.52,2.8142
349.5,2.7882
353.48,2.7588
357.48,2.7255
361.48,2.6877
365.49,2.6447
369.5,2.5962
373.53,2.5427
377.56,2.4851
381.59,2.4243
385.63,2.3604
389.68,2.293
393.74,2.2213
397.8,2.1448
401.86,2.0636
405.93,1.9778
410.01,1.8876
414.09,1.7932
418.17,1.6947
422.26,1.5925
426.35,1.4864
430.45,1.3766
434.55,1.2637
438.65,1.1485
442.76,1.0313
446.86,0.91199
450.97,0.79044
455.08,0.66635
459.2,0.6117


==> CSV/diag21.csv <==
X,Y
0.616,0.1139
2.2361,0.40928
3.8859,0.69292
5.5652,0.96092
7.274,1.2072
9.0122,1.4237
10.78,1.6095
12.576,1.7641
14.402,1.8898
16.256,1.9883
18.14,2.0656
20.052,2.1292
21.992,2.1613
23.961,2.1522
25.959,2.1367
27.984,2.1289
30.038,2.1292
32.12,2.1369
34.229,2.1503
36.367,2.1687
38.531,2.1911
40.723,2.2174
42.943,2.2469
45.19,2.2793
47.463,2.3145
49.764,2.3528
52.091,2.3949
54.445,2.4415
56.825,2.4925
59.232,2.5473
61.665,2.6051
64.124,2.666
66.608,2.7305
69.119,2.7992
71.655,2.8722
74.216,2.949
76.803,3.029
79.414,3.1109
82.051,3.1942
84.712,3.2787
87.398,3.3654
90.108,3.4545
92.843,3.5455
95.601,3.6382
98.384,3.7327
101.19,3.8294
104.02,3.9277
106.87,4.0265
109.75,4.1254
112.65,4.2243
115.57,4.3234
118.52,4.423
121.48,4.5229
124.47,4.6228
127.49,4.7223
130.52,4.8213
133.58,4.9204
136.65,5.0189
139.75,5.1152
142.87,5.2089
146.01,5.3008
149.17,5.3915
152.36,5.4808
155.56,5.5682
158.78,5.6537
162.03,5.7366
165.29,5.8163
168.57,5.8928
171.87,5.967
175.19,6.0396
178.53,6.1111
181.89,6.1813
185.27,6.2498
188.66,6.3159
192.08,6.3791
195.51,6.4391
198.96,6.4956
202.43,6.5488
205.91,6.6005
209.41,6.6525
212.93,6.7046
216.47,6.7552
220.02,6.8028
223.59,6.8474
227.17,6.8909
230.77,6.9344
234.39,6.9778
238.02,7.0203
241.66,7.0622
245.32,7.1035
249,7.1425
252.69,7.1775
256.39,7.2089
260.11,7.2373
263.84,7.2622
267.59,7.2822
271.35,7.2969
275.12,7.3055
278.9,7.3059
282.7,7.2979
286.51,7.2844
290.33,7.2682
294.16,7.2507
298.01,7.2314
301.87,7.2097
305.73,7.1862
309.61,7.1621
313.5,7.1379
317.4,7.1133
321.31,7.0876
325.23,7.0608
329.16,7.0307
333.1,6.9946
337.05,6.9516
341.01,6.9025
344.97,6.8491
348.95,6.7937
352.93,6.7377
356.92,6.6788
360.92,6.6124
364.93,6.5359
368.94,6.4491
372.97,6.3536
376.99,6.2511
381.03,6.1419
385.07,6.0248
389.12,5.8977
393.17,5.7597
397.23,5.6118
401.29,5.455
405.36,5.2881
409.43,5.1077
413.51,4.9116
417.59,4.6996
421.68,4.473
425.77,4.2325
429.86,3.9797
433.96,3.7154
438.06,3.4397
442.16,3.1518
446.27,2.8513
450.37,2.5383
454.48,2.2123
458.6,2.0582


==> CSV/diag22.csv <==
X,Y
-0.45464,-0.08646
1.1369,0.21557
2.7583,0.51682
4.4093,0.80403
6.09,1.0691
7.8001,1.3083
9.5396,1.5169
11.308,1.6962
13.106,1.8441
14.933,1.9564
16.789,2.0361
18.674,2.0973
20.588,2.1481
22.53,2.1691
24.5,2.1535
26.499,2.1363
28.527,2.1281
30.582,2.1271
32.665,2.132
34.776,2.1406
36.915,2.1518
39.081,2.1643
41.275,2.1777
43.497,2.1917
45.745,2.2059
48.02,2.2196
50.323,2.2327
52.652,2.2455
55.007,2.2582
57.39,2.2708
59.798,2.2827
62.233,2.2937
64.694,2.3037
67.18,2.3132
69.692,2.3227
72.23,2.3325
74.794,2.3424
77.382,2.3532
79.996,2.3654
82.634,2.3797
85.298,2.3959
87.986,2.4139
90.698,2.433
93.435,2.4535
96.196,2.4752
98.98,2.498
101.79,2.5216
104.62,2.5471
107.48,2.575
110.35,2.6058
113.26,2.6393
116.18,2.6761
119.13,2.7157
122.1,2.7578
125.09,2.802
128.1,2.8488
131.14,2.8975
134.2,2.9472
137.28,2.9968
140.38,3.0462
143.5,3.0962
146.65,3.1481
149.81,3.2013
152.99,3.2553
156.2,3.3095
159.43,3.3641
162.67,3.4185
165.94,3.4725
169.22,3.5251
172.52,3.5748
175.85,3.6199
179.19,3.6596
182.55,3.694
185.93,3.7254
189.33,3.7557
192.75,3.7866
196.18,3.8186
199.63,3.8519
203.1,3.8863
206.59,3.9221
210.1,3.959
213.62,3.9968
217.15,4.0335
220.71,4.0678
224.28,4.0993
227.87,4.1289
231.47,4.1563
235.09,4.1817
238.72,4.205
242.37,4.2269
246.03,4.2472
249.71,4.2661
253.4,4.2835
257.11,4.2998
260.83,4.3144
264.57,4.3264
268.31,4.3349
272.08,4.3407
275.85,4.3452
279.64,4.3484
283.44,4.3479
287.25,4.3425
291.07,4.3334
294.91,4.323
298.76,4.3114
302.62,4.2978
306.49,4.2803
310.37,4.2589
314.26,4.2342
318.17,4.2084
322.08,4.1824
326,4.1578
329.94,4.1339
333.88,4.1099
337.83,4.0839
341.79,4.0544
345.76,4.0198
349.74,3.9811
353.73,3.9394
357.72,3.8955
361.72,3.8492
365.73,3.8002
369.75,3.7474
373.77,3.6905
377.8,3.6284
381.84,3.561
385.89,3.489
389.94,3.4148
393.99,3.3392
398.05,3.2604
402.12,3.1752
406.19,3.0823
410.27,2.9804
414.35,2.8689
418.43,2.7476
422.52,2.6176
426.62,2.4802
430.71,2.3364
434.81,2.1857
438.92,2.027
443.02,1.8595
447.13,1.6833
451.24,1.4998
455.35,1.3102
459.47,1.2381


==> CSV/diag23.csv <==
X,Y
0.79654,0.14894
2.4186,0.44858
4.0704,0.73845
5.7519,1.0095
7.4628,1.2548
9.2031,1.4702
10.973,1.6529
12.771,1.8024
14.599,1.9222
16.456,2.0156
18.342,2.0858
20.256,2.1461
22.199,2.1767
24.171,2.1635
26.171,2.1431
28.199,2.1305
30.255,2.1254
32.339,2.1271
34.451,2.1333
36.591,2.1428
38.758,2.1542
40.953,2.1669
43.176,2.1802
45.425,2.1939
47.701,2.2081
50.005,2.2227
52.335,2.2372
54.692,2.2514
57.075,2.265
59.485,2.2783
61.921,2.2916
64.382,2.305
66.87,2.3186
69.384,2.3324
71.923,2.3465
74.487,2.361
77.077,2.3762
79.692,2.3918
82.331,2.4076
84.996,2.4234
87.685,2.4393
90.399,2.4555
93.137,2.4723
95.899,2.4894
98.685,2.5065
101.49,2.5235
104.33,2.5405
107.18,2.5574
110.06,2.5745
112.97,2.5919
115.89,2.6093
118.84,2.6266
121.81,2.6436
124.81,2.6603
127.82,2.677
130.86,2.6938
133.92,2.7112
137,2.7289
140.1,2.7467
143.23,2.7645
146.37,2.7825
149.54,2.8006
152.72,2.8193
155.93,2.8385
159.16,2.858
162.4,2.8774
165.67,2.8961
168.96,2.9133
172.26,2.9286
175.59,2.9423
178.93,2.956
182.3,2.9705
185.68,2.9857
189.08,3.001
192.49,3.0163
195.93,3.0318
199.38,3.0474
202.86,3.0624
206.35,3.0774
209.85,3.0929
213.37,3.1093
216.91,3.1258
220.47,3.1409
224.04,3.1538
227.63,3.1643
231.23,3.1725
234.85,3.1782
238.49,3.1812
242.14,3.1824
245.8,3.1831
249.48,3.1842
253.18,3.1859
256.89,3.1879
260.61,3.1897
264.35,3.1912
268.1,3.1928
271.86,3.1953
275.64,3.1989
279.42,3.2037
283.23,3.2095
287.04,3.2156
290.87,3.2212
294.71,3.2254
298.56,3.2274
302.42,3.2268
306.29,3.2237
310.17,3.2183
314.07,3.2103
317.97,3.1998
321.89,3.1865
325.81,3.1699
329.75,3.1494
333.69,3.1249
337.65,3.0967
341.61,3.0653
345.58,3.0308
349.56,2.9931
353.55,2.9523
357.54,2.9085
361.55,2.8619
365.56,2.8134
369.58,2.7639
373.6,2.7127
377.64,2.6585
381.68,2.6002
385.72,2.5379
389.77,2.4712
393.83,2.3993
397.89,2.3214
401.96,2.2378
406.04,2.1499
410.12,2.0583
414.2,1.9633
418.29,1.8649
422.38,1.7636
426.47,1.6592
430.57,1.5517
434.67,1.4412
438.78,1.3274
442.89,1.2099
447,1.0874
451.11,0.95885
455.22,0.82409
459.34,0.76238


==> CSV/diag24.csv <==
X,Y
0.13695,0.034125
1.8238,0.45174
3.5403,0.86057
5.2863,1.2486
7.0616,1.5973
8.8663,1.8737
10.7,2.0664
12.563,2.1843
14.455,2.2481
16.375,2.2994
18.325,2.3317
20.303,2.3201
22.309,2.2948
24.344,2.2709
26.407,2.25
28.498,2.2326
30.616,2.2175
32.763,2.2051
34.938,2.1951
37.14,2.1877
39.369,2.1826
41.626,2.1798
43.91,2.1785
46.221,2.1782
48.558,2.1785
50.923,2.1797
53.314,2.1827
55.731,2.1889
58.175,2.1986
60.645,2.2106
63.141,2.223
65.662,2.2351
68.21,2.2474
70.782,2.2607
73.381,2.2751
76.004,2.2914
78.652,2.3096
81.326,2.3292
84.023,2.3493
86.746,2.3698
89.493,2.3909
92.264,2.4134
95.059,2.4381
97.878,2.4641
100.72,2.4902
103.59,2.516
106.48,2.5427
109.39,2.5729
112.32,2.6085
115.28,2.6497
118.26,2.694
121.27,2.739
124.29,2.7839
127.34,2.8286
130.41,2.873
133.5,2.9176
136.61,2.9626
139.75,3.0084
142.9,3.0558
146.08,3.1056
149.27,3.158
152.49,3.2116
155.73,3.2645
158.99,3.3158
162.26,3.3644
165.56,3.4084
168.88,3.4478
172.21,3.4841
175.57,3.5195
178.94,3.5548
182.33,3.5905
185.74,3.6272
189.17,3.6643
192.62,3.6999
196.09,3.7335
199.57,3.7668
203.07,3.8025
206.59,3.8409
210.12,3.8803
213.67,3.9186
217.24,3.9549
220.82,3.9897
224.42,4.0235
228.04,4.0562
231.67,4.0884
235.32,4.1212
238.98,4.1567
242.66,4.1964
246.35,4.2396
250.05,4.2837
253.78,4.3248
257.51,4.3615
261.26,4.3938
265.02,4.4214
268.8,4.4427
272.58,4.4573
276.39,4.4679
280.2,4.4783
284.03,4.4883
287.87,4.4951
291.72,4.4969
295.58,4.4936
299.45,4.4852
303.34,4.4707
307.23,4.45
311.14,4.425
315.06,4.3988
318.99,4.3742
322.92,4.3515
326.87,4.3291
330.83,4.3041
334.8,4.2747
338.77,4.2407
342.76,4.2016
346.75,4.1567
350.75,4.1071
354.76,4.0551
358.78,4.0023
362.8,3.9484
366.83,3.891
370.87,3.8268
374.92,3.7533
378.97,3.6718
383.03,3.5841
387.09,3.4911
391.16,3.3919
395.24,3.2851
399.32,3.1697
403.41,3.0469
407.5,2.9198
411.6,2.7901
415.7,2.6566
419.8,2.5174
423.91,2.3729
428.02,2.225
432.14,2.0748
436.26,1.9209
440.38,1.761
444.5,1.5935
448.63,1.5156


==> CSV/diag25.csv <==
X,Y
0.59636,0.14587
2.3033,0.55866
4.0402,0.95549
5.807,1.315
7.6034,1.6217
9.4295,1.8716
11.285,2.0649
13.17,2.2039
15.084,2.2933
17.028,2.344
19,2.3743
21.002,2.3767
23.032,2.3455
25.091,2.3095
27.178,2.2802
29.294,2.2583
31.438,2.243
33.611,2.2328
35.811,2.2267
38.039,2.2238
40.295,2.2235
42.579,2.2253
44.89,2.2288
47.228,2.2338
49.594,2.2404
51.986,2.2485
54.406,2.2578
56.852,2.2682
59.325,2.2797
61.824,2.2925
64.35,2.3064
66.901,2.3211
69.479,2.3364
72.082,2.3519
74.711,2.3674
77.366,2.3829
80.046,2.3986
82.751,2.4149
85.481,2.4322
88.236,2.4504
91.015,2.4695
93.819,2.4892
96.647,2.5093
99.5,2.5299
102.38,2.5507
105.28,2.5716
108.2,2.5922
111.15,2.6124
114.12,2.6323
117.11,2.6519
120.13,2.6711
123.17,2.6898
126.23,2.7079
129.31,2.7253
132.42,2.742
135.55,2.7582
138.7,2.7737
141.87,2.7885
145.06,2.8027
148.27,2.8164
151.51,2.83
154.76,2.8433
158.04,2.8566
161.33,2.87
164.65,2.8834
167.99,2.8966
171.34,2.9091
174.72,2.921
178.11,2.9328
181.53,2.9452
184.96,2.9586
188.41,2.9734
191.88,2.9888
195.37,3.0044
198.88,3.02
202.4,3.0357
205.94,3.0511
209.5,3.0662
213.08,3.0804
216.67,3.0935
220.28,3.1051
223.91,3.1155
227.55,3.1248
231.21,3.133
234.88,3.1395
238.57,3.1438
242.28,3.1457
246,3.1459
249.74,3.1447
253.49,3.1428
257.25,3.1407
261.03,3.1392
264.82,3.1377
268.63,3.1356
272.45,3.1323
276.29,3.1278
280.13,3.1216
283.99,3.1139
287.86,3.1051
291.75,3.0959
295.64,3.086
299.55,3.0751
303.47,3.0626
307.4,3.0486
311.35,3.0328
315.3,3.0157
319.26,2.9971
323.24,2.9768
327.22,2.9538
331.22,2.9275
335.22,2.8978
339.24,2.8647
343.26,2.8286
347.29,2.7902
351.33,2.7503
355.38,2.7091
359.44,2.6663
363.5,2.6211
367.57,2.5729
371.65,2.5216
375.74,2.467
379.84,2.4094
383.94,2.3489
388.04,2.286
392.16,2.2212
396.28,2.1546
400.4,2.0855
404.53,2.0129
408.67,1.9363
412.81,1.8558
416.95,1.7719
421.1,1.6849
425.25,1.5946
429.41,1.5004
433.57,1.4019
437.74,1.2992
441.9,1.1929
446.07,1.0838
450.25,0.97211
454.42,0.91425


==> CSV/diag26.csv <==
X,Y
-0.067317,-0.016654
1.6417,0.40735
3.3808,0.82905
5.1497,1.2129
6.9484,1.5424
8.7768,1.8015
10.635,1.9946
12.522,2.1382
14.439,2.2262
16.385,2.2801
18.36,2.298
20.364,2.2754
22.396,2.2497
24.458,2.2328
26.548,2.2245
28.666,2.2237
30.813,2.2287
32.988,2.2386
35.191,2.2529
37.422,2.2713
39.681,2.2931
41.967,2.318
44.281,2.346
46.622,2.3773
48.991,2.4126
51.386,2.4518
53.809,2.4952
56.258,2.5424
58.734,2.5932
61.236,2.6473
63.765,2.7044
66.32,2.7645
68.901,2.8278
71.507,2.8944
74.14,2.9639
76.797,3.0355
79.481,3.1085
82.189,3.1829
84.922,3.2593
87.681,3.3377
90.464,3.4182
93.271,3.501
96.103,3.5867
98.959,3.6748
101.84,3.7651
104.74,3.8567
107.67,3.9501
110.62,4.0456
113.59,4.143
116.59,4.2415
119.61,4.3414
122.65,4.4427
125.72,4.545
128.81,4.6472
131.92,4.75
135.05,4.8537
138.2,4.9577
141.38,5.0609
144.57,5.1638
147.79,5.2674
151.03,5.3729
154.29,5.4789
157.57,5.5823
160.87,5.6818
164.19,5.7799
167.53,5.8774
170.89,5.9729
174.27,6.0638
177.67,6.1485
181.09,6.227
184.53,6.3032
187.98,6.3804
191.46,6.4581
194.95,6.5335
198.46,6.6042
201.99,6.6698
205.53,6.7318
209.1,6.79
212.68,6.8435
216.28,6.8922
219.89,6.9375
223.52,6.9815
227.17,7.0262
230.83,7.0721
234.51,7.1194
238.21,7.166
241.92,7.2085
245.64,7.2446
249.38,7.2742
253.14,7.2968
256.91,7.3143
260.69,7.3284
264.49,7.338
268.3,7.339
272.13,7.3308
275.96,7.3158
279.82,7.2981
283.68,7.2811
287.56,7.2662
291.45,7.253
295.35,7.2397
299.26,7.2231
303.19,7.2031
307.12,7.1817
311.07,7.1604
315.03,7.1394
319,7.119
322.98,7.0969
326.97,7.0716
330.96,7.0447
334.97,7.018
338.99,6.9887
343.02,6.9529
347.06,6.9092
351.1,6.8583
355.16,6.8001
359.22,6.7341
363.29,6.6599
367.37,6.5784
371.45,6.4901
375.54,6.3949
379.64,6.2933
383.75,6.187
387.86,6.0769
391.98,5.9619
396.1,5.838
400.23,5.7014
404.37,5.5508
408.51,5.3874
412.65,5.2115
416.8,5.0229
420.96,4.8214
425.12,4.608
429.28,4.3833
433.45,4.1467
437.62,3.8963
441.79,3.6302
445.96,3.3479
450.14,3.0502
454.32,2.9254


==> CSV/diag27.csv <==
X,Y
0.36536,0.088269
2.072,0.49778
3.8086,0.89595
5.5751,1.2583
7.3713,1.5689
9.1971,1.8207
11.052,2.0102
12.937,2.143
14.851,2.2237
16.794,2.2802
18.766,2.3043
20.768,2.277
22.797,2.2405
24.856,2.2116
26.943,2.1904
29.059,2.1762
31.202,2.1664
33.374,2.1602
35.574,2.1564
37.802,2.1548
40.058,2.155
42.341,2.1572
44.652,2.1609
46.99,2.1656
49.355,2.1711
51.747,2.1779
54.166,2.1861
56.612,2.1954
59.084,2.2051
61.583,2.2151
64.108,2.2254
66.659,2.2362
69.237,2.248
71.84,2.2614
74.468,2.2764
77.122,2.2925
79.802,2.3098
82.506,2.3282
85.236,2.348
87.99,2.3692
90.769,2.3918
93.573,2.4163
96.401,2.4423
99.253,2.4692
102.13,2.4963
105.03,2.5246
107.95,2.5552
110.9,2.589
113.87,2.6261
116.86,2.6662
119.88,2.7088
122.92,2.7527
125.98,2.7973
129.06,2.8422
132.17,2.8864
135.29,2.9293
138.44,2.9706
141.61,3.0109
144.8,3.0509
148.02,3.0906
151.25,3.13
154.51,3.1696
157.78,3.2096
161.08,3.2506
164.39,3.292
167.73,3.3331
171.08,3.3736
174.46,3.4148
177.85,3.4574
181.27,3.5016
184.7,3.5476
188.15,3.5958
191.62,3.6451
195.11,3.693
198.61,3.7373
202.14,3.7774
205.68,3.8127
209.24,3.8438
212.81,3.8731
216.41,3.9022
220.01,3.9317
223.64,3.9622
227.28,3.993
230.94,4.0226
234.61,4.0491
238.3,4.0727
242.01,4.0941
245.73,4.1144
249.47,4.1335
253.21,4.151
256.98,4.1663
260.76,4.1804
264.55,4.1945
268.36,4.2102
272.18,4.2274
276.01,4.2458
279.86,4.2638
283.71,4.2795
287.59,4.2912
291.47,4.2983
295.37,4.3004
299.27,4.2985
303.19,4.2937
307.12,4.288
311.07,4.2811
315.02,4.271
318.98,4.2561
322.96,4.2372
326.94,4.2151
330.93,4.191
334.94,4.1657
338.95,4.1407
342.97,4.1168
347,4.0944
351.04,4.0719
355.09,4.0468
359.15,4.0179
363.21,3.9851
367.28,3.9478
371.36,3.9057
375.45,3.8591
379.54,3.8088
383.64,3.7543
387.75,3.6945
391.86,3.6283
395.98,3.5545
400.1,3.4719
404.23,3.3789
408.37,3.2745
412.51,3.1588
416.65,3.0331
420.8,2.8983
424.95,2.755
429.11,2.6045
433.27,2.4485
437.43,2.2881
441.6,2.1235
445.77,1.955
449.94,1.7822
454.12,1.6915


==> CSV/diag28.csv <==
X,Y
-0.22412,-0.05352
1.4859,0.35318
3.2258,0.75204
4.9957,1.1213
6.7954,1.4462
8.6247,1.718
10.484,1.9314
12.372,2.0856
14.29,2.1872
16.237,2.2475
18.213,2.2837
20.218,2.2932
22.251,2.2735
24.314,2.2503
26.405,2.2337
28.525,2.2238
30.673,2.22
32.849,2.2202
35.053,2.2233
37.285,2.2286
39.545,2.2355
41.833,2.2437
44.148,2.2527
46.49,2.262
48.86,2.2714
51.257,2.281
53.681,2.291
56.131,2.3018
58.609,2.3135
61.112,2.3259
63.642,2.339
66.198,2.3522
68.781,2.3655
71.389,2.3791
74.022,2.3934
76.682,2.4084
79.366,2.424
82.076,2.4398
84.811,2.4555
87.571,2.4712
90.355,2.4869
93.164,2.5028
95.997,2.5185
98.855,2.5342
101.74,2.55
104.64,2.566
107.57,2.5822
110.52,2.5986
113.5,2.6152
116.5,2.632
119.52,2.6485
122.56,2.6645
125.63,2.6794
128.72,2.6934
131.83,2.7067
134.96,2.7197
138.12,2.7323
141.3,2.7445
144.49,2.7563
147.71,2.768
150.95,2.7795
154.22,2.7911
157.5,2.8032
160.8,2.8164
164.12,2.8304
167.46,2.8447
170.83,2.859
174.21,2.8733
177.61,2.8878
181.03,2.9026
184.47,2.9174
187.92,2.9319
191.4,2.9459
194.9,2.9592
198.41,2.9718
201.94,2.9839
205.49,2.9954
209.05,3.0059
212.63,3.0153
216.23,3.0237
219.85,3.0312
223.48,3.0381
227.13,3.0451
230.8,3.0527
234.48,3.0606
238.18,3.0682
241.89,3.0749
245.62,3.0806
249.36,3.0855
253.12,3.09
256.89,3.0937
260.67,3.0962
264.47,3.0973
268.29,3.0968
272.11,3.0952
275.95,3.0933
279.81,3.0914
283.67,3.0893
287.55,3.087
291.44,3.0845
295.35,3.0818
299.26,3.0789
303.19,3.0756
307.13,3.0714
311.08,3.0658
315.04,3.0582
319.01,3.0481
322.99,3.035
326.98,3.0188
330.98,2.9999
335,2.9785
339.02,2.9542
343.05,2.9265
347.08,2.8947
351.13,2.8587
355.19,2.819
359.25,2.7756
363.32,2.7285
367.4,2.6773
371.49,2.6223
375.59,2.564
379.69,2.5026
383.8,2.4384
387.91,2.3715
392.03,2.3016
396.16,2.2284
400.29,2.1515
404.43,2.0708
408.57,1.9863
412.72,1.898
416.87,1.8058
421.03,1.7103
425.19,1.612
429.35,1.5114
433.52,1.4083
437.69,1.3023
441.87,1.1931
446.04,1.0806
450.22,0.96521
454.41,0.90917


==> CSV/diag29.csv <==
X,Y
-0.17258,-0.039229
1.5611,0.35313
3.3245,0.73781
5.1176,1.092
6.9402,1.4007
8.7924,1.6583
10.674,1.8585
12.585,2.0039
14.524,2.1166
16.493,2.1793
18.491,2.1777
20.517,2.1646
22.572,2.16
24.656,2.1628
26.768,2.1711
28.908,2.1817
31.076,2.1932
33.272,2.2043
35.496,2.2151
37.748,2.226
40.027,2.2371
42.334,2.2485
44.668,2.2599
47.029,2.2712
49.417,2.2823
51.832,2.2934
54.273,2.3044
56.742,2.3155
59.236,2.3266
61.757,2.3383
64.304,2.3506
66.876,2.3635
69.475,2.3775
72.099,2.3934
74.749,2.4118
77.423,2.4327
80.123,2.4552
82.848,2.4785
85.598,2.5012
88.372,2.5229
91.171,2.5436
93.994,2.5644
96.841,2.5866
99.712,2.611
102.61,2.6369
105.52,2.6637
108.47,2.6914
111.43,2.7205
114.42,2.751
117.43,2.7829
120.46,2.8152
123.52,2.8482
126.6,2.8822
129.7,2.918
132.82,2.9549
135.96,2.9926
139.13,3.0296
142.31,3.0653
145.52,3.0998
148.75,3.1342
152,3.1692
155.27,3.2054
158.56,3.2427
161.87,3.2817
165.2,3.3224
168.55,3.3651
171.92,3.4091
175.31,3.4546
178.71,3.5012
182.14,3.549
185.59,3.5976
189.05,3.6474
192.53,3.6976
196.03,3.7482
199.55,3.7993
203.08,3.8507
206.64,3.9002
210.21,3.9472
213.79,3.991
217.39,4.0313
221.01,4.0684
224.65,4.1028
228.3,4.133
231.97,4.1584
235.65,4.1792
239.35,4.1966
243.07,4.2116
246.79,4.2263
250.54,4.2415
254.3,4.2585
258.07,4.2769
261.85,4.296
265.65,4.3139
269.47,4.3298
273.29,4.3413
277.13,4.3476
280.99,4.3477
284.85,4.3417
288.73,4.3304
292.62,4.3168
296.52,4.3022
300.43,4.2863
304.35,4.2693
308.29,4.2541
312.24,4.2419
316.19,4.2313
320.16,4.2197
324.14,4.206
328.12,4.1908
332.12,4.1764
336.13,4.1631
340.14,4.1516
344.17,4.141
348.2,4.1303
352.24,4.1175
356.29,4.1011
360.35,4.0795
364.41,4.0517
368.48,4.016
372.56,3.9714
376.65,3.9167
380.74,3.8527
384.84,3.7794
388.95,3.6969
393.06,3.6057
397.18,3.5064
401.3,3.398
405.43,3.2806
409.56,3.1555
413.69,3.024
417.84,2.886
421.98,2.741
426.13,2.5878
430.28,2.4261
434.44,2.2556
438.6,2.0771
442.76,1.8916
446.93,1.7001
451.09,1.6321


==> CSV/diag3.csv <==
X,Y
0,0
0.015414,0.015413
0.061653,0.061645
0.13872,0.13868
0.2466,0.24647
0.38529,0.38496
0.55479,0.55405
0.75508,0.75354
0.98615,0.98309
1.248,1.2421
1.5406,1.5294
1.8639,1.8434
2.2179,2.1813
2.6026,2.5392
3.018,2.9118
3.4641,3.292
3.9407,3.6715
4.4479,4.0408
4.9857,4.3898
5.554,4.7087
6.1528,4.9886
6.782,5.2222
7.4417,5.405
8.1317,5.5345
8.852,5.6111
9.6026,5.6376
10.383,5.6183
11.195,5.559
12.036,5.4661
12.907,5.3464
13.808,5.2061
14.74,5.0512
15.701,4.8867
16.692,4.7171
17.713,4.5459
18.763,4.3759
19.843,4.2091
20.953,4.0471
22.093,3.8911
23.261,3.742
24.46,3.6005
25.687,3.4671
26.944,3.3422
28.23,3.226
29.545,3.1186
30.889,3.0199
32.262,2.9296
33.664,2.8478
35.094,2.7745
36.554,2.7098
38.041,2.6536
39.558,2.6057
41.102,2.566
42.675,2.534
44.277,2.5092
45.906,2.4911
47.563,2.4793
49.248,2.4734
50.961,2.4732
52.702,2.4787
54.47,2.4899
56.266,2.5071
58.089,2.5301
59.939,2.5587
61.816,2.5925
63.721,2.6309
65.652,2.6731
67.61,2.7187
69.595,2.7671
71.606,2.8181
73.644,2.8717
75.708,2.9281
77.798,2.9874
79.914,3.0495
82.056,3.1143
84.224,3.1811
86.417,3.2494
88.636,3.3186
90.88,3.3887
93.15,3.4598
95.444,3.5322
97.764,3.6058
100.11,3.6802
102.48,3.7551
104.87,3.83
107.29,3.9049
109.73,3.9797
112.2,4.0546
114.69,4.1303
117.2,4.2079
119.74,4.2888
122.3,4.3734
124.88,4.4615
127.49,4.5522
130.12,4.6448
132.77,4.7391
135.45,4.8345
138.15,4.9303
140.87,5.0257
143.61,5.1199
146.37,5.2124
149.16,5.3034
151.97,5.3936
154.8,5.4831
157.65,5.5722
160.52,5.6618
163.41,5.7526
166.33,5.8443
169.26,5.9354
172.22,6.0246
175.19,6.1113
178.18,6.1942
181.2,6.2722
184.23,6.3458
187.29,6.4165
190.36,6.4873
193.45,6.56
196.56,6.6339
199.69,6.7084
202.84,6.7837
206.01,6.8586
209.19,6.9312
212.39,6.9999
215.61,7.0637
218.85,7.1215
222.11,7.1739
225.38,7.2226
228.67,7.2681
231.97,7.3113
235.29,7.3542
238.63,7.3971
241.99,7.4381
245.36,7.4761
248.74,7.5118
252.15,7.5457
255.56,7.5778
259,7.6095
262.44,7.6412
265.9,7.6702
269.38,7.6923
272.87,7.7042
276.37,7.7068
279.89,7.7039
283.42,7.6963
286.97,7.6839
290.53,7.6701
294.1,7.6588
297.68,7.6503
301.28,7.6433
304.89,7.6373
308.51,7.6304
312.14,7.6187
315.78,7.5986
319.44,7.5702
323.1,7.5365
326.78,7.4978
330.47,7.451
334.17,7.3952
337.87,7.3346
341.59,7.2757
345.32,7.2209
349.06,7.168
352.81,7.1136
356.56,7.0576
360.33,7.0034
364.1,6.9548
367.88,6.9127
371.67,6.8739
375.47,6.833
379.28,6.7834
383.09,6.7207
386.91,6.6437
390.74,6.5534
394.57,6.4509
398.41,6.3371
402.26,6.2142
406.11,6.0839
409.97,5.9476
413.83,5.8056
417.7,5.6583
421.58,5.5056
425.45,5.3461
429.34,5.178
433.23,5.0008
437.12,4.8134
441.01,4.6142
444.91,4.4021
448.82,4.1765
452.72,3.9367
456.63,3.6818
460.54,3.4116
464.46,3.1266
468.37,2.8277
472.29,2.5156
476.21,2.1897
480.13,1.8492
484.06,1.4929
487.98,1.1205
491.9,0.73382
495.83,0.33688
499.75,-0.065995
503.68,-0.472
507.6,-0.88034
511.53,-1.2913
515.45,-1.7052
519.37,-2.1219
523.3,-2.5404
527.22,-2.9582
531.13,-3.3732
535.05,-3.7844
538.96,-4.1914
542.88,-4.593
546.78,-4.9871
550.69,-5.3726
554.59,-5.7498
558.49,-6.1206
562.39,-6.4882
566.28,-6.8549
570.17,-7.2206
574.05,-7.583
577.93,-7.9397
581.81,-8.2876
585.68,-8.6238
589.54,-8.9482
593.4,-9.2637
597.25,-9.5734
601.1,-9.8785
604.94,-10.18
608.77,-10.479
612.6,-10.776
616.42,-11.067
620.23,-11.351
624.04,-11.625
627.84,-11.891
631.63,-12.151
635.41,-12.407
639.18,-12.66
642.95,-12.91
646.7,-13.163
650.45,-13.422
654.19,-13.686
657.91,-13.955
661.63,-14.226
665.34,-14.498
669.04,-14.771
672.73,-15.047
676.4,-15.333
680.07,-15.634
683.73,-15.947
687.37,-16.268
691,-16.59
694.62,-16.906
698.23,-17.217
701.83,-17.527
705.41,-17.845
708.98,-18.178
712.54,-18.529
716.08,-18.891
719.62,-19.263
723.13,-19.646
726.64,-20.041
730.13,-20.443
733.6,-20.844
737.07,-21.238
740.51,-21.618
743.94,-21.979
747.36,-22.313
750.76,-22.623
754.15,-22.927
757.52,-23.238
760.87,-23.555
764.21,-23.871
767.54,-24.171
770.84,-24.451
774.13,-24.712
777.4,-24.965
780.66,-25.223
783.89,-25.495
787.12,-25.783
790.32,-26.077
793.5,-26.369
796.67,-26.653
799.82,-26.927
802.95,-27.191
806.06,-27.445
809.15,-27.687
812.22,-27.914
815.27,-28.129
818.31,-28.333
821.32,-28.528
824.32,-28.716
827.29,-28.899
830.25,-29.078
833.18,-29.253
836.09,-29.43
838.99,-29.61
841.86,-29.793
844.71,-29.974
847.54,-30.151
850.35,-30.32
853.13,-30.479
855.9,-30.627
858.64,-30.764
861.36,-30.89
864.06,-31.008
866.73,-31.118
869.39,-31.226
872.02,-31.336
874.62,-31.455
877.21,-31.581
879.77,-31.712
882.31,-31.848
884.82,-31.988
887.31,-32.134
889.78,-32.289
892.22,-32.458
894.64,-32.635
897.03,-32.814
899.4,-32.99
901.74,-33.166
904.06,-33.347
906.36,-33.532
908.63,-33.719
910.87,-33.908
913.09,-34.108
915.28,-34.328
917.45,-34.578
919.59,-34.862
921.71,-35.182
923.8,-35.538
925.86,-35.928
927.9,-36.353
929.91,-36.816
931.9,-37.325
933.86,-37.89
935.79,-38.524
937.69,-39.237
939.57,-40.038
941.42,-40.943
943.24,-41.97
945.04,-43.134
946.81,-44.451
948.55,-45.935
950.26,-47.606
951.94,-49.488
953.6,-51.608
955.23,-53.997
956.83,-56.689
958.41,-59.727
959.95,-63.153
961.47,-67.013
962.95,-71.357
964.41,-76.239
965.84,-81.72
967.25,-87.869
968.62,-94.762
969.96,-102.49
971.28,-111.13
972.56,-120.81
973.82,-131.62
975.05,-143.71
976.25,-157.2
977.42,-172.27
978.55,-189.07
979.66,-207.78
980.74,-228.62
981.8,-251.76
982.82,-277.41
983.81,-305.74
984.77,-336.88
985.7,-370.91
986.6,-407.82
987.47,-447.5
988.31,-489.72
989.12,-534.08
989.91,-580.04
990.66,-626.86
991.38,-673.71
992.07,-719.62
992.73,-763.61
993.35,-804.73
993.95,-842.17
994.52,-875.31
995.06,-903.77
995.57,-927.47
996.04,-946.58
996.49,-961.5
996.91,-972.77
997.29,-981.03
997.64,-986.92
997.97,-991.01
998.26,-993.8
998.52,-995.7
998.75,-997
998.95,-997.9
999.12,-998.54
999.26,-999.01
999.37,-999.35
999.45,-999.59
999.49,-999.73
999.51,-999.79


==> CSV/diag30.csv <==
X,Y
-0.082718,-0.019251
1.653,0.38156
3.4185,0.76841
5.2137,1.1196
7.0386,1.4217
8.8929,1.6669
10.777,1.8538
12.69,1.9882
14.632,2.0783
16.603,2.1427
18.603,2.1754
20.632,2.1713
22.689,2.161
24.775,2.1567
26.89,2.158
29.032,2.1639
31.203,2.1724
33.402,2.1827
35.629,2.1941
37.883,2.2064
40.165,2.2193
42.474,2.2323
44.811,2.2451
47.175,2.2576
49.566,2.2697
51.984,2.2813
54.428,2.2925
56.9,2.3038
59.397,2.3153
61.921,2.3275
64.471,2.3405
67.046,2.3541
69.648,2.3682
72.275,2.3825
74.928,2.3972
77.606,2.4123
80.309,2.4278
83.037,2.4438
85.79,2.4606
88.568,2.4778
91.37,2.4953
94.196,2.5131
97.047,2.531
99.921,2.549
102.82,2.5672
105.74,2.5858
108.69,2.6042
111.65,2.6224
114.65,2.6404
117.66,2.6584
120.7,2.6761
123.76,2.6932
126.84,2.7096
129.94,2.7256
133.07,2.7416
136.22,2.7579
139.38,2.7746
142.57,2.7915
145.79,2.8085
149.02,2.8251
152.27,2.8415
155.54,2.8579
158.84,2.8743
162.15,2.8905
165.49,2.9069
168.84,2.9241
172.21,2.9426
175.61,2.9618
179.02,2.9811
182.45,2.9998
185.9,3.0176
189.37,3.0348
192.85,3.0515
196.35,3.0675
199.88,3.0822
203.42,3.0953
206.97,3.1069
210.55,3.1174
214.14,3.127
217.74,3.1356
221.37,3.1436
225.01,3.1508
228.67,3.1567
232.34,3.1608
236.03,3.1635
239.73,3.1657
243.45,3.1678
247.18,3.1695
250.93,3.1711
254.69,3.1732
258.47,3.1762
262.26,3.1795
266.06,3.1822
269.88,3.1832
273.71,3.182
277.55,3.1791
281.41,3.1748
285.28,3.1693
289.16,3.1628
293.06,3.1551
296.96,3.1459
300.88,3.1347
304.81,3.1213
308.75,3.1058
312.7,3.0883
316.66,3.0692
320.63,3.0485
324.61,3.0256
328.61,3.0001
332.61,2.9724
336.62,2.9432
340.64,2.9133
344.67,2.8832
348.7,2.8521
352.75,2.8193
356.8,2.7841
360.87,2.7459
364.94,2.7047
369.01,2.6607
373.1,2.6135
377.19,2.5625
381.29,2.5068
385.39,2.4461
389.5,2.3804
393.62,2.3101
397.74,2.2351
401.87,2.1558
406,2.0725
410.14,1.9857
414.28,1.896
418.43,1.8037
422.58,1.7089
426.73,1.6116
430.89,1.5117
435.05,1.4087
439.21,1.3019
443.38,1.1912
447.55,1.0769
451.72,1.0195


==> CSV/diag31.csv <==
X,Y
-0.27754,-0.065516
1.4591,0.34433
3.2256,0.74628
5.0218,1.1067
6.8477,1.4151
8.703,1.6614
10.588,1.8394
12.502,1.9691
14.445,2.0761
16.417,2.1396
18.418,2.1476
20.448,2.1392
22.507,2.1341
24.594,2.1361
26.71,2.1456
28.854,2.1609
31.026,2.181
33.226,2.2046
35.453,2.2308
37.709,2.2586
39.992,2.2879
42.303,2.3186
44.641,2.3507
47.006,2.3848
49.399,2.4216
51.818,2.4616
54.264,2.5056
56.736,2.5534
59.235,2.6054
61.76,2.6613
64.311,2.7215
66.889,2.7856
69.492,2.8528
72.12,2.9222
74.774,2.9939
77.454,3.0676
80.159,3.1438
82.888,3.2226
85.643,3.3038
88.422,3.3863
91.225,3.4695
94.053,3.5535
96.905,3.6397
99.781,3.7283
102.68,3.8193
105.6,3.9127
108.55,4.0091
111.52,4.1082
114.51,4.2098
117.53,4.312
120.57,4.4129
123.63,4.5121
126.71,4.6107
129.82,4.7095
132.95,4.8087
136.1,4.908
139.27,5.0072
142.46,5.1055
145.67,5.203
148.91,5.2995
152.16,5.3955
155.44,5.4912
158.73,5.5865
162.05,5.6807
165.38,5.7728
168.74,5.8626
172.11,5.9517
175.51,6.0415
178.92,6.1325
182.35,6.223
185.8,6.3117
189.27,6.3981
192.76,6.4819
196.27,6.5623
199.79,6.6388
203.33,6.7112
206.89,6.7812
210.47,6.8483
214.06,6.9106
217.67,6.9647
221.3,7.0097
224.94,7.0473
228.6,7.0806
232.27,7.1113
235.96,7.1411
239.67,7.1717
243.39,7.2031
247.12,7.232
250.87,7.2552
254.64,7.2729
258.41,7.287
262.21,7.2963
266.01,7.3009
269.83,7.3013
273.67,7.297
277.51,7.2865
281.37,7.2725
285.24,7.2568
289.13,7.2405
293.02,7.2238
296.93,7.2086
300.85,7.197
304.78,7.1905
308.72,7.1886
312.68,7.1907
316.64,7.1925
320.61,7.1891
324.6,7.1784
328.59,7.1623
332.59,7.1391
336.61,7.1045
340.63,7.0549
344.66,6.9905
348.7,6.9144
352.75,6.8315
356.81,6.745
360.87,6.6574
364.94,6.5682
369.02,6.4763
373.11,6.3819
377.2,6.2859
381.3,6.1855
385.41,6.0784
389.52,5.963
393.64,5.8389
397.76,5.7054
401.89,5.5612
406.03,5.405
410.17,5.2361
414.31,5.052
418.46,4.8505
422.61,4.6303
426.77,4.3904
430.93,4.1296
435.09,3.8496
439.26,3.5535
443.43,3.2434
447.6,2.9197
451.78,2.7503


==> CSV/diag32.csv <==
X,Y
-0.03137,-0.0070825
1.7033,0.38259
3.4679,0.76292
5.2621,1.1087
7.0859,1.4045
8.9392,1.6467
10.822,1.8323
12.734,1.9671
14.675,2.071
16.645,2.1276
18.644,2.1251
20.671,2.1125
22.728,2.1071
24.812,2.1079
26.926,2.1141
29.067,2.1233
31.237,2.1345
33.434,2.1468
35.66,2.1599
37.913,2.1733
40.194,2.1868
42.502,2.2004
44.837,2.2145
47.2,2.2295
49.589,2.2457
52.006,2.2629
54.449,2.2808
56.918,2.2991
59.415,2.3178
61.937,2.3374
64.485,2.3582
67.06,2.3801
69.66,2.4028
72.286,2.426
74.937,2.4493
77.613,2.4718
80.315,2.4932
83.042,2.5138
85.793,2.5339
88.569,2.554
91.369,2.5745
94.194,2.5964
97.043,2.6197
99.916,2.6443
102.81,2.6703
105.73,2.6976
108.68,2.7256
111.64,2.7541
114.63,2.7837
117.64,2.8153
120.68,2.8492
123.74,2.8856
126.82,2.9244
129.92,2.9656
133.04,3.0086
136.19,3.0528
139.36,3.0981
142.54,3.1448
145.75,3.1917
148.98,3.2372
152.24,3.2814
155.51,3.3255
158.8,3.3695
162.11,3.4125
165.44,3.4543
168.8,3.4959
172.17,3.5376
175.56,3.5794
178.97,3.6213
182.4,3.6641
185.84,3.708
189.31,3.7522
192.79,3.7954
196.29,3.837
199.81,3.8759
203.35,3.9103
206.91,3.9394
210.48,3.9651
214.07,3.9907
217.67,4.0183
221.29,4.0486
224.93,4.0808
228.59,4.1125
232.26,4.1413
235.94,4.1672
239.64,4.1913
243.36,4.2149
247.09,4.2389
250.84,4.2637
254.6,4.2882
258.37,4.311
262.16,4.3325
265.96,4.3537
269.78,4.3744
273.61,4.3929
277.45,4.4072
281.3,4.4163
285.17,4.4212
289.05,4.4235
292.94,4.425
296.84,4.427
300.76,4.4302
304.69,4.4336
308.62,4.4357
312.57,4.4351
316.53,4.4309
320.5,4.4219
324.48,4.4073
328.47,4.3885
332.47,4.3672
336.48,4.3437
340.5,4.3177
344.52,4.2885
348.56,4.2537
352.6,4.2105
356.65,4.1575
360.71,4.0962
364.78,4.03
368.86,3.961
372.94,3.8891
377.03,3.8134
381.12,3.7337
385.22,3.6502
389.33,3.563
393.45,3.4713
397.57,3.3743
401.69,3.2715
405.82,3.1626
409.96,3.0481
414.1,2.9279
418.24,2.8019
422.39,2.6692
426.54,2.5288
430.7,2.379
434.85,2.219
439.02,2.0489
443.18,1.8692
447.35,1.6806
451.52,1.5956


==> CSV/diag33.csv <==
X,Y
-0.0037255,-0.00086344
1.7377,0.39942
3.509,0.78561
5.3101,1.1371
7.1409,1.4391
9.0013,1.6839
10.891,1.8707
12.81,2.0044
14.759,2.108
16.736,2.1669
18.743,2.1666
20.779,2.1528
22.843,2.1456
24.936,2.1454
27.057,2.1513
29.207,2.1606
31.384,2.172
33.591,2.1842
35.824,2.1969
38.086,2.2094
40.376,2.2216
42.693,2.2331
45.037,2.244
47.409,2.2544
49.808,2.2646
52.233,2.2747
54.686,2.285
57.165,2.2954
59.671,2.3062
62.203,2.3174
64.761,2.3291
67.345,2.3418
69.955,2.3553
72.591,2.3696
75.252,2.3844
77.939,2.3995
80.651,2.4146
83.388,2.4295
86.15,2.444
88.937,2.4586
91.748,2.4736
94.584,2.4891
97.443,2.505
100.33,2.521
103.23,2.537
106.17,2.553
109.12,2.5688
112.1,2.5846
115.1,2.6
118.12,2.6147
121.17,2.6289
124.24,2.6433
127.33,2.6581
130.45,2.6731
133.58,2.6878
136.74,2.7022
139.92,2.7167
143.12,2.7318
146.34,2.7476
149.58,2.7644
152.85,2.7821
156.13,2.8004
159.44,2.8186
162.76,2.8361
166.11,2.8526
169.47,2.8686
172.86,2.8841
176.26,2.8991
179.68,2.9133
183.12,2.9271
186.58,2.9412
190.06,2.9563
193.56,2.973
197.08,2.9918
200.61,3.012
204.16,3.033
207.73,3.054
211.31,3.0741
214.92,3.0926
218.54,3.1093
222.17,3.1243
225.82,3.1377
229.49,3.1493
233.18,3.1592
236.88,3.1674
240.59,3.1749
244.32,3.182
248.07,3.1894
251.83,3.1967
255.6,3.2036
259.39,3.2093
263.19,3.2139
267.01,3.2172
270.84,3.2189
274.68,3.2183
278.54,3.2152
282.41,3.2092
286.29,3.2008
290.19,3.1905
294.09,3.1792
298.01,3.1673
301.94,3.1551
305.88,3.1425
309.84,3.129
313.8,3.1141
317.78,3.0976
321.76,3.0795
325.75,3.0601
329.76,3.0392
333.77,3.0166
337.8,2.9915
341.83,2.9633
345.87,2.9322
349.92,2.8984
353.98,2.8621
358.05,2.8232
362.13,2.7814
366.21,2.7364
370.3,2.6875
374.4,2.6343
378.5,2.5764
382.61,2.514
386.73,2.4474
390.86,2.3773
394.99,2.3041
399.12,2.2276
403.26,2.1477
407.41,2.064
411.56,1.9767
415.71,1.8855
419.87,1.7904
424.04,1.6912
428.21,1.5878
432.38,1.4801
436.55,1.3683
440.73,1.2527
444.91,1.1334
449.1,1.0106
453.28,0.9579


==> CSV/diag4.csv <==
X,Y
0.84309,0.24638
2.6579,0.78263
4.5026,1.3194
6.3771,1.7921
8.2813,2.1311
10.215,2.2861
12.178,2.3133
14.171,2.2997
16.193,2.281
18.244,2.2665
20.324,2.2581
22.432,2.2543
24.57,2.2537
26.736,2.2545
28.93,2.2557
31.153,2.2572
33.404,2.259
35.683,2.2616
37.99,2.2654
40.324,2.2701
42.686,2.2754
45.076,2.2808
47.493,2.2864
49.937,2.2921
52.408,2.2984
54.906,2.3056
57.431,2.3142
59.982,2.3239
62.56,2.3339
65.164,2.3448
67.794,2.3569
70.449,2.3704
73.131,2.385
75.838,2.4004
78.571,2.4162
81.329,2.4322
84.112,2.4491
86.919,2.4684
89.752,2.491
92.609,2.5169
95.49,2.5454
98.396,2.5753
101.33,2.606
104.28,2.6381
107.26,2.6724
110.26,2.7091
113.28,2.7476
116.33,2.7877
119.4,2.829
122.49,2.8707
125.61,2.9121
128.74,2.9534
131.9,2.9952
135.09,3.0376
138.29,3.0801
141.51,3.1227
144.76,3.1657
148.03,3.2095
151.32,3.254
154.63,3.2987
157.96,3.3441
161.31,3.3905
164.68,3.4383
168.07,3.4881
171.48,3.5406
174.91,3.596
178.35,3.6538
181.82,3.7131
185.31,3.7728
188.81,3.8319
192.34,3.8904
195.88,3.9487
199.44,4.0061
203.02,4.0611
206.61,4.1128
210.23,4.1613
213.86,4.2071
217.5,4.2502
221.17,4.2905
224.85,4.3275
228.54,4.3608
232.25,4.3896
235.98,4.4139
239.73,4.4345
243.48,4.453
247.26,4.4707
251.05,4.4869
254.85,4.5005
258.67,4.5109
262.5,4.518
266.35,4.522
270.2,4.5243
274.08,4.5261
277.96,4.5264
281.86,4.523
285.77,4.516
289.7,4.5069
293.63,4.4957
297.58,4.4819
301.54,4.4665
305.51,4.451
309.5,4.4362
313.49,4.4224
317.49,4.4087
321.51,4.3936
325.53,4.3764
329.57,4.3568
333.61,4.3357
337.67,4.3136
341.73,4.2902
345.81,4.2645
349.89,4.2355
353.98,4.2018
358.08,4.163
362.18,4.1197
366.3,4.0727
370.42,4.0219
374.55,3.9669
378.68,3.9066
382.82,3.84
386.97,3.7665
391.13,3.686
395.29,3.599
399.46,3.505
403.63,3.4028
407.81,3.2899
411.99,3.1643
416.18,3.0266
420.37,2.879
424.56,2.7249
428.76,2.5669
432.97,2.4055
437.17,2.2393
441.38,2.0665
445.6,1.9895


==> CSV/diag5.csv <==
X,Y
0.70977,0.20759
2.5286,0.75057
4.3774,1.3116
6.256,1.8144
8.1644,2.1837
10.103,2.3657
12.07,2.3947
14.067,2.3677
16.093,2.3341
18.149,2.3068
20.233,2.2882
22.347,2.2762
24.489,2.2691
26.66,2.2651
28.859,2.2635
31.087,2.2633
33.343,2.2643
35.626,2.2663
37.938,2.2693
40.278,2.2734
42.646,2.2784
45.041,2.2841
47.463,2.2904
49.912,2.2975
52.389,2.3055
54.892,2.3145
57.423,2.3246
59.98,2.3359
62.563,2.3479
65.173,2.3607
67.808,2.3741
70.47,2.3881
73.158,2.4027
75.871,2.4175
78.609,2.4321
81.373,2.4463
84.162,2.4601
86.976,2.4738
89.815,2.4877
92.679,2.5024
95.566,2.5179
98.478,2.5343
101.41,2.5514
104.37,2.5692
107.36,2.5873
110.37,2.6059
113.4,2.6251
116.45,2.6454
119.53,2.6666
122.63,2.6885
125.75,2.7109
128.89,2.7339
132.06,2.7574
135.25,2.7809
138.46,2.804
141.69,2.8262
144.94,2.8474
148.22,2.8676
151.52,2.8872
154.83,2.9065
158.17,2.9256
161.53,2.9446
164.9,2.9629
168.3,2.9804
171.72,2.9969
175.16,3.0128
178.61,3.0282
182.09,3.0429
185.58,3.0572
189.1,3.0712
192.63,3.0847
196.18,3.0971
199.75,3.1083
203.33,3.1186
206.93,3.1282
210.56,3.1372
214.19,3.1457
217.85,3.1541
221.52,3.1622
225.21,3.1692
228.91,3.1746
232.63,3.179
236.37,3.183
240.12,3.1873
243.89,3.192
247.67,3.197
251.47,3.2016
255.28,3.2057
259.1,3.2095
262.94,3.2131
266.8,3.2165
270.67,3.2198
274.55,3.2229
278.44,3.2257
282.35,3.2278
286.27,3.2296
290.2,3.2311
294.15,3.2322
298.1,3.2328
302.07,3.2324
306.05,3.2301
310.05,3.2257
314.05,3.2183
318.06,3.2077
322.08,3.1935
326.12,3.1764
330.16,3.1572
334.22,3.1367
338.28,3.1139
342.35,3.0883
346.44,3.0592
350.53,3.0268
354.62,2.9907
358.73,2.9506
362.85,2.9064
366.97,2.8584
371.1,2.8069
375.24,2.7522
379.38,2.6941
383.54,2.6327
387.69,2.5679
391.86,2.5002
396.03,2.4291
400.21,2.3541
404.39,2.2744
408.57,2.1895
412.77,2.0994
416.96,2.0043
421.16,1.9042
425.37,1.7998
429.58,1.6905
433.79,1.5763
438,1.457
442.22,1.3329
446.45,1.2818


==> CSV/diag6.csv <==
X,Y
0.84082,0.24793
2.6945,0.79934
4.5782,1.3478
6.4917,1.8189
8.4349,2.131
10.408,2.2563
12.41,2.2744
14.442,2.262
16.503,2.2453
18.593,2.232
20.712,2.2233
22.859,2.2194
25.036,2.2197
27.241,2.2238
29.475,2.231
31.736,2.2407
34.027,2.2524
36.345,2.2658
38.691,2.2814
41.064,2.2999
43.466,2.3215
45.894,2.3464
48.35,2.3757
50.833,2.4101
53.344,2.4501
55.881,2.4959
58.444,2.5476
61.034,2.6049
63.651,2.6668
66.294,2.7314
68.962,2.7986
71.657,2.8685
74.377,2.9413
77.123,3.0169
79.895,3.0961
82.691,3.1788
85.513,3.2649
88.359,3.3539
91.23,3.4461
94.125,3.5407
97.045,3.6363
99.989,3.7322
102.96,3.8295
105.95,3.9295
108.96,4.0339
112,4.142
115.06,4.2516
118.15,4.3602
121.26,4.4664
124.39,4.5694
127.54,4.6696
130.72,4.7684
133.91,4.8677
137.13,4.9673
140.37,5.0665
143.63,5.1633
146.92,5.2572
150.22,5.3496
153.55,5.4436
156.89,5.5404
160.26,5.6397
163.65,5.7395
167.05,5.8401
170.48,5.9415
173.93,6.0429
177.39,6.1433
180.88,6.2421
184.38,6.3371
187.9,6.427
191.44,6.512
195,6.5926
198.58,6.6691
202.18,6.7415
205.79,6.809
209.42,6.8694
213.07,6.9215
216.73,6.9669
220.41,7.0079
224.11,7.0466
227.82,7.0826
231.56,7.1141
235.3,7.1417
239.06,7.17
242.84,7.2004
246.63,7.2294
250.44,7.2514
254.26,7.2636
258.1,7.2665
261.95,7.2647
265.81,7.2617
269.69,7.258
273.58,7.2521
277.49,7.2438
281.4,7.2326
285.33,7.2185
289.28,7.2023
293.23,7.1861
297.2,7.1697
301.18,7.1513
305.17,7.1288
309.17,7.1037
313.19,7.0776
317.21,7.0498
321.24,7.0185
325.29,6.9845
329.34,6.9479
333.41,6.9071
337.48,6.8614
341.57,6.8122
345.66,6.7608
349.76,6.7083
353.87,6.6544
357.99,6.5993
362.12,6.5423
366.25,6.4829
370.39,6.42
374.54,6.3523
378.7,6.2772
382.86,6.1918
387.03,6.093
391.2,5.981
395.38,5.8575
399.57,5.7219
403.76,5.571
407.96,5.4037
412.17,5.2216
416.37,5.0274
420.58,4.8216
424.8,4.6033
429.02,4.3713
433.24,4.1256
437.47,3.8658
441.7,3.5904
445.94,3.4799


==> CSV/diag7.csv <==
X,Y
0.032252,0.0093838
1.8541,0.54826
3.7061,1.1158
5.5879,1.6453
7.4996,2.0471
9.441,2.2585
11.412,2.3046
13.412,2.2872
15.442,2.2607
17.501,2.2399
19.589,2.2282
21.706,2.2231
23.852,2.223
26.026,2.2256
28.229,2.2298
30.461,2.2348
32.72,2.2407
35.008,2.2475
37.324,2.2547
39.668,2.2619
42.039,2.2686
44.438,2.2743
46.865,2.279
49.318,2.2835
51.799,2.2889
54.307,2.2958
56.842,2.3043
59.403,2.3142
61.99,2.3253
64.605,2.3373
67.245,2.3502
69.911,2.3638
72.603,2.3786
75.321,2.395
78.064,2.4133
80.833,2.4331
83.627,2.4537
86.445,2.4744
89.289,2.4949
92.157,2.5156
95.05,2.5375
97.967,2.5609
100.91,2.5863
103.87,2.6137
106.86,2.6432
109.87,2.6747
112.91,2.7086
115.97,2.745
119.05,2.7841
122.16,2.8251
125.28,2.8674
128.43,2.9101
131.61,2.9526
134.8,2.995
138.02,3.0384
141.25,3.0833
144.51,3.1297
147.79,3.1772
151.09,3.2259
154.42,3.275
157.76,3.3243
161.12,3.3741
164.51,3.4252
167.91,3.4762
171.33,3.5255
174.78,3.5722
178.24,3.617
181.72,3.6597
185.22,3.7002
188.74,3.7391
192.28,3.7778
195.83,3.8171
199.41,3.8571
203,3.8974
206.61,3.9384
210.23,3.9798
213.88,4.0209
217.54,4.0603
221.22,4.0978
224.91,4.1341
228.62,4.1709
232.35,4.2085
236.09,4.2466
239.85,4.2842
243.62,4.3206
247.41,4.3554
251.21,4.3894
255.03,4.4226
258.87,4.4538
262.71,4.4811
266.57,4.503
270.45,4.5201
274.34,4.5355
278.24,4.5502
282.15,4.5643
286.08,4.5768
290.02,4.5868
293.97,4.592
297.93,4.5906
301.91,4.5818
305.89,4.5659
309.89,4.544
313.9,4.5194
317.92,4.4941
321.95,4.4691
325.99,4.4437
330.05,4.4172
334.11,4.3892
338.18,4.3605
342.26,4.3308
346.34,4.2988
350.44,4.2628
354.55,4.223
358.66,4.1804
362.79,4.136
366.92,4.0889
371.05,4.038
375.2,3.9813
379.35,3.9164
383.51,3.8409
387.67,3.7546
391.85,3.6592
396.02,3.5571
400.21,3.4494
404.39,3.3366
408.59,3.2183
412.79,3.0947
416.99,2.9656
421.2,2.831
425.41,2.6903
429.63,2.5428
433.85,2.3868
438.07,2.2213
442.3,2.0459
446.53,1.9504


==> CSV/diag8.csv <==
X,Y
0.005955,0.001701
1.83,0.53185
3.684,1.0868
5.5681,1.6011
7.482,1.9995
9.4256,2.2163
11.399,2.2715
13.402,2.2623
15.434,2.2424
17.495,2.227
19.585,2.2195
21.705,2.2182
23.853,2.2216
26.03,2.2279
28.236,2.2358
30.47,2.2444
32.732,2.2529
35.023,2.2611
37.341,2.2691
39.688,2.2769
42.062,2.2848
44.463,2.2926
46.893,2.3004
49.349,2.3084
51.833,2.3167
54.344,2.3255
56.881,2.3348
59.445,2.3446
62.036,2.3549
64.653,2.3655
67.296,2.3764
69.966,2.3877
72.661,2.3995
75.382,2.4122
78.128,2.4256
80.9,2.4396
83.697,2.4544
86.519,2.4705
89.366,2.4878
92.238,2.5061
95.134,2.5248
98.054,2.5435
101,2.5617
103.97,2.5794
106.96,2.5967
109.98,2.6141
113.01,2.6316
116.08,2.649
119.16,2.6661
122.27,2.6826
125.4,2.6986
128.56,2.7142
131.73,2.7298
134.93,2.7458
138.15,2.7622
141.39,2.7787
144.65,2.7951
147.94,2.8115
151.24,2.8277
154.57,2.8439
157.92,2.8598
161.28,2.8759
164.67,2.8919
168.08,2.9078
171.5,2.9231
174.95,2.938
178.42,2.9529
181.9,2.9683
185.41,2.9839
188.93,2.9991
192.47,3.0136
196.03,3.0278
199.61,3.0421
203.21,3.0564
206.82,3.0701
210.45,3.0832
214.1,3.0953
217.77,3.1064
221.45,3.116
225.15,3.1241
228.86,3.1313
232.59,3.1384
236.34,3.1456
240.1,3.1529
243.88,3.1597
247.67,3.1661
251.48,3.172
255.3,3.1778
259.14,3.1832
262.99,3.1877
266.86,3.1904
270.73,3.1912
274.63,3.1899
278.53,3.1871
282.45,3.1831
286.38,3.1788
290.33,3.1735
294.28,3.1672
298.25,3.1595
302.23,3.1508
306.22,3.1406
310.23,3.1286
314.24,3.1148
318.26,3.0996
322.3,3.0832
326.35,3.0652
330.4,3.0445
334.47,3.021
338.54,2.9944
342.63,2.9649
346.72,2.9325
350.82,2.8972
354.93,2.8588
359.05,2.8178
363.18,2.7747
367.31,2.7303
371.46,2.6842
375.61,2.6357
379.76,2.5839
383.93,2.529
388.1,2.471
392.27,2.4097
396.46,2.3446
400.64,2.2756
404.84,2.2026
409.04,2.1253
413.24,2.0432
417.45,1.9556
421.66,1.8621
425.88,1.7634
430.1,1.66
434.32,1.5525
438.55,1.4414
442.78,1.3272
447.02,1.2823


==> CSV/diag9.csv <==
X,Y
-0.082696,-0.024409
1.7589,0.52437
3.6302,1.0721
5.5312,1.5323
7.4618,1.8271
9.4217,1.9508
11.411,1.9961
13.429,2.0205
15.477,2.0411
17.553,2.064
19.658,2.0884
21.792,2.1135
23.954,2.1374
26.145,2.159
28.364,2.1773
30.611,2.1927
32.886,2.2054
35.189,2.2161
37.52,2.2252
39.878,2.2336
42.264,2.2421
44.677,2.2509
47.117,2.2591
49.583,2.2661
52.077,2.2717
54.598,2.2769
57.145,2.2834
59.718,2.2922
62.317,2.304
64.943,2.3185
67.594,2.3353
70.271,2.3536
72.974,2.3729
75.702,2.3926
78.455,2.4129
81.233,2.4345
84.036,2.458
86.864,2.4827
89.716,2.5087
92.593,2.5366
95.493,2.5668
98.418,2.5991
101.37,2.6335
104.34,2.67
107.33,2.7083
110.35,2.7472
113.4,2.7857
116.46,2.823
119.55,2.8597
122.66,2.8974
125.79,2.9374
128.94,2.9791
132.12,3.0216
135.32,3.0641
138.54,3.107
141.78,3.1508
145.04,3.1956
148.32,3.2413
151.63,3.2875
154.95,3.3338
158.3,3.3808
161.66,3.4294
165.05,3.4799
168.45,3.5314
171.87,3.5833
175.32,3.6349
178.78,3.6854
182.26,3.7345
185.76,3.7824
189.28,3.8302
192.81,3.8795
196.37,3.9297
199.94,3.9802
203.53,4.0309
207.13,4.0817
210.76,4.1311
214.4,4.1785
218.06,4.2239
221.73,4.2681
225.42,4.3107
229.12,4.3506
232.85,4.3859
236.58,4.4158
240.34,4.4409
244.1,4.4639
247.89,4.4868
251.68,4.5089
255.49,4.5284
259.32,4.545
263.16,4.5587
267.01,4.5683
270.88,4.5725
274.76,4.5718
278.65,4.5667
282.55,4.5571
286.47,4.5433
290.4,4.5265
294.34,4.5073
298.3,4.4855
302.26,4.4621
306.24,4.439
310.22,4.4164
314.22,4.3938
318.23,4.3695
322.25,4.3432
326.28,4.3152
330.31,4.2858
334.36,4.2539
338.42,4.2179
342.48,4.1761
346.56,4.1288
350.64,4.0768
354.73,4.0209
358.83,3.9626
362.94,3.9042
367.05,3.8471
371.18,3.7916
375.31,3.7353
379.44,3.6752
383.58,3.6088
387.73,3.5335
391.88,3.4475
396.04,3.3505
400.21,3.2438
404.38,3.1295
408.56,3.0086
412.74,2.8808
416.92,2.7458
421.11,2.6051
425.3,2.4613
429.5,2.315
433.7,2.1645
437.9,2.0078
442.11,1.944


==> CSV/diagF1.csv <==
X,Y
0.70977,0.20759
2.5286,0.75057
4.3774,1.3116
6.256,1.8144
8.1644,2.1837
10.103,2.3657
12.07,2.3947
14.067,2.3677
16.093,2.3341
18.149,2.3068
20.233,2.2882
22.347,2.2762
24.489,2.2691
26.66,2.2651
28.859,2.2635
31.087,2.2633
33.343,2.2643
35.626,2.2663
37.938,2.2693
40.278,2.2734
42.646,2.2784
45.041,2.2841
47.463,2.2904
49.912,2.2975
52.389,2.3055
54.892,2.3145
57.423,2.3246
59.98,2.3359
62.563,2.3479
65.173,2.3607
67.808,2.3741
70.47,2.3881
73.158,2.4027
75.871,2.4175
78.609,2.4321
81.373,2.4463
84.162,2.4601
86.976,2.4738
89.815,2.4877
92.679,2.5024
95.566,2.5179
98.478,2.5343
101.41,2.5514
104.37,2.5692
107.36,2.5873
110.37,2.6059
113.4,2.6251
116.45,2.6454
119.53,2.6666
122.63,2.6885
125.75,2.7109
128.89,2.7339
132.06,2.7574
135.25,2.7809
138.46,2.804
141.69,2.8262
144.94,2.8474
148.22,2.8676
151.52,2.8872
154.83,2.9065
158.17,2.9256
161.53,2.9446
164.9,2.9629
168.3,2.9804
171.72,2.9969
175.16,3.0128
178.61,3.0282
182.09,3.0429
185.58,3.0572
189.1,3.0712
192.63,3.0847
196.18,3.0971
199.75,3.1083
203.33,3.1186
206.93,3.1282
210.56,3.1372
214.19,3.1457
217.85,3.1541
221.52,3.1622
225.21,3.1692
228.91,3.1746
232.63,3.179
236.37,3.183
240.12,3.1873
243.89,3.192
247.67,3.197
251.47,3.2016
255.28,3.2057
259.1,3.2095
262.94,3.2131
266.8,3.2165
270.67,3.2198
274.55,3.2229
278.44,3.2257
282.35,3.2278
286.27,3.2296
290.2,3.2311
294.15,3.2322
298.1,3.2328
302.07,3.2324
306.05,3.2301
310.05,3.2257
314.05,3.2183
318.06,3.2077
322.08,3.1935
326.12,3.1764
330.16,3.1572
334.22,3.1367
338.28,3.1139
342.35,3.0883
346.44,3.0592
350.53,3.0268
354.62,2.9907
358.73,2.9506
362.85,2.9064
366.97,2.8584
371.1,2.8069
375.24,2.7522
379.38,2.6941
383.54,2.6327
387.69,2.5679
391.86,2.5002
396.03,2.4291
400.21,2.3541
404.39,2.2744
408.57,2.1895
412.77,2.0994
416.96,2.0043
421.16,1.9042
425.37,1.7998
429.58,1.6905
433.79,1.5763
438,1.457
442.22,1.3329
446.45,1.2818


==> CSV/diagF10.csv <==
X,Y
-0.22412,-0.05352
1.4859,0.35318
3.2258,0.75204
4.9957,1.1213
6.7954,1.4462
8.6247,1.718
10.484,1.9314
12.372,2.0856
14.29,2.1872
16.237,2.2475
18.213,2.2837
20.218,2.2932
22.251,2.2735
24.314,2.2503
26.405,2.2337
28.525,2.2238
30.673,2.22
32.849,2.2202
35.053,2.2233
37.285,2.2286
39.545,2.2355
41.833,2.2437
44.148,2.2527
46.49,2.262
48.86,2.2714
51.257,2.281
53.681,2.291
56.131,2.3018
58.609,2.3135
61.112,2.3259
63.642,2.339
66.198,2.3522
68.781,2.3655
71.389,2.3791
74.022,2.3934
76.682,2.4084
79.366,2.424
82.076,2.4398
84.811,2.4555
87.571,2.4712
90.355,2.4869
93.164,2.5028
95.997,2.5185
98.855,2.5342
101.74,2.55
104.64,2.566
107.57,2.5822
110.52,2.5986
113.5,2.6152
116.5,2.632
119.52,2.6485
122.56,2.6645
125.63,2.6794
128.72,2.6934
131.83,2.7067
134.96,2.7197
138.12,2.7323
141.3,2.7445
144.49,2.7563
147.71,2.768
150.95,2.7795
154.22,2.7911
157.5,2.8032
160.8,2.8164
164.12,2.8304
167.46,2.8447
170.83,2.859
174.21,2.8733
177.61,2.8878
181.03,2.9026
184.47,2.9174
187.92,2.9319
191.4,2.9459
194.9,2.9592
198.41,2.9718
201.94,2.9839
205.49,2.9954
209.05,3.0059
212.63,3.0153
216.23,3.0237
219.85,3.0312
223.48,3.0381
227.13,3.0451
230.8,3.0527
234.48,3.0606
238.18,3.0682
241.89,3.0749
245.62,3.0806
249.36,3.0855
253.12,3.09
256.89,3.0937
260.67,3.0962
264.47,3.0973
268.29,3.0968
272.11,3.0952
275.95,3.0933
279.81,3.0914
283.67,3.0893
287.55,3.087
291.44,3.0845
295.35,3.0818
299.26,3.0789
303.19,3.0756
307.13,3.0714
311.08,3.0658
315.04,3.0582
319.01,3.0481
322.99,3.035
326.98,3.0188
330.98,2.9999
335,2.9785
339.02,2.9542
343.05,2.9265
347.08,2.8947
351.13,2.8587
355.19,2.819
359.25,2.7756
363.32,2.7285
367.4,2.6773
371.49,2.6223
375.59,2.564
379.69,2.5026
383.8,2.4384
387.91,2.3715
392.03,2.3016
396.16,2.2284
400.29,2.1515
404.43,2.0708
408.57,1.9863
412.72,1.898
416.87,1.8058
421.03,1.7103
425.19,1.612
429.35,1.5114
433.52,1.4083
437.69,1.3023
441.87,1.1931
446.04,1.0806
450.22,0.96521
454.41,0.90917


==> CSV/diagF11.csv <==
X,Y
-0.082718,-0.019251
1.653,0.38156
3.4185,0.76841
5.2137,1.1196
7.0386,1.4217
8.8929,1.6669
10.777,1.8538
12.69,1.9882
14.632,2.0783
16.603,2.1427
18.603,2.1754
20.632,2.1713
22.689,2.161
24.775,2.1567
26.89,2.158
29.032,2.1639
31.203,2.1724
33.402,2.1827
35.629,2.1941
37.883,2.2064
40.165,2.2193
42.474,2.2323
44.811,2.2451
47.175,2.2576
49.566,2.2697
51.984,2.2813
54.428,2.2925
56.9,2.3038
59.397,2.3153
61.921,2.3275
64.471,2.3405
67.046,2.3541
69.648,2.3682
72.275,2.3825
74.928,2.3972
77.606,2.4123
80.309,2.4278
83.037,2.4438
85.79,2.4606
88.568,2.4778
91.37,2.4953
94.196,2.5131
97.047,2.531
99.921,2.549
102.82,2.5672
105.74,2.5858
108.69,2.6042
111.65,2.6224
114.65,2.6404
117.66,2.6584
120.7,2.6761
123.76,2.6932
126.84,2.7096
129.94,2.7256
133.07,2.7416
136.22,2.7579
139.38,2.7746
142.57,2.7915
145.79,2.8085
149.02,2.8251
152.27,2.8415
155.54,2.8579
158.84,2.8743
162.15,2.8905
165.49,2.9069
168.84,2.9241
172.21,2.9426
175.61,2.9618
179.02,2.9811
182.45,2.9998
185.9,3.0176
189.37,3.0348
192.85,3.0515
196.35,3.0675
199.88,3.0822
203.42,3.0953
206.97,3.1069
210.55,3.1174
214.14,3.127
217.74,3.1356
221.37,3.1436
225.01,3.1508
228.67,3.1567
232.34,3.1608
236.03,3.1635
239.73,3.1657
243.45,3.1678
247.18,3.1695
250.93,3.1711
254.69,3.1732
258.47,3.1762
262.26,3.1795
266.06,3.1822
269.88,3.1832
273.71,3.182
277.55,3.1791
281.41,3.1748
285.28,3.1693
289.16,3.1628
293.06,3.1551
296.96,3.1459
300.88,3.1347
304.81,3.1213
308.75,3.1058
312.7,3.0883
316.66,3.0692
320.63,3.0485
324.61,3.0256
328.61,3.0001
332.61,2.9724
336.62,2.9432
340.64,2.9133
344.67,2.8832
348.7,2.8521
352.75,2.8193
356.8,2.7841
360.87,2.7459
364.94,2.7047
369.01,2.6607
373.1,2.6135
377.19,2.5625
381.29,2.5068
385.39,2.4461
389.5,2.3804
393.62,2.3101
397.74,2.2351
401.87,2.1558
406,2.0725
410.14,1.9857
414.28,1.896
418.43,1.8037
422.58,1.7089
426.73,1.6116
430.89,1.5117
435.05,1.4087
439.21,1.3019
443.38,1.1912
447.55,1.0769
451.72,1.0195


==> CSV/diagF12.csv <==
X,Y
-0.0037255,-0.00086344
1.7377,0.39942
3.509,0.78561
5.3101,1.1371
7.1409,1.4391
9.0013,1.6839
10.891,1.8707
12.81,2.0044
14.759,2.108
16.736,2.1669
18.743,2.1666
20.779,2.1528
22.843,2.1456
24.936,2.1454
27.057,2.1513
29.207,2.1606
31.384,2.172
33.591,2.1842
35.824,2.1969
38.086,2.2094
40.376,2.2216
42.693,2.2331
45.037,2.244
47.409,2.2544
49.808,2.2646
52.233,2.2747
54.686,2.285
57.165,2.2954
59.671,2.3062
62.203,2.3174
64.761,2.3291
67.345,2.3418
69.955,2.3553
72.591,2.3696
75.252,2.3844
77.939,2.3995
80.651,2.4146
83.388,2.4295
86.15,2.444
88.937,2.4586
91.748,2.4736
94.584,2.4891
97.443,2.505
100.33,2.521
103.23,2.537
106.17,2.553
109.12,2.5688
112.1,2.5846
115.1,2.6
118.12,2.6147
121.17,2.6289
124.24,2.6433
127.33,2.6581
130.45,2.6731
133.58,2.6878
136.74,2.7022
139.92,2.7167
143.12,2.7318
146.34,2.7476
149.58,2.7644
152.85,2.7821
156.13,2.8004
159.44,2.8186
162.76,2.8361
166.11,2.8526
169.47,2.8686
172.86,2.8841
176.26,2.8991
179.68,2.9133
183.12,2.9271
186.58,2.9412
190.06,2.9563
193.56,2.973
197.08,2.9918
200.61,3.012
204.16,3.033
207.73,3.054
211.31,3.0741
214.92,3.0926
218.54,3.1093
222.17,3.1243
225.82,3.1377
229.49,3.1493
233.18,3.1592
236.88,3.1674
240.59,3.1749
244.32,3.182
248.07,3.1894
251.83,3.1967
255.6,3.2036
259.39,3.2093
263.19,3.2139
267.01,3.2172
270.84,3.2189
274.68,3.2183
278.54,3.2152
282.41,3.2092
286.29,3.2008
290.19,3.1905
294.09,3.1792
298.01,3.1673
301.94,3.1551
305.88,3.1425
309.84,3.129
313.8,3.1141
317.78,3.0976
321.76,3.0795
325.75,3.0601
329.76,3.0392
333.77,3.0166
337.8,2.9915
341.83,2.9633
345.87,2.9322
349.92,2.8984
353.98,2.8621
358.05,2.8232
362.13,2.7814
366.21,2.7364
370.3,2.6875
374.4,2.6343
378.5,2.5764
382.61,2.514
386.73,2.4474
390.86,2.3773
394.99,2.3041
399.12,2.2276
403.26,2.1477
407.41,2.064
411.56,1.9767
415.71,1.8855
419.87,1.7904
424.04,1.6912
428.21,1.5878
432.38,1.4801
436.55,1.3683
440.73,1.2527
444.91,1.1334
449.1,1.0106
453.28,0.9579


==> CSV/diagF2.csv <==
X,Y
0.005955,0.001701
1.83,0.53185
3.684,1.0868
5.5681,1.6011
7.482,1.9995
9.4256,2.2163
11.399,2.2715
13.402,2.2623
15.434,2.2424
17.495,2.227
19.585,2.2195
21.705,2.2182
23.853,2.2216
26.03,2.2279
28.236,2.2358
30.47,2.2444
32.732,2.2529
35.023,2.2611
37.341,2.2691
39.688,2.2769
42.062,2.2848
44.463,2.2926
46.893,2.3004
49.349,2.3084
51.833,2.3167
54.344,2.3255
56.881,2.3348
59.445,2.3446
62.036,2.3549
64.653,2.3655
67.296,2.3764
69.966,2.3877
72.661,2.3995
75.382,2.4122
78.128,2.4256
80.9,2.4396
83.697,2.4544
86.519,2.4705
89.366,2.4878
92.238,2.5061
95.134,2.5248
98.054,2.5435
101,2.5617
103.97,2.5794
106.96,2.5967
109.98,2.6141
113.01,2.6316
116.08,2.649
119.16,2.6661
122.27,2.6826
125.4,2.6986
128.56,2.7142
131.73,2.7298
134.93,2.7458
138.15,2.7622
141.39,2.7787
144.65,2.7951
147.94,2.8115
151.24,2.8277
154.57,2.8439
157.92,2.8598
161.28,2.8759
164.67,2.8919
168.08,2.9078
171.5,2.9231
174.95,2.938
178.42,2.9529
181.9,2.9683
185.41,2.9839
188.93,2.9991
192.47,3.0136
196.03,3.0278
199.61,3.0421
203.21,3.0564
206.82,3.0701
210.45,3.0832
214.1,3.0953
217.77,3.1064
221.45,3.116
225.15,3.1241
228.86,3.1313
232.59,3.1384
236.34,3.1456
240.1,3.1529
243.88,3.1597
247.67,3.1661
251.48,3.172
255.3,3.1778
259.14,3.1832
262.99,3.1877
266.86,3.1904
270.73,3.1912
274.63,3.1899
278.53,3.1871
282.45,3.1831
286.38,3.1788
290.33,3.1735
294.28,3.1672
298.25,3.1595
302.23,3.1508
306.22,3.1406
310.23,3.1286
314.24,3.1148
318.26,3.0996
322.3,3.0832
326.35,3.0652
330.4,3.0445
334.47,3.021
338.54,2.9944
342.63,2.9649
346.72,2.9325
350.82,2.8972
354.93,2.8588
359.05,2.8178
363.18,2.7747
367.31,2.7303
371.46,2.6842
375.61,2.6357
379.76,2.5839
383.93,2.529
388.1,2.471
392.27,2.4097
396.46,2.3446
400.64,2.2756
404.84,2.2026
409.04,2.1253
413.24,2.0432
417.45,1.9556
421.66,1.8621
425.88,1.7634
430.1,1.66
434.32,1.5525
438.55,1.4414
442.78,1.3272
447.02,1.2823


==> CSV/diagF3.csv <==
X,Y
0.40816,0.11987
2.2599,0.66935
4.1415,1.2152
6.053,1.6633
7.9942,1.928
9.9649,2.0216
11.965,2.0486
13.995,2.0653
16.053,2.084
18.141,2.1062
20.258,2.1302
22.403,2.1546
24.578,2.1779
26.78,2.1996
29.012,2.2192
31.271,2.2366
33.559,2.2519
35.874,2.2655
38.218,2.2776
40.589,2.2884
42.988,2.2983
45.414,2.3077
47.867,2.317
50.348,2.3263
52.855,2.3358
55.39,2.3454
57.951,2.3555
60.538,2.3659
63.152,2.377
65.792,2.3886
68.458,2.4011
71.15,2.4144
73.867,2.4284
76.61,2.4428
79.378,2.4573
82.172,2.4715
84.99,2.4859
87.834,2.5008
90.702,2.5161
93.594,2.5315
96.511,2.547
99.452,2.5625
102.42,2.578
105.4,2.5939
108.42,2.6106
111.45,2.628
114.51,2.6461
117.59,2.6644
120.7,2.6828
123.82,2.701
126.97,2.7194
130.15,2.7376
133.34,2.7558
136.56,2.7738
139.79,2.7917
143.05,2.8093
146.33,2.8263
149.63,2.8423
152.95,2.8576
156.3,2.8728
159.66,2.8882
163.04,2.9035
166.45,2.9185
169.87,2.9329
173.31,2.9468
176.77,2.9599
180.25,2.9725
183.75,2.9843
187.27,2.9956
190.81,3.0061
194.37,3.0162
197.94,3.0257
201.53,3.0351
205.14,3.0446
208.77,3.0543
212.41,3.0642
216.07,3.0743
219.75,3.0842
223.44,3.0939
227.15,3.103
230.88,3.1117
234.62,3.1198
238.38,3.1272
242.15,3.1338
245.94,3.1394
249.74,3.1441
253.56,3.1479
257.39,3.1509
261.24,3.1536
265.1,3.1559
268.97,3.1579
272.86,3.1596
276.76,3.1616
280.67,3.1636
284.6,3.1652
288.54,3.1658
292.49,3.1656
296.45,3.164
300.43,3.1605
304.42,3.155
308.41,3.1477
312.42,3.1384
316.44,3.1269
320.47,3.1125
324.51,3.0947
328.56,3.073
332.62,3.0476
336.69,3.0187
340.77,2.987
344.86,2.9528
348.96,2.9164
353.07,2.8781
357.18,2.8383
361.3,2.7966
365.43,2.7525
369.57,2.7056
373.71,2.6558
377.86,2.6031
382.02,2.5476
386.19,2.4886
390.36,2.4257
394.54,2.3582
398.72,2.2858
402.91,2.209
407.1,2.1282
411.3,2.0436
415.5,1.9548
419.71,1.8611
423.92,1.7624
428.14,1.6587
432.36,1.5503
436.58,1.4374
440.8,1.3207
445.03,1.2756


==> CSV/diagF4.csv <==
X,Y
0.093943,0.027462
1.9442,0.57408
3.8244,1.1231
5.7344,1.5841
7.6741,1.8642
9.6433,1.9676
11.642,2.0004
13.67,2.0213
15.727,2.0432
17.813,2.0684
19.928,2.0953
22.072,2.123
24.245,2.1501
26.446,2.1757
28.675,2.1992
30.933,2.2203
33.219,2.2391
35.533,2.2558
37.874,2.2706
40.244,2.2836
42.641,2.2947
45.065,2.3041
47.516,2.3125
49.995,2.3202
52.5,2.3278
55.033,2.3358
57.592,2.3445
60.177,2.3541
62.789,2.3645
65.427,2.376
68.091,2.3883
70.78,2.401
73.496,2.4141
76.237,2.4275
79.003,2.4412
81.794,2.455
84.61,2.4692
87.452,2.484
90.317,2.4998
93.208,2.5169
96.122,2.5353
99.061,2.5546
102.02,2.5747
105.01,2.5948
108.02,2.6149
111.05,2.635
114.11,2.6555
117.19,2.6761
120.29,2.6966
123.41,2.7164
126.56,2.7358
129.73,2.7551
132.92,2.7752
136.14,2.7963
139.37,2.818
142.63,2.8394
145.9,2.8601
149.2,2.8805
152.52,2.9007
155.86,2.9209
159.22,2.9409
162.6,2.9603
166,2.9789
169.42,2.9967
172.86,3.0141
176.32,3.0312
179.8,3.0479
183.3,3.0637
186.81,3.0793
190.35,3.0952
193.9,3.1119
197.47,3.1288
201.06,3.1456
204.67,3.1616
208.29,3.1771
211.93,3.1922
215.59,3.2078
219.26,3.2233
222.95,3.2379
226.66,3.2509
230.39,3.2625
234.12,3.2727
237.88,3.2817
241.65,3.2893
245.43,3.2953
249.23,3.2995
253.05,3.3027
256.88,3.3047
260.72,3.305
264.58,3.3037
268.45,3.3019
272.33,3.2999
276.23,3.2974
280.14,3.2942
284.07,3.2905
288,3.2862
291.95,3.2811
295.91,3.2748
299.88,3.268
303.87,3.2605
307.86,3.2524
311.87,3.2428
315.88,3.2313
319.91,3.2175
323.95,3.2009
328,3.1813
332.05,3.1585
336.12,3.132
340.2,3.1019
344.28,3.0683
348.37,3.0314
352.48,2.9909
356.59,2.9465
360.71,2.898
364.83,2.8458
368.97,2.7904
373.11,2.7329
377.26,2.6732
381.41,2.6109
385.57,2.5449
389.74,2.4747
393.91,2.4
398.09,2.3212
402.28,2.238
406.47,2.1504
410.66,2.0579
414.86,1.9606
419.07,1.8586
423.28,1.7526
427.49,1.6428
431.71,1.5299
435.92,1.4147
440.15,1.2975
444.37,1.2529


==> CSV/diagF5.csv <==
X,Y
0.57273,0.11546
2.1344,0.42699
3.7259,0.73063
5.3472,1.0195
6.9983,1.2872
8.6789,1.5274
10.389,1.736
12.129,1.9101
13.897,2.0494
15.695,2.1566
17.522,2.2367
19.378,2.2952
21.263,2.336
23.176,2.3717
25.119,2.3852
27.089,2.3582
29.088,2.3208
31.115,2.2881
33.17,2.2621
35.254,2.2433
37.365,2.2302
39.504,2.2218
41.67,2.2168
43.864,2.2145
46.085,2.2143
48.333,2.2157
50.609,2.2182
52.911,2.2221
55.24,2.2275
57.596,2.2344
59.978,2.243
62.387,2.2531
64.821,2.2643
67.282,2.2764
69.768,2.2894
72.281,2.3031
74.819,2.3174
77.382,2.3319
79.97,2.3464
82.584,2.3606
85.223,2.3749
87.886,2.3895
90.574,2.4049
93.286,2.4211
96.023,2.4378
98.783,2.4549
101.57,2.4723
104.38,2.4897
107.21,2.5065
110.06,2.5224
112.94,2.5376
115.84,2.5524
118.77,2.5665
121.72,2.5802
124.69,2.5937
127.68,2.6074
130.69,2.6213
133.73,2.6355
136.79,2.6499
139.87,2.6644
142.97,2.6788
146.09,2.6931
149.23,2.7076
152.4,2.7222
155.58,2.737
158.79,2.7518
162.01,2.7666
165.26,2.7813
168.52,2.7959
171.81,2.8103
175.11,2.8246
178.44,2.839
181.78,2.8536
185.14,2.8687
188.52,2.8843
191.92,2.9003
195.33,2.9165
198.77,2.9319
202.22,2.9459
205.69,2.9579
209.18,2.9677
212.68,2.9755
216.2,2.9818
219.74,2.9877
223.3,2.9933
226.87,2.9985
230.45,3.0033
234.06,3.0074
237.67,3.0108
241.31,3.0135
244.96,3.0158
248.62,3.0174
252.3,3.0182
255.99,3.0185
259.7,3.0182
263.42,3.0176
267.15,3.0171
270.9,3.0168
274.66,3.0163
278.44,3.0157
282.22,3.0149
286.02,3.0139
289.84,3.0119
293.66,3.0076
297.5,3.0005
301.35,2.9907
305.2,2.979
309.08,2.9663
312.96,2.9525
316.85,2.9372
320.75,2.9195
324.67,2.8994
328.59,2.8772
332.52,2.8531
336.46,2.8271
340.42,2.7992
344.38,2.7695
348.35,2.7377
352.32,2.7038
356.31,2.6681
360.31,2.6308
364.31,2.5915
368.32,2.5498
372.33,2.5055
376.36,2.4588
380.39,2.4096
384.43,2.3579
388.47,2.3032
392.52,2.2455
396.58,2.1847
400.64,2.121
404.7,2.0536
408.78,1.9815
412.85,1.9042
416.93,1.8221
421.02,1.7358
425.11,1.6452
429.2,1.55
433.3,1.45
437.4,1.3454
441.5,1.237
445.61,1.125
449.72,1.0097
453.83,0.89107
457.94,0.76918
462.05,0.71151


==> CSV/diagF6.csv <==
X,Y
0.89809,0.17443
2.4897,0.4803
4.1111,0.77775
5.7623,1.0577
7.443,1.3132
9.1532,1.5382
10.893,1.7301
12.662,1.887
14.46,2.0106
16.287,2.105
18.143,2.1727
20.028,2.22
21.941,2.2642
23.884,2.2881
25.854,2.2722
27.853,2.2463
29.881,2.2248
31.936,2.2092
34.019,2.1999
36.131,2.1954
38.27,2.1948
40.436,2.197
42.63,2.2017
44.851,2.2083
47.1,2.2166
49.375,2.2259
51.678,2.236
54.007,2.2465
56.363,2.2576
58.745,2.2691
61.154,2.2808
63.589,2.2926
66.049,2.3047
68.536,2.317
71.049,2.3296
73.587,2.3426
76.15,2.3562
78.739,2.3706
81.352,2.3856
83.991,2.4011
86.655,2.4165
89.343,2.4314
92.055,2.446
94.792,2.4607
97.553,2.4756
100.34,2.4907
103.15,2.5059
105.98,2.5211
108.83,2.5361
111.71,2.5511
114.61,2.5663
117.54,2.5814
120.49,2.5964
123.46,2.6114
126.45,2.6263
129.46,2.6413
132.5,2.6562
135.56,2.6709
138.64,2.6856
141.74,2.7006
144.86,2.7157
148.01,2.7307
151.17,2.7451
154.35,2.7589
157.56,2.7724
160.79,2.7859
164.03,2.7998
167.3,2.8141
170.58,2.8291
173.89,2.845
177.21,2.8615
180.55,2.878
183.91,2.894
187.29,2.9093
190.69,2.9239
194.11,2.9378
197.54,2.9512
201,2.9643
204.47,2.9776
207.95,2.9915
211.46,3.0062
214.98,3.0214
218.52,3.0365
222.07,3.0508
225.64,3.0636
229.23,3.0749
232.83,3.0848
236.45,3.0935
240.08,3.101
243.73,3.1073
247.4,3.1125
251.08,3.1165
254.77,3.1195
258.48,3.1214
262.2,3.1218
265.93,3.1203
269.68,3.117
273.44,3.1123
277.22,3.1064
281,3.0997
284.8,3.0923
288.62,3.0844
292.44,3.0759
296.28,3.0667
300.13,3.057
303.99,3.0469
307.86,3.0365
311.74,3.026
315.63,3.0152
319.54,3.0034
323.45,2.9901
327.37,2.9749
331.31,2.9574
335.25,2.9374
339.2,2.9146
343.16,2.8889
347.13,2.8605
351.11,2.8299
355.1,2.7975
359.09,2.7631
363.09,2.7264
367.1,2.6874
371.12,2.6459
375.14,2.6016
379.18,2.5541
383.21,2.5038
387.26,2.4507
391.31,2.3946
395.36,2.3348
399.42,2.2704
403.49,2.201
407.56,2.1265
411.64,2.0469
415.72,1.9622
419.81,1.8725
423.9,1.7777
427.99,1.6783
432.09,1.5748
436.19,1.4675
440.29,1.3568
444.4,1.2428
448.51,1.1256
452.62,1.0051
456.73,0.88117
460.84,0.82462


==> CSV/diagF7.csv <==
X,Y
0.98809,0.1868
2.609,0.48865
4.2596,0.77873
5.9398,1.049
7.6495,1.2928
9.3885,1.5053
11.157,1.6854
12.954,1.8335
14.781,1.9509
16.636,2.0415
18.521,2.1091
20.434,2.1679
22.375,2.1989
24.345,2.1865
26.344,2.1664
28.37,2.1532
30.425,2.1467
32.508,2.1461
34.618,2.1496
36.757,2.1562
38.922,2.1649
41.116,2.1749
43.336,2.1854
45.584,2.1963
47.859,2.2074
50.161,2.219
52.489,2.2308
54.844,2.243
57.226,2.2554
59.634,2.2683
62.068,2.2817
64.528,2.2954
67.014,2.3095
69.525,2.3237
72.063,2.3377
74.625,2.3516
77.213,2.3657
79.826,2.3805
82.464,2.3957
85.126,2.4112
87.814,2.4269
90.525,2.4429
93.261,2.4593
96.021,2.4759
98.805,2.493
101.61,2.5104
104.44,2.528
107.3,2.5451
110.18,2.562
113.08,2.5786
116,2.5946
118.95,2.6097
121.92,2.6245
124.91,2.6396
127.92,2.6556
130.96,2.6722
134.01,2.6899
137.09,2.7091
140.19,2.7298
143.32,2.7513
146.46,2.7735
149.62,2.7959
152.81,2.8188
156.01,2.8416
159.23,2.8632
162.48,2.8827
165.74,2.8997
169.03,2.9139
172.33,2.9258
175.65,2.9357
178.99,2.9444
182.36,2.9526
185.73,2.9608
189.13,2.9687
192.55,2.9758
195.98,2.9823
199.43,2.9886
202.9,2.9953
206.39,3.0033
209.89,3.0123
213.41,3.0219
216.95,3.0312
220.5,3.0401
224.07,3.0481
227.66,3.0554
231.26,3.0618
234.88,3.0675
238.51,3.0726
242.16,3.077
245.82,3.0802
249.5,3.0822
253.19,3.0827
256.89,3.0821
260.61,3.0808
264.35,3.0788
268.09,3.0758
271.85,3.0717
275.63,3.0668
279.41,3.0616
283.21,3.056
287.02,3.05
290.85,3.0429
294.68,3.0346
298.53,3.0257
302.39,3.0171
306.26,3.0084
310.14,2.9982
314.03,2.9851
317.93,2.969
321.85,2.9498
325.77,2.9281
329.7,2.9053
333.64,2.8825
337.59,2.86
341.55,2.8376
345.52,2.8142
349.5,2.7882
353.48,2.7588
357.48,2.7255
361.48,2.6877
365.49,2.6447
369.5,2.5962
373.53,2.5427
377.56,2.4851
381.59,2.4243
385.63,2.3604
389.68,2.293
393.74,2.2213
397.8,2.1448
401.86,2.0636
405.93,1.9778
410.01,1.8876
414.09,1.7932
418.17,1.6947
422.26,1.5925
426.35,1.4864
430.45,1.3766
434.55,1.2637
438.65,1.1485
442.76,1.0313
446.86,0.91199
450.97,0.79044
455.08,0.66635
459.2,0.6117


==> CSV/diagF8.csv <==
X,Y
0.79654,0.14894
2.4186,0.44858
4.0704,0.73845
5.7519,1.0095
7.4628,1.2548
9.2031,1.4702
10.973,1.6529
12.771,1.8024
14.599,1.9222
16.456,2.0156
18.342,2.0858
20.256,2.1461
22.199,2.1767
24.171,2.1635
26.171,2.1431
28.199,2.1305
30.255,2.1254
32.339,2.1271
34.451,2.1333
36.591,2.1428
38.758,2.1542
40.953,2.1669
43.176,2.1802
45.425,2.1939
47.701,2.2081
50.005,2.2227
52.335,2.2372
54.692,2.2514
57.075,2.265
59.485,2.2783
61.921,2.2916
64.382,2.305
66.87,2.3186
69.384,2.3324
71.923,2.3465
74.487,2.361
77.077,2.3762
79.692,2.3918
82.331,2.4076
84.996,2.4234
87.685,2.4393
90.399,2.4555
93.137,2.4723
95.899,2.4894
98.685,2.5065
101.49,2.5235
104.33,2.5405
107.18,2.5574
110.06,2.5745
112.97,2.5919
115.89,2.6093
118.84,2.6266
121.81,2.6436
124.81,2.6603
127.82,2.677
130.86,2.6938
133.92,2.7112
137,2.7289
140.1,2.7467
143.23,2.7645
146.37,2.7825
149.54,2.8006
152.72,2.8193
155.93,2.8385
159.16,2.858
162.4,2.8774
165.67,2.8961
168.96,2.9133
172.26,2.9286
175.59,2.9423
178.93,2.956
182.3,2.9705
185.68,2.9857
189.08,3.001
192.49,3.0163
195.93,3.0318
199.38,3.0474
202.86,3.0624
206.35,3.0774
209.85,3.0929
213.37,3.1093
216.91,3.1258
220.47,3.1409
224.04,3.1538
227.63,3.1643
231.23,3.1725
234.85,3.1782
238.49,3.1812
242.14,3.1824
245.8,3.1831
249.48,3.1842
253.18,3.1859
256.89,3.1879
260.61,3.1897
264.35,3.1912
268.1,3.1928
271.86,3.1953
275.64,3.1989
279.42,3.2037
283.23,3.2095
287.04,3.2156
290.87,3.2212
294.71,3.2254
298.56,3.2274
302.42,3.2268
306.29,3.2237
310.17,3.2183
314.07,3.2103
317.97,3.1998
321.89,3.1865
325.81,3.1699
329.75,3.1494
333.69,3.1249
337.65,3.0967
341.61,3.0653
345.58,3.0308
349.56,2.9931
353.55,2.9523
357.54,2.9085
361.55,2.8619
365.56,2.8134
369.58,2.7639
373.6,2.7127
377.64,2.6585
381.68,2.6002
385.72,2.5379
389.77,2.4712
393.83,2.3993
397.89,2.3214
401.96,2.2378
406.04,2.1499
410.12,2.0583
414.2,1.9633
418.29,1.8649
422.38,1.7636
426.47,1.6592
430.57,1.5517
434.67,1.4412
438.78,1.3274
442.89,1.2099
447,1.0874
451.11,0.95885
455.22,0.82409
459.34,0.76238


==> CSV/diagF9.csv <==
X,Y
0.59636,0.14587
2.3033,0.55866
4.0402,0.95549
5.807,1.315
7.6034,1.6217
9.4295,1.8716
11.285,2.0649
13.17,2.2039
15.084,2.2933
17.028,2.344
19,2.3743
21.002,2.3767
23.032,2.3455
25.091,2.3095
27.178,2.2802
29.294,2.2583
31.438,2.243
33.611,2.2328
35.811,2.2267
38.039,2.2238
40.295,2.2235
42.579,2.2253
44.89,2.2288
47.228,2.2338
49.594,2.2404
51.986,2.2485
54.406,2.2578
56.852,2.2682
59.325,2.2797
61.824,2.2925
64.35,2.3064
66.901,2.3211
69.479,2.3364
72.082,2.3519
74.711,2.3674
77.366,2.3829
80.046,2.3986
82.751,2.4149
85.481,2.4322
88.236,2.4504
91.015,2.4695
93.819,2.4892
96.647,2.5093
99.5,2.5299
102.38,2.5507
105.28,2.5716
108.2,2.5922
111.15,2.6124
114.12,2.6323
117.11,2.6519
120.13,2.6711
123.17,2.6898
126.23,2.7079
129.31,2.7253
132.42,2.742
135.55,2.7582
138.7,2.7737
141.87,2.7885
145.06,2.8027
148.27,2.8164
151.51,2.83
154.76,2.8433
158.04,2.8566
161.33,2.87
164.65,2.8834
167.99,2.8966
171.34,2.9091
174.72,2.921
178.11,2.9328
181.53,2.9452
184.96,2.9586
188.41,2.9734
191.88,2.9888
195.37,3.0044
198.88,3.02
202.4,3.0357
205.94,3.0511
209.5,3.0662
213.08,3.0804
216.67,3.0935
220.28,3.1051
223.91,3.1155
227.55,3.1248
231.21,3.133
234.88,3.1395
238.57,3.1438
242.28,3.1457
246,3.1459
249.74,3.1447
253.49,3.1428
257.25,3.1407
261.03,3.1392
264.82,3.1377
268.63,3.1356
272.45,3.1323
276.29,3.1278
280.13,3.1216
283.99,3.1139
287.86,3.1051
291.75,3.0959
295.64,3.086
299.55,3.0751
303.47,3.0626
307.4,3.0486
311.35,3.0328
315.3,3.0157
319.26,2.9971
323.24,2.9768
327.22,2.9538
331.22,2.9275
335.22,2.8978
339.24,2.8647
343.26,2.8286
347.29,2.7902
351.33,2.7503
355.38,2.7091
359.44,2.6663
363.5,2.6211
367.57,2.5729
371.65,2.5216
375.74,2.467
379.84,2.4094
383.94,2.3489
388.04,2.286
392.16,2.2212
396.28,2.1546
400.4,2.0855
404.53,2.0129
408.67,1.9363
412.81,1.8558
416.95,1.7719
421.1,1.6849
425.25,1.5946
429.41,1.5004
433.57,1.4019
437.74,1.2992
441.9,1.1929
446.07,1.0838
450.25,0.97211
454.42,0.91425


==> CSV/diagM11.csv <==
X,Y
0.84309,0.24638
2.6579,0.78263
4.5026,1.3194
6.3771,1.7921
8.2813,2.1311
10.215,2.2861
12.178,2.3133
14.171,2.2997
16.193,2.281
18.244,2.2665
20.324,2.2581
22.432,2.2543
24.57,2.2537
26.736,2.2545
28.93,2.2557
31.153,2.2572
33.404,2.259
35.683,2.2616
37.99,2.2654
40.324,2.2701
42.686,2.2754
45.076,2.2808
47.493,2.2864
49.937,2.2921
52.408,2.2984
54.906,2.3056
57.431,2.3142
59.982,2.3239
62.56,2.3339
65.164,2.3448
67.794,2.3569
70.449,2.3704
73.131,2.385
75.838,2.4004
78.571,2.4162
81.329,2.4322
84.112,2.4491
86.919,2.4684
89.752,2.491
92.609,2.5169
95.49,2.5454
98.396,2.5753
101.33,2.606
104.28,2.6381
107.26,2.6724
110.26,2.7091
113.28,2.7476
116.33,2.7877
119.4,2.829
122.49,2.8707
125.61,2.9121
128.74,2.9534
131.9,2.9952
135.09,3.0376
138.29,3.0801
141.51,3.1227
144.76,3.1657
148.03,3.2095
151.32,3.254
154.63,3.2987
157.96,3.3441
161.31,3.3905
164.68,3.4383
168.07,3.4881
171.48,3.5406
174.91,3.596
178.35,3.6538
181.82,3.7131
185.31,3.7728
188.81,3.8319
192.34,3.8904
195.88,3.9487
199.44,4.0061
203.02,4.0611
206.61,4.1128
210.23,4.1613
213.86,4.2071
217.5,4.2502
221.17,4.2905
224.85,4.3275
228.54,4.3608
232.25,4.3896
235.98,4.4139
239.73,4.4345
243.48,4.453
247.26,4.4707
251.05,4.4869
254.85,4.5005
258.67,4.5109
262.5,4.518
266.35,4.522
270.2,4.5243
274.08,4.5261
277.96,4.5264
281.86,4.523
285.77,4.516
289.7,4.5069
293.63,4.4957
297.58,4.4819
301.54,4.4665
305.51,4.451
309.5,4.4362
313.49,4.4224
317.49,4.4087
321.51,4.3936
325.53,4.3764
329.57,4.3568
333.61,4.3357
337.67,4.3136
341.73,4.2902
345.81,4.2645
349.89,4.2355
353.98,4.2018
358.08,4.163
362.18,4.1197
366.3,4.0727
370.42,4.0219
374.55,3.9669
378.68,3.9066
382.82,3.84
386.97,3.7665
391.13,3.686
395.29,3.599
399.46,3.505
403.63,3.4028
407.81,3.2899
411.99,3.1643
416.18,3.0266
420.37,2.879
424.56,2.7249
428.76,2.5669
432.97,2.4055
437.17,2.2393
441.38,2.0665
445.6,1.9895


==> CSV/diagM110.csv <==
X,Y
0.36536,0.088269
2.072,0.49778
3.8086,0.89595
5.5751,1.2583
7.3713,1.5689
9.1971,1.8207
11.052,2.0102
12.937,2.143
14.851,2.2237
16.794,2.2802
18.766,2.3043
20.768,2.277
22.797,2.2405
24.856,2.2116
26.943,2.1904
29.059,2.1762
31.202,2.1664
33.374,2.1602
35.574,2.1564
37.802,2.1548
40.058,2.155
42.341,2.1572
44.652,2.1609
46.99,2.1656
49.355,2.1711
51.747,2.1779
54.166,2.1861
56.612,2.1954
59.084,2.2051
61.583,2.2151
64.108,2.2254
66.659,2.2362
69.237,2.248
71.84,2.2614
74.468,2.2764
77.122,2.2925
79.802,2.3098
82.506,2.3282
85.236,2.348
87.99,2.3692
90.769,2.3918
93.573,2.4163
96.401,2.4423
99.253,2.4692
102.13,2.4963
105.03,2.5246
107.95,2.5552
110.9,2.589
113.87,2.6261
116.86,2.6662
119.88,2.7088
122.92,2.7527
125.98,2.7973
129.06,2.8422
132.17,2.8864
135.29,2.9293
138.44,2.9706
141.61,3.0109
144.8,3.0509
148.02,3.0906
151.25,3.13
154.51,3.1696
157.78,3.2096
161.08,3.2506
164.39,3.292
167.73,3.3331
171.08,3.3736
174.46,3.4148
177.85,3.4574
181.27,3.5016
184.7,3.5476
188.15,3.5958
191.62,3.6451
195.11,3.693
198.61,3.7373
202.14,3.7774
205.68,3.8127
209.24,3.8438
212.81,3.8731
216.41,3.9022
220.01,3.9317
223.64,3.9622
227.28,3.993
230.94,4.0226
234.61,4.0491
238.3,4.0727
242.01,4.0941
245.73,4.1144
249.47,4.1335
253.21,4.151
256.98,4.1663
260.76,4.1804
264.55,4.1945
268.36,4.2102
272.18,4.2274
276.01,4.2458
279.86,4.2638
283.71,4.2795
287.59,4.2912
291.47,4.2983
295.37,4.3004
299.27,4.2985
303.19,4.2937
307.12,4.288
311.07,4.2811
315.02,4.271
318.98,4.2561
322.96,4.2372
326.94,4.2151
330.93,4.191
334.94,4.1657
338.95,4.1407
342.97,4.1168
347,4.0944
351.04,4.0719
355.09,4.0468
359.15,4.0179
363.21,3.9851
367.28,3.9478
371.36,3.9057
375.45,3.8591
379.54,3.8088
383.64,3.7543
387.75,3.6945
391.86,3.6283
395.98,3.5545
400.1,3.4719
404.23,3.3789
408.37,3.2745
412.51,3.1588
416.65,3.0331
420.8,2.8983
424.95,2.755
429.11,2.6045
433.27,2.4485
437.43,2.2881
441.6,2.1235
445.77,1.955
449.94,1.7822
454.12,1.6915


==> CSV/diagM111.csv <==
X,Y
-0.17258,-0.039229
1.5611,0.35313
3.3245,0.73781
5.1176,1.092
6.9402,1.4007
8.7924,1.6583
10.674,1.8585
12.585,2.0039
14.524,2.1166
16.493,2.1793
18.491,2.1777
20.517,2.1646
22.572,2.16
24.656,2.1628
26.768,2.1711
28.908,2.1817
31.076,2.1932
33.272,2.2043
35.496,2.2151
37.748,2.226
40.027,2.2371
42.334,2.2485
44.668,2.2599
47.029,2.2712
49.417,2.2823
51.832,2.2934
54.273,2.3044
56.742,2.3155
59.236,2.3266
61.757,2.3383
64.304,2.3506
66.876,2.3635
69.475,2.3775
72.099,2.3934
74.749,2.4118
77.423,2.4327
80.123,2.4552
82.848,2.4785
85.598,2.5012
88.372,2.5229
91.171,2.5436
93.994,2.5644
96.841,2.5866
99.712,2.611
102.61,2.6369
105.52,2.6637
108.47,2.6914
111.43,2.7205
114.42,2.751
117.43,2.7829
120.46,2.8152
123.52,2.8482
126.6,2.8822
129.7,2.918
132.82,2.9549
135.96,2.9926
139.13,3.0296
142.31,3.0653
145.52,3.0998
148.75,3.1342
152,3.1692
155.27,3.2054
158.56,3.2427
161.87,3.2817
165.2,3.3224
168.55,3.3651
171.92,3.4091
175.31,3.4546
178.71,3.5012
182.14,3.549
185.59,3.5976
189.05,3.6474
192.53,3.6976
196.03,3.7482
199.55,3.7993
203.08,3.8507
206.64,3.9002
210.21,3.9472
213.79,3.991
217.39,4.0313
221.01,4.0684
224.65,4.1028
228.3,4.133
231.97,4.1584
235.65,4.1792
239.35,4.1966
243.07,4.2116
246.79,4.2263
250.54,4.2415
254.3,4.2585
258.07,4.2769
261.85,4.296
265.65,4.3139
269.47,4.3298
273.29,4.3413
277.13,4.3476
280.99,4.3477
284.85,4.3417
288.73,4.3304
292.62,4.3168
296.52,4.3022
300.43,4.2863
304.35,4.2693
308.29,4.2541
312.24,4.2419
316.19,4.2313
320.16,4.2197
324.14,4.206
328.12,4.1908
332.12,4.1764
336.13,4.1631
340.14,4.1516
344.17,4.141
348.2,4.1303
352.24,4.1175
356.29,4.1011
360.35,4.0795
364.41,4.0517
368.48,4.016
372.56,3.9714
376.65,3.9167
380.74,3.8527
384.84,3.7794
388.95,3.6969
393.06,3.6057
397.18,3.5064
401.3,3.398
405.43,3.2806
409.56,3.1555
413.69,3.024
417.84,2.886
421.98,2.741
426.13,2.5878
430.28,2.4261
434.44,2.2556
438.6,2.0771
442.76,1.8916
446.93,1.7001
451.09,1.6321


==> CSV/diagM112.csv <==
X,Y
-0.03137,-0.0070825
1.7033,0.38259
3.4679,0.76292
5.2621,1.1087
7.0859,1.4045
8.9392,1.6467
10.822,1.8323
12.734,1.9671
14.675,2.071
16.645,2.1276
18.644,2.1251
20.671,2.1125
22.728,2.1071
24.812,2.1079
26.926,2.1141
29.067,2.1233
31.237,2.1345
33.434,2.1468
35.66,2.1599
37.913,2.1733
40.194,2.1868
42.502,2.2004
44.837,2.2145
47.2,2.2295
49.589,2.2457
52.006,2.2629
54.449,2.2808
56.918,2.2991
59.415,2.3178
61.937,2.3374
64.485,2.3582
67.06,2.3801
69.66,2.4028
72.286,2.426
74.937,2.4493
77.613,2.4718
80.315,2.4932
83.042,2.5138
85.793,2.5339
88.569,2.554
91.369,2.5745
94.194,2.5964
97.043,2.6197
99.916,2.6443
102.81,2.6703
105.73,2.6976
108.68,2.7256
111.64,2.7541
114.63,2.7837
117.64,2.8153
120.68,2.8492
123.74,2.8856
126.82,2.9244
129.92,2.9656
133.04,3.0086
136.19,3.0528
139.36,3.0981
142.54,3.1448
145.75,3.1917
148.98,3.2372
152.24,3.2814
155.51,3.3255
158.8,3.3695
162.11,3.4125
165.44,3.4543
168.8,3.4959
172.17,3.5376
175.56,3.5794
178.97,3.6213
182.4,3.6641
185.84,3.708
189.31,3.7522
192.79,3.7954
196.29,3.837
199.81,3.8759
203.35,3.9103
206.91,3.9394
210.48,3.9651
214.07,3.9907
217.67,4.0183
221.29,4.0486
224.93,4.0808
228.59,4.1125
232.26,4.1413
235.94,4.1672
239.64,4.1913
243.36,4.2149
247.09,4.2389
250.84,4.2637
254.6,4.2882
258.37,4.311
262.16,4.3325
265.96,4.3537
269.78,4.3744
273.61,4.3929
277.45,4.4072
281.3,4.4163
285.17,4.4212
289.05,4.4235
292.94,4.425
296.84,4.427
300.76,4.4302
304.69,4.4336
308.62,4.4357
312.57,4.4351
316.53,4.4309
320.5,4.4219
324.48,4.4073
328.47,4.3885
332.47,4.3672
336.48,4.3437
340.5,4.3177
344.52,4.2885
348.56,4.2537
352.6,4.2105
356.65,4.1575
360.71,4.0962
364.78,4.03
368.86,3.961
372.94,3.8891
377.03,3.8134
381.12,3.7337
385.22,3.6502
389.33,3.563
393.45,3.4713
397.57,3.3743
401.69,3.2715
405.82,3.1626
409.96,3.0481
414.1,2.9279
418.24,2.8019
422.39,2.6692
426.54,2.5288
430.7,2.379
434.85,2.219
439.02,2.0489
443.18,1.8692
447.35,1.6806
451.52,1.5956


==> CSV/diagM12.csv <==
X,Y
0.032252,0.0093838
1.8541,0.54826
3.7061,1.1158
5.5879,1.6453
7.4996,2.0471
9.441,2.2585
11.412,2.3046
13.412,2.2872
15.442,2.2607
17.501,2.2399
19.589,2.2282
21.706,2.2231
23.852,2.223
26.026,2.2256
28.229,2.2298
30.461,2.2348
32.72,2.2407
35.008,2.2475
37.324,2.2547
39.668,2.2619
42.039,2.2686
44.438,2.2743
46.865,2.279
49.318,2.2835
51.799,2.2889
54.307,2.2958
56.842,2.3043
59.403,2.3142
61.99,2.3253
64.605,2.3373
67.245,2.3502
69.911,2.3638
72.603,2.3786
75.321,2.395
78.064,2.4133
80.833,2.4331
83.627,2.4537
86.445,2.4744
89.289,2.4949
92.157,2.5156
95.05,2.5375
97.967,2.5609
100.91,2.5863
103.87,2.6137
106.86,2.6432
109.87,2.6747
112.91,2.7086
115.97,2.745
119.05,2.7841
122.16,2.8251
125.28,2.8674
128.43,2.9101
131.61,2.9526
134.8,2.995
138.02,3.0384
141.25,3.0833
144.51,3.1297
147.79,3.1772
151.09,3.2259
154.42,3.275
157.76,3.3243
161.12,3.3741
164.51,3.4252
167.91,3.4762
171.33,3.5255
174.78,3.5722
178.24,3.617
181.72,3.6597
185.22,3.7002
188.74,3.7391
192.28,3.7778
195.83,3.8171
199.41,3.8571
203,3.8974
206.61,3.9384
210.23,3.9798
213.88,4.0209
217.54,4.0603
221.22,4.0978
224.91,4.1341
228.62,4.1709
232.35,4.2085
236.09,4.2466
239.85,4.2842
243.62,4.3206
247.41,4.3554
251.21,4.3894
255.03,4.4226
258.87,4.4538
262.71,4.4811
266.57,4.503
270.45,4.5201
274.34,4.5355
278.24,4.5502
282.15,4.5643
286.08,4.5768
290.02,4.5868
293.97,4.592
297.93,4.5906
301.91,4.5818
305.89,4.5659
309.89,4.544
313.9,4.5194
317.92,4.4941
321.95,4.4691
325.99,4.4437
330.05,4.4172
334.11,4.3892
338.18,4.3605
342.26,4.3308
346.34,4.2988
350.44,4.2628
354.55,4.223
358.66,4.1804
362.79,4.136
366.92,4.0889
371.05,4.038
375.2,3.9813
379.35,3.9164
383.51,3.8409
387.67,3.7546
391.85,3.6592
396.02,3.5571
400.21,3.4494
404.39,3.3366
408.59,3.2183
412.79,3.0947
416.99,2.9656
421.2,2.831
425.41,2.6903
429.63,2.5428
433.85,2.3868
438.07,2.2213
442.3,2.0459
446.53,1.9504


==> CSV/diagM13.csv <==
X,Y
-0.082696,-0.024409
1.7589,0.52437
3.6302,1.0721
5.5312,1.5323
7.4618,1.8271
9.4217,1.9508
11.411,1.9961
13.429,2.0205
15.477,2.0411
17.553,2.064
19.658,2.0884
21.792,2.1135
23.954,2.1374
26.145,2.159
28.364,2.1773
30.611,2.1927
32.886,2.2054
35.189,2.2161
37.52,2.2252
39.878,2.2336
42.264,2.2421
44.677,2.2509
47.117,2.2591
49.583,2.2661
52.077,2.2717
54.598,2.2769
57.145,2.2834
59.718,2.2922
62.317,2.304
64.943,2.3185
67.594,2.3353
70.271,2.3536
72.974,2.3729
75.702,2.3926
78.455,2.4129
81.233,2.4345
84.036,2.458
86.864,2.4827
89.716,2.5087
92.593,2.5366
95.493,2.5668
98.418,2.5991
101.37,2.6335
104.34,2.67
107.33,2.7083
110.35,2.7472
113.4,2.7857
116.46,2.823
119.55,2.8597
122.66,2.8974
125.79,2.9374
128.94,2.9791
132.12,3.0216
135.32,3.0641
138.54,3.107
141.78,3.1508
145.04,3.1956
148.32,3.2413
151.63,3.2875
154.95,3.3338
158.3,3.3808
161.66,3.4294
165.05,3.4799
168.45,3.5314
171.87,3.5833
175.32,3.6349
178.78,3.6854
182.26,3.7345
185.76,3.7824
189.28,3.8302
192.81,3.8795
196.37,3.9297
199.94,3.9802
203.53,4.0309
207.13,4.0817
210.76,4.1311
214.4,4.1785
218.06,4.2239
221.73,4.2681
225.42,4.3107
229.12,4.3506
232.85,4.3859
236.58,4.4158
240.34,4.4409
244.1,4.4639
247.89,4.4868
251.68,4.5089
255.49,4.5284
259.32,4.545
263.16,4.5587
267.01,4.5683
270.88,4.5725
274.76,4.5718
278.65,4.5667
282.55,4.5571
286.47,4.5433
290.4,4.5265
294.34,4.5073
298.3,4.4855
302.26,4.4621
306.24,4.439
310.22,4.4164
314.22,4.3938
318.23,4.3695
322.25,4.3432
326.28,4.3152
330.31,4.2858
334.36,4.2539
338.42,4.2179
342.48,4.1761
346.56,4.1288
350.64,4.0768
354.73,4.0209
358.83,3.9626
362.94,3.9042
367.05,3.8471
371.18,3.7916
375.31,3.7353
379.44,3.6752
383.58,3.6088
387.73,3.5335
391.88,3.4475
396.04,3.3505
400.21,3.2438
404.38,3.1295
408.56,3.0086
412.74,2.8808
416.92,2.7458
421.11,2.6051
425.3,2.4613
429.5,2.315
433.7,2.1645
437.9,2.0078
442.11,1.944


==> CSV/diagM14.csv <==
X,Y
0.12342,0.036419
1.9751,0.58623
3.8566,1.1345
5.768,1.6018
7.7091,1.8918
9.6798,2.0008
11.68,2.036
13.709,2.0578
15.768,2.0803
17.856,2.1064
19.972,2.1344
22.118,2.163
24.292,2.1906
26.495,2.2162
28.726,2.2393
30.985,2.2598
33.273,2.2772
35.588,2.291
37.932,2.3011
40.303,2.3084
42.701,2.3145
45.127,2.3202
47.581,2.3256
50.061,2.3301
52.568,2.3337
55.103,2.3372
57.663,2.3412
60.251,2.3463
62.864,2.3528
65.504,2.3608
68.17,2.3711
70.862,2.3839
73.579,2.3991
76.322,2.4164
79.09,2.4358
81.884,2.4575
84.702,2.4819
87.545,2.5086
90.413,2.537
93.305,2.5669
96.222,2.5987
99.163,2.6328
102.13,2.6695
105.12,2.7079
108.13,2.7469
111.16,2.7861
114.22,2.8254
117.3,2.8645
120.41,2.9031
123.53,2.9415
126.68,2.9795
129.86,3.0169
133.05,3.0546
136.26,3.0936
139.5,3.1332
142.76,3.1731
146.04,3.2138
149.34,3.2563
152.66,3.3006
156,3.3458
159.37,3.3901
162.75,3.4328
166.15,3.475
169.58,3.5174
173.02,3.5597
176.48,3.6006
179.96,3.6395
183.46,3.6778
186.98,3.7173
190.52,3.758
194.07,3.7986
197.65,3.8389
201.24,3.8799
204.85,3.9228
208.47,3.9676
212.12,4.0135
215.78,4.0606
219.45,4.1077
223.15,4.1524
226.86,4.1929
230.58,4.2297
234.33,4.2645
238.08,4.2984
241.86,4.3321
245.64,4.3651
249.45,4.3975
253.26,4.4299
257.1,4.4625
260.94,4.4935
264.8,4.5205
268.68,4.5436
272.56,4.5639
276.46,4.5808
280.38,4.5943
284.3,4.6044
288.24,4.6111
292.19,4.6144
296.16,4.6151
300.13,4.614
304.12,4.6112
308.12,4.6055
312.13,4.5958
316.14,4.5811
320.17,4.5603
324.22,4.5327
328.27,4.4992
332.33,4.4616
336.4,4.4206
340.47,4.3768
344.56,4.3308
348.66,4.2832
352.77,4.2334
356.88,4.1811
361,4.1261
365.13,4.0683
369.27,4.0074
373.41,3.9438
377.56,3.8778
381.72,3.808
385.89,3.7319
390.06,3.6483
394.23,3.5578
398.42,3.4618
402.6,3.3615
406.8,3.2566
411,3.1453
415.2,3.0247
419.41,2.894
423.62,2.7532
427.83,2.603
432.05,2.4444
436.27,2.2796
440.5,2.111
444.73,2.0316


==> CSV/diagM15.csv <==
X,Y
0.49533,0.10072
2.0602,0.41263
3.655,0.70758
5.2796,0.98296
6.934,1.2382
8.6181,1.4772
10.332,1.6969
12.075,1.887
13.847,2.0448
15.649,2.1702
17.48,2.2608
19.339,2.317
21.228,2.3503
23.145,2.3831
25.091,2.3892
27.066,2.3435
29.069,2.2882
31.1,2.2427
33.16,2.2072
35.247,2.1802
37.363,2.1587
39.506,2.1412
41.677,2.1268
43.875,2.1155
46.101,2.1069
48.354,2.1004
50.634,2.0954
52.941,2.0921
55.275,2.0907
57.635,2.0916
60.022,2.0949
62.436,2.1007
64.875,2.1092
67.341,2.1203
69.833,2.1338
72.35,2.1493
74.893,2.1668
77.462,2.1863
80.056,2.2075
82.674,2.2298
85.318,2.2529
87.987,2.2774
90.681,2.3037
93.399,2.3311
96.141,2.3588
98.907,2.3859
101.7,2.4129
104.51,2.4408
107.35,2.4706
110.21,2.503
113.1,2.5382
116,2.5753
118.93,2.6129
121.89,2.6506
124.86,2.6885
127.86,2.7271
130.88,2.7665
133.92,2.8072
136.99,2.8499
140.07,2.8943
143.18,2.9397
146.31,2.9859
149.46,3.0334
152.63,3.0826
155.82,3.1333
159.03,3.1846
162.27,3.2362
165.52,3.2881
168.79,3.3406
172.08,3.3932
175.39,3.4457
178.72,3.4984
182.07,3.5505
185.44,3.6006
188.83,3.6484
192.23,3.6949
195.66,3.7415
199.1,3.7881
202.56,3.8341
206.03,3.8788
209.53,3.9203
213.04,3.9562
216.57,3.9855
220.11,4.0098
223.67,4.0318
227.25,4.0528
230.85,4.0722
234.46,4.0907
238.08,4.1094
241.72,4.1284
245.38,4.1467
249.05,4.1636
252.73,4.1793
256.43,4.1927
260.15,4.2024
263.88,4.2091
267.62,4.2157
271.38,4.2253
275.15,4.2395
278.93,4.258
282.72,4.279
286.53,4.2992
290.35,4.3158
294.18,4.3287
298.03,4.339
301.88,4.3471
305.75,4.3534
309.63,4.3579
313.52,4.3591
317.42,4.3563
321.33,4.3501
325.25,4.3408
329.18,4.3275
333.12,4.3092
337.07,4.2853
341.03,4.2564
345,4.2235
348.98,4.1876
352.97,4.1495
356.96,4.11
360.96,4.0704
364.97,4.0306
368.99,3.9876
373.02,3.937
377.05,3.8756
381.09,3.8035
385.14,3.7236
389.19,3.639
393.25,3.5516
397.31,3.4617
401.38,3.3691
405.45,3.2737
409.53,3.1749
413.62,3.0706
417.71,2.9587
421.8,2.8376
425.9,2.7078
430,2.5711
434.11,2.43
438.21,2.2857
442.33,2.1379
446.44,1.9854
450.56,1.8275
454.68,1.6636
458.8,1.493
462.92,1.4139


==> CSV/diagM16.csv <==
X,Y
-0.24617,-0.048058
1.3107,0.25572
2.8974,0.5603
4.5138,0.85352
6.1598,1.1276
7.8353,1.3802
9.5402,1.6051
11.274,1.798
13.038,1.9567
14.83,2.081
16.652,2.1804
18.502,2.2495
20.381,2.2895
22.289,2.3203
24.225,2.3194
26.189,2.2767
28.182,2.2319
30.203,2.1981
32.252,2.1745
34.329,2.1589
36.434,2.149
38.566,2.1434
40.726,2.141
42.913,2.1413
45.128,2.1437
47.369,2.1476
49.637,2.1526
51.933,2.1592
54.255,2.1671
56.603,2.1757
58.978,2.1843
61.379,2.1931
63.807,2.2026
66.26,2.2132
68.739,2.2248
71.243,2.2372
73.774,2.2505
76.329,2.2656
78.91,2.2831
81.515,2.3034
84.146,2.3269
86.801,2.3535
89.481,2.3825
92.185,2.413
94.913,2.4446
97.665,2.4772
100.44,2.5114
103.24,2.5473
106.06,2.5849
108.91,2.6236
111.78,2.6624
114.67,2.7006
117.59,2.7381
120.53,2.7751
123.49,2.8124
126.47,2.851
129.48,2.8918
132.5,2.9352
135.55,2.9817
138.62,3.0313
141.71,3.0834
144.83,3.1364
147.96,3.1888
151.12,3.239
154.29,3.2866
157.49,3.3322
160.7,3.3768
163.94,3.4203
167.19,3.463
170.47,3.5059
173.76,3.5502
177.07,3.596
180.41,3.6426
183.76,3.6889
187.13,3.7343
190.52,3.7791
193.92,3.8242
197.35,3.8703
200.79,3.9177
204.25,3.9652
207.72,4.0113
211.22,4.055
214.73,4.0968
218.25,4.1367
221.8,4.1729
225.36,4.2037
228.93,4.23
232.53,4.2543
236.13,4.2784
239.75,4.3024
243.39,4.3253
247.04,4.3468
250.71,4.3659
254.39,4.3822
258.09,4.3966
261.8,4.4098
265.52,4.4211
269.26,4.4296
273.01,4.4353
276.77,4.439
280.55,4.4427
284.34,4.4466
288.14,4.4485
291.95,4.4472
295.77,4.444
299.61,4.4399
303.46,4.4352
307.32,4.4298
311.19,4.4235
315.07,4.4162
318.96,4.4076
322.86,4.3965
326.77,4.3827
330.69,4.3674
334.62,4.3516
338.56,4.3347
342.51,4.3147
346.47,4.2889
350.43,4.2553
354.41,4.2128
358.39,4.1616
362.38,4.1031
366.38,4.0391
370.38,3.9691
374.4,3.8919
378.41,3.8073
382.44,3.717
386.47,3.6224
390.51,3.524
394.55,3.4213
398.6,3.3139
402.65,3.202
406.71,3.086
410.78,2.9651
414.85,2.8373
418.92,2.7013
423,2.5571
427.08,2.4059
431.16,2.2495
435.25,2.0893
439.34,1.9252
443.43,1.7559
447.53,1.5803
451.63,1.3978
455.73,1.2092
459.83,1.1236


==> CSV/diagM17.csv <==
X,Y
0.9867,0.18445
2.6114,0.48607
4.2658,0.77962
5.9499,1.0518
7.6636,1.2965
9.4067,1.5077
11.179,1.6793
12.981,1.8134
14.812,1.924
16.671,2.0128
18.56,2.0799
20.477,2.1396
22.424,2.172
24.398,2.1628
26.401,2.1451
28.433,2.1329
30.492,2.127
32.58,2.1268
34.695,2.1302
36.838,2.1359
39.009,2.1425
41.208,2.1496
43.433,2.1569
45.686,2.1649
47.966,2.1737
50.274,2.1832
52.607,2.1934
54.968,2.2045
57.355,2.2173
59.769,2.2317
62.208,2.2475
64.674,2.2639
67.166,2.2814
69.683,2.3006
72.226,2.3215
74.795,2.3433
77.389,2.3654
80.008,2.3869
82.652,2.4072
85.321,2.426
88.014,2.4446
90.732,2.4642
93.474,2.4857
96.241,2.5092
99.031,2.5355
101.85,2.5648
104.68,2.5971
107.54,2.6319
110.43,2.6684
113.34,2.7057
116.27,2.7432
119.22,2.7805
122.2,2.8179
125.2,2.856
128.22,2.8955
131.26,2.9363
134.32,2.9777
137.41,3.0188
140.52,3.0594
143.64,3.0999
146.79,3.1409
149.97,3.182
153.16,3.2237
156.37,3.2678
159.6,3.3151
162.85,3.3648
166.12,3.4153
169.42,3.4645
172.73,3.5112
176.06,3.5557
179.41,3.5994
182.78,3.6424
186.16,3.6845
189.57,3.7244
192.99,3.7616
196.43,3.7968
199.89,3.8308
203.37,3.8628
206.86,3.8929
210.37,3.9222
213.9,3.9515
217.45,3.9811
221.01,4.0112
224.59,4.04
228.18,4.0666
231.79,4.0914
235.42,4.1155
239.06,4.1381
242.71,4.1586
246.39,4.1772
250.07,4.1957
253.77,4.2153
257.49,4.236
261.21,4.2561
264.96,4.2756
268.71,4.2952
272.48,4.3141
276.26,4.3301
280.06,4.3419
283.87,4.3496
287.69,4.3541
291.52,4.3568
295.36,4.3602
299.22,4.3659
303.09,4.3719
306.97,4.3743
310.86,4.3715
314.76,4.363
318.67,4.3491
322.59,4.3307
326.52,4.3108
330.46,4.2916
334.41,4.2737
338.37,4.2545
342.34,4.2319
346.32,4.2053
350.31,4.1755
354.3,4.1428
358.3,4.1071
362.31,4.0674
366.33,4.0235
370.36,3.9736
374.39,3.9164
378.43,3.8515
382.47,3.781
386.53,3.7061
390.59,3.6272
394.65,3.5434
398.72,3.4526
402.79,3.3525
406.87,3.2416
410.96,3.1195
415.05,2.9877
419.14,2.8477
423.24,2.7014
427.34,2.5496
431.45,2.3917
435.56,2.227
439.67,2.0556
443.78,1.8779
447.9,1.6934
452.02,1.5012
456.14,1.3014
460.26,1.217


==> CSV/diagM18.csv <==
X,Y
-0.45464,-0.08646
1.1369,0.21557
2.7583,0.51682
4.4093,0.80403
6.09,1.0691
7.8001,1.3083
9.5396,1.5169
11.308,1.6962
13.106,1.8441
14.933,1.9564
16.789,2.0361
18.674,2.0973
20.588,2.1481
22.53,2.1691
24.5,2.1535
26.499,2.1363
28.527,2.1281
30.582,2.1271
32.665,2.132
34.776,2.1406
36.915,2.1518
39.081,2.1643
41.275,2.1777
43.497,2.1917
45.745,2.2059
48.02,2.2196
50.323,2.2327
52.652,2.2455
55.007,2.2582
57.39,2.2708
59.798,2.2827
62.233,2.2937
64.694,2.3037
67.18,2.3132
69.692,2.3227
72.23,2.3325
74.794,2.3424
77.382,2.3532
79.996,2.3654
82.634,2.3797
85.298,2.3959
87.986,2.4139
90.698,2.433
93.435,2.4535
96.196,2.4752
98.98,2.498
101.79,2.5216
104.62,2.5471
107.48,2.575
110.35,2.6058
113.26,2.6393
116.18,2.6761
119.13,2.7157
122.1,2.7578
125.09,2.802
128.1,2.8488
131.14,2.8975
134.2,2.9472
137.28,2.9968
140.38,3.0462
143.5,3.0962
146.65,3.1481
149.81,3.2013
152.99,3.2553
156.2,3.3095
159.43,3.3641
162.67,3.4185
165.94,3.4725
169.22,3.5251
172.52,3.5748
175.85,3.6199
179.19,3.6596
182.55,3.694
185.93,3.7254
189.33,3.7557
192.75,3.7866
196.18,3.8186
199.63,3.8519
203.1,3.8863
206.59,3.9221
210.1,3.959
213.62,3.9968
217.15,4.0335
220.71,4.0678
224.28,4.0993
227.87,4.1289
231.47,4.1563
235.09,4.1817
238.72,4.205
242.37,4.2269
246.03,4.2472
249.71,4.2661
253.4,4.2835
257.11,4.2998
260.83,4.3144
264.57,4.3264
268.31,4.3349
272.08,4.3407
275.85,4.3452
279.64,4.3484
283.44,4.3479
287.25,4.3425
291.07,4.3334
294.91,4.323
298.76,4.3114
302.62,4.2978
306.49,4.2803
310.37,4.2589
314.26,4.2342
318.17,4.2084
322.08,4.1824
326,4.1578
329.94,4.1339
333.88,4.1099
337.83,4.0839
341.79,4.0544
345.76,4.0198
349.74,3.9811
353.73,3.9394
357.72,3.8955
361.72,3.8492
365.73,3.8002
369.75,3.7474
373.77,3.6905
377.8,3.6284
381.84,3.561
385.89,3.489
389.94,3.4148
393.99,3.3392
398.05,3.2604
402.12,3.1752
406.19,3.0823
410.27,2.9804
414.35,2.8689
418.43,2.7476
422.52,2.6176
426.62,2.4802
430.71,2.3364
434.81,2.1857
438.92,2.027
443.02,1.8595
447.13,1.6833
451.24,1.4998
455.35,1.3102
459.47,1.2381


==> CSV/diagM19.csv <==
X,Y
0.13695,0.034125
1.8238,0.45174
3.5403,0.86057
5.2863,1.2486
7.0616,1.5973
8.8663,1.8737
10.7,2.0664
12.563,2.1843
14.455,2.2481
16.375,2.2994
18.325,2.3317
20.303,2.3201
22.309,2.2948
24.344,2.2709
26.407,2.25
28.498,2.2326
30.616,2.2175
32.763,2.2051
34.938,2.1951
37.14,2.1877
39.369,2.1826
41.626,2.1798
43.91,2.1785
46.221,2.1782
48.558,2.1785
50.923,2.1797
53.314,2.1827
55.731,2.1889
58.175,2.1986
60.645,2.2106
63.141,2.223
65.662,2.2351
68.21,2.2474
70.782,2.2607
73.381,2.2751
76.004,2.2914
78.652,2.3096
81.326,2.3292
84.023,2.3493
86.746,2.3698
89.493,2.3909
92.264,2.4134
95.059,2.4381
97.878,2.4641
100.72,2.4902
103.59,2.516
106.48,2.5427
109.39,2.5729
112.32,2.6085
115.28,2.6497
118.26,2.694
121.27,2.739
124.29,2.7839
127.34,2.8286
130.41,2.873
133.5,2.9176
136.61,2.9626
139.75,3.0084
142.9,3.0558
146.08,3.1056
149.27,3.158
152.49,3.2116
155.73,3.2645
158.99,3.3158
162.26,3.3644
165.56,3.4084
168.88,3.4478
172.21,3.4841
175.57,3.5195
178.94,3.5548
182.33,3.5905
185.74,3.6272
189.17,3.6643
192.62,3.6999
196.09,3.7335
199.57,3.7668
203.07,3.8025
206.59,3.8409
210.12,3.8803
213.67,3.9186
217.24,3.9549
220.82,3.9897
224.42,4.0235
228.04,4.0562
231.67,4.0884
235.32,4.1212
238.98,4.1567
242.66,4.1964
246.35,4.2396
250.05,4.2837
253.78,4.3248
257.51,4.3615
261.26,4.3938
265.02,4.4214
268.8,4.4427
272.58,4.4573
276.39,4.4679
280.2,4.4783
284.03,4.4883
287.87,4.4951
291.72,4.4969
295.58,4.4936
299.45,4.4852
303.34,4.4707
307.23,4.45
311.14,4.425
315.06,4.3988
318.99,4.3742
322.92,4.3515
326.87,4.3291
330.83,4.3041
334.8,4.2747
338.77,4.2407
342.76,4.2016
346.75,4.1567
350.75,4.1071
354.76,4.0551
358.78,4.0023
362.8,3.9484
366.83,3.891
370.87,3.8268
374.92,3.7533
378.97,3.6718
383.03,3.5841
387.09,3.4911
391.16,3.3919
395.24,3.2851
399.32,3.1697
403.41,3.0469
407.5,2.9198
411.6,2.7901
415.7,2.6566
419.8,2.5174
423.91,2.3729
428.02,2.225
432.14,2.0748
436.26,1.9209
440.38,1.761
444.5,1.5935
448.63,1.5156


==> CSV/diagM21.csv <==
X,Y
0.84082,0.24793
2.6945,0.79934
4.5782,1.3478
6.4917,1.8189
8.4349,2.131
10.408,2.2563
12.41,2.2744
14.442,2.262
16.503,2.2453
18.593,2.232
20.712,2.2233
22.859,2.2194
25.036,2.2197
27.241,2.2238
29.475,2.231
31.736,2.2407
34.027,2.2524
36.345,2.2658
38.691,2.2814
41.064,2.2999
43.466,2.3215
45.894,2.3464
48.35,2.3757
50.833,2.4101
53.344,2.4501
55.881,2.4959
58.444,2.5476
61.034,2.6049
63.651,2.6668
66.294,2.7314
68.962,2.7986
71.657,2.8685
74.377,2.9413
77.123,3.0169
79.895,3.0961
82.691,3.1788
85.513,3.2649
88.359,3.3539
91.23,3.4461
94.125,3.5407
97.045,3.6363
99.989,3.7322
102.96,3.8295
105.95,3.9295
108.96,4.0339
112,4.142
115.06,4.2516
118.15,4.3602
121.26,4.4664
124.39,4.5694
127.54,4.6696
130.72,4.7684
133.91,4.8677
137.13,4.9673
140.37,5.0665
143.63,5.1633
146.92,5.2572
150.22,5.3496
153.55,5.4436
156.89,5.5404
160.26,5.6397
163.65,5.7395
167.05,5.8401
170.48,5.9415
173.93,6.0429
177.39,6.1433
180.88,6.2421
184.38,6.3371
187.9,6.427
191.44,6.512
195,6.5926
198.58,6.6691
202.18,6.7415
205.79,6.809
209.42,6.8694
213.07,6.9215
216.73,6.9669
220.41,7.0079
224.11,7.0466
227.82,7.0826
231.56,7.1141
235.3,7.1417
239.06,7.17
242.84,7.2004
246.63,7.2294
250.44,7.2514
254.26,7.2636
258.1,7.2665
261.95,7.2647
265.81,7.2617
269.69,7.258
273.58,7.2521
277.49,7.2438
281.4,7.2326
285.33,7.2185
289.28,7.2023
293.23,7.1861
297.2,7.1697
301.18,7.1513
305.17,7.1288
309.17,7.1037
313.19,7.0776
317.21,7.0498
321.24,7.0185
325.29,6.9845
329.34,6.9479
333.41,6.9071
337.48,6.8614
341.57,6.8122
345.66,6.7608
349.76,6.7083
353.87,6.6544
357.99,6.5993
362.12,6.5423
366.25,6.4829
370.39,6.42
374.54,6.3523
378.7,6.2772
382.86,6.1918
387.03,6.093
391.2,5.981
395.38,5.8575
399.57,5.7219
403.76,5.571
407.96,5.4037
412.17,5.2216
416.37,5.0274
420.58,4.8216
424.8,4.6033
429.02,4.3713
433.24,4.1256
437.47,3.8658
441.7,3.5904
445.94,3.4799


==> CSV/diagM22.csv <==
X,Y
0.027085,0.0080568
1.8797,0.56189
3.7622,1.1064
5.6746,1.5649
7.6167,1.8624
9.5883,1.9887
11.589,2.0386
13.62,2.0703
15.68,2.0987
17.768,2.1287
19.886,2.1599
22.033,2.1924
24.208,2.225
26.412,2.2573
28.644,2.2889
30.905,2.3201
33.193,2.351
35.51,2.3819
37.855,2.4124
40.227,2.4428
42.627,2.4737
45.054,2.506
47.509,2.5404
49.99,2.5781
52.499,2.6197
55.035,2.6649
57.597,2.7138
60.185,2.7664
62.8,2.8227
65.442,2.8825
68.109,2.9462
70.802,3.0142
73.521,3.0862
76.265,3.1612
79.035,3.239
81.829,3.3186
84.649,3.3992
87.494,3.4801
90.363,3.5617
93.257,3.6449
96.175,3.7305
99.117,3.8192
102.08,3.9108
105.07,4.0048
108.09,4.1013
111.12,4.2007
114.18,4.3022
117.27,4.4029
120.37,4.5013
123.5,4.5977
126.65,4.6942
129.83,4.7915
133.02,4.8898
136.24,4.9893
139.48,5.0907
142.74,5.1926
146.02,5.2929
149.32,5.3907
152.64,5.4865
155.99,5.5806
159.35,5.6743
162.74,5.769
166.14,5.8661
169.57,5.966
173.01,6.0685
176.47,6.1729
179.96,6.2774
183.46,6.379
186.98,6.4757
190.52,6.5653
194.08,6.6462
197.65,6.7186
201.24,6.785
204.86,6.8475
208.48,6.9079
212.13,6.9667
215.79,7.0224
219.47,7.0723
223.17,7.1157
226.88,7.1536
230.61,7.1885
234.35,7.2219
238.11,7.2525
241.88,7.2774
245.67,7.2973
249.48,7.3153
253.3,7.3331
257.13,7.3479
260.98,7.3572
264.84,7.3612
268.72,7.3614
272.61,7.3575
276.51,7.3504
280.43,7.3414
284.35,7.3322
288.3,7.3235
292.25,7.3143
296.21,7.3003
300.19,7.2785
304.18,7.2505
308.18,7.2205
312.19,7.1886
316.21,7.1528
320.24,7.1139
324.29,7.0744
328.34,7.0352
332.4,6.9955
336.47,6.9536
340.55,6.9074
344.64,6.8559
348.74,6.8005
352.85,6.7417
356.97,6.6783
361.09,6.6091
365.22,6.5345
369.36,6.4539
373.51,6.3655
377.66,6.2681
381.82,6.1621
385.99,6.0473
390.16,5.9229
394.34,5.7891
398.52,5.647
402.71,5.4957
406.91,5.3333
411.11,5.1592
415.32,4.9736
419.53,4.7761
423.74,4.567
427.96,4.3471
432.18,4.1158
436.4,3.8707
440.63,3.6088
444.86,3.499


==> CSV/diagM23.csv <==
X,Y
-0.15028,-0.028363
1.439,0.27252
3.058,0.57575
4.7067,0.86538
6.385,1.1341
8.0927,1.37
9.8297,1.5674
11.596,1.7327
13.391,1.8785
15.216,2.0021
17.069,2.0881
18.951,2.1537
20.862,2.22
22.801,2.2629
24.769,2.2657
26.765,2.2543
28.79,2.2449
30.842,2.2411
32.922,2.2444
35.03,2.2544
37.166,2.2707
39.329,2.2924
41.52,2.3195
43.738,2.3515
45.983,2.3878
48.256,2.4275
50.555,2.4707
52.88,2.5174
55.233,2.5677
57.611,2.6215
60.017,2.6787
62.448,2.7386
64.905,2.8009
67.388,2.8654
69.897,2.9319
72.431,3.0004
74.991,3.0711
77.576,3.1443
80.185,3.2201
82.82,3.2975
85.48,3.376
88.164,3.4556
90.872,3.5365
93.605,3.6184
96.362,3.7014
99.143,3.786
101.95,3.8721
104.78,3.9586
107.63,4.0455
110.5,4.1331
113.4,4.2219
116.32,4.3122
119.26,4.4044
122.23,4.4987
125.22,4.5945
128.23,4.6899
131.26,4.7838
134.31,4.8763
137.39,4.9681
140.48,5.0597
143.6,5.1522
146.74,5.246
149.9,5.3409
153.08,5.4358
156.28,5.5301
159.5,5.6227
162.74,5.7135
166,5.8019
169.28,5.8868
172.58,5.9668
175.9,6.0422
179.24,6.1132
182.6,6.1811
185.97,6.2474
189.36,6.3135
192.78,6.3787
196.21,6.442
199.65,6.5028
203.12,6.5607
206.6,6.6159
210.1,6.6695
213.62,6.7213
217.15,6.7712
220.7,6.8178
224.26,6.8591
227.85,6.8948
231.44,6.9279
235.06,6.9608
238.68,6.9948
242.33,7.0296
245.99,7.0644
249.66,7.0969
253.35,7.1257
257.05,7.1506
260.76,7.1707
264.49,7.1843
268.23,7.1932
271.99,7.2005
275.76,7.208
279.54,7.2146
283.34,7.2196
287.14,7.2222
290.96,7.2204
294.79,7.2117
298.64,7.1956
302.49,7.1737
306.36,7.1499
310.23,7.1269
314.12,7.1045
318.02,7.0803
321.92,7.0535
325.84,7.0234
329.77,6.9883
333.71,6.9461
337.65,6.8975
341.61,6.8442
345.57,6.7867
349.54,6.7236
353.52,6.6543
357.51,6.5789
361.51,6.4973
365.51,6.4096
369.53,6.3162
373.54,6.2167
377.57,6.1107
381.6,5.9971
385.64,5.8748
389.68,5.7419
393.73,5.5966
397.79,5.4385
401.85,5.2697
405.92,5.0935
409.99,4.9123
414.06,4.7259
418.14,4.5313
422.22,4.325
426.31,4.1055
430.4,3.8734
434.5,3.629
438.59,3.3715
442.69,3.099
446.8,2.8099
450.9,2.5042
455.01,2.1822
459.12,2.0133


==> CSV/diagM24.csv <==
X,Y
0.616,0.1139
2.2361,0.40928
3.8859,0.69292
5.5652,0.96092
7.274,1.2072
9.0122,1.4237
10.78,1.6095
12.576,1.7641
14.402,1.8898
16.256,1.9883
18.14,2.0656
20.052,2.1292
21.992,2.1613
23.961,2.1522
25.959,2.1367
27.984,2.1289
30.038,2.1292
32.12,2.1369
34.229,2.1503
36.367,2.1687
38.531,2.1911
40.723,2.2174
42.943,2.2469
45.19,2.2793
47.463,2.3145
49.764,2.3528
52.091,2.3949
54.445,2.4415
56.825,2.4925
59.232,2.5473
61.665,2.6051
64.124,2.666
66.608,2.7305
69.119,2.7992
71.655,2.8722
74.216,2.949
76.803,3.029
79.414,3.1109
82.051,3.1942
84.712,3.2787
87.398,3.3654
90.108,3.4545
92.843,3.5455
95.601,3.6382
98.384,3.7327
101.19,3.8294
104.02,3.9277
106.87,4.0265
109.75,4.1254
112.65,4.2243
115.57,4.3234
118.52,4.423
121.48,4.5229
124.47,4.6228
127.49,4.7223
130.52,4.8213
133.58,4.9204
136.65,5.0189
139.75,5.1152
142.87,5.2089
146.01,5.3008
149.17,5.3915
152.36,5.4808
155.56,5.5682
158.78,5.6537
162.03,5.7366
165.29,5.8163
168.57,5.8928
171.87,5.967
175.19,6.0396
178.53,6.1111
181.89,6.1813
185.27,6.2498
188.66,6.3159
192.08,6.3791
195.51,6.4391
198.96,6.4956
202.43,6.5488
205.91,6.6005
209.41,6.6525
212.93,6.7046
216.47,6.7552
220.02,6.8028
223.59,6.8474
227.17,6.8909
230.77,6.9344
234.39,6.9778
238.02,7.0203
241.66,7.0622
245.32,7.1035
249,7.1425
252.69,7.1775
256.39,7.2089
260.11,7.2373
263.84,7.2622
267.59,7.2822
271.35,7.2969
275.12,7.3055
278.9,7.3059
282.7,7.2979
286.51,7.2844
290.33,7.2682
294.16,7.2507
298.01,7.2314
301.87,7.2097
305.73,7.1862
309.61,7.1621
313.5,7.1379
317.4,7.1133
321.31,7.0876
325.23,7.0608
329.16,7.0307
333.1,6.9946
337.05,6.9516
341.01,6.9025
344.97,6.8491
348.95,6.7937
352.93,6.7377
356.92,6.6788
360.92,6.6124
364.93,6.5359
368.94,6.4491
372.97,6.3536
376.99,6.2511
381.03,6.1419
385.07,6.0248
389.12,5.8977
393.17,5.7597
397.23,5.6118
401.29,5.455
405.36,5.2881
409.43,5.1077
413.51,4.9116
417.59,4.6996
421.68,4.473
425.77,4.2325
429.86,3.9797
433.96,3.7154
438.06,3.4397
442.16,3.1518
446.27,2.8513
450.37,2.5383
454.48,2.2123
458.6,2.0582


==> CSV/diagM25.csv <==
X,Y
-0.067317,-0.016654
1.6417,0.40735
3.3808,0.82905
5.1497,1.2129
6.9484,1.5424
8.7768,1.8015
10.635,1.9946
12.522,2.1382
14.439,2.2262
16.385,2.2801
18.36,2.298
20.364,2.2754
22.396,2.2497
24.458,2.2328
26.548,2.2245
28.666,2.2237
30.813,2.2287
32.988,2.2386
35.191,2.2529
37.422,2.2713
39.681,2.2931
41.967,2.318
44.281,2.346
46.622,2.3773
48.991,2.4126
51.386,2.4518
53.809,2.4952
56.258,2.5424
58.734,2.5932
61.236,2.6473
63.765,2.7044
66.32,2.7645
68.901,2.8278
71.507,2.8944
74.14,2.9639
76.797,3.0355
79.481,3.1085
82.189,3.1829
84.922,3.2593
87.681,3.3377
90.464,3.4182
93.271,3.501
96.103,3.5867
98.959,3.6748
101.84,3.7651
104.74,3.8567
107.67,3.9501
110.62,4.0456
113.59,4.143
116.59,4.2415
119.61,4.3414
122.65,4.4427
125.72,4.545
128.81,4.6472
131.92,4.75
135.05,4.8537
138.2,4.9577
141.38,5.0609
144.57,5.1638
147.79,5.2674
151.03,5.3729
154.29,5.4789
157.57,5.5823
160.87,5.6818
164.19,5.7799
167.53,5.8774
170.89,5.9729
174.27,6.0638
177.67,6.1485
181.09,6.227
184.53,6.3032
187.98,6.3804
191.46,6.4581
194.95,6.5335
198.46,6.6042
201.99,6.6698
205.53,6.7318
209.1,6.79
212.68,6.8435
216.28,6.8922
219.89,6.9375
223.52,6.9815
227.17,7.0262
230.83,7.0721
234.51,7.1194
238.21,7.166
241.92,7.2085
245.64,7.2446
249.38,7.2742
253.14,7.2968
256.91,7.3143
260.69,7.3284
264.49,7.338
268.3,7.339
272.13,7.3308
275.96,7.3158
279.82,7.2981
283.68,7.2811
287.56,7.2662
291.45,7.253
295.35,7.2397
299.26,7.2231
303.19,7.2031
307.12,7.1817
311.07,7.1604
315.03,7.1394
319,7.119
322.98,7.0969
326.97,7.0716
330.96,7.0447
334.97,7.018
338.99,6.9887
343.02,6.9529
347.06,6.9092
351.1,6.8583
355.16,6.8001
359.22,6.7341
363.29,6.6599
367.37,6.5784
371.45,6.4901
375.54,6.3949
379.64,6.2933
383.75,6.187
387.86,6.0769
391.98,5.9619
396.1,5.838
400.23,5.7014
404.37,5.5508
408.51,5.3874
412.65,5.2115
416.8,5.0229
420.96,4.8214
425.12,4.608
429.28,4.3833
433.45,4.1467
437.62,3.8963
441.79,3.6302
445.96,3.3479
450.14,3.0502
454.32,2.9254


==> CSV/diagM26.csv <==
X,Y
-0.27754,-0.065516
1.4591,0.34433
3.2256,0.74628
5.0218,1.1067
6.8477,1.4151
8.703,1.6614
10.588,1.8394
12.502,1.9691
14.445,2.0761
16.417,2.1396
18.418,2.1476
20.448,2.1392
22.507,2.1341
24.594,2.1361
26.71,2.1456
28.854,2.1609
31.026,2.181
33.226,2.2046
35.453,2.2308
37.709,2.2586
39.992,2.2879
42.303,2.3186
44.641,2.3507
47.006,2.3848
49.399,2.4216
51.818,2.4616
54.264,2.5056
56.736,2.5534
59.235,2.6054
61.76,2.6613
64.311,2.7215
66.889,2.7856
69.492,2.8528
72.12,2.9222
74.774,2.9939
77.454,3.0676
80.159,3.1438
82.888,3.2226
85.643,3.3038
88.422,3.3863
91.225,3.4695
94.053,3.5535
96.905,3.6397
99.781,3.7283
102.68,3.8193
105.6,3.9127
108.55,4.0091
111.52,4.1082
114.51,4.2098
117.53,4.312
120.57,4.4129
123.63,4.5121
126.71,4.6107
129.82,4.7095
132.95,4.8087
136.1,4.908
139.27,5.0072
142.46,5.1055
145.67,5.203
148.91,5.2995
152.16,5.3955
155.44,5.4912
158.73,5.5865
162.05,5.6807
165.38,5.7728
168.74,5.8626
172.11,5.9517
175.51,6.0415
178.92,6.1325
182.35,6.223
185.8,6.3117
189.27,6.3981
192.76,6.4819
196.27,6.5623
199.79,6.6388
203.33,6.7112
206.89,6.7812
210.47,6.8483
214.06,6.9106
217.67,6.9647
221.3,7.0097
224.94,7.0473
228.6,7.0806
232.27,7.1113
235.96,7.1411
239.67,7.1717
243.39,7.2031
247.12,7.232
250.87,7.2552
254.64,7.2729
258.41,7.287
262.21,7.2963
266.01,7.3009
269.83,7.3013
273.67,7.297
277.51,7.2865
281.37,7.2725
285.24,7.2568
289.13,7.2405
293.02,7.2238
296.93,7.2086
300.85,7.197
304.78,7.1905
308.72,7.1886
312.68,7.1907
316.64,7.1925
320.61,7.1891
324.6,7.1784
328.59,7.1623
332.59,7.1391
336.61,7.1045
340.63,7.0549
344.66,6.9905
348.7,6.9144
352.75,6.8315
356.81,6.745
360.87,6.6574
364.94,6.5682
369.02,6.4763
373.11,6.3819
377.2,6.2859
381.3,6.1855
385.41,6.0784
389.52,5.963
393.64,5.8389
397.76,5.7054
401.89,5.5612
406.03,5.405
410.17,5.2361
414.31,5.052
418.46,4.8505
422.61,4.6303
426.77,4.3904
430.93,4.1296
435.09,3.8496
439.26,3.5535
443.43,3.2434
447.6,2.9197
451.78,2.7503


==> CSV/flack.csv <==
X,Z,Y
-1.1,0.05,30
-1.1,0.062025,150
-1.1,0.074051,28.626
-1.1,0.086076,28.626
-1.1,0.098101,28.626
-1.1,0.11013,28.626
-1.1,0.12215,28.626
-1.1,0.13418,28.626
-1.1,0.1462,28.626
-1.1,0.15823,28.626
-1.1,0.17025,28.626
-1.1,0.18228,28.626
-1.1,0.1943,28.626
-1.1,0.20633,28.626
-1.1,0.21835,28.626
-1.1,0.23038,28.626
-1.1,0.24241,28.626
-1.1,0.25443,28.626
-1.1,0.26646,28.626
-1.1,0.27848,28.626
-1.1,0.29051,28.626
-1.1,0.30253,28.626
-1.1,0.31456,28.626
-1.1,0.32658,28.626
-1.1,0.33861,28.626
-1.1,0.35063,28.626
-1.1,0.36266,28.626
-1.1,0.37468,28.626
-1.1,0.38671,28.626
-1.1,0.39873,28.626
-1.1,0.41076,28.626
-1.1,0.42278,28.626
-1.1,0.43481,28.626
-1.1,0.44684,28.626
-1.1,0.45886,28.626
-1.1,0.47089,28.626
-1.1,0.48291,28.626
-1.1,0.49494,28.626
-1.1,0.50696,28.626
-1.1,0.51899,28.626
-1.1,0.53101,28.626
-1.1,0.54304,28.626
-1.1,0.55506,28.626
-1.1,0.56709,28.626
-1.1,0.57911,28.626
-1.1,0.59114,28.626
-1.1,0.60316,28.626
-1.1,0.61519,28.626
-1.1,0.62722,28.626
-1.1,0.63924,28.626
-1.1,0.65127,28.626
-1.1,0.66329,28.626
-1.1,0.67532,28.626
-1.1,0.68734,28.626
-1.1,0.69937,28.626
-1.1,0.71139,28.626
-1.1,0.72342,28.626
-1.1,0.73544,28.626
-1.1,0.74747,28.626
-1.1,0.75949,28.626
-1.1,0.77152,28.626
-1.1,0.78354,28.626
-1.1,0.79557,28.626
-1.1,0.80759,28.626
-1.1,0.81962,28.626
-1.1,0.83165,28.626
-1.1,0.84367,28.626
-1.1,0.8557,28.626
-1.1,0.86772,28.626
-1.1,0.87975,28.626
-1.1,0.89177,28.626
-1.1,0.9038,28.626
-1.1,0.91582,28.626
-1.1,0.92785,28.626
-1.1,0.93987,28.626
-1.1,0.9519,28.626
-1.1,0.96392,28.626
-1.1,0.97595,28.626
-1.1,0.98797,28.626
-1.1,1,28.626
-1.0725,0.05,28.24
-1.0725,0.062025,28.24
-1.0725,0.074051,28.24
-1.0725,0.086076,28.24
-1.0725,0.098101,28.24
-1.0725,0.11013,28.24
-1.0725,0.12215,28.24
-1.0725,0.13418,28.24
-1.0725,0.1462,28.24
-1.0725,0.15823,28.24
-1.0725,0.17025,28.24
-1.0725,0.18228,28.24
-1.0725,0.1943,28.24
-1.0725,0.20633,28.24
-1.0725,0.21835,28.24
-1.0725,0.23038,28.24
-1.0725,0.24241,28.24
-1.0725,0.25443,28.24
-1.0725,0.26646,28.24
-1.0725,0.27848,28.24
-1.0725,0.29051,28.24
-1.0725,0.30253,28.24
-1.0725,0.31456,28.24
-1.0725,0.32658,28.24
-1.0725,0.33861,28.24
-1.0725,0.35063,28.24
-1.0725,0.36266,28.24
-1.0725,0.37468,28.24
-1.0725,0.38671,28.24
-1.0725,0.39873,28.24
-1.0725,0.41076,28.24
-1.0725,0.42278,28.24
-1.0725,0.43481,28.24
-1.0725,0.44684,28.24
-1.0725,0.45886,28.24
-1.0725,0.47089,28.24
-1.0725,0.48291,28.24
-1.0725,0.49494,28.24
-1.0725,0.50696,28.24
-1.0725,0.51899,28.24
-1.0725,0.53101,28.24
-1.0725,0.54304,28.24
-1.0725,0.55506,28.24
-1.0725,0.56709,28.24
-1.0725,0.57911,28.24
-1.0725,0.59114,28.24
-1.0725,0.60316,28.24
-1.0725,0.61519,28.24
-1.0725,0.62722,28.24
-1.0725,0.63924,28.24
-1.0725,0.65127,28.24
-1.0725,0.66329,28.24
-1.0725,0.67532,28.24
-1.0725,0.68734,28.24
-1.0725,0.69937,28.24
-1.0725,0.71139,28.24
-1.0725,0.72342,28.24
-1.0725,0.73544,28.24
-1.0725,0.74747,28.24
-1.0725,0.75949,28.24
-1.0725,0.77152,28.24
-1.0725,0.78354,28.24
-1.0725,0.79557,28.24
-1.0725,0.80759,28.24
-1.0725,0.81962,28.24
-1.0725,0.83165,28.24
-1.0725,0.84367,28.24
-1.0725,0.8557,28.24
-1.0725,0.86772,28.24
-1.0725,0.87975,28.24
-1.0725,0.89177,28.24
-1.0725,0.9038,28.24
-1.0725,0.91582,28.24
-1.0725,0.92785,28.24
-1.0725,0.93987,28.24
-1.0725,0.9519,28.24
-1.0725,0.96392,28.24
-1.0725,0.97595,28.24
-1.0725,0.98797,28.24
-1.0725,1,28.24
-1.045,0.05,27.872
-1.045,0.062025,27.872
-1.045,0.074051,27.872
-1.045,0.086076,27.872
-1.045,0.098101,27.872
-1.045,0.11013,27.872
-1.045,0.12215,27.872
-1.045,0.13418,27.872
-1.045,0.1462,27.872
-1.045,0.15823,27.872
-1.045,0.17025,27.872
-1.045,0.18228,27.872
-1.045,0.1943,27.872
-1.045,0.20633,27.872
-1.045,0.21835,27.872
-1.045,0.23038,27.872
-1.045,0.24241,27.872
-1.045,0.25443,27.872
-1.045,0.26646,27.872
-1.045,0.27848,27.872
-1.045,0.29051,27.872
-1.045,0.30253,27.872
-1.045,0.31456,27.872
-1.045,0.32658,27.872
-1.045,0.33861,27.872
-1.045,0.35063,27.872
-1.045,0.36266,27.872
-1.045,0.37468,27.872
-1.045,0.38671,27.872
-1.045,0.39873,27.872
-1.045,0.41076,27.872
-1.045,0.42278,27.872
-1.045,0.43481,27.872
-1.045,0.44684,27.872
-1.045,0.45886,27.872
-1.045,0.47089,27.872
-1.045,0.48291,27.872
-1.045,0.49494,27.872
-1.045,0.50696,27.872
-1.045,0.51899,27.872
-1.045,0.53101,27.872
-1.045,0.54304,27.872
-1.045,0.55506,27.872
-1.045,0.56709,27.872
-1.045,0.57911,27.872
-1.045,0.59114,27.872
-1.045,0.60316,27.872
-1.045,0.61519,27.872
-1.045,0.62722,27.872
-1.045,0.63924,27.872
-1.045,0.65127,27.872
-1.045,0.66329,27.872
-1.045,0.67532,27.872
-1.045,0.68734,27.872
-1.045,0.69937,27.872
-1.045,0.71139,27.872
-1.045,0.72342,27.872
-1.045,0.73544,27.872
-1.045,0.74747,27.872
-1.045,0.75949,27.872
-1.045,0.77152,27.872
-1.045,0.78354,27.872
-1.045,0.79557,27.872
-1.045,0.80759,27.872
-1.045,0.81962,27.872
-1.045,0.83165,27.872
-1.045,0.84367,27.872
-1.045,0.8557,27.872
-1.045,0.86772,27.872
-1.045,0.87975,27.872
-1.045,0.89177,27.872
-1.045,0.9038,27.872
-1.045,0.91582,27.872
-1.045,0.92785,27.872
-1.045,0.93987,27.872
-1.045,0.9519,27.872
-1.045,0.96392,27.872
-1.045,0.97595,27.872
-1.045,0.98797,27.872
-1.045,1,27.872
-1.0175,0.05,27.518
-1.0175,0.062025,27.518
-1.0175,0.074051,27.518
-1.0175,0.086076,27.518
-1.0175,0.098101,27.518
-1.0175,0.11013,27.518
-1.0175,0.12215,27.518
-1.0175,0.13418,27.518
-1.0175,0.1462,27.518
-1.0175,0.15823,27.518
-1.0175,0.17025,27.518
-1.0175,0.18228,27.518
-1.0175,0.1943,27.518
-1.0175,0.20633,27.518
-1.0175,0.21835,27.518
-1.0175,0.23038,27.518
-1.0175,0.24241,27.518
-1.0175,0.25443,27.518
-1.0175,0.26646,27.518
-1.0175,0.27848,27.518
-1.0175,0.29051,27.518
-1.0175,0.30253,27.518
-1.0175,0.31456,27.518
-1.0175,0.32658,27.518
-1.0175,0.33861,27.518
-1.0175,0.35063,27.518
-1.0175,0.36266,27.518
-1.0175,0.37468,27.518
-1.0175,0.38671,27.518
-1.0175,0.39873,27.518
-1.0175,0.41076,27.518
-1.0175,0.42278,27.518
-1.0175,0.43481,27.518
-1.0175,0.44684,27.518
-1.0175,0.45886,27.518
-1.0175,0.47089,27.518
-1.0175,0.48291,27.518
-1.0175,0.49494,27.518
-1.0175,0.50696,27.518
-1.0175,0.51899,27.518
-1.0175,0.53101,27.518
-1.0175,0.54304,27.518
-1.0175,0.55506,27.518
-1.0175,0.56709,27.518
-1.0175,0.57911,27.518
-1.0175,0.59114,27.518
-1.0175,0.60316,27.518
-1.0175,0.61519,27.518
-1.0175,0.62722,27.518
-1.0175,0.63924,27.518
-1.0175,0.65127,27.518
-1.0175,0.66329,27.518
-1.0175,0.67532,27.518
-1.0175,0.68734,27.518
-1.0175,0.69937,27.518
-1.0175,0.71139,27.518
-1.0175,0.72342,27.518
-1.0175,0.73544,27.518
-1.0175,0.74747,27.518
-1.0175,0.75949,27.518
-1.0175,0.77152,27.518
-1.0175,0.78354,27.518
-1.0175,0.79557,27.518
-1.0175,0.80759,27.518
-1.0175,0.81962,27.518
-1.0175,0.83165,27.518
-1.0175,0.84367,27.518
-1.0175,0.8557,27.518
-1.0175,0.86772,27.518
-1.0175,0.87975,27.518
-1.0175,0.89177,27.518
-1.0175,0.9038,27.518
-1.0175,0.91582,27.518
-1.0175,0.92785,27.518
-1.0175,0.93987,27.518
-1.0175,0.9519,27.518
-1.0175,0.96392,27.518
-1.0175,0.97595,27.518
-1.0175,0.98797,27.518
-1.0175,1,27.518
-0.99,0.05,27.178
-0.99,0.062025,27.178
-0.99,0.074051,27.178
-0.99,0.086076,27.178
-0.99,0.098101,27.178
-0.99,0.11013,27.178
-0.99,0.12215,27.178
-0.99,0.13418,27.178
-0.99,0.1462,27.178
-0.99,0.15823,27.178
-0.99,0.17025,27.178
-0.99,0.18228,27.178
-0.99,0.1943,27.178
-0.99,0.20633,27.178
-0.99,0.21835,27.178
-0.99,0.23038,27.178
-0.99,0.24241,27.178
-0.99,0.25443,27.178
-0.99,0.26646,27.178
-0.99,0.27848,27.178
-0.99,0.29051,27.178
-0.99,0.30253,27.178
-0.99,0.31456,27.178
-0.99,0.32658,27.178
-0.99,0.33861,27.178
-0.99,0.35063,27.178
-0.99,0.36266,27.178
-0.99,0.37468,27.178
-0.99,0.38671,27.178
-0.99,0.39873,27.178
-0.99,0.41076,27.178
-0.99,0.42278,27.178
-0.99,0.43481,27.178
-0.99,0.44684,27.178
-0.99,0.45886,27.178
-0.99,0.47089,27.178
-0.99,0.48291,27.178
-0.99,0.49494,27.178
-0.99,0.50696,27.178
-0.99,0.51899,27.178
-0.99,0.53101,27.178
-0.99,0.54304,27.178
-0.99,0.55506,27.178
-0.99,0.56709,27.178
-0.99,0.57911,27.178
-0.99,0.59114,27.178
-0.99,0.60316,27.178
-0.99,0.61519,27.178
-0.99,0.62722,27.178
-0.99,0.63924,27.178
-0.99,0.65127,27.178
-0.99,0.66329,27.178
-0.99,0.67532,27.178
-0.99,0.68734,27.178
-0.99,0.69937,27.178
-0.99,0.71139,27.178
-0.99,0.72342,27.178
-0.99,0.73544,27.178
-0.99,0.74747,27.178
-0.99,0.75949,27.178
-0.99,0.77152,27.178
-0.99,0.78354,27.178
-0.99,0.79557,27.178
-0.99,0.80759,27.178
-0.99,0.81962,27.178
-0.99,0.83165,27.178
-0.99,0.84367,27.178
-0.99,0.8557,27.178
-0.99,0.86772,27.178
-0.99,0.87975,27.178
-0.99,0.89177,27.178
-0.99,0.9038,27.178
-0.99,0.91582,27.178
-0.99,0.92785,27.178
-0.99,0.93987,27.178
-0.99,0.9519,27.178
-0.99,0.96392,27.178
-0.99,0.97595,27.178
-0.99,0.98797,27.178
-0.99,1,27.178
-0.9625,0.05,26.851
-0.9625,0.062025,26.851
-0.9625,0.074051,26.851
-0.9625,0.086076,26.851
-0.9625,0.098101,26.851
-0.9625,0.11013,26.851
-0.9625,0.12215,26.851
-0.9625,0.13418,26.851
-0.9625,0.1462,26.851
-0.9625,0.15823,26.851
-0.9625,0.17025,26.851
-0.9625,0.18228,26.851
-0.9625,0.1943,26.851
-0.9625,0.20633,26.851
-0.9625,0.21835,26.851
-0.9625,0.23038,26.851
-0.9625,0.24241,26.851
-0.9625,0.25443,26.851
-0.9625,0.26646,26.851
-0.9625,0.27848,26.851
-0.9625,0.29051,26.851
-0.9625,0.30253,26.851
-0.9625,0.31456,26.851
-0.9625,0.32658,26.851
-0.9625,0.33861,26.851
-0.9625,0.35063,26.851
-0.9625,0.36266,26.851
-0.9625,0.37468,26.851
-0.9625,0.38671,26.851
-0.9625,0.39873,26.851
-0.9625,0.41076,26.851
-0.9625,0.42278,26.851
-0.9625,0.43481,26.851
-0.9625,0.44684,26.851
-0.9625,0.45886,26.851
-0.9625,0.47089,26.851
-0.9625,0.48291,26.851
-0.9625,0.49494,26.851
-0.9625,0.50696,26.851
-0.9625,0.51899,26.851
-0.9625,0.53101,26.851
-0.9625,0.54304,26.851
-0.9625,0.55506,26.851
-0.9625,0.56709,26.851
-0.9625,0.57911,26.851
-0.9625,0.59114,26.851
-0.9625,0.60316,26.851
-0.9625,0.61519,26.851
-0.9625,0.62722,26.851
-0.9625,0.63924,26.851
-0.9625,0.65127,26.851
-0.9625,0.66329,26.851
-0.9625,0.67532,26.851
-0.9625,0.68734,26.851
-0.9625,0.69937,26.851
-0.9625,0.71139,26.851
-0.9625,0.72342,26.851
-0.9625,0.73544,26.851
-0.9625,0.74747,26.851
-0.9625,0.75949,26.851
-0.9625,0.77152,26.851
-0.9625,0.78354,26.851
-0.9625,0.79557,26.851
-0.9625,0.80759,26.851
-0.9625,0.81962,26.851
-0.9625,0.83165,26.851
-0.9625,0.84367,26.851
-0.9625,0.8557,26.851
-0.9625,0.86772,26.851
-0.9625,0.87975,26.851
-0.9625,0.89177,26.851
-0.9625,0.9038,26.851
-0.9625,0.91582,26.851
-0.9625,0.92785,26.851
-0.9625,0.93987,26.851
-0.9625,0.9519,26.851
-0.9625,0.96392,26.851
-0.9625,0.97595,26.851
-0.9625,0.98797,26.851
-0.9625,1,26.851
-0.935,0.05,26.537
-0.935,0.062025,26.537
-0.935,0.074051,26.537
-0.935,0.086076,26.537
-0.935,0.098101,26.537
-0.935,0.11013,26.537
-0.935,0.12215,26.537
-0.935,0.13418,26.537
-0.935,0.1462,26.537
-0.935,0.15823,26.537
-0.935,0.17025,26.537
-0.935,0.18228,26.537
-0.935,0.1943,26.537
-0.935,0.20633,26.537
-0.935,0.21835,26.537
-0.935,0.23038,26.537
-0.935,0.24241,26.537
-0.935,0.25443,26.537
-0.935,0.26646,26.537
-0.935,0.27848,26.537
-0.935,0.29051,26.537
-0.935,0.30253,26.537
-0.935,0.31456,26.537
-0.935,0.32658,26.537
-0.935,0.33861,26.537
-0.935,0.35063,26.537
-0.935,0.36266,26.537
-0.935,0.37468,26.537
-0.935,0.38671,26.537
-0.935,0.39873,26.537
-0.935,0.41076,26.537
-0.935,0.42278,26.537
-0.935,0.43481,26.537
-0.935,0.44684,26.537
-0.935,0.45886,26.537
-0.935,0.47089,26.537
-0.935,0.48291,26.537
-0.935,0.49494,26.537
-0.935,0.50696,26.537
-0.935,0.51899,26.537
-0.935,0.53101,26.537
-0.935,0.54304,26.537
-0.935,0.55506,26.537
-0.935,0.56709,26.537
-0.935,0.57911,26.537
-0.935,0.59114,26.537
-0.935,0.60316,26.537
-0.935,0.61519,26.537
-0.935,0.62722,26.537
-0.935,0.63924,26.537
-0.935,0.65127,26.537
-0.935,0.66329,26.537
-0.935,0.67532,26.537
-0.935,0.68734,26.537
-0.935,0.69937,26.537
-0.935,0.71139,26.537
-0.935,0.72342,26.537
-0.935,0.73544,26.537
-0.935,0.74747,26.537
-0.935,0.75949,26.537
-0.935,0.77152,26.537
-0.935,0.78354,26.537
-0.935,0.79557,26.537
-0.935,0.80759,26.537
-0.935,0.81962,26.537
-0.935,0.83165,26.537
-0.935,0.84367,26.537
-0.935,0.8557,26.537
-0.935,0.86772,26.537
-0.935,0.87975,26.537
-0.935,0.89177,26.537
-0.935,0.9038,26.537
-0.935,0.91582,26.537
-0.935,0.92785,26.537
-0.935,0.93987,26.537
-0.935,0.9519,26.537
-0.935,0.96392,26.537
-0.935,0.97595,26.537
-0.935,0.98797,26.537
-0.935,1,26.537
-0.9075,0.05,26.235
-0.9075,0.062025,26.235
-0.9075,0.074051,26.235
-0.9075,0.086076,26.235
-0.9075,0.098101,26.235
-0.9075,0.11013,26.235
-0.9075,0.12215,26.235
-0.9075,0.13418,26.235
-0.9075,0.1462,26.235
-0.9075,0.15823,26.235
-0.9075,0.17025,26.235
-0.9075,0.18228,26.235
-0.9075,0.1943,26.235
-0.9075,0.20633,26.235
-0.9075,0.21835,26.235
-0.9075,0.23038,26.235
-0.9075,0.24241,26.235
-0.9075,0.25443,26.235
-0.9075,0.26646,26.235
-0.9075,0.27848,26.235
-0.9075,0.29051,26.235
-0.9075,0.30253,26.235
-0.9075,0.31456,26.235
-0.9075,0.32658,26.235
-0.9075,0.33861,26.235
-0.9075,0.35063,26.235
-0.9075,0.36266,26.235
-0.9075,0.37468,26.235
-0.9075,0.38671,26.235
-0.9075,0.39873,26.235
-0.9075,0.41076,26.235
-0.9075,0.42278,26.235
-0.9075,0.43481,26.235
-0.9075,0.44684,26.235
-0.9075,0.45886,26.235
-0.9075,0.47089,26.235
-0.9075,0.48291,26.235
-0.9075,0.49494,26.235
-0.9075,0.50696,26.235
-0.9075,0.51899,26.235
-0.9075,0.53101,26.235
-0.9075,0.54304,26.235
-0.9075,0.55506,26.235
-0.9075,0.56709,26.235
-0.9075,0.57911,26.235
-0.9075,0.59114,26.235
-0.9075,0.60316,26.235
-0.9075,0.61519,26.235
-0.9075,0.62722,26.235
-0.9075,0.63924,26.235
-0.9075,0.65127,26.235
-0.9075,0.66329,26.235
-0.9075,0.67532,26.235
-0.9075,0.68734,26.235
-0.9075,0.69937,26.235
-0.9075,0.71139,26.235
-0.9075,0.72342,26.235
-0.9075,0.73544,26.235
-0.9075,0.74747,26.235
-0.9075,0.75949,26.235
-0.9075,0.77152,26.235
-0.9075,0.78354,26.235
-0.9075,0.79557,26.235
-0.9075,0.80759,26.235
-0.9075,0.81962,26.235
-0.9075,0.83165,26.235
-0.9075,0.84367,26.235
-0.9075,0.8557,26.235
-0.9075,0.86772,26.235
-0.9075,0.87975,26.235
-0.9075,0.89177,26.235
-0.9075,0.9038,26.235
-0.9075,0.91582,26.235
-0.9075,0.92785,26.235
-0.9075,0.93987,26.235
-0.9075,0.9519,26.235
-0.9075,0.96392,26.235
-0.9075,0.97595,26.235
-0.9075,0.98797,26.235
-0.9075,1,26.235
-0.88,0.05,25.943
-0.88,0.062025,25.943
-0.88,0.074051,25.943
-0.88,0.086076,25.943
-0.88,0.098101,25.943
-0.88,0.11013,25.943
-0.88,0.12215,25.943
-0.88,0.13418,25.943
-0.88,0.1462,25.943
-0.88,0.15823,25.943
-0.88,0.17025,25.943
-0.88,0.18228,25.943
-0.88,0.1943,25.943
-0.88,0.20633,25.943
-0.88,0.21835,25.943
-0.88,0.23038,25.943
-0.88,0.24241,25.943
-0.88,0.25443,25.943
-0.88,0.26646,25.943
-0.88,0.27848,25.943
-0.88,0.29051,25.943
-0.88,0.30253,25.943
-0.88,0.31456,25.943
-0.88,0.32658,25.943
-0.88,0.33861,25.943
-0.88,0.35063,25.943
-0.88,0.36266,25.943
-0.88,0.37468,25.943
-0.88,0.38671,25.943
-0.88,0.39873,25.943
-0.88,0.41076,25.943
-0.88,0.42278,25.943
-0.88,0.43481,25.943
-0.88,0.44684,25.943
-0.88,0.45886,25.943
-0.88,0.47089,25.943
-0.88,0.48291,25.943
-0.88,0.49494,25.943
-0.88,0.50696,25.943
-0.88,0.51899,25.943
-0.88,0.53101,25.943
-0.88,0.54304,25.943
-0.88,0.55506,25.943
-0.88,0.56709,25.943
-0.88,0.57911,25.943
-0.88,0.59114,25.943
-0.88,0.60316,25.943
-0.88,0.61519,25.943
-0.88,0.62722,25.943
-0.88,0.63924,25.943
-0.88,0.65127,25.943
-0.88,0.66329,25.943
-0.88,0.67532,25.943
-0.88,0.68734,25.943
-0.88,0.69937,25.943
-0.88,0.71139,25.943
-0.88,0.72342,25.943
-0.88,0.73544,25.943
-0.88,0.74747,25.943
-0.88,0.75949,25.943
-0.88,0.77152,25.943
-0.88,0.78354,25.943
-0.88,0.79557,25.943
-0.88,0.80759,25.943
-0.88,0.81962,25.943
-0.88,0.83165,25.943
-0.88,0.84367,25.943
-0.88,0.8557,25.943
-0.88,0.86772,25.943
-0.88,0.87975,25.943
-0.88,0.89177,25.943
-0.88,0.9038,25.943
-0.88,0.91582,25.943
-0.88,0.92785,25.943
-0.88,0.93987,25.943
-0.88,0.9519,25.943
-0.88,0.96392,25.943
-0.88,0.97595,25.943
-0.88,0.98797,25.943
-0.88,1,25.943
-0.8525,0.05,25.661
-0.8525,0.062025,25.661
-0.8525,0.074051,25.661
-0.8525,0.086076,25.661
-0.8525,0.098101,25.661
-0.8525,0.11013,25.661
-0.8525,0.12215,25.661
-0.8525,0.13418,25.661
-0.8525,0.1462,25.661
-0.8525,0.15823,25.661
-0.8525,0.17025,25.661
-0.8525,0.18228,25.661
-0.8525,0.1943,25.661
-0.8525,0.20633,25.661
-0.8525,0.21835,25.661
-0.8525,0.23038,25.661
-0.8525,0.24241,25.661
-0.8525,0.25443,25.661
-0.8525,0.26646,25.661
-0.8525,0.27848,25.661
-0.8525,0.29051,25.661
-0.8525,0.30253,25.661
-0.8525,0.31456,25.661
-0.8525,0.32658,25.661
-0.8525,0.33861,25.661
-0.8525,0.35063,25.661
-0.8525,0.36266,25.661
-0.8525,0.37468,25.661
-0.8525,0.38671,25.661
-0.8525,0.39873,25.661
-0.8525,0.41076,25.661
-0.8525,0.42278,25.661
-0.8525,0.43481,25.661
-0.8525,0.44684,25.661
-0.8525,0.45886,25.661
-0.8525,0.47089,25.661
-0.8525,0.48291,25.661
-0.8525,0.49494,25.661
-0.8525,0.50696,25.661
-0.8525,0.51899,25.661
-0.8525,0.53101,25.661
-0.8525,0.54304,25.661
-0.8525,0.55506,25.661
-0.8525,0.56709,25.661
-0.8525,0.57911,25.661
-0.8525,0.59114,25.661
-0.8525,0.60316,25.661
-0.8525,0.61519,25.661
-0.8525,0.62722,25.661
-0.8525,0.63924,25.661
-0.8525,0.65127,25.661
-0.8525,0.66329,25.661
-0.8525,0.67532,25.661
-0.8525,0.68734,25.661
-0.8525,0.69937,25.661
-0.8525,0.71139,25.661
-0.8525,0.72342,25.661
-0.8525,0.73544,25.661
-0.8525,0.74747,25.661
-0.8525,0.75949,25.661
-0.8525,0.77152,25.661
-0.8525,0.78354,25.661
-0.8525,0.79557,25.661
-0.8525,0.80759,25.661
-0.8525,0.81962,25.661
-0.8525,0.83165,25.661
-0.8525,0.84367,25.661
-0.8525,0.8557,25.661
-0.8525,0.86772,25.661
-0.8525,0.87975,25.661
-0.8525,0.89177,25.661
-0.8525,0.9038,25.661
-0.8525,0.91582,25.661
-0.8525,0.92785,25.661
-0.8525,0.93987,25.661
-0.8525,0.9519,25.661
-0.8525,0.96392,25.661
-0.8525,0.97595,25.661
-0.8525,0.98797,25.661
-0.8525,1,25.661
-0.825,0.05,25.389
-0.825,0.062025,25.389
-0.825,0.074051,25.389
-0.825,0.086076,25.389
-0.825,0.098101,25.389
-0.825,0.11013,25.389
-0.825,0.12215,25.389
-0.825,0.13418,25.389
-0.825,0.1462,25.389
-0.825,0.15823,25.389
-0.825,0.17025,25.389
-0.825,0.18228,25.389
-0.825,0.1943,25.389
-0.825,0.20633,25.389
-0.825,0.21835,25.389
-0.825,0.23038,25.389
-0.825,0.24241,25.389
-0.825,0.25443,25.389
-0.825,0.26646,25.389
-0.825,0.27848,25.389
-0.825,0.29051,25.389
-0.825,0.30253,25.389
-0.825,0.31456,25.389
-0.825,0.32658,25.389
-0.825,0.33861,25.389
-0.825,0.35063,25.389
-0.825,0.36266,25.389
-0.825,0.37468,25.389
-0.825,0.38671,25.389
-0.825,0.39873,25.389
-0.825,0.41076,25.389
-0.825,0.42278,25.389
-0.825,0.43481,25.389
-0.825,0.44684,25.389
-0.825,0.45886,25.389
-0.825,0.47089,25.389
-0.825,0.48291,25.389
-0.825,0.49494,25.389
-0.825,0.50696,25.389
-0.825,0.51899,25.389
-0.825,0.53101,25.389
-0.825,0.54304,25.389
-0.825,0.55506,25.389
-0.825,0.56709,25.389
-0.825,0.57911,25.389
-0.825,0.59114,25.389
-0.825,0.60316,25.389
-0.825,0.61519,25.389
-0.825,0.62722,25.389
-0.825,0.63924,25.389
-0.825,0.65127,25.389
-0.825,0.66329,25.389
-0.825,0.67532,25.389
-0.825,0.68734,25.389
-0.825,0.69937,25.389
-0.825,0.71139,25.389
-0.825,0.72342,25.389
-0.825,0.73544,25.389
-0.825,0.74747,25.389
-0.825,0.75949,25.389
-0.825,0.77152,25.389
-0.825,0.78354,25.389
-0.825,0.79557,25.389
-0.825,0.80759,25.389
-0.825,0.81962,25.389
-0.825,0.83165,25.389
-0.825,0.84367,25.389
-0.825,0.8557,25.389
-0.825,0.86772,25.389
-0.825,0.87975,25.389
-0.825,0.89177,25.389
-0.825,0.9038,25.389
-0.825,0.91582,25.389
-0.825,0.92785,25.389
-0.825,0.93987,25.389
-0.825,0.9519,25.389
-0.825,0.96392,25.389
-0.825,0.97595,25.389
-0.825,0.98797,25.389
-0.825,1,25.389
-0.7975,0.05,25.126
-0.7975,0.062025,25.126
-0.7975,0.074051,25.126
-0.7975,0.086076,25.126
-0.7975,0.098101,25.126
-0.7975,0.11013,25.126
-0.7975,0.12215,25.126
-0.7975,0.13418,25.126
-0.7975,0.1462,25.126
-0.7975,0.15823,25.126
-0.7975,0.17025,25.126
-0.7975,0.18228,25.126
-0.7975,0.1943,25.126
-0.7975,0.20633,25.126
-0.7975,0.21835,25.126
-0.7975,0.23038,25.126
-0.7975,0.24241,25.126
-0.7975,0.25443,25.126
-0.7975,0.26646,25.126
-0.7975,0.27848,25.126
-0.7975,0.29051,25.126
-0.7975,0.30253,25.126
-0.7975,0.31456,25.126
-0.7975,0.32658,25.126
-0.7975,0.33861,25.126
-0.7975,0.35063,25.126
-0.7975,0.36266,25.126
-0.7975,0.37468,25.126
-0.7975,0.38671,25.126
-0.7975,0.39873,25.126
-0.7975,0.41076,25.126
-0.7975,0.42278,25.126
-0.7975,0.43481,25.126
-0.7975,0.44684,25.126
-0.7975,0.45886,25.126
-0.7975,0.47089,25.126
-0.7975,0.48291,25.126
-0.7975,0.49494,25.126
-0.7975,0.50696,25.126
-0.7975,0.51899,25.126
-0.7975,0.53101,25.126
-0.7975,0.54304,25.126
-0.7975,0.55506,25.126
-0.7975,0.56709,25.126
-0.7975,0.57911,25.126
-0.7975,0.59114,25.126
-0.7975,0.60316,25.126
-0.7975,0.61519,25.126
-0.7975,0.62722,25.126
-0.7975,0.63924,25.126
-0.7975,0.65127,25.126
-0.7975,0.66329,25.126
-0.7975,0.67532,25.126
-0.7975,0.68734,25.126
-0.7975,0.69937,25.126
-0.7975,0.71139,25.126
-0.7975,0.72342,25.126
-0.7975,0.73544,25.126
-0.7975,0.74747,25.126
-0.7975,0.75949,25.126
-0.7975,0.77152,25.126
-0.7975,0.78354,25.126
-0.7975,0.79557,25.126
-0.7975,0.80759,25.126
-0.7975,0.81962,25.126
-0.7975,0.83165,25.126
-0.7975,0.84367,25.126
-0.7975,0.8557,25.126
-0.7975,0.86772,25.126
-0.7975,0.87975,25.126
-0.7975,0.89177,25.126
-0.7975,0.9038,25.126
-0.7975,0.91582,25.126
-0.7975,0.92785,25.126
-0.7975,0.93987,25.126
-0.7975,0.9519,25.126
-0.7975,0.96392,25.126
-0.7975,0.97595,25.126
-0.7975,0.98797,25.126
-0.7975,1,25.126
-0.77,0.05,24.872
-0.77,0.062025,24.872
-0.77,0.074051,24.872
-0.77,0.086076,24.872
-0.77,0.098101,24.872
-0.77,0.11013,24.872
-0.77,0.12215,24.872
-0.77,0.13418,24.872
-0.77,0.1462,24.872
-0.77,0.15823,24.872
-0.77,0.17025,24.872
-0.77,0.18228,24.872
-0.77,0.1943,24.872
-0.77,0.20633,24.872
-0.77,0.21835,24.872
-0.77,0.23038,24.872
-0.77,0.24241,24.872
-0.77,0.25443,24.872
-0.77,0.26646,24.872
-0.77,0.27848,24.872
-0.77,0.29051,24.872
-0.77,0.30253,24.872
-0.77,0.31456,24.872
-0.77,0.32658,24.872
-0.77,0.33861,24.872
-0.77,0.35063,24.872
-0.77,0.36266,24.872
-0.77,0.37468,24.872
-0.77,0.38671,24.872
-0.77,0.39873,24.872
-0.77,0.41076,24.872
-0.77,0.42278,24.872
-0.77,0.43481,24.872
-0.77,0.44684,24.872
-0.77,0.45886,24.872
-0.77,0.47089,24.872
-0.77,0.48291,24.872
-0.77,0.49494,24.872
-0.77,0.50696,24.872
-0.77,0.51899,24.872
-0.77,0.53101,24.872
-0.77,0.54304,24.872
-0.77,0.55506,24.872
-0.77,0.56709,24.872
-0.77,0.57911,24.872
-0.77,0.59114,24.872
-0.77,0.60316,24.872
-0.77,0.61519,24.872
-0.77,0.62722,24.872
-0.77,0.63924,24.872
-0.77,0.65127,24.872
-0.77,0.66329,24.872
-0.77,0.67532,24.872
-0.77,0.68734,24.872
-0.77,0.69937,24.872
-0.77,0.71139,24.872
-0.77,0.72342,24.872
-0.77,0.73544,24.872
-0.77,0.74747,24.872
-0.77,0.75949,24.872
-0.77,0.77152,24.872
-0.77,0.78354,24.872
-0.77,0.79557,24.872
-0.77,0.80759,24.872
-0.77,0.81962,24.872
-0.77,0.83165,24.872
-0.77,0.84367,24.872
-0.77,0.8557,24.872
-0.77,0.86772,24.872
-0.77,0.87975,24.872
-0.77,0.89177,24.872
-0.77,0.9038,24.872
-0.77,0.91582,24.872
-0.77,0.92785,24.872
-0.77,0.93987,24.872
-0.77,0.9519,24.872
-0.77,0.96392,24.872
-0.77,0.97595,24.872
-0.77,0.98797,24.872
-0.77,1,24.872
-0.7425,0.05,24.625
-0.7425,0.062025,24.625
-0.7425,0.074051,24.625
-0.7425,0.086076,24.625
-0.7425,0.098101,24.625
-0.7425,0.11013,24.625
-0.7425,0.12215,24.625
-0.7425,0.13418,24.625
-0.7425,0.1462,24.625
-0.7425,0.15823,24.625
-0.7425,0.17025,24.625
-0.7425,0.18228,24.625
-0.7425,0.1943,24.625
-0.7425,0.20633,24.625
-0.7425,0.21835,24.625
-0.7425,0.23038,24.625
-0.7425,0.24241,24.625
-0.7425,0.25443,24.625
-0.7425,0.26646,24.625
-0.7425,0.27848,24.625
-0.7425,0.29051,24.625
-0.7425,0.30253,24.625
-0.7425,0.31456,24.625
-0.7425,0.32658,24.625
-0.7425,0.33861,24.625
-0.7425,0.35063,24.625
-0.7425,0.36266,24.625
-0.7425,0.37468,24.625
-0.7425,0.38671,24.625
-0.7425,0.39873,24.625
-0.7425,0.41076,24.625
-0.7425,0.42278,24.625
-0.7425,0.43481,24.625
-0.7425,0.44684,24.625
-0.7425,0.45886,24.625
-0.7425,0.47089,24.625
-0.7425,0.48291,24.625
-0.7425,0.49494,24.625
-0.7425,0.50696,24.625
-0.7425,0.51899,24.625
-0.7425,0.53101,24.625
-0.7425,0.54304,24.625
-0.7425,0.55506,24.625
-0.7425,0.56709,24.625
-0.7425,0.57911,24.625
-0.7425,0.59114,24.625
-0.7425,0.60316,24.625
-0.7425,0.61519,24.625
-0.7425,0.62722,24.625
-0.7425,0.63924,24.625
-0.7425,0.65127,24.625
-0.7425,0.66329,24.625
-0.7425,0.67532,24.625
-0.7425,0.68734,24.625
-0.7425,0.69937,24.625
-0.7425,0.71139,24.625
-0.7425,0.72342,24.625
-0.7425,0.73544,24.625
-0.7425,0.74747,24.625
-0.7425,0.75949,24.625
-0.7425,0.77152,24.625
-0.7425,0.78354,24.625
-0.7425,0.79557,24.625
-0.7425,0.80759,24.625
-0.7425,0.81962,24.625
-0.7425,0.83165,24.625
-0.7425,0.84367,24.625
-0.7425,0.8557,24.625
-0.7425,0.86772,24.625
-0.7425,0.87975,24.625
-0.7425,0.89177,24.625
-0.7425,0.9038,24.625
-0.7425,0.91582,24.625
-0.7425,0.92785,24.625
-0.7425,0.93987,24.625
-0.7425,0.9519,24.625
-0.7425,0.96392,24.625
-0.7425,0.97595,24.625
-0.7425,0.98797,24.625
-0.7425,1,24.625
-0.715,0.05,24.387
-0.715,0.062025,24.387
-0.715,0.074051,24.387
-0.715,0.086076,24.387
-0.715,0.098101,24.387
-0.715,0.11013,24.387
-0.715,0.12215,24.387
-0.715,0.13418,24.387
-0.715,0.1462,24.387
-0.715,0.15823,24.387
-0.715,0.17025,24.387
-0.715,0.18228,24.387
-0.715,0.1943,24.387
-0.715,0.20633,24.387
-0.715,0.21835,24.387
-0.715,0.23038,24.387
-0.715,0.24241,24.387
-0.715,0.25443,24.387
-0.715,0.26646,24.387
-0.715,0.27848,24.387
-0.715,0.29051,24.387
-0.715,0.30253,24.387
-0.715,0.31456,24.387
-0.715,0.32658,24.387
-0.715,0.33861,24.387
-0.715,0.35063,24.387
-0.715,0.36266,24.387
-0.715,0.37468,24.387
-0.715,0.38671,24.387
-0.715,0.39873,24.387
-0.715,0.41076,24.387
-0.715,0.42278,24.387
-0.715,0.43481,24.387
-0.715,0.44684,24.387
-0.715,0.45886,24.387
-0.715,0.47089,24.387
-0.715,0.48291,24.387
-0.715,0.49494,24.387
-0.715,0.50696,24.387
-0.715,0.51899,24.387
-0.715,0.53101,24.387
-0.715,0.54304,24.387
-0.715,0.55506,24.387
-0.715,0.56709,24.387
-0.715,0.57911,24.387
-0.715,0.59114,24.387
-0.715,0.60316,24.387
-0.715,0.61519,24.387
-0.715,0.62722,24.387
-0.715,0.63924,24.387
-0.715,0.65127,24.387
-0.715,0.66329,24.387
-0.715,0.67532,24.387
-0.715,0.68734,24.387
-0.715,0.69937,24.387
-0.715,0.71139,24.387
-0.715,0.72342,24.387
-0.715,0.73544,24.387
-0.715,0.74747,24.387
-0.715,0.75949,24.387
-0.715,0.77152,24.387
-0.715,0.78354,24.387
-0.715,0.79557,24.387
-0.715,0.80759,24.387
-0.715,0.81962,24.387
-0.715,0.83165,24.387
-0.715,0.84367,24.387
-0.715,0.8557,24.387
-0.715,0.86772,24.387
-0.715,0.87975,24.387
-0.715,0.89177,24.387
-0.715,0.9038,24.387
-0.715,0.91582,24.387
-0.715,0.92785,24.387
-0.715,0.93987,24.387
-0.715,0.9519,24.387
-0.715,0.96392,24.387
-0.715,0.97595,24.387
-0.715,0.98797,24.387
-0.715,1,24.387
-0.6875,0.05,24.156
-0.6875,0.062025,24.156
-0.6875,0.074051,24.156
-0.6875,0.086076,24.156
-0.6875,0.098101,24.156
-0.6875,0.11013,24.156
-0.6875,0.12215,24.156
-0.6875,0.13418,24.156
-0.6875,0.1462,24.156
-0.6875,0.15823,24.156
-0.6875,0.17025,24.156
-0.6875,0.18228,24.156
-0.6875,0.1943,24.156
-0.6875,0.20633,24.156
-0.6875,0.21835,24.156
-0.6875,0.23038,24.156
-0.6875,0.24241,24.156
-0.6875,0.25443,24.156
-0.6875,0.26646,24.156
-0.6875,0.27848,24.156
-0.6875,0.29051,24.156
-0.6875,0.30253,24.156
-0.6875,0.31456,24.156
-0.6875,0.32658,24.156
-0.6875,0.33861,24.156
-0.6875,0.35063,24.156
-0.6875,0.36266,24.156
-0.6875,0.37468,24.156
-0.6875,0.38671,24.156
-0.6875,0.39873,24.156
-0.6875,0.41076,24.156
-0.6875,0.42278,24.156
-0.6875,0.43481,24.156
-0.6875,0.44684,24.156
-0.6875,0.45886,24.156
-0.6875,0.47089,24.156
-0.6875,0.48291,24.156
-0.6875,0.49494,24.156
-0.6875,0.50696,24.156
-0.6875,0.51899,24.156
-0.6875,0.53101,24.156
-0.6875,0.54304,24.156
-0.6875,0.55506,24.156
-0.6875,0.56709,24.156
-0.6875,0.57911,24.156
-0.6875,0.59114,24.156
-0.6875,0.60316,24.156
-0.6875,0.61519,24.156
-0.6875,0.62722,24.156
-0.6875,0.63924,24.156
-0.6875,0.65127,24.156
-0.6875,0.66329,24.156
-0.6875,0.67532,24.156
-0.6875,0.68734,24.156
-0.6875,0.69937,24.156
-0.6875,0.71139,24.156
-0.6875,0.72342,24.156
-0.6875,0.73544,24.156
-0.6875,0.74747,24.156
-0.6875,0.75949,24.156
-0.6875,0.77152,24.156
-0.6875,0.78354,24.156
-0.6875,0.79557,24.156
-0.6875,0.80759,24.156
-0.6875,0.81962,24.156
-0.6875,0.83165,24.156
-0.6875,0.84367,24.156
-0.6875,0.8557,24.156
-0.6875,0.86772,24.156
-0.6875,0.87975,24.156
-0.6875,0.89177,24.156
-0.6875,0.9038,24.156
-0.6875,0.91582,24.156
-0.6875,0.92785,24.156
-0.6875,0.93987,24.156
-0.6875,0.9519,24.156
-0.6875,0.96392,24.156
-0.6875,0.97595,24.156
-0.6875,0.98797,24.156
-0.6875,1,24.156
-0.66,0.05,23.931
-0.66,0.062025,23.931
-0.66,0.074051,23.931
-0.66,0.086076,23.931
-0.66,0.098101,23.931
-0.66,0.11013,23.931
-0.66,0.12215,23.931
-0.66,0.13418,23.931
-0.66,0.1462,23.931
-0.66,0.15823,23.931
-0.66,0.17025,23.931
-0.66,0.18228,23.931
-0.66,0.1943,23.931
-0.66,0.20633,23.931
-0.66,0.21835,23.931
-0.66,0.23038,23.931
-0.66,0.24241,23.931
-0.66,0.25443,23.931
-0.66,0.26646,23.931
-0.66,0.27848,23.931
-0.66,0.29051,23.931
-0.66,0.30253,23.931
-0.66,0.31456,23.931
-0.66,0.32658,23.931
-0.66,0.33861,23.931
-0.66,0.35063,23.931
-0.66,0.36266,23.931
-0.66,0.37468,23.931
-0.66,0.38671,23.931
-0.66,0.39873,23.931
-0.66,0.41076,23.931
-0.66,0.42278,23.931
-0.66,0.43481,23.931
-0.66,0.44684,23.931
-0.66,0.45886,23.931
-0.66,0.47089,23.931
-0.66,0.48291,23.931
-0.66,0.49494,23.931
-0.66,0.50696,23.931
-0.66,0.51899,23.931
-0.66,0.53101,23.931
-0.66,0.54304,23.931
-0.66,0.55506,23.931
-0.66,0.56709,23.931
-0.66,0.57911,23.931
-0.66,0.59114,23.931
-0.66,0.60316,23.931
-0.66,0.61519,23.931
-0.66,0.62722,23.931
-0.66,0.63924,23.931
-0.66,0.65127,23.931
-0.66,0.66329,23.931
-0.66,0.67532,23.931
-0.66,0.68734,23.931
-0.66,0.69937,23.931
-0.66,0.71139,23.931
-0.66,0.72342,23.931
-0.66,0.73544,23.931
-0.66,0.74747,23.931
-0.66,0.75949,23.931
-0.66,0.77152,23.931
-0.66,0.78354,23.931
-0.66,0.79557,23.931
-0.66,0.80759,23.931
-0.66,0.81962,23.931
-0.66,0.83165,23.931
-0.66,0.84367,23.931
-0.66,0.8557,23.931
-0.66,0.86772,23.931
-0.66,0.87975,23.931
-0.66,0.89177,23.931
-0.66,0.9038,23.931
-0.66,0.91582,23.931
-0.66,0.92785,23.931
-0.66,0.93987,23.931
-0.66,0.9519,23.931
-0.66,0.96392,23.931
-0.66,0.97595,23.931
-0.66,0.98797,23.931
-0.66,1,23.931
-0.6325,0.05,23.713
-0.6325,0.062025,23.713
-0.6325,0.074051,23.713
-0.6325,0.086076,23.713
-0.6325,0.098101,23.713
-0.6325,0.11013,23.713
-0.6325,0.12215,23.713
-0.6325,0.13418,23.713
-0.6325,0.1462,23.713
-0.6325,0.15823,23.713
-0.6325,0.17025,23.713
-0.6325,0.18228,23.713
-0.6325,0.1943,23.713
-0.6325,0.20633,23.713
-0.6325,0.21835,23.713
-0.6325,0.23038,23.713
-0.6325,0.24241,23.713
-0.6325,0.25443,23.713
-0.6325,0.26646,23.713
-0.6325,0.27848,23.713
-0.6325,0.29051,23.713
-0.6325,0.30253,23.713
-0.6325,0.31456,23.713
-0.6325,0.32658,23.713
-0.6325,0.33861,23.713
-0.6325,0.35063,23.713
-0.6325,0.36266,23.713
-0.6325,0.37468,23.713
-0.6325,0.38671,23.713
-0.6325,0.39873,23.713
-0.6325,0.41076,23.713
-0.6325,0.42278,23.713
-0.6325,0.43481,23.713
-0.6325,0.44684,23.713
-0.6325,0.45886,23.713
-0.6325,0.47089,23.713
-0.6325,0.48291,23.713
-0.6325,0.49494,23.713
-0.6325,0.50696,23.713
-0.6325,0.51899,23.713
-0.6325,0.53101,23.713
-0.6325,0.54304,23.713
-0.6325,0.55506,23.713
-0.6325,0.56709,23.713
-0.6325,0.57911,23.713
-0.6325,0.59114,23.713
-0.6325,0.60316,23.713
-0.6325,0.61519,23.713
-0.6325,0.62722,23.713
-0.6325,0.63924,23.713
-0.6325,0.65127,23.713
-0.6325,0.66329,23.713
-0.6325,0.67532,23.713
-0.6325,0.68734,23.713
-0.6325,0.69937,23.713
-0.6325,0.71139,23.713
-0.6325,0.72342,23.713
-0.6325,0.73544,23.713
-0.6325,0.74747,23.713
-0.6325,0.75949,23.713
-0.6325,0.77152,23.713
-0.6325,0.78354,23.713
-0.6325,0.79557,23.713
-0.6325,0.80759,23.713
-0.6325,0.81962,23.713
-0.6325,0.83165,23.713
-0.6325,0.84367,23.713
-0.6325,0.8557,23.713
-0.6325,0.86772,23.713
-0.6325,0.87975,23.713
-0.6325,0.89177,23.713
-0.6325,0.9038,23.713
-0.6325,0.91582,23.713
-0.6325,0.92785,23.713
-0.6325,0.93987,23.713
-0.6325,0.9519,23.713
-0.6325,0.96392,23.713
-0.6325,0.97595,23.713
-0.6325,0.98797,23.713
-0.6325,1,23.713
-0.605,0.05,23.502
-0.605,0.062025,23.502
-0.605,0.074051,23.502
-0.605,0.086076,23.502
-0.605,0.098101,23.502
-0.605,0.11013,23.502
-0.605,0.12215,23.502
-0.605,0.13418,23.502
-0.605,0.1462,23.502
-0.605,0.15823,23.502
-0.605,0.17025,23.502
-0.605,0.18228,23.502
-0.605,0.1943,23.502
-0.605,0.20633,23.502
-0.605,0.21835,23.502
-0.605,0.23038,23.502
-0.605,0.24241,23.502
-0.605,0.25443,23.502
-0.605,0.26646,23.502
-0.605,0.27848,23.502
-0.605,0.29051,23.502
-0.605,0.30253,23.502
-0.605,0.31456,23.502
-0.605,0.32658,23.502
-0.605,0.33861,23.502
-0.605,0.35063,23.502
-0.605,0.36266,23.502
-0.605,0.37468,23.502
-0.605,0.38671,23.502
-0.605,0.39873,23.502
-0.605,0.41076,23.502
-0.605,0.42278,23.502
-0.605,0.43481,23.502
-0.605,0.44684,23.502
-0.605,0.45886,23.502
-0.605,0.47089,23.502
-0.605,0.48291,23.502
-0.605,0.49494,23.502
-0.605,0.50696,23.502
-0.605,0.51899,23.502
-0.605,0.53101,23.502
-0.605,0.54304,23.502
-0.605,0.55506,23.502
-0.605,0.56709,23.502
-0.605,0.57911,23.502
-0.605,0.59114,23.502
-0.605,0.60316,23.502
-0.605,0.61519,23.502
-0.605,0.62722,23.502
-0.605,0.63924,23.502
-0.605,0.65127,23.502
-0.605,0.66329,23.502
-0.605,0.67532,23.502
-0.605,0.68734,23.502
-0.605,0.69937,23.502
-0.605,0.71139,23.502
-0.605,0.72342,23.502
-0.605,0.73544,23.502
-0.605,0.74747,23.502
-0.605,0.75949,23.502
-0.605,0.77152,23.502
-0.605,0.78354,23.502
-0.605,0.79557,23.502
-0.605,0.80759,23.502
-0.605,0.81962,23.502
-0.605,0.83165,23.502
-0.605,0.84367,23.502
-0.605,0.8557,23.502
-0.605,0.86772,23.502
-0.605,0.87975,23.502
-0.605,0.89177,23.502
-0.605,0.9038,23.502
-0.605,0.91582,23.502
-0.605,0.92785,23.502
-0.605,0.93987,23.502
-0.605,0.9519,23.502
-0.605,0.96392,23.502
-0.605,0.97595,23.502
-0.605,0.98797,23.502
-0.605,1,23.502
-0.5775,0.05,23.296
-0.5775,0.062025,23.296
-0.5775,0.074051,23.296
-0.5775,0.086076,23.296
-0.5775,0.098101,23.296
-0.5775,0.11013,23.296
-0.5775,0.12215,23.296
-0.5775,0.13418,23.296
-0.5775,0.1462,23.296
-0.5775,0.15823,23.296
-0.5775,0.17025,23.296
-0.5775,0.18228,23.296
-0.5775,0.1943,23.296
-0.5775,0.20633,23.296
-0.5775,0.21835,23.296
-0.5775,0.23038,23.296
-0.5775,0.24241,23.296
-0.5775,0.25443,23.296
-0.5775,0.26646,23.296
-0.5775,0.27848,23.296
-0.5775,0.29051,23.296
-0.5775,0.30253,23.296
-0.5775,0.31456,23.296
-0.5775,0.32658,23.296
-0.5775,0.33861,23.296
-0.5775,0.35063,23.296
-0.5775,0.36266,23.296
-0.5775,0.37468,23.296
-0.5775,0.38671,23.296
-0.5775,0.39873,23.296
-0.5775,0.41076,23.296
-0.5775,0.42278,23.296
-0.5775,0.43481,23.296
-0.5775,0.44684,23.296
-0.5775,0.45886,23.296
-0.5775,0.47089,23.296
-0.5775,0.48291,23.296
-0.5775,0.49494,23.296
-0.5775,0.50696,23.296
-0.5775,0.51899,23.296
-0.5775,0.53101,23.296
-0.5775,0.54304,23.296
-0.5775,0.55506,23.296
-0.5775,0.56709,23.296
-0.5775,0.57911,23.296
-0.5775,0.59114,23.296
-0.5775,0.60316,23.296
-0.5775,0.61519,23.296
-0.5775,0.62722,23.296
-0.5775,0.63924,23.296
-0.5775,0.65127,23.296
-0.5775,0.66329,23.296
-0.5775,0.67532,23.296
-0.5775,0.68734,23.296
-0.5775,0.69937,23.296
-0.5775,0.71139,23.296
-0.5775,0.72342,23.296
-0.5775,0.73544,23.296
-0.5775,0.74747,23.296
-0.5775,0.75949,23.296
-0.5775,0.77152,23.296
-0.5775,0.78354,23.296
-0.5775,0.79557,23.296
-0.5775,0.80759,23.296
-0.5775,0.81962,23.296
-0.5775,0.83165,23.296
-0.5775,0.84367,23.296
-0.5775,0.8557,23.296
-0.5775,0.86772,23.296
-0.5775,0.87975,23.296
-0.5775,0.89177,23.296
-0.5775,0.9038,23.296
-0.5775,0.91582,23.296
-0.5775,0.92785,23.296
-0.5775,0.93987,23.296
-0.5775,0.9519,23.296
-0.5775,0.96392,23.296
-0.5775,0.97595,23.296
-0.5775,0.98797,23.296
-0.5775,1,23.296
-0.55,0.05,23.097
-0.55,0.062025,23.097
-0.55,0.074051,23.097
-0.55,0.086076,23.097
-0.55,0.098101,23.097
-0.55,0.11013,23.097
-0.55,0.12215,23.097
-0.55,0.13418,23.097
-0.55,0.1462,23.097
-0.55,0.15823,23.097
-0.55,0.17025,23.097
-0.55,0.18228,23.097
-0.55,0.1943,23.097
-0.55,0.20633,23.097
-0.55,0.21835,23.097
-0.55,0.23038,23.097
-0.55,0.24241,23.097
-0.55,0.25443,23.097
-0.55,0.26646,23.097
-0.55,0.27848,23.097
-0.55,0.29051,23.097
-0.55,0.30253,23.097
-0.55,0.31456,23.097
-0.55,0.32658,23.097
-0.55,0.33861,23.097
-0.55,0.35063,23.097
-0.55,0.36266,23.097
-0.55,0.37468,23.097
-0.55,0.38671,23.097
-0.55,0.39873,23.097
-0.55,0.41076,23.097
-0.55,0.42278,23.097
-0.55,0.43481,23.097
-0.55,0.44684,23.097
-0.55,0.45886,23.097
-0.55,0.47089,23.097
-0.55,0.48291,23.097
-0.55,0.49494,23.097
-0.55,0.50696,23.097
-0.55,0.51899,23.097
-0.55,0.53101,23.097
-0.55,0.54304,23.097
-0.55,0.55506,23.097
-0.55,0.56709,23.097
-0.55,0.57911,23.097
-0.55,0.59114,23.097
-0.55,0.60316,23.097
-0.55,0.61519,23.097
-0.55,0.62722,23.097
-0.55,0.63924,23.097
-0.55,0.65127,23.097
-0.55,0.66329,23.097
-0.55,0.67532,23.097
-0.55,0.68734,23.097
-0.55,0.69937,23.097
-0.55,0.71139,23.097
-0.55,0.72342,23.097
-0.55,0.73544,23.097
-0.55,0.74747,23.097
-0.55,0.75949,23.097
-0.55,0.77152,23.097
-0.55,0.78354,23.097
-0.55,0.79557,23.097
-0.55,0.80759,23.097
-0.55,0.81962,23.097
-0.55,0.83165,23.097
-0.55,0.84367,23.097
-0.55,0.8557,23.097
-0.55,0.86772,23.097
-0.55,0.87975,23.097
-0.55,0.89177,23.097
-0.55,0.9038,23.097
-0.55,0.91582,23.097
-0.55,0.92785,23.097
-0.55,0.93987,23.097
-0.55,0.9519,23.097
-0.55,0.96392,23.097
-0.55,0.97595,23.097
-0.55,0.98797,23.097
-0.55,1,23.097
-0.5225,0.05,22.902
-0.5225,0.062025,22.902
-0.5225,0.074051,22.902
-0.5225,0.086076,22.902
-0.5225,0.098101,22.902
-0.5225,0.11013,22.902
-0.5225,0.12215,22.902
-0.5225,0.13418,22.902
-0.5225,0.1462,22.902
-0.5225,0.15823,22.902
-0.5225,0.17025,22.902
-0.5225,0.18228,22.902
-0.5225,0.1943,22.902
-0.5225,0.20633,22.902
-0.5225,0.21835,22.902
-0.5225,0.23038,22.902
-0.5225,0.24241,22.902
-0.5225,0.25443,22.902
-0.5225,0.26646,22.902
-0.5225,0.27848,22.902
-0.5225,0.29051,22.902
-0.5225,0.30253,22.902
-0.5225,0.31456,22.902
-0.5225,0.32658,22.902
-0.5225,0.33861,22.902
-0.5225,0.35063,22.902
-0.5225,0.36266,22.902
-0.5225,0.37468,22.902
-0.5225,0.38671,22.902
-0.5225,0.39873,22.902
-0.5225,0.41076,22.902
-0.5225,0.42278,22.902
-0.5225,0.43481,22.902
-0.5225,0.44684,22.902
-0.5225,0.45886,22.902
-0.5225,0.47089,22.902
-0.5225,0.48291,22.902
-0.5225,0.49494,22.902
-0.5225,0.50696,22.902
-0.5225,0.51899,22.902
-0.5225,0.53101,22.902
-0.5225,0.54304,22.902
-0.5225,0.55506,22.902
-0.5225,0.56709,22.902
-0.5225,0.57911,22.902
-0.5225,0.59114,22.902
-0.5225,0.60316,22.902
-0.5225,0.61519,22.902
-0.5225,0.62722,22.902
-0.5225,0.63924,22.902
-0.5225,0.65127,22.902
-0.5225,0.66329,22.902
-0.5225,0.67532,22.902
-0.5225,0.68734,22.902
-0.5225,0.69937,22.902
-0.5225,0.71139,22.902
-0.5225,0.72342,22.902
-0.5225,0.73544,22.902
-0.5225,0.74747,22.902
-0.5225,0.75949,22.902
-0.5225,0.77152,22.902
-0.5225,0.78354,22.902
-0.5225,0.79557,22.902
-0.5225,0.80759,22.902
-0.5225,0.81962,22.902
-0.5225,0.83165,22.902
-0.5225,0.84367,22.902
-0.5225,0.8557,22.902
-0.5225,0.86772,22.902
-0.5225,0.87975,22.902
-0.5225,0.89177,22.902
-0.5225,0.9038,22.902
-0.5225,0.91582,22.902
-0.5225,0.92785,22.902
-0.5225,0.93987,22.902
-0.5225,0.9519,22.902
-0.5225,0.96392,22.902
-0.5225,0.97595,22.902
-0.5225,0.98797,22.902
-0.5225,1,22.902
-0.495,0.05,22.713
-0.495,0.062025,22.713
-0.495,0.074051,22.713
-0.495,0.086076,22.713
-0.495,0.098101,22.713
-0.495,0.11013,22.713
-0.495,0.12215,22.713
-0.495,0.13418,22.713
-0.495,0.1462,22.713
-0.495,0.15823,22.713
-0.495,0.17025,22.713
-0.495,0.18228,22.713
-0.495,0.1943,22.713
-0.495,0.20633,22.713
-0.495,0.21835,22.713
-0.495,0.23038,22.713
-0.495,0.24241,22.713
-0.495,0.25443,22.713
-0.495,0.26646,22.713
-0.495,0.27848,22.713
-0.495,0.29051,22.713
-0.495,0.30253,22.713
-0.495,0.31456,22.713
-0.495,0.32658,22.713
-0.495,0.33861,22.713
-0.495,0.35063,22.713
-0.495,0.36266,22.713
-0.495,0.37468,22.713
-0.495,0.38671,22.713
-0.495,0.39873,22.713
-0.495,0.41076,22.713
-0.495,0.42278,22.713
-0.495,0.43481,22.713
-0.495,0.44684,22.713
-0.495,0.45886,22.713
-0.495,0.47089,22.713
-0.495,0.48291,22.713
-0.495,0.49494,22.713
-0.495,0.50696,22.713
-0.495,0.51899,22.713
-0.495,0.53101,22.713
-0.495,0.54304,22.713
-0.495,0.55506,22.713
-0.495,0.56709,22.713
-0.495,0.57911,22.713
-0.495,0.59114,22.713
-0.495,0.60316,22.713
-0.495,0.61519,22.713
-0.495,0.62722,22.713
-0.495,0.63924,22.713
-0.495,0.65127,22.713
-0.495,0.66329,22.713
-0.495,0.67532,22.713
-0.495,0.68734,22.713
-0.495,0.69937,22.713
-0.495,0.71139,22.713
-0.495,0.72342,22.713
-0.495,0.73544,22.713
-0.495,0.74747,22.713
-0.495,0.75949,22.713
-0.495,0.77152,22.713
-0.495,0.78354,22.713
-0.495,0.79557,22.713
-0.495,0.80759,22.713
-0.495,0.81962,22.713
-0.495,0.83165,22.713
-0.495,0.84367,22.713
-0.495,0.8557,22.713
-0.495,0.86772,22.713
-0.495,0.87975,22.713
-0.495,0.89177,22.713
-0.495,0.9038,22.713
-0.495,0.91582,22.713
-0.495,0.92785,22.713
-0.495,0.93987,22.713
-0.495,0.9519,22.713
-0.495,0.96392,22.713
-0.495,0.97595,22.713
-0.495,0.98797,22.713
-0.495,1,22.713
-0.4675,0.05,22.529
-0.4675,0.062025,22.529
-0.4675,0.074051,22.529
-0.4675,0.086076,22.529
-0.4675,0.098101,22.529
-0.4675,0.11013,22.529
-0.4675,0.12215,22.529
-0.4675,0.13418,22.529
-0.4675,0.1462,22.529
-0.4675,0.15823,22.529
-0.4675,0.17025,22.529
-0.4675,0.18228,22.529
-0.4675,0.1943,22.529
-0.4675,0.20633,22.529
-0.4675,0.21835,22.529
-0.4675,0.23038,22.529
-0.4675,0.24241,22.529
-0.4675,0.25443,22.529
-0.4675,0.26646,22.529
-0.4675,0.27848,22.529
-0.4675,0.29051,22.529
-0.4675,0.30253,22.529
-0.4675,0.31456,22.529
-0.4675,0.32658,22.529
-0.4675,0.33861,22.529
-0.4675,0.35063,22.529
-0.4675,0.36266,22.529
-0.4675,0.37468,22.529
-0.4675,0.38671,22.529
-0.4675,0.39873,22.529
-0.4675,0.41076,22.529
-0.4675,0.42278,22.529
-0.4675,0.43481,22.529
-0.4675,0.44684,22.529
-0.4675,0.45886,22.529
-0.4675,0.47089,22.529
-0.4675,0.48291,22.529
-0.4675,0.49494,22.529
-0.4675,0.50696,22.529
-0.4675,0.51899,22.529
-0.4675,0.53101,22.529
-0.4675,0.54304,22.529
-0.4675,0.55506,22.529
-0.4675,0.56709,22.529
-0.4675,0.57911,22.529
-0.4675,0.59114,22.529
-0.4675,0.60316,22.529
-0.4675,0.61519,22.529
-0.4675,0.62722,22.529
-0.4675,0.63924,22.529
-0.4675,0.65127,22.529
-0.4675,0.66329,22.529
-0.4675,0.67532,22.529
-0.4675,0.68734,22.529
-0.4675,0.69937,22.529
-0.4675,0.71139,22.529
-0.4675,0.72342,22.529
-0.4675,0.73544,22.529
-0.4675,0.74747,22.529
-0.4675,0.75949,22.529
-0.4675,0.77152,22.529
-0.4675,0.78354,22.529
-0.4675,0.79557,22.529
-0.4675,0.80759,22.529
-0.4675,0.81962,22.529
-0.4675,0.83165,22.529
-0.4675,0.84367,22.529
-0.4675,0.8557,22.529
-0.4675,0.86772,22.529
-0.4675,0.87975,22.529
-0.4675,0.89177,22.529
-0.4675,0.9038,22.529
-0.4675,0.91582,22.529
-0.4675,0.92785,22.529
-0.4675,0.93987,22.529
-0.4675,0.9519,22.529
-0.4675,0.96392,22.529
-0.4675,0.97595,22.529
-0.4675,0.98797,22.529
-0.4675,1,22.529
-0.44,0.05,22.349
-0.44,0.062025,22.349
-0.44,0.074051,22.349
-0.44,0.086076,22.349
-0.44,0.098101,22.349
-0.44,0.11013,22.349
-0.44,0.12215,22.349
-0.44,0.13418,22.349
-0.44,0.1462,22.349
-0.44,0.15823,22.349
-0.44,0.17025,22.349
-0.44,0.18228,22.349
-0.44,0.1943,22.349
-0.44,0.20633,22.349
-0.44,0.21835,22.349
-0.44,0.23038,22.349
-0.44,0.24241,22.349
-0.44,0.25443,22.349
-0.44,0.26646,22.349
-0.44,0.27848,22.349
-0.44,0.29051,22.349
-0.44,0.30253,22.349
-0.44,0.31456,22.349
-0.44,0.32658,22.349
-0.44,0.33861,22.349
-0.44,0.35063,22.349
-0.44,0.36266,22.349
-0.44,0.37468,22.349
-0.44,0.38671,22.349
-0.44,0.39873,22.349
-0.44,0.41076,22.349
-0.44,0.42278,22.349
-0.44,0.43481,22.349
-0.44,0.44684,22.349
-0.44,0.45886,22.349
-0.44,0.47089,22.349
-0.44,0.48291,22.349
-0.44,0.49494,22.349
-0.44,0.50696,22.349
-0.44,0.51899,22.349
-0.44,0.53101,22.349
-0.44,0.54304,22.349
-0.44,0.55506,22.349
-0.44,0.56709,22.349
-0.44,0.57911,22.349
-0.44,0.59114,22.349
-0.44,0.60316,22.349
-0.44,0.61519,22.349
-0.44,0.62722,22.349
-0.44,0.63924,22.349
-0.44,0.65127,22.349
-0.44,0.66329,22.349
-0.44,0.67532,22.349
-0.44,0.68734,22.349
-0.44,0.69937,22.349
-0.44,0.71139,22.349
-0.44,0.72342,22.349
-0.44,0.73544,22.349
-0.44,0.74747,22.349
-0.44,0.75949,22.349
-0.44,0.77152,22.349
-0.44,0.78354,22.349
-0.44,0.79557,22.349
-0.44,0.80759,22.349
-0.44,0.81962,22.349
-0.44,0.83165,22.349
-0.44,0.84367,22.349
-0.44,0.8557,22.349
-0.44,0.86772,22.349
-0.44,0.87975,22.349
-0.44,0.89177,22.349
-0.44,0.9038,22.349
-0.44,0.91582,22.349
-0.44,0.92785,22.349
-0.44,0.93987,22.349
-0.44,0.9519,22.349
-0.44,0.96392,22.349
-0.44,0.97595,22.349
-0.44,0.98797,22.349
-0.44,1,22.349
-0.4125,0.05,22.174
-0.4125,0.062025,22.174
-0.4125,0.074051,22.174
-0.4125,0.086076,22.174
-0.4125,0.098101,22.174
-0.4125,0.11013,22.174
-0.4125,0.12215,22.174
-0.4125,0.13418,22.174
-0.4125,0.1462,22.174
-0.4125,0.15823,22.174
-0.4125,0.17025,22.174
-0.4125,0.18228,22.174
-0.4125,0.1943,22.174
-0.4125,0.20633,22.174
-0.4125,0.21835,22.174
-0.4125,0.23038,22.174
-0.4125,0.24241,22.174
-0.4125,0.25443,22.174
-0.4125,0.26646,22.174
-0.4125,0.27848,22.174
-0.4125,0.29051,22.174
-0.4125,0.30253,22.174
-0.4125,0.31456,22.174
-0.4125,0.32658,22.174
-0.4125,0.33861,22.174
-0.4125,0.35063,22.174
-0.4125,0.36266,22.174
-0.4125,0.37468,22.174
-0.4125,0.38671,22.174
-0.4125,0.39873,22.174
-0.4125,0.41076,22.174
-0.4125,0.42278,22.174
-0.4125,0.43481,22.174
-0.4125,0.44684,22.174
-0.4125,0.45886,22.174
-0.4125,0.47089,22.174
-0.4125,0.48291,22.174
-0.4125,0.49494,22.174
-0.4125,0.50696,22.174
-0.4125,0.51899,22.174
-0.4125,0.53101,22.174
-0.4125,0.54304,22.174
-0.4125,0.55506,22.174
-0.4125,0.56709,22.174
-0.4125,0.57911,22.174
-0.4125,0.59114,22.174
-0.4125,0.60316,22.174
-0.4125,0.61519,22.174
-0.4125,0.62722,22.174
-0.4125,0.63924,22.174
-0.4125,0.65127,22.174
-0.4125,0.66329,22.174
-0.4125,0.67532,22.174
-0.4125,0.68734,22.174
-0.4125,0.69937,22.174
-0.4125,0.71139,22.174
-0.4125,0.72342,22.174
-0.4125,0.73544,22.174
-0.4125,0.74747,22.174
-0.4125,0.75949,22.174
-0.4125,0.77152,22.174
-0.4125,0.78354,22.174
-0.4125,0.79557,22.174
-0.4125,0.80759,22.174
-0.4125,0.81962,22.174
-0.4125,0.83165,22.174
-0.4125,0.84367,22.174
-0.4125,0.8557,22.174
-0.4125,0.86772,22.174
-0.4125,0.87975,22.174
-0.4125,0.89177,22.174
-0.4125,0.9038,22.174
-0.4125,0.91582,22.174
-0.4125,0.92785,22.174
-0.4125,0.93987,22.174
-0.4125,0.9519,22.174
-0.4125,0.96392,22.174
-0.4125,0.97595,22.174
-0.4125,0.98797,22.174
-0.4125,1,22.174
-0.385,0.05,22.003
-0.385,0.062025,22.003
-0.385,0.074051,22.003
-0.385,0.086076,22.003
-0.385,0.098101,22.003
-0.385,0.11013,22.003
-0.385,0.12215,22.003
-0.385,0.13418,22.003
-0.385,0.1462,22.003
-0.385,0.15823,22.003
-0.385,0.17025,22.003
-0.385,0.18228,22.003
-0.385,0.1943,22.003
-0.385,0.20633,22.003
-0.385,0.21835,22.003
-0.385,0.23038,22.003
-0.385,0.24241,22.003
-0.385,0.25443,22.003
-0.385,0.26646,22.003
-0.385,0.27848,22.003
-0.385,0.29051,22.003
-0.385,0.30253,22.003
-0.385,0.31456,22.003
-0.385,0.32658,22.003
-0.385,0.33861,22.003
-0.385,0.35063,22.003
-0.385,0.36266,22.003
-0.385,0.37468,22.003
-0.385,0.38671,22.003
-0.385,0.39873,22.003
-0.385,0.41076,22.003
-0.385,0.42278,22.003
-0.385,0.43481,22.003
-0.385,0.44684,22.003
-0.385,0.45886,22.003
-0.385,0.47089,22.003
-0.385,0.48291,22.003
-0.385,0.49494,22.003
-0.385,0.50696,22.003
-0.385,0.51899,22.003
-0.385,0.53101,22.003
-0.385,0.54304,22.003
-0.385,0.55506,22.003
-0.385,0.56709,22.003
-0.385,0.57911,22.003
-0.385,0.59114,22.003
-0.385,0.60316,22.003
-0.385,0.61519,22.003
-0.385,0.62722,22.003
-0.385,0.63924,22.003
-0.385,0.65127,22.003
-0.385,0.66329,22.003
-0.385,0.67532,22.003
-0.385,0.68734,22.003
-0.385,0.69937,22.003
-0.385,0.71139,22.003
-0.385,0.72342,22.003
-0.385,0.73544,22.003
-0.385,0.74747,22.003
-0.385,0.75949,22.003
-0.385,0.77152,22.003
-0.385,0.78354,22.003
-0.385,0.79557,22.003
-0.385,0.80759,22.003
-0.385,0.81962,22.003
-0.385,0.83165,22.003
-0.385,0.84367,22.003
-0.385,0.8557,22.003
-0.385,0.86772,22.003
-0.385,0.87975,22.003
-0.385,0.89177,22.003
-0.385,0.9038,22.003
-0.385,0.91582,22.003
-0.385,0.92785,22.003
-0.385,0.93987,22.003
-0.385,0.9519,22.003
-0.385,0.96392,22.003
-0.385,0.97595,22.003
-0.385,0.98797,22.003
-0.385,1,22.003
-0.3575,0.05,21.837
-0.3575,0.062025,21.837
-0.3575,0.074051,21.837
-0.3575,0.086076,21.837
-0.3575,0.098101,21.837
-0.3575,0.11013,21.837
-0.3575,0.12215,21.837
-0.3575,0.13418,21.837
-0.3575,0.1462,21.837
-0.3575,0.15823,21.837
-0.3575,0.17025,21.837
-0.3575,0.18228,21.837
-0.3575,0.1943,21.837
-0.3575,0.20633,21.837
-0.3575,0.21835,21.837
-0.3575,0.23038,21.837
-0.3575,0.24241,21.837
-0.3575,0.25443,21.837
-0.3575,0.26646,21.837
-0.3575,0.27848,21.837
-0.3575,0.29051,21.837
-0.3575,0.30253,21.837
-0.3575,0.31456,21.837
-0.3575,0.32658,21.837
-0.3575,0.33861,21.837
-0.3575,0.35063,21.837
-0.3575,0.36266,21.837
-0.3575,0.37468,21.837
-0.3575,0.38671,21.837
-0.3575,0.39873,21.837
-0.3575,0.41076,21.837
-0.3575,0.42278,21.837
-0.3575,0.43481,21.837
-0.3575,0.44684,21.837
-0.3575,0.45886,21.837
-0.3575,0.47089,21.837
-0.3575,0.48291,21.837
-0.3575,0.49494,21.837
-0.3575,0.50696,21.837
-0.3575,0.51899,21.837
-0.3575,0.53101,21.837
-0.3575,0.54304,21.837
-0.3575,0.55506,21.837
-0.3575,0.56709,21.837
-0.3575,0.57911,21.837
-0.3575,0.59114,21.837
-0.3575,0.60316,21.837
-0.3575,0.61519,21.837
-0.3575,0.62722,21.837
-0.3575,0.63924,21.837
-0.3575,0.65127,21.837
-0.3575,0.66329,21.837
-0.3575,0.67532,21.837
-0.3575,0.68734,21.837
-0.3575,0.69937,21.837
-0.3575,0.71139,21.837
-0.3575,0.72342,21.837
-0.3575,0.73544,21.837
-0.3575,0.74747,21.837
-0.3575,0.75949,21.837
-0.3575,0.77152,21.837
-0.3575,0.78354,21.837
-0.3575,0.79557,21.837
-0.3575,0.80759,21.837
-0.3575,0.81962,21.837
-0.3575,0.83165,21.837
-0.3575,0.84367,21.837
-0.3575,0.8557,21.837
-0.3575,0.86772,21.837
-0.3575,0.87975,21.837
-0.3575,0.89177,21.837
-0.3575,0.9038,21.837
-0.3575,0.91582,21.837
-0.3575,0.92785,21.837
-0.3575,0.93987,21.837
-0.3575,0.9519,21.837
-0.3575,0.96392,21.837
-0.3575,0.97595,21.837
-0.3575,0.98797,21.837
-0.3575,1,21.837
-0.33,0.05,21.674
-0.33,0.062025,21.674
-0.33,0.074051,21.674
-0.33,0.086076,21.674
-0.33,0.098101,21.674
-0.33,0.11013,21.674
-0.33,0.12215,21.674
-0.33,0.13418,21.674
-0.33,0.1462,21.674
-0.33,0.15823,21.674
-0.33,0.17025,21.674
-0.33,0.18228,21.674
-0.33,0.1943,21.674
-0.33,0.20633,21.674
-0.33,0.21835,21.674
-0.33,0.23038,21.674
-0.33,0.24241,21.674
-0.33,0.25443,21.674
-0.33,0.26646,21.674
-0.33,0.27848,21.674
-0.33,0.29051,21.674
-0.33,0.30253,21.674
-0.33,0.31456,21.674
-0.33,0.32658,21.674
-0.33,0.33861,21.674
-0.33,0.35063,21.674
-0.33,0.36266,21.674
-0.33,0.37468,21.674
-0.33,0.38671,21.674
-0.33,0.39873,21.674
-0.33,0.41076,21.674
-0.33,0.42278,21.674
-0.33,0.43481,21.674
-0.33,0.44684,21.674
-0.33,0.45886,21.674
-0.33,0.47089,21.674
-0.33,0.48291,21.674
-0.33,0.49494,21.674
-0.33,0.50696,21.674
-0.33,0.51899,21.674
-0.33,0.53101,21.674
-0.33,0.54304,21.674
-0.33,0.55506,21.674
-0.33,0.56709,21.674
-0.33,0.57911,21.674
-0.33,0.59114,21.674
-0.33,0.60316,21.674
-0.33,0.61519,21.674
-0.33,0.62722,21.674
-0.33,0.63924,21.674
-0.33,0.65127,21.674
-0.33,0.66329,21.674
-0.33,0.67532,21.674
-0.33,0.68734,21.674
-0.33,0.69937,21.674
-0.33,0.71139,21.674
-0.33,0.72342,21.674
-0.33,0.73544,21.674
-0.33,0.74747,21.674
-0.33,0.75949,21.674
-0.33,0.77152,21.674
-0.33,0.78354,21.674
-0.33,0.79557,21.674
-0.33,0.80759,21.674
-0.33,0.81962,21.674
-0.33,0.83165,21.674
-0.33,0.84367,21.674
-0.33,0.8557,21.674
-0.33,0.86772,21.674
-0.33,0.87975,21.674
-0.33,0.89177,21.674
-0.33,0.9038,21.674
-0.33,0.91582,21.674
-0.33,0.92785,21.674
-0.33,0.93987,21.674
-0.33,0.9519,21.674
-0.33,0.96392,21.674
-0.33,0.97595,21.674
-0.33,0.98797,21.674
-0.33,1,21.674
-0.3025,0.05,21.515
-0.3025,0.062025,21.515
-0.3025,0.074051,21.515
-0.3025,0.086076,21.515
-0.3025,0.098101,21.515
-0.3025,0.11013,21.515
-0.3025,0.12215,21.515
-0.3025,0.13418,21.515
-0.3025,0.1462,21.515
-0.3025,0.15823,21.515
-0.3025,0.17025,21.515
-0.3025,0.18228,21.515
-0.3025,0.1943,21.515
-0.3025,0.20633,21.515
-0.3025,0.21835,21.515
-0.3025,0.23038,21.515
-0.3025,0.24241,21.515
-0.3025,0.25443,21.515
-0.3025,0.26646,21.515
-0.3025,0.27848,21.515
-0.3025,0.29051,21.515
-0.3025,0.30253,21.515
-0.3025,0.31456,21.515
-0.3025,0.32658,21.515
-0.3025,0.33861,21.515
-0.3025,0.35063,21.515
-0.3025,0.36266,21.515
-0.3025,0.37468,21.515
-0.3025,0.38671,21.515
-0.3025,0.39873,21.515
-0.3025,0.41076,21.515
-0.3025,0.42278,21.515
-0.3025,0.43481,21.515
-0.3025,0.44684,21.515
-0.3025,0.45886,21.515
-0.3025,0.47089,21.515
-0.3025,0.48291,21.515
-0.3025,0.49494,21.515
-0.3025,0.50696,21.515
-0.3025,0.51899,21.515
-0.3025,0.53101,21.515
-0.3025,0.54304,21.515
-0.3025,0.55506,21.515
-0.3025,0.56709,21.515
-0.3025,0.57911,21.515
-0.3025,0.59114,21.515
-0.3025,0.60316,21.515
-0.3025,0.61519,21.515
-0.3025,0.62722,21.515
-0.3025,0.63924,21.515
-0.3025,0.65127,21.515
-0.3025,0.66329,21.515
-0.3025,0.67532,21.515
-0.3025,0.68734,21.515
-0.3025,0.69937,21.515
-0.3025,0.71139,21.515
-0.3025,0.72342,21.515
-0.3025,0.73544,21.515
-0.3025,0.74747,21.515
-0.3025,0.75949,21.515
-0.3025,0.77152,21.515
-0.3025,0.78354,21.515
-0.3025,0.79557,21.515
-0.3025,0.80759,21.515
-0.3025,0.81962,21.515
-0.3025,0.83165,21.515
-0.3025,0.84367,21.515
-0.3025,0.8557,21.515
-0.3025,0.86772,21.515
-0.3025,0.87975,21.515
-0.3025,0.89177,21.515
-0.3025,0.9038,21.515
-0.3025,0.91582,21.515
-0.3025,0.92785,21.515
-0.3025,0.93987,21.515
-0.3025,0.9519,21.515
-0.3025,0.96392,21.515
-0.3025,0.97595,21.515
-0.3025,0.98797,21.515
-0.3025,1,21.515
-0.275,0.05,21.36
-0.275,0.062025,21.36
-0.275,0.074051,21.36
-0.275,0.086076,21.36
-0.275,0.098101,21.36
-0.275,0.11013,21.36
-0.275,0.12215,21.36
-0.275,0.13418,21.36
-0.275,0.1462,21.36
-0.275,0.15823,21.36
-0.275,0.17025,21.36
-0.275,0.18228,21.36
-0.275,0.1943,21.36
-0.275,0.20633,21.36
-0.275,0.21835,21.36
-0.275,0.23038,21.36
-0.275,0.24241,21.36
-0.275,0.25443,21.36
-0.275,0.26646,21.36
-0.275,0.27848,21.36
-0.275,0.29051,21.36
-0.275,0.30253,21.36
-0.275,0.31456,21.36
-0.275,0.32658,21.36
-0.275,0.33861,21.36
-0.275,0.35063,21.36
-0.275,0.36266,21.36
-0.275,0.37468,21.36
-0.275,0.38671,21.36
-0.275,0.39873,21.36
-0.275,0.41076,21.36
-0.275,0.42278,21.36
-0.275,0.43481,21.36
-0.275,0.44684,21.36
-0.275,0.45886,21.36
-0.275,0.47089,21.36
-0.275,0.48291,21.36
-0.275,0.49494,21.36
-0.275,0.50696,21.36
-0.275,0.51899,21.36
-0.275,0.53101,21.36
-0.275,0.54304,21.36
-0.275,0.55506,21.36
-0.275,0.56709,21.36
-0.275,0.57911,21.36
-0.275,0.59114,21.36
-0.275,0.60316,21.36
-0.275,0.61519,21.36
-0.275,0.62722,21.36
-0.275,0.63924,21.36
-0.275,0.65127,21.36
-0.275,0.66329,21.36
-0.275,0.67532,21.36
-0.275,0.68734,21.36
-0.275,0.69937,21.36
-0.275,0.71139,21.36
-0.275,0.72342,21.36
-0.275,0.73544,21.36
-0.275,0.74747,21.36
-0.275,0.75949,21.36
-0.275,0.77152,21.36
-0.275,0.78354,21.36
-0.275,0.79557,21.36
-0.275,0.80759,21.36
-0.275,0.81962,21.36
-0.275,0.83165,21.36
-0.275,0.84367,21.36
-0.275,0.8557,21.36
-0.275,0.86772,21.36
-0.275,0.87975,21.36
-0.275,0.89177,21.36
-0.275,0.9038,21.36
-0.275,0.91582,21.36
-0.275,0.92785,21.36
-0.275,0.93987,21.36
-0.275,0.9519,21.36
-0.275,0.96392,21.36
-0.275,0.97595,21.36
-0.275,0.98797,21.36
-0.275,1,21.36
-0.2475,0.05,21.209
-0.2475,0.062025,21.209
-0.2475,0.074051,21.209
-0.2475,0.086076,21.209
-0.2475,0.098101,21.209
-0.2475,0.11013,21.209
-0.2475,0.12215,21.209
-0.2475,0.13418,21.209
-0.2475,0.1462,21.209
-0.2475,0.15823,21.209
-0.2475,0.17025,21.209
-0.2475,0.18228,21.209
-0.2475,0.1943,21.209
-0.2475,0.20633,21.209
-0.2475,0.21835,21.209
-0.2475,0.23038,21.209
-0.2475,0.24241,21.209
-0.2475,0.25443,21.209
-0.2475,0.26646,21.209
-0.2475,0.27848,21.209
-0.2475,0.29051,21.209
-0.2475,0.30253,21.209
-0.2475,0.31456,21.209
-0.2475,0.32658,21.209
-0.2475,0.33861,21.209
-0.2475,0.35063,21.209
-0.2475,0.36266,21.209
-0.2475,0.37468,21.209
-0.2475,0.38671,21.209
-0.2475,0.39873,21.209
-0.2475,0.41076,21.209
-0.2475,0.42278,21.209
-0.2475,0.43481,21.209
-0.2475,0.44684,21.209
-0.2475,0.45886,21.209
-0.2475,0.47089,21.209
-0.2475,0.48291,21.209
-0.2475,0.49494,21.209
-0.2475,0.50696,21.209
-0.2475,0.51899,21.209
-0.2475,0.53101,21.209
-0.2475,0.54304,21.209
-0.2475,0.55506,21.209
-0.2475,0.56709,21.209
-0.2475,0.57911,21.209
-0.2475,0.59114,21.209
-0.2475,0.60316,21.209
-0.2475,0.61519,21.209
-0.2475,0.62722,21.209
-0.2475,0.63924,21.209
-0.2475,0.65127,21.209
-0.2475,0.66329,21.209
-0.2475,0.67532,21.209
-0.2475,0.68734,21.209
-0.2475,0.69937,21.209
-0.2475,0.71139,21.209
-0.2475,0.72342,21.209
-0.2475,0.73544,21.209
-0.2475,0.74747,21.209
-0.2475,0.75949,21.209
-0.2475,0.77152,21.209
-0.2475,0.78354,21.209
-0.2475,0.79557,21.209
-0.2475,0.80759,21.209
-0.2475,0.81962,21.209
-0.2475,0.83165,21.209
-0.2475,0.84367,21.209
-0.2475,0.8557,21.209
-0.2475,0.86772,21.209
-0.2475,0.87975,21.209
-0.2475,0.89177,21.209
-0.2475,0.9038,21.209
-0.2475,0.91582,21.209
-0.2475,0.92785,21.209
-0.2475,0.93987,21.209
-0.2475,0.9519,21.209
-0.2475,0.96392,21.209
-0.2475,0.97595,21.209
-0.2475,0.98797,21.209
-0.2475,1,21.209
-0.22,0.05,21.061
-0.22,0.062025,21.061
-0.22,0.074051,21.061
-0.22,0.086076,21.061
-0.22,0.098101,21.061
-0.22,0.11013,21.061
-0.22,0.12215,21.061
-0.22,0.13418,21.061
-0.22,0.1462,21.061
-0.22,0.15823,21.061
-0.22,0.17025,21.061
-0.22,0.18228,21.061
-0.22,0.1943,21.061
-0.22,0.20633,21.061
-0.22,0.21835,21.061
-0.22,0.23038,21.061
-0.22,0.24241,21.061
-0.22,0.25443,21.061
-0.22,0.26646,21.061
-0.22,0.27848,21.061
-0.22,0.29051,21.061
-0.22,0.30253,21.061
-0.22,0.31456,21.061
-0.22,0.32658,21.061
-0.22,0.33861,21.061
-0.22,0.35063,21.061
-0.22,0.36266,21.061
-0.22,0.37468,21.061
-0.22,0.38671,21.061
-0.22,0.39873,21.061
-0.22,0.41076,21.061
-0.22,0.42278,21.061
-0.22,0.43481,21.061
-0.22,0.44684,21.061
-0.22,0.45886,21.061
-0.22,0.47089,21.061
-0.22,0.48291,21.061
-0.22,0.49494,21.061
-0.22,0.50696,21.061
-0.22,0.51899,21.061
-0.22,0.53101,21.061
-0.22,0.54304,21.061
-0.22,0.55506,21.061
-0.22,0.56709,21.061
-0.22,0.57911,21.061
-0.22,0.59114,21.061
-0.22,0.60316,21.061
-0.22,0.61519,21.061
-0.22,0.62722,21.061
-0.22,0.63924,21.061
-0.22,0.65127,21.061
-0.22,0.66329,21.061
-0.22,0.67532,21.061
-0.22,0.68734,21.061
-0.22,0.69937,21.061
-0.22,0.71139,21.061
-0.22,0.72342,21.061
-0.22,0.73544,21.061
-0.22,0.74747,21.061
-0.22,0.75949,21.061
-0.22,0.77152,21.061
-0.22,0.78354,21.061
-0.22,0.79557,21.061
-0.22,0.80759,21.061
-0.22,0.81962,21.061
-0.22,0.83165,21.061
-0.22,0.84367,21.061
-0.22,0.8557,21.061
-0.22,0.86772,21.061
-0.22,0.87975,21.061
-0.22,0.89177,21.061
-0.22,0.9038,21.061
-0.22,0.91582,21.061
-0.22,0.92785,21.061
-0.22,0.93987,21.061
-0.22,0.9519,21.061
-0.22,0.96392,21.061
-0.22,0.97595,21.061
-0.22,0.98797,21.061
-0.22,1,21.061
-0.1925,0.05,20.916
-0.1925,0.062025,20.916
-0.1925,0.074051,20.916
-0.1925,0.086076,20.916
-0.1925,0.098101,20.916
-0.1925,0.11013,20.916
-0.1925,0.12215,20.916
-0.1925,0.13418,20.916
-0.1925,0.1462,20.916
-0.1925,0.15823,20.916
-0.1925,0.17025,20.916
-0.1925,0.18228,20.916
-0.1925,0.1943,20.916
-0.1925,0.20633,20.916
-0.1925,0.21835,20.916
-0.1925,0.23038,20.916
-0.1925,0.24241,20.916
-0.1925,0.25443,20.916
-0.1925,0.26646,20.916
-0.1925,0.27848,20.916
-0.1925,0.29051,20.916
-0.1925,0.30253,20.916
-0.1925,0.31456,20.916
-0.1925,0.32658,20.916
-0.1925,0.33861,20.916
-0.1925,0.35063,20.916
-0.1925,0.36266,20.916
-0.1925,0.37468,20.916
-0.1925,0.38671,20.916
-0.1925,0.39873,20.916
-0.1925,0.41076,20.916
-0.1925,0.42278,20.916
-0.1925,0.43481,20.916
-0.1925,0.44684,20.916
-0.1925,0.45886,20.916
-0.1925,0.47089,20.916
-0.1925,0.48291,20.916
-0.1925,0.49494,20.916
-0.1925,0.50696,20.916
-0.1925,0.51899,20.916
-0.1925,0.53101,20.916
-0.1925,0.54304,20.916
-0.1925,0.55506,20.916
-0.1925,0.56709,20.916
-0.1925,0.57911,20.916
-0.1925,0.59114,20.916
-0.1925,0.60316,20.916
-0.1925,0.61519,20.916
-0.1925,0.62722,20.916
-0.1925,0.63924,20.916
-0.1925,0.65127,20.916
-0.1925,0.66329,20.916
-0.1925,0.67532,20.916
-0.1925,0.68734,20.916
-0.1925,0.69937,20.916
-0.1925,0.71139,20.916
-0.1925,0.72342,20.916
-0.1925,0.73544,20.916
-0.1925,0.74747,20.916
-0.1925,0.75949,20.916
-0.1925,0.77152,20.916
-0.1925,0.78354,20.916
-0.1925,0.79557,20.916
-0.1925,0.80759,20.916
-0.1925,0.81962,20.916
-0.1925,0.83165,20.916
-0.1925,0.84367,20.916
-0.1925,0.8557,20.916
-0.1925,0.86772,20.916
-0.1925,0.87975,20.916
-0.1925,0.89177,20.916
-0.1925,0.9038,20.916
-0.1925,0.91582,20.916
-0.1925,0.92785,20.916
-0.1925,0.93987,20.916
-0.1925,0.9519,20.916
-0.1925,0.96392,20.916
-0.1925,0.97595,20.916
-0.1925,0.98797,20.916
-0.1925,1,20.916
-0.165,0.05,20.774
-0.165,0.062025,20.774
-0.165,0.074051,20.774
-0.165,0.086076,20.774
-0.165,0.098101,20.774
-0.165,0.11013,20.774
-0.165,0.12215,20.774
-0.165,0.13418,20.774
-0.165,0.1462,20.774
-0.165,0.15823,20.774
-0.165,0.17025,20.774
-0.165,0.18228,20.774
-0.165,0.1943,20.774
-0.165,0.20633,20.774
-0.165,0.21835,20.774
-0.165,0.23038,20.774
-0.165,0.24241,20.774
-0.165,0.25443,20.774
-0.165,0.26646,20.774
-0.165,0.27848,20.774
-0.165,0.29051,20.774
-0.165,0.30253,20.774
-0.165,0.31456,20.774
-0.165,0.32658,20.774
-0.165,0.33861,20.774
-0.165,0.35063,20.774
-0.165,0.36266,20.774
-0.165,0.37468,20.774
-0.165,0.38671,20.774
-0.165,0.39873,20.774
-0.165,0.41076,20.774
-0.165,0.42278,20.774
-0.165,0.43481,20.774
-0.165,0.44684,20.774
-0.165,0.45886,20.774
-0.165,0.47089,20.774
-0.165,0.48291,20.774
-0.165,0.49494,20.774
-0.165,0.50696,20.774
-0.165,0.51899,20.774
-0.165,0.53101,20.774
-0.165,0.54304,20.774
-0.165,0.55506,20.774
-0.165,0.56709,20.774
-0.165,0.57911,20.774
-0.165,0.59114,20.774
-0.165,0.60316,20.774
-0.165,0.61519,20.774
-0.165,0.62722,20.774
-0.165,0.63924,20.774
-0.165,0.65127,20.774
-0.165,0.66329,20.774
-0.165,0.67532,20.774
-0.165,0.68734,20.774
-0.165,0.69937,20.774
-0.165,0.71139,20.774
-0.165,0.72342,20.774
-0.165,0.73544,20.774
-0.165,0.74747,20.774
-0.165,0.75949,20.774
-0.165,0.77152,20.774
-0.165,0.78354,20.774
-0.165,0.79557,20.774
-0.165,0.80759,20.774
-0.165,0.81962,20.774
-0.165,0.83165,20.774
-0.165,0.84367,20.774
-0.165,0.8557,20.774
-0.165,0.86772,20.774
-0.165,0.87975,20.774
-0.165,0.89177,20.774
-0.165,0.9038,20.774
-0.165,0.91582,20.774
-0.165,0.92785,20.774
-0.165,0.93987,20.774
-0.165,0.9519,20.774
-0.165,0.96392,20.774
-0.165,0.97595,20.774
-0.165,0.98797,20.774
-0.165,1,20.774
-0.1375,0.05,20.636
-0.1375,0.062025,20.636
-0.1375,0.074051,20.636
-0.1375,0.086076,20.636
-0.1375,0.098101,20.636
-0.1375,0.11013,20.636
-0.1375,0.12215,20.636
-0.1375,0.13418,20.636
-0.1375,0.1462,20.636
-0.1375,0.15823,20.636
-0.1375,0.17025,20.636
-0.1375,0.18228,20.636
-0.1375,0.1943,20.636
-0.1375,0.20633,20.636
-0.1375,0.21835,20.636
-0.1375,0.23038,20.636
-0.1375,0.24241,20.636
-0.1375,0.25443,20.636
-0.1375,0.26646,20.636
-0.1375,0.27848,20.636
-0.1375,0.29051,20.636
-0.1375,0.30253,20.636
-0.1375,0.31456,20.636
-0.1375,0.32658,20.636
-0.1375,0.33861,20.636
-0.1375,0.35063,20.636
-0.1375,0.36266,20.636
-0.1375,0.37468,20.636
-0.1375,0.38671,20.636
-0.1375,0.39873,20.636
-0.1375,0.41076,20.636
-0.1375,0.42278,20.636
-0.1375,0.43481,20.636
-0.1375,0.44684,20.636
-0.1375,0.45886,20.636
-0.1375,0.47089,20.636
-0.1375,0.48291,20.636
-0.1375,0.49494,20.636
-0.1375,0.50696,20.636
-0.1375,0.51899,20.636
-0.1375,0.53101,20.636
-0.1375,0.54304,20.636
-0.1375,0.55506,20.636
-0.1375,0.56709,20.636
-0.1375,0.57911,20.636
-0.1375,0.59114,20.636
-0.1375,0.60316,20.636
-0.1375,0.61519,20.636
-0.1375,0.62722,20.636
-0.1375,0.63924,20.636
-0.1375,0.65127,20.636
-0.1375,0.66329,20.636
-0.1375,0.67532,20.636
-0.1375,0.68734,20.636
-0.1375,0.69937,20.636
-0.1375,0.71139,20.636
-0.1375,0.72342,20.636
-0.1375,0.73544,20.636
-0.1375,0.74747,20.636
-0.1375,0.75949,20.636
-0.1375,0.77152,20.636
-0.1375,0.78354,20.636
-0.1375,0.79557,20.636
-0.1375,0.80759,20.636
-0.1375,0.81962,20.636
-0.1375,0.83165,20.636
-0.1375,0.84367,20.636
-0.1375,0.8557,20.636
-0.1375,0.86772,20.636
-0.1375,0.87975,20.636
-0.1375,0.89177,20.636
-0.1375,0.9038,20.636
-0.1375,0.91582,20.636
-0.1375,0.92785,20.636
-0.1375,0.93987,20.636
-0.1375,0.9519,20.636
-0.1375,0.96392,20.636
-0.1375,0.97595,20.636
-0.1375,0.98797,20.636
-0.1375,1,20.636
-0.11,0.05,20.5
-0.11,0.062025,20.5
-0.11,0.074051,20.5
-0.11,0.086076,20.5
-0.11,0.098101,20.5
-0.11,0.11013,20.5
-0.11,0.12215,20.5
-0.11,0.13418,20.5
-0.11,0.1462,20.5
-0.11,0.15823,20.5
-0.11,0.17025,20.5
-0.11,0.18228,20.5
-0.11,0.1943,20.5
-0.11,0.20633,20.5
-0.11,0.21835,20.5
-0.11,0.23038,20.5
-0.11,0.24241,20.5
-0.11,0.25443,20.5
-0.11,0.26646,20.5
-0.11,0.27848,20.5
-0.11,0.29051,20.5
-0.11,0.30253,20.5
-0.11,0.31456,20.5
-0.11,0.32658,20.5
-0.11,0.33861,20.5
-0.11,0.35063,20.5
-0.11,0.36266,20.5
-0.11,0.37468,20.5
-0.11,0.38671,20.5
-0.11,0.39873,20.5
-0.11,0.41076,20.5
-0.11,0.42278,20.5
-0.11,0.43481,20.5
-0.11,0.44684,20.5
-0.11,0.45886,20.5
-0.11,0.47089,20.5
-0.11,0.48291,20.5
-0.11,0.49494,20.5
-0.11,0.50696,20.5
-0.11,0.51899,20.5
-0.11,0.53101,20.5
-0.11,0.54304,20.5
-0.11,0.55506,20.5
-0.11,0.56709,20.5
-0.11,0.57911,20.5
-0.11,0.59114,20.5
-0.11,0.60316,20.5
-0.11,0.61519,20.5
-0.11,0.62722,20.5
-0.11,0.63924,20.5
-0.11,0.65127,20.5
-0.11,0.66329,20.5
-0.11,0.67532,20.5
-0.11,0.68734,20.5
-0.11,0.69937,20.5
-0.11,0.71139,20.5
-0.11,0.72342,20.5
-0.11,0.73544,20.5
-0.11,0.74747,20.5
-0.11,0.75949,20.5
-0.11,0.77152,20.5
-0.11,0.78354,20.5
-0.11,0.79557,20.5
-0.11,0.80759,20.5
-0.11,0.81962,20.5
-0.11,0.83165,20.5
-0.11,0.84367,20.5
-0.11,0.8557,20.5
-0.11,0.86772,20.5
-0.11,0.87975,20.5
-0.11,0.89177,20.5
-0.11,0.9038,20.5
-0.11,0.91582,20.5
-0.11,0.92785,20.5
-0.11,0.93987,20.5
-0.11,0.9519,20.5
-0.11,0.96392,20.5
-0.11,0.97595,20.5
-0.11,0.98797,20.5
-0.11,1,20.5
-0.0825,0.05,20.367
-0.0825,0.062025,20.367
-0.0825,0.074051,20.367
-0.0825,0.086076,20.367
-0.0825,0.098101,20.367
-0.0825,0.11013,20.367
-0.0825,0.12215,20.367
-0.0825,0.13418,20.367
-0.0825,0.1462,20.367
-0.0825,0.15823,20.367
-0.0825,0.17025,20.367
-0.0825,0.18228,20.367
-0.0825,0.1943,20.367
-0.0825,0.20633,20.367
-0.0825,0.21835,20.367
-0.0825,0.23038,20.367
-0.0825,0.24241,20.367
-0.0825,0.25443,20.367
-0.0825,0.26646,20.367
-0.0825,0.27848,20.367
-0.0825,0.29051,20.367
-0.0825,0.30253,20.367
-0.0825,0.31456,20.367
-0.0825,0.32658,20.367
-0.0825,0.33861,20.367
-0.0825,0.35063,20.367
-0.0825,0.36266,20.367
-0.0825,0.37468,20.367
-0.0825,0.38671,20.367
-0.0825,0.39873,20.367
-0.0825,0.41076,20.367
-0.0825,0.42278,20.367
-0.0825,0.43481,20.367
-0.0825,0.44684,20.367
-0.0825,0.45886,20.367
-0.0825,0.47089,20.367
-0.0825,0.48291,20.367
-0.0825,0.49494,20.367
-0.0825,0.50696,20.367
-0.0825,0.51899,20.367
-0.0825,0.53101,20.367
-0.0825,0.54304,20.367
-0.0825,0.55506,20.367
-0.0825,0.56709,20.367
-0.0825,0.57911,20.367
-0.0825,0.59114,20.367
-0.0825,0.60316,20.367
-0.0825,0.61519,20.367
-0.0825,0.62722,20.367
-0.0825,0.63924,20.367
-0.0825,0.65127,20.367
-0.0825,0.66329,20.367
-0.0825,0.67532,20.367
-0.0825,0.68734,20.367
-0.0825,0.69937,20.367
-0.0825,0.71139,20.367
-0.0825,0.72342,20.367
-0.0825,0.73544,20.367
-0.0825,0.74747,20.367
-0.0825,0.75949,20.367
-0.0825,0.77152,20.367
-0.0825,0.78354,20.367
-0.0825,0.79557,20.367
-0.0825,0.80759,20.367
-0.0825,0.81962,20.367
-0.0825,0.83165,20.367
-0.0825,0.84367,20.367
-0.0825,0.8557,20.367
-0.0825,0.86772,20.367
-0.0825,0.87975,20.367
-0.0825,0.89177,20.367
-0.0825,0.9038,20.367
-0.0825,0.91582,20.367
-0.0825,0.92785,20.367
-0.0825,0.93987,20.367
-0.0825,0.9519,20.367
-0.0825,0.96392,20.367
-0.0825,0.97595,20.367
-0.0825,0.98797,20.367
-0.0825,1,20.367
-0.055,0.05,20.237
-0.055,0.062025,20.237
-0.055,0.074051,20.237
-0.055,0.086076,20.237
-0.055,0.098101,20.237
-0.055,0.11013,20.237
-0.055,0.12215,20.237
-0.055,0.13418,20.237
-0.055,0.1462,20.237
-0.055,0.15823,20.237
-0.055,0.17025,20.237
-0.055,0.18228,20.237
-0.055,0.1943,20.237
-0.055,0.20633,20.237
-0.055,0.21835,20.237
-0.055,0.23038,20.237
-0.055,0.24241,20.237
-0.055,0.25443,20.237
-0.055,0.26646,20.237
-0.055,0.27848,20.237
-0.055,0.29051,20.237
-0.055,0.30253,20.237
-0.055,0.31456,20.237
-0.055,0.32658,20.237
-0.055,0.33861,20.237
-0.055,0.35063,20.237
-0.055,0.36266,20.237
-0.055,0.37468,20.237
-0.055,0.38671,20.237
-0.055,0.39873,20.237
-0.055,0.41076,20.237
-0.055,0.42278,20.237
-0.055,0.43481,20.237
-0.055,0.44684,20.237
-0.055,0.45886,20.237
-0.055,0.47089,20.237
-0.055,0.48291,20.237
-0.055,0.49494,20.237
-0.055,0.50696,20.237
-0.055,0.51899,20.237
-0.055,0.53101,20.237
-0.055,0.54304,20.237
-0.055,0.55506,20.237
-0.055,0.56709,20.237
-0.055,0.57911,20.237
-0.055,0.59114,20.237
-0.055,0.60316,20.237
-0.055,0.61519,20.237
-0.055,0.62722,20.237
-0.055,0.63924,20.237
-0.055,0.65127,20.237
-0.055,0.66329,20.237
-0.055,0.67532,20.237
-0.055,0.68734,20.237
-0.055,0.69937,20.237
-0.055,0.71139,20.237
-0.055,0.72342,20.237
-0.055,0.73544,20.237
-0.055,0.74747,20.237
-0.055,0.75949,20.237
-0.055,0.77152,20.237
-0.055,0.78354,20.237
-0.055,0.79557,20.237
-0.055,0.80759,20.237
-0.055,0.81962,20.237
-0.055,0.83165,20.237
-0.055,0.84367,20.237
-0.055,0.8557,20.237
-0.055,0.86772,20.237
-0.055,0.87975,20.237
-0.055,0.89177,20.237
-0.055,0.9038,20.237
-0.055,0.91582,20.237
-0.055,0.92785,20.237
-0.055,0.93987,20.237
-0.055,0.9519,20.237
-0.055,0.96392,20.237
-0.055,0.97595,20.237
-0.055,0.98797,20.237
-0.055,1,20.237
-0.0275,0.05,20.11
-0.0275,0.062025,20.11
-0.0275,0.074051,20.11
-0.0275,0.086076,20.11
-0.0275,0.098101,20.11
-0.0275,0.11013,20.11
-0.0275,0.12215,20.11
-0.0275,0.13418,20.11
-0.0275,0.1462,20.11
-0.0275,0.15823,20.11
-0.0275,0.17025,20.11
-0.0275,0.18228,20.11
-0.0275,0.1943,20.11
-0.0275,0.20633,20.11
-0.0275,0.21835,20.11
-0.0275,0.23038,20.11
-0.0275,0.24241,20.11
-0.0275,0.25443,20.11
-0.0275,0.26646,20.11
-0.0275,0.27848,20.11
-0.0275,0.29051,20.11
-0.0275,0.30253,20.11
-0.0275,0.31456,20.11
-0.0275,0.32658,20.11
-0.0275,0.33861,20.11
-0.0275,0.35063,20.11
-0.0275,0.36266,20.11
-0.0275,0.37468,20.11
-0.0275,0.38671,20.11
-0.0275,0.39873,20.11
-0.0275,0.41076,20.11
-0.0275,0.42278,20.11
-0.0275,0.43481,20.11
-0.0275,0.44684,20.11
-0.0275,0.45886,20.11
-0.0275,0.47089,20.11
-0.0275,0.48291,20.11
-0.0275,0.49494,20.11
-0.0275,0.50696,20.11
-0.0275,0.51899,20.11
-0.0275,0.53101,20.11
-0.0275,0.54304,20.11
-0.0275,0.55506,20.11
-0.0275,0.56709,20.11
-0.0275,0.57911,20.11
-0.0275,0.59114,20.11
-0.0275,0.60316,20.11
-0.0275,0.61519,20.11
-0.0275,0.62722,20.11
-0.0275,0.63924,20.11
-0.0275,0.65127,20.11
-0.0275,0.66329,20.11
-0.0275,0.67532,20.11
-0.0275,0.68734,20.11
-0.0275,0.69937,20.11
-0.0275,0.71139,20.11
-0.0275,0.72342,20.11
-0.0275,0.73544,20.11
-0.0275,0.74747,20.11
-0.0275,0.75949,20.11
-0.0275,0.77152,20.11
-0.0275,0.78354,20.11
-0.0275,0.79557,20.11
-0.0275,0.80759,20.11
-0.0275,0.81962,20.11
-0.0275,0.83165,20.11
-0.0275,0.84367,20.11
-0.0275,0.8557,20.11
-0.0275,0.86772,20.11
-0.0275,0.87975,20.11
-0.0275,0.89177,20.11
-0.0275,0.9038,20.11
-0.0275,0.91582,20.11
-0.0275,0.92785,20.11
-0.0275,0.93987,20.11
-0.0275,0.9519,20.11
-0.0275,0.96392,20.11
-0.0275,0.97595,20.11
-0.0275,0.98797,20.11
-0.0275,1,20.11
0,0.05,21.1
0,0.062025,21.1
0,0.074051,21.1
0,0.086076,21.1
0,0.098101,21.1
0,0.11013,21.1
0,0.12215,21.1
0,0.13418,21.1
0,0.1462,21.1
0,0.15823,21.1
0,0.17025,21.1
0,0.18228,21.1
0,0.1943,21.1
0,0.20633,21.1
0,0.21835,21.1
0,0.23038,21.1
0,0.24241,21.1
0,0.25443,21.1
0,0.26646,21.1
0,0.27848,21.1
0,0.29051,21.1
0,0.30253,21.1
0,0.31456,21.1
0,0.32658,21.1
0,0.33861,21.1
0,0.35063,21.1
0,0.36266,21.1
0,0.37468,21.1
0,0.38671,21.1
0,0.39873,21.1
0,0.41076,21.1
0,0.42278,21.1
0,0.43481,21.1
0,0.44684,21.1
0,0.45886,21.1
0,0.47089,21.1
0,0.48291,21.1
0,0.49494,21.1
0,0.50696,21.1
0,0.51899,21.1
0,0.53101,21.1
0,0.54304,21.1
0,0.55506,21.1
0,0.56709,21.1
0,0.57911,21.1
0,0.59114,21.1
0,0.60316,21.1
0,0.61519,21.1
0,0.62722,21.1
0,0.63924,21.1
0,0.65127,21.1
0,0.66329,21.1
0,0.67532,21.1
0,0.68734,21.1
0,0.69937,21.1
0,0.71139,21.1
0,0.72342,21.1
0,0.73544,21.1
0,0.74747,21.1
0,0.75949,21.1
0,0.77152,21.1
0,0.78354,21.1
0,0.79557,21.1
0,0.80759,21.1
0,0.81962,21.1
0,0.83165,21.1
0,0.84367,21.1
0,0.8557,21.1
0,0.86772,21.1
0,0.87975,21.1
0,0.89177,21.1
0,0.9038,21.1
0,0.91582,21.1
0,0.92785,21.1
0,0.93987,21.1
0,0.9519,21.1
0,0.96392,21.1
0,0.97595,21.1
0,0.98797,21.1
0,1,21.1
0.028205,0.05,26.394
0.028205,0.062025,26.394
0.028205,0.074051,26.394
0.028205,0.086076,26.394
0.028205,0.098101,26.394
0.028205,0.11013,26.394
0.028205,0.12215,26.394
0.028205,0.13418,26.394
0.028205,0.1462,26.394
0.028205,0.15823,26.394
0.028205,0.17025,26.394
0.028205,0.18228,26.394
0.028205,0.1943,26.394
0.028205,0.20633,26.394
0.028205,0.21835,26.394
0.028205,0.23038,26.394
0.028205,0.24241,26.394
0.028205,0.25443,26.394
0.028205,0.26646,26.394
0.028205,0.27848,26.394
0.028205,0.29051,26.394
0.028205,0.30253,26.394
0.028205,0.31456,26.394
0.028205,0.32658,26.394
0.028205,0.33861,26.394
0.028205,0.35063,26.394
0.028205,0.36266,26.394
0.028205,0.37468,26.394
0.028205,0.38671,26.394
0.028205,0.39873,26.394
0.028205,0.41076,26.394
0.028205,0.42278,26.394
0.028205,0.43481,26.394
0.028205,0.44684,26.394
0.028205,0.45886,26.394
0.028205,0.47089,26.394
0.028205,0.48291,26.394
0.028205,0.49494,26.394
0.028205,0.50696,26.394
0.028205,0.51899,26.394
0.028205,0.53101,26.394
0.028205,0.54304,26.394
0.028205,0.55506,26.394
0.028205,0.56709,26.394
0.028205,0.57911,26.394
0.028205,0.59114,26.394
0.028205,0.60316,26.394
0.028205,0.61519,26.394
0.028205,0.62722,26.394
0.028205,0.63924,26.394
0.028205,0.65127,26.394
0.028205,0.66329,26.394
0.028205,0.67532,26.394
0.028205,0.68734,26.394
0.028205,0.69937,26.394
0.028205,0.71139,26.394
0.028205,0.72342,26.394
0.028205,0.73544,26.394
0.028205,0.74747,26.394
0.028205,0.75949,26.394
0.028205,0.77152,26.394
0.028205,0.78354,26.394
0.028205,0.79557,26.394
0.028205,0.80759,26.394
0.028205,0.81962,26.394
0.028205,0.83165,26.394
0.028205,0.84367,26.394
0.028205,0.8557,26.394
0.028205,0.86772,26.394
0.028205,0.87975,26.394
0.028205,0.89177,26.394
0.028205,0.9038,26.394
0.028205,0.91582,26.394
0.028205,0.92785,26.394
0.028205,0.93987,26.394
0.028205,0.9519,26.394
0.028205,0.96392,26.394
0.028205,0.97595,26.394
0.028205,0.98797,26.394
0.028205,1,26.394
0.05641,0.05,28.044
0.05641,0.062025,28.044
0.05641,0.074051,28.044
0.05641,0.086076,28.044
0.05641,0.098101,28.044
0.05641,0.11013,28.044
0.05641,0.12215,28.044
0.05641,0.13418,28.044
0.05641,0.1462,28.044
0.05641,0.15823,28.044
0.05641,0.17025,28.044
0.05641,0.18228,28.044
0.05641,0.1943,28.044
0.05641,0.20633,28.044
0.05641,0.21835,28.044
0.05641,0.23038,28.044
0.05641,0.24241,28.044
0.05641,0.25443,28.044
0.05641,0.26646,28.044
0.05641,0.27848,28.044
0.05641,0.29051,28.044
0.05641,0.30253,28.044
0.05641,0.31456,28.044
0.05641,0.32658,28.044
0.05641,0.33861,28.044
0.05641,0.35063,28.044
0.05641,0.36266,28.044
0.05641,0.37468,28.044
0.05641,0.38671,28.044
0.05641,0.39873,28.044
0.05641,0.41076,28.044
0.05641,0.42278,28.044
0.05641,0.43481,28.044
0.05641,0.44684,28.044
0.05641,0.45886,28.044
0.05641,0.47089,28.044
0.05641,0.48291,28.044
0.05641,0.49494,28.044
0.05641,0.50696,28.044
0.05641,0.51899,28.044
0.05641,0.53101,28.044
0.05641,0.54304,28.044
0.05641,0.55506,28.044
0.05641,0.56709,28.044
0.05641,0.57911,28.044
0.05641,0.59114,28.044
0.05641,0.60316,28.044
0.05641,0.61519,28.044
0.05641,0.62722,28.044
0.05641,0.63924,28.044
0.05641,0.65127,28.044
0.05641,0.66329,28.044
0.05641,0.67532,28.044
0.05641,0.68734,28.044
0.05641,0.69937,28.044
0.05641,0.71139,28.044
0.05641,0.72342,28.044
0.05641,0.73544,28.044
0.05641,0.74747,28.044
0.05641,0.75949,28.044
0.05641,0.77152,28.044
0.05641,0.78354,28.044
0.05641,0.79557,28.044
0.05641,0.80759,28.044
0.05641,0.81962,28.044
0.05641,0.83165,28.044
0.05641,0.84367,28.044
0.05641,0.8557,28.044
0.05641,0.86772,28.044
0.05641,0.87975,28.044
0.05641,0.89177,28.044
0.05641,0.9038,28.044
0.05641,0.91582,28.044
0.05641,0.92785,28.044
0.05641,0.93987,28.044
0.05641,0.9519,28.044
0.05641,0.96392,28.044
0.05641,0.97595,28.044
0.05641,0.98797,28.044
0.05641,1,28.044
0.084615,0.05,29.749
0.084615,0.062025,29.749
0.084615,0.074051,29.749
0.084615,0.086076,29.749
0.084615,0.098101,29.749
0.084615,0.11013,29.749
0.084615,0.12215,29.749
0.084615,0.13418,29.749
0.084615,0.1462,29.749
0.084615,0.15823,29.749
0.084615,0.17025,29.749
0.084615,0.18228,29.749
0.084615,0.1943,29.749
0.084615,0.20633,29.749
0.084615,0.21835,29.749
0.084615,0.23038,29.749
0.084615,0.24241,29.749
0.084615,0.25443,29.749
0.084615,0.26646,29.749
0.084615,0.27848,29.749
0.084615,0.29051,29.749
0.084615,0.30253,29.749
0.084615,0.31456,29.749
0.084615,0.32658,29.749
0.084615,0.33861,29.749
0.084615,0.35063,29.749
0.084615,0.36266,29.749
0.084615,0.37468,29.749
0.084615,0.38671,29.749
0.084615,0.39873,29.749
0.084615,0.41076,29.749
0.084615,0.42278,29.749
0.084615,0.43481,29.749
0.084615,0.44684,29.749
0.084615,0.45886,29.749
0.084615,0.47089,29.749
0.084615,0.48291,29.749
0.084615,0.49494,29.749
0.084615,0.50696,29.749
0.084615,0.51899,29.749
0.084615,0.53101,29.749
0.084615,0.54304,29.749
0.084615,0.55506,29.749
0.084615,0.56709,29.749
0.084615,0.57911,29.749
0.084615,0.59114,29.749
0.084615,0.60316,29.749
0.084615,0.61519,29.749
0.084615,0.62722,29.749
0.084615,0.63924,29.749
0.084615,0.65127,29.749
0.084615,0.66329,29.749
0.084615,0.67532,29.749
0.084615,0.68734,29.749
0.084615,0.69937,29.749
0.084615,0.71139,29.749
0.084615,0.72342,29.749
0.084615,0.73544,29.749
0.084615,0.74747,29.749
0.084615,0.75949,29.749
0.084615,0.77152,29.749
0.084615,0.78354,29.749
0.084615,0.79557,29.749
0.084615,0.80759,29.749
0.084615,0.81962,29.749
0.084615,0.83165,29.749
0.084615,0.84367,29.749
0.084615,0.8557,29.749
0.084615,0.86772,29.749
0.084615,0.87975,29.749
0.084615,0.89177,29.749
0.084615,0.9038,29.749
0.084615,0.91582,29.749
0.084615,0.92785,29.749
0.084615,0.93987,29.749
0.084615,0.9519,29.749
0.084615,0.96392,29.749
0.084615,0.97595,29.749
0.084615,0.98797,29.749
0.084615,1,29.749
0.11282,0.05,31.51
0.11282,0.062025,31.51
0.11282,0.074051,31.51
0.11282,0.086076,31.51
0.11282,0.098101,31.51
0.11282,0.11013,31.51
0.11282,0.12215,31.51
0.11282,0.13418,31.51
0.11282,0.1462,31.51
0.11282,0.15823,31.51
0.11282,0.17025,31.51
0.11282,0.18228,31.51
0.11282,0.1943,31.51
0.11282,0.20633,31.51
0.11282,0.21835,31.51
0.11282,0.23038,31.51
0.11282,0.24241,31.51
0.11282,0.25443,31.51
0.11282,0.26646,31.51
0.11282,0.27848,31.51
0.11282,0.29051,31.51
0.11282,0.30253,31.51
0.11282,0.31456,31.51
0.11282,0.32658,31.51
0.11282,0.33861,31.51
0.11282,0.35063,31.51
0.11282,0.36266,31.51
0.11282,0.37468,31.51
0.11282,0.38671,31.51
0.11282,0.39873,31.51
0.11282,0.41076,31.51
0.11282,0.42278,31.51
0.11282,0.43481,31.51
0.11282,0.44684,31.51
0.11282,0.45886,31.51
0.11282,0.47089,31.51
0.11282,0.48291,31.51
0.11282,0.49494,31.51
0.11282,0.50696,31.51
0.11282,0.51899,31.51
0.11282,0.53101,31.51
0.11282,0.54304,31.51
0.11282,0.55506,31.51
0.11282,0.56709,31.51
0.11282,0.57911,31.51
0.11282,0.59114,31.51
0.11282,0.60316,31.51
0.11282,0.61519,31.51
0.11282,0.62722,31.51
0.11282,0.63924,31.51
0.11282,0.65127,31.51
0.11282,0.66329,31.51
0.11282,0.67532,31.51
0.11282,0.68734,31.51
0.11282,0.69937,31.51
0.11282,0.71139,31.51
0.11282,0.72342,31.51
0.11282,0.73544,31.51
0.11282,0.74747,31.51
0.11282,0.75949,31.51
0.11282,0.77152,31.51
0.11282,0.78354,31.51
0.11282,0.79557,31.51
0.11282,0.80759,31.51
0.11282,0.81962,31.51
0.11282,0.83165,31.51
0.11282,0.84367,31.51
0.11282,0.8557,31.51
0.11282,0.86772,31.51
0.11282,0.87975,31.51
0.11282,0.89177,31.51
0.11282,0.9038,31.51
0.11282,0.91582,31.51
0.11282,0.92785,31.51
0.11282,0.93987,31.51
0.11282,0.9519,31.51
0.11282,0.96392,31.51
0.11282,0.97595,31.51
0.11282,0.98797,31.51
0.11282,1,31.51
0.14103,0.05,33.327
0.14103,0.062025,33.327
0.14103,0.074051,33.327
0.14103,0.086076,33.327
0.14103,0.098101,33.327
0.14103,0.11013,33.327
0.14103,0.12215,33.327
0.14103,0.13418,33.327
0.14103,0.1462,33.327
0.14103,0.15823,33.327
0.14103,0.17025,33.327
0.14103,0.18228,33.327
0.14103,0.1943,33.327
0.14103,0.20633,33.327
0.14103,0.21835,33.327
0.14103,0.23038,33.327
0.14103,0.24241,33.327
0.14103,0.25443,33.327
0.14103,0.26646,33.327
0.14103,0.27848,33.327
0.14103,0.29051,33.327
0.14103,0.30253,33.327
0.14103,0.31456,33.327
0.14103,0.32658,33.327
0.14103,0.33861,33.327
0.14103,0.35063,33.327
0.14103,0.36266,33.327
0.14103,0.37468,33.327
0.14103,0.38671,33.327
0.14103,0.39873,33.327
0.14103,0.41076,33.327
0.14103,0.42278,33.327
0.14103,0.43481,33.327
0.14103,0.44684,33.327
0.14103,0.45886,33.327
0.14103,0.47089,33.327
0.14103,0.48291,33.327
0.14103,0.49494,33.327
0.14103,0.50696,33.327
0.14103,0.51899,33.327
0.14103,0.53101,33.327
0.14103,0.54304,33.327
0.14103,0.55506,33.327
0.14103,0.56709,33.327
0.14103,0.57911,33.327
0.14103,0.59114,33.327
0.14103,0.60316,33.327
0.14103,0.61519,33.327
0.14103,0.62722,33.327
0.14103,0.63924,33.327
0.14103,0.65127,33.327
0.14103,0.66329,33.327
0.14103,0.67532,33.327
0.14103,0.68734,33.327
0.14103,0.69937,33.327
0.14103,0.71139,33.327
0.14103,0.72342,33.327
0.14103,0.73544,33.327
0.14103,0.74747,33.327
0.14103,0.75949,33.327
0.14103,0.77152,33.327
0.14103,0.78354,33.327
0.14103,0.79557,33.327
0.14103,0.80759,33.327
0.14103,0.81962,33.327
0.14103,0.83165,33.327
0.14103,0.84367,33.327
0.14103,0.8557,33.327
0.14103,0.86772,33.327
0.14103,0.87975,33.327
0.14103,0.89177,33.327
0.14103,0.9038,33.327
0.14103,0.91582,33.327
0.14103,0.92785,33.327
0.14103,0.93987,33.327
0.14103,0.9519,33.327
0.14103,0.96392,33.327
0.14103,0.97595,33.327
0.14103,0.98797,33.327
0.14103,1,33.327
0.16923,0.05,35.2
0.16923,0.062025,35.2
0.16923,0.074051,35.2
0.16923,0.086076,35.2
0.16923,0.098101,35.2
0.16923,0.11013,35.2
0.16923,0.12215,35.2
0.16923,0.13418,35.2
0.16923,0.1462,35.2
0.16923,0.15823,35.2
0.16923,0.17025,35.2
0.16923,0.18228,35.2
0.16923,0.1943,35.2
0.16923,0.20633,35.2
0.16923,0.21835,35.2
0.16923,0.23038,35.2
0.16923,0.24241,35.2
0.16923,0.25443,35.2
0.16923,0.26646,35.2
0.16923,0.27848,35.2
0.16923,0.29051,35.2
0.16923,0.30253,35.2
0.16923,0.31456,35.2
0.16923,0.32658,35.2
0.16923,0.33861,35.2
0.16923,0.35063,35.2
0.16923,0.36266,35.2
0.16923,0.37468,35.2
0.16923,0.38671,35.2
0.16923,0.39873,35.2
0.16923,0.41076,35.2
0.16923,0.42278,35.2
0.16923,0.43481,35.2
0.16923,0.44684,35.2
0.16923,0.45886,35.2
0.16923,0.47089,35.2
0.16923,0.48291,35.2
0.16923,0.49494,35.2
0.16923,0.50696,35.2
0.16923,0.51899,35.2
0.16923,0.53101,35.2
0.16923,0.54304,35.2
0.16923,0.55506,35.2
0.16923,0.56709,35.2
0.16923,0.57911,35.2
0.16923,0.59114,35.2
0.16923,0.60316,35.2
0.16923,0.61519,35.2
0.16923,0.62722,35.2
0.16923,0.63924,35.2
0.16923,0.65127,35.2
0.16923,0.66329,35.2
0.16923,0.67532,35.2
0.16923,0.68734,35.2
0.16923,0.69937,35.2
0.16923,0.71139,35.2
0.16923,0.72342,35.2
0.16923,0.73544,35.2
0.16923,0.74747,35.2
0.16923,0.75949,35.2
0.16923,0.77152,35.2
0.16923,0.78354,35.2
0.16923,0.79557,35.2
0.16923,0.80759,35.2
0.16923,0.81962,35.2
0.16923,0.83165,35.2
0.16923,0.84367,35.2
0.16923,0.8557,35.2
0.16923,0.86772,35.2
0.16923,0.87975,35.2
0.16923,0.89177,35.2
0.16923,0.9038,35.2
0.16923,0.91582,35.2
0.16923,0.92785,35.2
0.16923,0.93987,35.2
0.16923,0.9519,35.2
0.16923,0.96392,35.2
0.16923,0.97595,35.2
0.16923,0.98797,35.2
0.16923,1,35.2
0.19744,0.05,37.131
0.19744,0.062025,37.131
0.19744,0.074051,37.131
0.19744,0.086076,37.131
0.19744,0.098101,37.131
0.19744,0.11013,37.131
0.19744,0.12215,37.131
0.19744,0.13418,37.131
0.19744,0.1462,37.131
0.19744,0.15823,37.131
0.19744,0.17025,37.131
0.19744,0.18228,37.131
0.19744,0.1943,37.131
0.19744,0.20633,37.131
0.19744,0.21835,37.131
0.19744,0.23038,37.131
0.19744,0.24241,37.131
0.19744,0.25443,37.131
0.19744,0.26646,37.131
0.19744,0.27848,37.131
0.19744,0.29051,37.131
0.19744,0.30253,37.131
0.19744,0.31456,37.131
0.19744,0.32658,37.131
0.19744,0.33861,37.131
0.19744,0.35063,37.131
0.19744,0.36266,37.131
0.19744,0.37468,37.131
0.19744,0.38671,37.131
0.19744,0.39873,37.131
0.19744,0.41076,37.131
0.19744,0.42278,37.131
0.19744,0.43481,37.131
0.19744,0.44684,37.131
0.19744,0.45886,37.131
0.19744,0.47089,37.131
0.19744,0.48291,37.131
0.19744,0.49494,37.131
0.19744,0.50696,37.131
0.19744,0.51899,37.131
0.19744,0.53101,37.131
0.19744,0.54304,37.131
0.19744,0.55506,37.131
0.19744,0.56709,37.131
0.19744,0.57911,37.131
0.19744,0.59114,37.131
0.19744,0.60316,37.131
0.19744,0.61519,37.131
0.19744,0.62722,37.131
0.19744,0.63924,37.131
0.19744,0.65127,37.131
0.19744,0.66329,37.131
0.19744,0.67532,37.131
0.19744,0.68734,37.131
0.19744,0.69937,37.131
0.19744,0.71139,37.131
0.19744,0.72342,37.131
0.19744,0.73544,37.131
0.19744,0.74747,37.131
0.19744,0.75949,37.131
0.19744,0.77152,37.131
0.19744,0.78354,37.131
0.19744,0.79557,37.131
0.19744,0.80759,37.131
0.19744,0.81962,37.131
0.19744,0.83165,37.131
0.19744,0.84367,37.131
0.19744,0.8557,37.131
0.19744,0.86772,37.131
0.19744,0.87975,37.131
0.19744,0.89177,37.131
0.19744,0.9038,37.131
0.19744,0.91582,37.131
0.19744,0.92785,37.131
0.19744,0.93987,37.131
0.19744,0.9519,37.131
0.19744,0.96392,37.131
0.19744,0.97595,37.131
0.19744,0.98797,37.131
0.19744,1,37.131
0.22564,0.05,39.119
0.22564,0.062025,39.119
0.22564,0.074051,39.119
0.22564,0.086076,39.119
0.22564,0.098101,39.119
0.22564,0.11013,39.119
0.22564,0.12215,39.119
0.22564,0.13418,39.119
0.22564,0.1462,39.119
0.22564,0.15823,39.119
0.22564,0.17025,39.119
0.22564,0.18228,39.119
0.22564,0.1943,39.119
0.22564,0.20633,39.119
0.22564,0.21835,39.119
0.22564,0.23038,39.119
0.22564,0.24241,39.119
0.22564,0.25443,39.119
0.22564,0.26646,39.119
0.22564,0.27848,39.119
0.22564,0.29051,39.119
0.22564,0.30253,39.119
0.22564,0.31456,39.119
0.22564,0.32658,39.119
0.22564,0.33861,39.119
0.22564,0.35063,39.119
0.22564,0.36266,39.119
0.22564,0.37468,39.119
0.22564,0.38671,39.119
0.22564,0.39873,39.119
0.22564,0.41076,39.119
0.22564,0.42278,39.119
0.22564,0.43481,39.119
0.22564,0.44684,39.119
0.22564,0.45886,39.119
0.22564,0.47089,39.119
0.22564,0.48291,39.119
0.22564,0.49494,39.119
0.22564,0.50696,39.119
0.22564,0.51899,39.119
0.22564,0.53101,39.119
0.22564,0.54304,39.119
0.22564,0.55506,39.119
0.22564,0.56709,39.119
0.22564,0.57911,39.119
0.22564,0.59114,39.119
0.22564,0.60316,39.119
0.22564,0.61519,39.119
0.22564,0.62722,39.119
0.22564,0.63924,39.119
0.22564,0.65127,39.119
0.22564,0.66329,39.119
0.22564,0.67532,39.119
0.22564,0.68734,39.119
0.22564,0.69937,39.119
0.22564,0.71139,39.119
0.22564,0.72342,39.119
0.22564,0.73544,39.119
0.22564,0.74747,39.119
0.22564,0.75949,39.119
0.22564,0.77152,39.119
0.22564,0.78354,39.119
0.22564,0.79557,39.119
0.22564,0.80759,39.119
0.22564,0.81962,39.119
0.22564,0.83165,39.119
0.22564,0.84367,39.119
0.22564,0.8557,39.119
0.22564,0.86772,39.119
0.22564,0.87975,39.119
0.22564,0.89177,39.119
0.22564,0.9038,39.119
0.22564,0.91582,39.119
0.22564,0.92785,39.119
0.22564,0.93987,39.119
0.22564,0.9519,39.119
0.22564,0.96392,39.119
0.22564,0.97595,39.119
0.22564,0.98797,39.119
0.22564,1,39.119
0.25385,0.05,41.164
0.25385,0.062025,41.164
0.25385,0.074051,41.164
0.25385,0.086076,41.164
0.25385,0.098101,41.164
0.25385,0.11013,41.164
0.25385,0.12215,41.164
0.25385,0.13418,41.164
0.25385,0.1462,41.164
0.25385,0.15823,41.164
0.25385,0.17025,41.164
0.25385,0.18228,41.164
0.25385,0.1943,41.164
0.25385,0.20633,41.164
0.25385,0.21835,41.164
0.25385,0.23038,41.164
0.25385,0.24241,41.164
0.25385,0.25443,41.164
0.25385,0.26646,41.164
0.25385,0.27848,41.164
0.25385,0.29051,41.164
0.25385,0.30253,41.164
0.25385,0.31456,41.164
0.25385,0.32658,41.164
0.25385,0.33861,41.164
0.25385,0.35063,41.164
0.25385,0.36266,41.164
0.25385,0.37468,41.164
0.25385,0.38671,41.164
0.25385,0.39873,41.164
0.25385,0.41076,41.164
0.25385,0.42278,41.164
0.25385,0.43481,41.164
0.25385,0.44684,41.164
0.25385,0.45886,41.164
0.25385,0.47089,41.164
0.25385,0.48291,41.164
0.25385,0.49494,41.164
0.25385,0.50696,41.164
0.25385,0.51899,41.164
0.25385,0.53101,41.164
0.25385,0.54304,41.164
0.25385,0.55506,41.164
0.25385,0.56709,41.164
0.25385,0.57911,41.164
0.25385,0.59114,41.164
0.25385,0.60316,41.164
0.25385,0.61519,41.164
0.25385,0.62722,41.164
0.25385,0.63924,41.164
0.25385,0.65127,41.164
0.25385,0.66329,41.164
0.25385,0.67532,41.164
0.25385,0.68734,41.164
0.25385,0.69937,41.164
0.25385,0.71139,41.164
0.25385,0.72342,41.164
0.25385,0.73544,41.164
0.25385,0.74747,41.164
0.25385,0.75949,41.164
0.25385,0.77152,41.164
0.25385,0.78354,41.164
0.25385,0.79557,41.164
0.25385,0.80759,41.164
0.25385,0.81962,41.164
0.25385,0.83165,41.164
0.25385,0.84367,41.164
0.25385,0.8557,41.164
0.25385,0.86772,41.164
0.25385,0.87975,41.164
0.25385,0.89177,41.164
0.25385,0.9038,41.164
0.25385,0.91582,41.164
0.25385,0.92785,41.164
0.25385,0.93987,41.164
0.25385,0.9519,41.164
0.25385,0.96392,41.164
0.25385,0.97595,41.164
0.25385,0.98797,41.164
0.25385,1,41.164
0.28205,0.05,43.267
0.28205,0.062025,43.267
0.28205,0.074051,43.267
0.28205,0.086076,43.267
0.28205,0.098101,43.267
0.28205,0.11013,43.267
0.28205,0.12215,43.267
0.28205,0.13418,43.267
0.28205,0.1462,43.267
0.28205,0.15823,43.267
0.28205,0.17025,43.267
0.28205,0.18228,43.267
0.28205,0.1943,43.267
0.28205,0.20633,43.267
0.28205,0.21835,43.267
0.28205,0.23038,43.267
0.28205,0.24241,43.267
0.28205,0.25443,43.267
0.28205,0.26646,43.267
0.28205,0.27848,43.267
0.28205,0.29051,43.267
0.28205,0.30253,43.267
0.28205,0.31456,43.267
0.28205,0.32658,43.267
0.28205,0.33861,43.267
0.28205,0.35063,43.267
0.28205,0.36266,43.267
0.28205,0.37468,43.267
0.28205,0.38671,43.267
0.28205,0.39873,43.267
0.28205,0.41076,43.267
0.28205,0.42278,43.267
0.28205,0.43481,43.267
0.28205,0.44684,43.267
0.28205,0.45886,43.267
0.28205,0.47089,43.267
0.28205,0.48291,43.267
0.28205,0.49494,43.267
0.28205,0.50696,43.267
0.28205,0.51899,43.267
0.28205,0.53101,43.267
0.28205,0.54304,43.267
0.28205,0.55506,43.267
0.28205,0.56709,43.267
0.28205,0.57911,43.267
0.28205,0.59114,43.267
0.28205,0.60316,43.267
0.28205,0.61519,43.267
0.28205,0.62722,43.267
0.28205,0.63924,43.267
0.28205,0.65127,43.267
0.28205,0.66329,43.267
0.28205,0.67532,43.267
0.28205,0.68734,43.267
0.28205,0.69937,43.267
0.28205,0.71139,43.267
0.28205,0.72342,43.267
0.28205,0.73544,43.267
0.28205,0.74747,43.267
0.28205,0.75949,43.267
0.28205,0.77152,43.267
0.28205,0.78354,43.267
0.28205,0.79557,43.267
0.28205,0.80759,43.267
0.28205,0.81962,43.267
0.28205,0.83165,43.267
0.28205,0.84367,43.267
0.28205,0.8557,43.267
0.28205,0.86772,43.267
0.28205,0.87975,43.267
0.28205,0.89177,43.267
0.28205,0.9038,43.267
0.28205,0.91582,43.267
0.28205,0.92785,43.267
0.28205,0.93987,43.267
0.28205,0.9519,43.267
0.28205,0.96392,43.267
0.28205,0.97595,43.267
0.28205,0.98797,43.267
0.28205,1,43.267
0.31026,0.05,45.429
0.31026,0.062025,45.429
0.31026,0.074051,45.429
0.31026,0.086076,45.429
0.31026,0.098101,45.429
0.31026,0.11013,45.429
0.31026,0.12215,45.429
0.31026,0.13418,45.429
0.31026,0.1462,45.429
0.31026,0.15823,45.429
0.31026,0.17025,45.429
0.31026,0.18228,45.429
0.31026,0.1943,45.429
0.31026,0.20633,45.429
0.31026,0.21835,45.429
0.31026,0.23038,45.429
0.31026,0.24241,45.429
0.31026,0.25443,45.429
0.31026,0.26646,45.429
0.31026,0.27848,45.429
0.31026,0.29051,45.429
0.31026,0.30253,45.429
0.31026,0.31456,45.429
0.31026,0.32658,45.429
0.31026,0.33861,45.429
0.31026,0.35063,45.429
0.31026,0.36266,45.429
0.31026,0.37468,45.429
0.31026,0.38671,45.429
0.31026,0.39873,45.429
0.31026,0.41076,45.429
0.31026,0.42278,45.429
0.31026,0.43481,45.429
0.31026,0.44684,45.429
0.31026,0.45886,45.429
0.31026,0.47089,45.429
0.31026,0.48291,45.429
0.31026,0.49494,45.429
0.31026,0.50696,45.429
0.31026,0.51899,45.429
0.31026,0.53101,45.429
0.31026,0.54304,45.429
0.31026,0.55506,45.429
0.31026,0.56709,45.429
0.31026,0.57911,45.429
0.31026,0.59114,45.429
0.31026,0.60316,45.429
0.31026,0.61519,45.429
0.31026,0.62722,45.429
0.31026,0.63924,45.429
0.31026,0.65127,45.429
0.31026,0.66329,45.429
0.31026,0.67532,45.429
0.31026,0.68734,45.429
0.31026,0.69937,45.429
0.31026,0.71139,45.429
0.31026,0.72342,45.429
0.31026,0.73544,45.429
0.31026,0.74747,45.429
0.31026,0.75949,45.429
0.31026,0.77152,45.429
0.31026,0.78354,45.429
0.31026,0.79557,45.429
0.31026,0.80759,45.429
0.31026,0.81962,45.429
0.31026,0.83165,45.429
0.31026,0.84367,45.429
0.31026,0.8557,45.429
0.31026,0.86772,45.429
0.31026,0.87975,45.429
0.31026,0.89177,45.429
0.31026,0.9038,45.429
0.31026,0.91582,45.429
0.31026,0.92785,45.429
0.31026,0.93987,45.429
0.31026,0.9519,45.429
0.31026,0.96392,45.429
0.31026,0.97595,45.429
0.31026,0.98797,45.429
0.31026,1,45.429
0.33846,0.05,47.648
0.33846,0.062025,47.648
0.33846,0.074051,47.648
0.33846,0.086076,47.648
0.33846,0.098101,47.648
0.33846,0.11013,47.648
0.33846,0.12215,47.648
0.33846,0.13418,47.648
0.33846,0.1462,47.648
0.33846,0.15823,47.648
0.33846,0.17025,47.648
0.33846,0.18228,47.648
0.33846,0.1943,47.648
0.33846,0.20633,47.648
0.33846,0.21835,47.648
0.33846,0.23038,47.648
0.33846,0.24241,47.648
0.33846,0.25443,47.648
0.33846,0.26646,47.648
0.33846,0.27848,47.648
0.33846,0.29051,47.648
0.33846,0.30253,47.648
0.33846,0.31456,47.648
0.33846,0.32658,47.648
0.33846,0.33861,47.648
0.33846,0.35063,47.648
0.33846,0.36266,47.648
0.33846,0.37468,47.648
0.33846,0.38671,47.648
0.33846,0.39873,47.648
0.33846,0.41076,47.648
0.33846,0.42278,47.648
0.33846,0.43481,47.648
0.33846,0.44684,47.648
0.33846,0.45886,47.648
0.33846,0.47089,47.648
0.33846,0.48291,47.648
0.33846,0.49494,47.648
0.33846,0.50696,47.648
0.33846,0.51899,47.648
0.33846,0.53101,47.648
0.33846,0.54304,47.648
0.33846,0.55506,47.648
0.33846,0.56709,47.648
0.33846,0.57911,47.648
0.33846,0.59114,47.648
0.33846,0.60316,47.648
0.33846,0.61519,47.648
0.33846,0.62722,47.648
0.33846,0.63924,47.648
0.33846,0.65127,47.648
0.33846,0.66329,47.648
0.33846,0.67532,47.648
0.33846,0.68734,47.648
0.33846,0.69937,47.648
0.33846,0.71139,47.648
0.33846,0.72342,47.648
0.33846,0.73544,47.648
0.33846,0.74747,47.648
0.33846,0.75949,47.648
0.33846,0.77152,47.648
0.33846,0.78354,47.648
0.33846,0.79557,47.648
0.33846,0.80759,47.648
0.33846,0.81962,47.648
0.33846,0.83165,47.648
0.33846,0.84367,47.648
0.33846,0.8557,47.648
0.33846,0.86772,47.648
0.33846,0.87975,47.648
0.33846,0.89177,47.648
0.33846,0.9038,47.648
0.33846,0.91582,47.648
0.33846,0.92785,47.648
0.33846,0.93987,47.648
0.33846,0.9519,47.648
0.33846,0.96392,47.648
0.33846,0.97595,47.648
0.33846,0.98797,47.648
0.33846,1,47.648
0.36667,0.05,49.927
0.36667,0.062025,49.927
0.36667,0.074051,49.927
0.36667,0.086076,49.927
0.36667,0.098101,49.927
0.36667,0.11013,49.927
0.36667,0.12215,49.927
0.36667,0.13418,49.927
0.36667,0.1462,49.927
0.36667,0.15823,49.927
0.36667,0.17025,49.927
0.36667,0.18228,49.927
0.36667,0.1943,49.927
0.36667,0.20633,49.927
0.36667,0.21835,49.927
0.36667,0.23038,49.927
0.36667,0.24241,49.927
0.36667,0.25443,49.927
0.36667,0.26646,49.927
0.36667,0.27848,49.927
0.36667,0.29051,49.927
0.36667,0.30253,49.927
0.36667,0.31456,49.927
0.36667,0.32658,49.927
0.36667,0.33861,49.927
0.36667,0.35063,49.927
0.36667,0.36266,49.927
0.36667,0.37468,49.927
0.36667,0.38671,49.927
0.36667,0.39873,49.927
0.36667,0.41076,49.927
0.36667,0.42278,49.927
0.36667,0.43481,49.927
0.36667,0.44684,49.927
0.36667,0.45886,49.927
0.36667,0.47089,49.927
0.36667,0.48291,49.927
0.36667,0.49494,49.927
0.36667,0.50696,49.927
0.36667,0.51899,49.927
0.36667,0.53101,49.927
0.36667,0.54304,49.927
0.36667,0.55506,49.927
0.36667,0.56709,49.927
0.36667,0.57911,49.927
0.36667,0.59114,49.927
0.36667,0.60316,49.927
0.36667,0.61519,49.927
0.36667,0.62722,49.927
0.36667,0.63924,49.927
0.36667,0.65127,49.927
0.36667,0.66329,49.927
0.36667,0.67532,49.927
0.36667,0.68734,49.927
0.36667,0.69937,49.927
0.36667,0.71139,49.927
0.36667,0.72342,49.927
0.36667,0.73544,49.927
0.36667,0.74747,49.927
0.36667,0.75949,49.927
0.36667,0.77152,49.927
0.36667,0.78354,49.927
0.36667,0.79557,49.927
0.36667,0.80759,49.927
0.36667,0.81962,49.927
0.36667,0.83165,49.927
0.36667,0.84367,49.927
0.36667,0.8557,49.927
0.36667,0.86772,49.927
0.36667,0.87975,49.927
0.36667,0.89177,49.927
0.36667,0.9038,49.927
0.36667,0.91582,49.927
0.36667,0.92785,49.927
0.36667,0.93987,49.927
0.36667,0.9519,49.927
0.36667,0.96392,49.927
0.36667,0.97595,49.927
0.36667,0.98797,49.927
0.36667,1,49.927
0.39487,0.05,52.265
0.39487,0.062025,52.265
0.39487,0.074051,52.265
0.39487,0.086076,52.265
0.39487,0.098101,52.265
0.39487,0.11013,52.265
0.39487,0.12215,52.265
0.39487,0.13418,52.265
0.39487,0.1462,52.265
0.39487,0.15823,52.265
0.39487,0.17025,52.265
0.39487,0.18228,52.265
0.39487,0.1943,52.265
0.39487,0.20633,52.265
0.39487,0.21835,52.265
0.39487,0.23038,52.265
0.39487,0.24241,52.265
0.39487,0.25443,52.265
0.39487,0.26646,52.265
0.39487,0.27848,52.265
0.39487,0.29051,52.265
0.39487,0.30253,52.265
0.39487,0.31456,52.265
0.39487,0.32658,52.265
0.39487,0.33861,52.265
0.39487,0.35063,52.265
0.39487,0.36266,52.265
0.39487,0.37468,52.265
0.39487,0.38671,52.265
0.39487,0.39873,52.265
0.39487,0.41076,52.265
0.39487,0.42278,52.265
0.39487,0.43481,52.265
0.39487,0.44684,52.265
0.39487,0.45886,52.265
0.39487,0.47089,52.265
0.39487,0.48291,52.265
0.39487,0.49494,52.265
0.39487,0.50696,52.265
0.39487,0.51899,52.265
0.39487,0.53101,52.265
0.39487,0.54304,52.265
0.39487,0.55506,52.265
0.39487,0.56709,52.265
0.39487,0.57911,52.265
0.39487,0.59114,52.265
0.39487,0.60316,52.265
0.39487,0.61519,52.265
0.39487,0.62722,52.265
0.39487,0.63924,52.265
0.39487,0.65127,52.265
0.39487,0.66329,52.265
0.39487,0.67532,52.265
0.39487,0.68734,52.265
0.39487,0.69937,52.265
0.39487,0.71139,52.265
0.39487,0.72342,52.265
0.39487,0.73544,52.265
0.39487,0.74747,52.265
0.39487,0.75949,52.265
0.39487,0.77152,52.265
0.39487,0.78354,52.265
0.39487,0.79557,52.265
0.39487,0.80759,52.265
0.39487,0.81962,52.265
0.39487,0.83165,52.265
0.39487,0.84367,52.265
0.39487,0.8557,52.265
0.39487,0.86772,52.265
0.39487,0.87975,52.265
0.39487,0.89177,52.265
0.39487,0.9038,52.265
0.39487,0.91582,52.265
0.39487,0.92785,52.265
0.39487,0.93987,52.265
0.39487,0.9519,52.265
0.39487,0.96392,52.265
0.39487,0.97595,52.265
0.39487,0.98797,52.265
0.39487,1,52.265
0.42308,0.05,54.662
0.42308,0.062025,54.662
0.42308,0.074051,54.662
0.42308,0.086076,54.662
0.42308,0.098101,54.662
0.42308,0.11013,54.662
0.42308,0.12215,54.662
0.42308,0.13418,54.662
0.42308,0.1462,54.662
0.42308,0.15823,54.662
0.42308,0.17025,54.662
0.42308,0.18228,54.662
0.42308,0.1943,54.662
0.42308,0.20633,54.662
0.42308,0.21835,54.662
0.42308,0.23038,54.662
0.42308,0.24241,54.662
0.42308,0.25443,54.662
0.42308,0.26646,54.662
0.42308,0.27848,54.662
0.42308,0.29051,54.662
0.42308,0.30253,54.662
0.42308,0.31456,54.662
0.42308,0.32658,54.662
0.42308,0.33861,54.662
0.42308,0.35063,54.662
0.42308,0.36266,54.662
0.42308,0.37468,54.662
0.42308,0.38671,54.662
0.42308,0.39873,54.662
0.42308,0.41076,54.662
0.42308,0.42278,54.662
0.42308,0.43481,54.662
0.42308,0.44684,54.662
0.42308,0.45886,54.662
0.42308,0.47089,54.662
0.42308,0.48291,54.662
0.42308,0.49494,54.662
0.42308,0.50696,54.662
0.42308,0.51899,54.662
0.42308,0.53101,54.662
0.42308,0.54304,54.662
0.42308,0.55506,54.662
0.42308,0.56709,54.662
0.42308,0.57911,54.662
0.42308,0.59114,54.662
0.42308,0.60316,54.662
0.42308,0.61519,54.662
0.42308,0.62722,54.662
0.42308,0.63924,54.662
0.42308,0.65127,54.662
0.42308,0.66329,54.662
0.42308,0.67532,54.662
0.42308,0.68734,54.662
0.42308,0.69937,54.662
0.42308,0.71139,54.662
0.42308,0.72342,54.662
0.42308,0.73544,54.662
0.42308,0.74747,54.662
0.42308,0.75949,54.662
0.42308,0.77152,54.662
0.42308,0.78354,54.662
0.42308,0.79557,54.662
0.42308,0.80759,54.662
0.42308,0.81962,54.662
0.42308,0.83165,54.662
0.42308,0.84367,54.662
0.42308,0.8557,54.662
0.42308,0.86772,54.662
0.42308,0.87975,54.662
0.42308,0.89177,54.662
0.42308,0.9038,54.662
0.42308,0.91582,54.662
0.42308,0.92785,54.662
0.42308,0.93987,54.662
0.42308,0.9519,54.662
0.42308,0.96392,54.662
0.42308,0.97595,54.662
0.42308,0.98797,54.662
0.42308,1,54.662
0.45128,0.05,57.118
0.45128,0.062025,57.118
0.45128,0.074051,57.118
0.45128,0.086076,57.118
0.45128,0.098101,57.118
0.45128,0.11013,57.118
0.45128,0.12215,57.118
0.45128,0.13418,57.118
0.45128,0.1462,57.118
0.45128,0.15823,57.118
0.45128,0.17025,57.118
0.45128,0.18228,57.118
0.45128,0.1943,57.118
0.45128,0.20633,57.118
0.45128,0.21835,57.118
0.45128,0.23038,57.118
0.45128,0.24241,57.118
0.45128,0.25443,57.118
0.45128,0.26646,57.118
0.45128,0.27848,57.118
0.45128,0.29051,57.118
0.45128,0.30253,57.118
0.45128,0.31456,57.118
0.45128,0.32658,57.118
0.45128,0.33861,57.118
0.45128,0.35063,57.118
0.45128,0.36266,57.118
0.45128,0.37468,57.118
0.45128,0.38671,57.118
0.45128,0.39873,57.118
0.45128,0.41076,57.118
0.45128,0.42278,57.118
0.45128,0.43481,57.118
0.45128,0.44684,57.118
0.45128,0.45886,57.118
0.45128,0.47089,57.118
0.45128,0.48291,57.118
0.45128,0.49494,57.118
0.45128,0.50696,57.118
0.45128,0.51899,57.118
0.45128,0.53101,57.118
0.45128,0.54304,57.118
0.45128,0.55506,57.118
0.45128,0.56709,57.118
0.45128,0.57911,57.118
0.45128,0.59114,57.118
0.45128,0.60316,57.118
0.45128,0.61519,57.118
0.45128,0.62722,57.118
0.45128,0.63924,57.118
0.45128,0.65127,57.118
0.45128,0.66329,57.118
0.45128,0.67532,57.118
0.45128,0.68734,57.118
0.45128,0.69937,57.118
0.45128,0.71139,57.118
0.45128,0.72342,57.118
0.45128,0.73544,57.118
0.45128,0.74747,57.118
0.45128,0.75949,57.118
0.45128,0.77152,57.118
0.45128,0.78354,57.118
0.45128,0.79557,57.118
0.45128,0.80759,57.118
0.45128,0.81962,57.118
0.45128,0.83165,57.118
0.45128,0.84367,57.118
0.45128,0.8557,57.118
0.45128,0.86772,57.118
0.45128,0.87975,57.118
0.45128,0.89177,57.118
0.45128,0.9038,57.118
0.45128,0.91582,57.118
0.45128,0.92785,57.118
0.45128,0.93987,57.118
0.45128,0.9519,57.118
0.45128,0.96392,57.118
0.45128,0.97595,57.118
0.45128,0.98797,57.118
0.45128,1,57.118
0.47949,0.05,59.635
0.47949,0.062025,59.635
0.47949,0.074051,59.635
0.47949,0.086076,59.635
0.47949,0.098101,59.635
0.47949,0.11013,59.635
0.47949,0.12215,59.635
0.47949,0.13418,59.635
0.47949,0.1462,59.635
0.47949,0.15823,59.635
0.47949,0.17025,59.635
0.47949,0.18228,59.635
0.47949,0.1943,59.635
0.47949,0.20633,59.635
0.47949,0.21835,59.635
0.47949,0.23038,59.635
0.47949,0.24241,59.635
0.47949,0.25443,59.635
0.47949,0.26646,59.635
0.47949,0.27848,59.635
0.47949,0.29051,59.635
0.47949,0.30253,59.635
0.47949,0.31456,59.635
0.47949,0.32658,59.635
0.47949,0.33861,59.635
0.47949,0.35063,59.635
0.47949,0.36266,59.635
0.47949,0.37468,59.635
0.47949,0.38671,59.635
0.47949,0.39873,59.635
0.47949,0.41076,59.635
0.47949,0.42278,59.635
0.47949,0.43481,59.635
0.47949,0.44684,59.635
0.47949,0.45886,59.635
0.47949,0.47089,59.635
0.47949,0.48291,59.635
0.47949,0.49494,59.635
0.47949,0.50696,59.635
0.47949,0.51899,59.635
0.47949,0.53101,59.635
0.47949,0.54304,59.635
0.47949,0.55506,59.635
0.47949,0.56709,59.635
0.47949,0.57911,59.635
0.47949,0.59114,59.635
0.47949,0.60316,59.635
0.47949,0.61519,59.635
0.47949,0.62722,59.635
0.47949,0.63924,59.635
0.47949,0.65127,59.635
0.47949,0.66329,59.635
0.47949,0.67532,59.635
0.47949,0.68734,59.635
0.47949,0.69937,59.635
0.47949,0.71139,59.635
0.47949,0.72342,59.635
0.47949,0.73544,59.635
0.47949,0.74747,59.635
0.47949,0.75949,59.635
0.47949,0.77152,59.635
0.47949,0.78354,59.635
0.47949,0.79557,59.635
0.47949,0.80759,59.635
0.47949,0.81962,59.635
0.47949,0.83165,59.635
0.47949,0.84367,59.635
0.47949,0.8557,59.635
0.47949,0.86772,59.635
0.47949,0.87975,59.635
0.47949,0.89177,59.635
0.47949,0.9038,59.635
0.47949,0.91582,59.635
0.47949,0.92785,59.635
0.47949,0.93987,59.635
0.47949,0.9519,59.635
0.47949,0.96392,59.635
0.47949,0.97595,59.635
0.47949,0.98797,59.635
0.47949,1,59.635
0.50769,0.05,62.212
0.50769,0.062025,62.212
0.50769,0.074051,62.212
0.50769,0.086076,62.212
0.50769,0.098101,62.212
0.50769,0.11013,62.212
0.50769,0.12215,62.212
0.50769,0.13418,62.212
0.50769,0.1462,62.212
0.50769,0.15823,62.212
0.50769,0.17025,62.212
0.50769,0.18228,62.212
0.50769,0.1943,62.212
0.50769,0.20633,62.212
0.50769,0.21835,62.212
0.50769,0.23038,62.212
0.50769,0.24241,62.212
0.50769,0.25443,62.212
0.50769,0.26646,62.212
0.50769,0.27848,62.212
0.50769,0.29051,62.212
0.50769,0.30253,62.212
0.50769,0.31456,62.212
0.50769,0.32658,62.212
0.50769,0.33861,62.212
0.50769,0.35063,62.212
0.50769,0.36266,62.212
0.50769,0.37468,62.212
0.50769,0.38671,62.212
0.50769,0.39873,62.212
0.50769,0.41076,62.212
0.50769,0.42278,62.212
0.50769,0.43481,62.212
0.50769,0.44684,62.212
0.50769,0.45886,62.212
0.50769,0.47089,62.212
0.50769,0.48291,62.212
0.50769,0.49494,62.212
0.50769,0.50696,62.212
0.50769,0.51899,62.212
0.50769,0.53101,62.212
0.50769,0.54304,62.212
0.50769,0.55506,62.212
0.50769,0.56709,62.212
0.50769,0.57911,62.212
0.50769,0.59114,62.212
0.50769,0.60316,62.212
0.50769,0.61519,62.212
0.50769,0.62722,62.212
0.50769,0.63924,62.212
0.50769,0.65127,62.212
0.50769,0.66329,62.212
0.50769,0.67532,62.212
0.50769,0.68734,62.212
0.50769,0.69937,62.212
0.50769,0.71139,62.212
0.50769,0.72342,62.212
0.50769,0.73544,62.212
0.50769,0.74747,62.212
0.50769,0.75949,62.212
0.50769,0.77152,62.212
0.50769,0.78354,62.212
0.50769,0.79557,62.212
0.50769,0.80759,62.212
0.50769,0.81962,62.212
0.50769,0.83165,62.212
0.50769,0.84367,62.212
0.50769,0.8557,62.212
0.50769,0.86772,62.212
0.50769,0.87975,62.212
0.50769,0.89177,62.212
0.50769,0.9038,62.212
0.50769,0.91582,62.212
0.50769,0.92785,62.212
0.50769,0.93987,62.212
0.50769,0.9519,62.212
0.50769,0.96392,62.212
0.50769,0.97595,62.212
0.50769,0.98797,62.212
0.50769,1,62.212
0.5359,0.05,64.849
0.5359,0.062025,64.849
0.5359,0.074051,64.849
0.5359,0.086076,64.849
0.5359,0.098101,64.849
0.5359,0.11013,64.849
0.5359,0.12215,64.849
0.5359,0.13418,64.849
0.5359,0.1462,64.849
0.5359,0.15823,64.849
0.5359,0.17025,64.849
0.5359,0.18228,64.849
0.5359,0.1943,64.849
0.5359,0.20633,64.849
0.5359,0.21835,64.849
0.5359,0.23038,64.849
0.5359,0.24241,64.849
0.5359,0.25443,64.849
0.5359,0.26646,64.849
0.5359,0.27848,64.849
0.5359,0.29051,64.849
0.5359,0.30253,64.849
0.5359,0.31456,64.849
0.5359,0.32658,64.849
0.5359,0.33861,64.849
0.5359,0.35063,64.849
0.5359,0.36266,64.849
0.5359,0.37468,64.849
0.5359,0.38671,64.849
0.5359,0.39873,64.849
0.5359,0.41076,64.849
0.5359,0.42278,64.849
0.5359,0.43481,64.849
0.5359,0.44684,64.849
0.5359,0.45886,64.849
0.5359,0.47089,64.849
0.5359,0.48291,64.849
0.5359,0.49494,64.849
0.5359,0.50696,64.849
0.5359,0.51899,64.849
0.5359,0.53101,64.849
0.5359,0.54304,64.849
0.5359,0.55506,64.849
0.5359,0.56709,64.849
0.5359,0.57911,64.849
0.5359,0.59114,64.849
0.5359,0.60316,64.849
0.5359,0.61519,64.849
0.5359,0.62722,64.849
0.5359,0.63924,64.849
0.5359,0.65127,64.849
0.5359,0.66329,64.849
0.5359,0.67532,64.849
0.5359,0.68734,64.849
0.5359,0.69937,64.849
0.5359,0.71139,64.849
0.5359,0.72342,64.849
0.5359,0.73544,64.849
0.5359,0.74747,64.849
0.5359,0.75949,64.849
0.5359,0.77152,64.849
0.5359,0.78354,64.849
0.5359,0.79557,64.849
0.5359,0.80759,64.849
0.5359,0.81962,64.849
0.5359,0.83165,64.849
0.5359,0.84367,64.849
0.5359,0.8557,64.849
0.5359,0.86772,64.849
0.5359,0.87975,64.849
0.5359,0.89177,64.849
0.5359,0.9038,64.849
0.5359,0.91582,64.849
0.5359,0.92785,64.849
0.5359,0.93987,64.849
0.5359,0.9519,64.849
0.5359,0.96392,64.849
0.5359,0.97595,64.849
0.5359,0.98797,64.849
0.5359,1,64.849
0.5641,0.05,67.547
0.5641,0.062025,67.547
0.5641,0.074051,67.547
0.5641,0.086076,67.547
0.5641,0.098101,67.547
0.5641,0.11013,67.547
0.5641,0.12215,67.547
0.5641,0.13418,67.547
0.5641,0.1462,67.547
0.5641,0.15823,67.547
0.5641,0.17025,67.547
0.5641,0.18228,67.547
0.5641,0.1943,67.547
0.5641,0.20633,67.547
0.5641,0.21835,67.547
0.5641,0.23038,67.547
0.5641,0.24241,67.547
0.5641,0.25443,67.547
0.5641,0.26646,67.547
0.5641,0.27848,67.547
0.5641,0.29051,67.547
0.5641,0.30253,67.547
0.5641,0.31456,67.547
0.5641,0.32658,67.547
0.5641,0.33861,67.547
0.5641,0.35063,67.547
0.5641,0.36266,67.547
0.5641,0.37468,67.547
0.5641,0.38671,67.547
0.5641,0.39873,67.547
0.5641,0.41076,67.547
0.5641,0.42278,67.547
0.5641,0.43481,67.547
0.5641,0.44684,67.547
0.5641,0.45886,67.547
0.5641,0.47089,67.547
0.5641,0.48291,67.547
0.5641,0.49494,67.547
0.5641,0.50696,67.547
0.5641,0.51899,67.547
0.5641,0.53101,67.547
0.5641,0.54304,67.547
0.5641,0.55506,67.547
0.5641,0.56709,67.547
0.5641,0.57911,67.547
0.5641,0.59114,67.547
0.5641,0.60316,67.547
0.5641,0.61519,67.547
0.5641,0.62722,67.547
0.5641,0.63924,67.547
0.5641,0.65127,67.547
0.5641,0.66329,67.547
0.5641,0.67532,67.547
0.5641,0.68734,67.547
0.5641,0.69937,67.547
0.5641,0.71139,67.547
0.5641,0.72342,67.547
0.5641,0.73544,67.547
0.5641,0.74747,67.547
0.5641,0.75949,67.547
0.5641,0.77152,67.547
0.5641,0.78354,67.547
0.5641,0.79557,67.547
0.5641,0.80759,67.547
0.5641,0.81962,67.547
0.5641,0.83165,67.547
0.5641,0.84367,67.547
0.5641,0.8557,67.547
0.5641,0.86772,67.547
0.5641,0.87975,67.547
0.5641,0.89177,67.547
0.5641,0.9038,67.547
0.5641,0.91582,67.547
0.5641,0.92785,67.547
0.5641,0.93987,67.547
0.5641,0.9519,67.547
0.5641,0.96392,67.547
0.5641,0.97595,67.547
0.5641,0.98797,67.547
0.5641,1,67.547
0.59231,0.05,70.306
0.59231,0.062025,70.306
0.59231,0.074051,70.306
0.59231,0.086076,70.306
0.59231,0.098101,70.306
0.59231,0.11013,70.306
0.59231,0.12215,70.306
0.59231,0.13418,70.306
0.59231,0.1462,70.306
0.59231,0.15823,70.306
0.59231,0.17025,70.306
0.59231,0.18228,70.306
0.59231,0.1943,70.306
0.59231,0.20633,70.306
0.59231,0.21835,70.306
0.59231,0.23038,70.306
0.59231,0.24241,70.306
0.59231,0.25443,70.306
0.59231,0.26646,70.306
0.59231,0.27848,70.306
0.59231,0.29051,70.306
0.59231,0.30253,70.306
0.59231,0.31456,70.306
0.59231,0.32658,70.306
0.59231,0.33861,70.306
0.59231,0.35063,70.306
0.59231,0.36266,70.306
0.59231,0.37468,70.306
0.59231,0.38671,70.306
0.59231,0.39873,70.306
0.59231,0.41076,70.306
0.59231,0.42278,70.306
0.59231,0.43481,70.306
0.59231,0.44684,70.306
0.59231,0.45886,70.306
0.59231,0.47089,70.306
0.59231,0.48291,70.306
0.59231,0.49494,70.306
0.59231,0.50696,70.306
0.59231,0.51899,70.306
0.59231,0.53101,70.306
0.59231,0.54304,70.306
0.59231,0.55506,70.306
0.59231,0.56709,70.306
0.59231,0.57911,70.306
0.59231,0.59114,70.306
0.59231,0.60316,70.306
0.59231,0.61519,70.306
0.59231,0.62722,70.306
0.59231,0.63924,70.306
0.59231,0.65127,70.306
0.59231,0.66329,70.306
0.59231,0.67532,70.306
0.59231,0.68734,70.306
0.59231,0.69937,70.306
0.59231,0.71139,70.306
0.59231,0.72342,70.306
0.59231,0.73544,70.306
0.59231,0.74747,70.306
0.59231,0.75949,70.306
0.59231,0.77152,70.306
0.59231,0.78354,70.306
0.59231,0.79557,70.306
0.59231,0.80759,70.306
0.59231,0.81962,70.306
0.59231,0.83165,70.306
0.59231,0.84367,70.306
0.59231,0.8557,70.306
0.59231,0.86772,70.306
0.59231,0.87975,70.306
0.59231,0.89177,70.306
0.59231,0.9038,70.306
0.59231,0.91582,70.306
0.59231,0.92785,70.306
0.59231,0.93987,70.306
0.59231,0.9519,70.306
0.59231,0.96392,70.306
0.59231,0.97595,70.306
0.59231,0.98797,70.306
0.59231,1,70.306
0.62051,0.05,73.126
0.62051,0.062025,73.126
0.62051,0.074051,73.126
0.62051,0.086076,73.126
0.62051,0.098101,73.126
0.62051,0.11013,73.126
0.62051,0.12215,73.126
0.62051,0.13418,73.126
0.62051,0.1462,73.126
0.62051,0.15823,73.126
0.62051,0.17025,73.126
0.62051,0.18228,73.126
0.62051,0.1943,73.126
0.62051,0.20633,73.126
0.62051,0.21835,73.126
0.62051,0.23038,73.126
0.62051,0.24241,73.126
0.62051,0.25443,73.126
0.62051,0.26646,73.126
0.62051,0.27848,73.126
0.62051,0.29051,73.126
0.62051,0.30253,73.126
0.62051,0.31456,73.126
0.62051,0.32658,73.126
0.62051,0.33861,73.126
0.62051,0.35063,73.126
0.62051,0.36266,73.126
0.62051,0.37468,73.126
0.62051,0.38671,73.126
0.62051,0.39873,73.126
0.62051,0.41076,73.126
0.62051,0.42278,73.126
0.62051,0.43481,73.126
0.62051,0.44684,73.126
0.62051,0.45886,73.126
0.62051,0.47089,73.126
0.62051,0.48291,73.126
0.62051,0.49494,73.126
0.62051,0.50696,73.126
0.62051,0.51899,73.126
0.62051,0.53101,73.126
0.62051,0.54304,73.126
0.62051,0.55506,73.126
0.62051,0.56709,73.126
0.62051,0.57911,73.126
0.62051,0.59114,73.126
0.62051,0.60316,73.126
0.62051,0.61519,73.126
0.62051,0.62722,73.126
0.62051,0.63924,73.126
0.62051,0.65127,73.126
0.62051,0.66329,73.126
0.62051,0.67532,73.126
0.62051,0.68734,73.126
0.62051,0.69937,73.126
0.62051,0.71139,73.126
0.62051,0.72342,73.126
0.62051,0.73544,73.126
0.62051,0.74747,73.126
0.62051,0.75949,73.126
0.62051,0.77152,73.126
0.62051,0.78354,73.126
0.62051,0.79557,73.126
0.62051,0.80759,73.126
0.62051,0.81962,73.126
0.62051,0.83165,73.126
0.62051,0.84367,73.126
0.62051,0.8557,73.126
0.62051,0.86772,73.126
0.62051,0.87975,73.126
0.62051,0.89177,73.126
0.62051,0.9038,73.126
0.62051,0.91582,73.126
0.62051,0.92785,73.126
0.62051,0.93987,73.126
0.62051,0.9519,73.126
0.62051,0.96392,73.126
0.62051,0.97595,73.126
0.62051,0.98797,73.126
0.62051,1,73.126
0.64872,0.05,76.008
0.64872,0.062025,76.008
0.64872,0.074051,76.008
0.64872,0.086076,76.008
0.64872,0.098101,76.008
0.64872,0.11013,76.008
0.64872,0.12215,76.008
0.64872,0.13418,76.008
0.64872,0.1462,76.008
0.64872,0.15823,76.008
0.64872,0.17025,76.008
0.64872,0.18228,76.008
0.64872,0.1943,76.008
0.64872,0.20633,76.008
0.64872,0.21835,76.008
0.64872,0.23038,76.008
0.64872,0.24241,76.008
0.64872,0.25443,76.008
0.64872,0.26646,76.008
0.64872,0.27848,76.008
0.64872,0.29051,76.008
0.64872,0.30253,76.008
0.64872,0.31456,76.008
0.64872,0.32658,76.008
0.64872,0.33861,76.008
0.64872,0.35063,76.008
0.64872,0.36266,76.008
0.64872,0.37468,76.008
0.64872,0.38671,76.008
0.64872,0.39873,76.008
0.64872,0.41076,76.008
0.64872,0.42278,76.008
0.64872,0.43481,76.008
0.64872,0.44684,76.008
0.64872,0.45886,76.008
0.64872,0.47089,76.008
0.64872,0.48291,76.008
0.64872,0.49494,76.008
0.64872,0.50696,76.008
0.64872,0.51899,76.008
0.64872,0.53101,76.008
0.64872,0.54304,76.008
0.64872,0.55506,76.008
0.64872,0.56709,76.008
0.64872,0.57911,76.008
0.64872,0.59114,76.008
0.64872,0.60316,76.008
0.64872,0.61519,76.008
0.64872,0.62722,76.008
0.64872,0.63924,76.008
0.64872,0.65127,76.008
0.64872,0.66329,76.008
0.64872,0.67532,76.008
0.64872,0.68734,76.008
0.64872,0.69937,76.008
0.64872,0.71139,76.008
0.64872,0.72342,76.008
0.64872,0.73544,76.008
0.64872,0.74747,76.008
0.64872,0.75949,76.008
0.64872,0.77152,76.008
0.64872,0.78354,76.008
0.64872,0.79557,76.008
0.64872,0.80759,76.008
0.64872,0.81962,76.008
0.64872,0.83165,76.008
0.64872,0.84367,76.008
0.64872,0.8557,76.008
0.64872,0.86772,76.008
0.64872,0.87975,76.008
0.64872,0.89177,76.008
0.64872,0.9038,76.008
0.64872,0.91582,76.008
0.64872,0.92785,76.008
0.64872,0.93987,76.008
0.64872,0.9519,76.008
0.64872,0.96392,76.008
0.64872,0.97595,76.008
0.64872,0.98797,76.008
0.64872,1,76.008
0.67692,0.05,78.952
0.67692,0.062025,78.952
0.67692,0.074051,78.952
0.67692,0.086076,78.952
0.67692,0.098101,78.952
0.67692,0.11013,78.952
0.67692,0.12215,78.952
0.67692,0.13418,78.952
0.67692,0.1462,78.952
0.67692,0.15823,78.952
0.67692,0.17025,78.952
0.67692,0.18228,78.952
0.67692,0.1943,78.952
0.67692,0.20633,78.952
0.67692,0.21835,78.952
0.67692,0.23038,78.952
0.67692,0.24241,78.952
0.67692,0.25443,78.952
0.67692,0.26646,78.952
0.67692,0.27848,78.952
0.67692,0.29051,78.952
0.67692,0.30253,78.952
0.67692,0.31456,78.952
0.67692,0.32658,78.952
0.67692,0.33861,78.952
0.67692,0.35063,78.952
0.67692,0.36266,78.952
0.67692,0.37468,78.952
0.67692,0.38671,78.952
0.67692,0.39873,78.952
0.67692,0.41076,78.952
0.67692,0.42278,78.952
0.67692,0.43481,78.952
0.67692,0.44684,78.952
0.67692,0.45886,78.952
0.67692,0.47089,78.952
0.67692,0.48291,78.952
0.67692,0.49494,78.952
0.67692,0.50696,78.952
0.67692,0.51899,78.952
0.67692,0.53101,78.952
0.67692,0.54304,78.952
0.67692,0.55506,78.952
0.67692,0.56709,78.952
0.67692,0.57911,78.952
0.67692,0.59114,78.952
0.67692,0.60316,78.952
0.67692,0.61519,78.952
0.67692,0.62722,78.952
0.67692,0.63924,78.952
0.67692,0.65127,78.952
0.67692,0.66329,78.952
0.67692,0.67532,78.952
0.67692,0.68734,78.952
0.67692,0.69937,78.952
0.67692,0.71139,78.952
0.67692,0.72342,78.952
0.67692,0.73544,78.952
0.67692,0.74747,78.952
0.67692,0.75949,78.952
0.67692,0.77152,78.952
0.67692,0.78354,78.952
0.67692,0.79557,78.952
0.67692,0.80759,78.952
0.67692,0.81962,78.952
0.67692,0.83165,78.952
0.67692,0.84367,78.952
0.67692,0.8557,78.952
0.67692,0.86772,78.952
0.67692,0.87975,78.952
0.67692,0.89177,78.952
0.67692,0.9038,78.952
0.67692,0.91582,78.952
0.67692,0.92785,78.952
0.67692,0.93987,78.952
0.67692,0.9519,78.952
0.67692,0.96392,78.952
0.67692,0.97595,78.952
0.67692,0.98797,78.952
0.67692,1,78.952
0.70513,0.05,81.957
0.70513,0.062025,81.957
0.70513,0.074051,81.957
0.70513,0.086076,81.957
0.70513,0.098101,81.957
0.70513,0.11013,81.957
0.70513,0.12215,81.957
0.70513,0.13418,81.957
0.70513,0.1462,81.957
0.70513,0.15823,81.957
0.70513,0.17025,81.957
0.70513,0.18228,81.957
0.70513,0.1943,81.957
0.70513,0.20633,81.957
0.70513,0.21835,81.957
0.70513,0.23038,81.957
0.70513,0.24241,81.957
0.70513,0.25443,81.957
0.70513,0.26646,81.957
0.70513,0.27848,81.957
0.70513,0.29051,81.957
0.70513,0.30253,81.957
0.70513,0.31456,81.957
0.70513,0.32658,81.957
0.70513,0.33861,81.957
0.70513,0.35063,81.957
0.70513,0.36266,81.957
0.70513,0.37468,81.957
0.70513,0.38671,81.957
0.70513,0.39873,81.957
0.70513,0.41076,81.957
0.70513,0.42278,81.957
0.70513,0.43481,81.957
0.70513,0.44684,81.957
0.70513,0.45886,81.957
0.70513,0.47089,81.957
0.70513,0.48291,81.957
0.70513,0.49494,81.957
0.70513,0.50696,81.957
0.70513,0.51899,81.957
0.70513,0.53101,81.957
0.70513,0.54304,81.957
0.70513,0.55506,81.957
0.70513,0.56709,81.957
0.70513,0.57911,81.957
0.70513,0.59114,81.957
0.70513,0.60316,81.957
0.70513,0.61519,81.957
0.70513,0.62722,81.957
0.70513,0.63924,81.957
0.70513,0.65127,81.957
0.70513,0.66329,81.957
0.70513,0.67532,81.957
0.70513,0.68734,81.957
0.70513,0.69937,81.957
0.70513,0.71139,81.957
0.70513,0.72342,81.957
0.70513,0.73544,81.957
0.70513,0.74747,81.957
0.70513,0.75949,81.957
0.70513,0.77152,81.957
0.70513,0.78354,81.957
0.70513,0.79557,81.957
0.70513,0.80759,81.957
0.70513,0.81962,81.957
0.70513,0.83165,81.957
0.70513,0.84367,81.957
0.70513,0.8557,81.957
0.70513,0.86772,81.957
0.70513,0.87975,81.957
0.70513,0.89177,81.957
0.70513,0.9038,81.957
0.70513,0.91582,81.957
0.70513,0.92785,81.957
0.70513,0.93987,81.957
0.70513,0.9519,81.957
0.70513,0.96392,81.957
0.70513,0.97595,81.957
0.70513,0.98797,81.957
0.70513,1,81.957
0.73333,0.05,85.025
0.73333,0.062025,85.025
0.73333,0.074051,85.025
0.73333,0.086076,85.025
0.73333,0.098101,85.025
0.73333,0.11013,85.025
0.73333,0.12215,85.025
0.73333,0.13418,85.025
0.73333,0.1462,85.025
0.73333,0.15823,85.025
0.73333,0.17025,85.025
0.73333,0.18228,85.025
0.73333,0.1943,85.025
0.73333,0.20633,85.025
0.73333,0.21835,85.025
0.73333,0.23038,85.025
0.73333,0.24241,85.025
0.73333,0.25443,85.025
0.73333,0.26646,85.025
0.73333,0.27848,85.025
0.73333,0.29051,85.025
0.73333,0.30253,85.025
0.73333,0.31456,85.025
0.73333,0.32658,85.025
0.73333,0.33861,85.025
0.73333,0.35063,85.025
0.73333,0.36266,85.025
0.73333,0.37468,85.025
0.73333,0.38671,85.025
0.73333,0.39873,85.025
0.73333,0.41076,85.025
0.73333,0.42278,85.025
0.73333,0.43481,85.025
0.73333,0.44684,85.025
0.73333,0.45886,85.025
0.73333,0.47089,85.025
0.73333,0.48291,85.025
0.73333,0.49494,85.025
0.73333,0.50696,85.025
0.73333,0.51899,85.025
0.73333,0.53101,85.025
0.73333,0.54304,85.025
0.73333,0.55506,85.025
0.73333,0.56709,85.025
0.73333,0.57911,85.025
0.73333,0.59114,85.025
0.73333,0.60316,85.025
0.73333,0.61519,85.025
0.73333,0.62722,85.025
0.73333,0.63924,85.025
0.73333,0.65127,85.025
0.73333,0.66329,85.025
0.73333,0.67532,85.025
0.73333,0.68734,85.025
0.73333,0.69937,85.025
0.73333,0.71139,85.025
0.73333,0.72342,85.025
0.73333,0.73544,85.025
0.73333,0.74747,85.025
0.73333,0.75949,85.025
0.73333,0.77152,85.025
0.73333,0.78354,85.025
0.73333,0.79557,85.025
0.73333,0.80759,85.025
0.73333,0.81962,85.025
0.73333,0.83165,85.025
0.73333,0.84367,85.025
0.73333,0.8557,85.025
0.73333,0.86772,85.025
0.73333,0.87975,85.025
0.73333,0.89177,85.025
0.73333,0.9038,85.025
0.73333,0.91582,85.025
0.73333,0.92785,85.025
0.73333,0.93987,85.025
0.73333,0.9519,85.025
0.73333,0.96392,85.025
0.73333,0.97595,85.025
0.73333,0.98797,85.025
0.73333,1,85.025
0.76154,0.05,88.156
0.76154,0.062025,88.156
0.76154,0.074051,88.156
0.76154,0.086076,88.156
0.76154,0.098101,88.156
0.76154,0.11013,88.156
0.76154,0.12215,88.156
0.76154,0.13418,88.156
0.76154,0.1462,88.156
0.76154,0.15823,88.156
0.76154,0.17025,88.156
0.76154,0.18228,88.156
0.76154,0.1943,88.156
0.76154,0.20633,88.156
0.76154,0.21835,88.156
0.76154,0.23038,88.156
0.76154,0.24241,88.156
0.76154,0.25443,88.156
0.76154,0.26646,88.156
0.76154,0.27848,88.156
0.76154,0.29051,88.156
0.76154,0.30253,88.156
0.76154,0.31456,88.156
0.76154,0.32658,88.156
0.76154,0.33861,88.156
0.76154,0.35063,88.156
0.76154,0.36266,88.156
0.76154,0.37468,88.156
0.76154,0.38671,88.156
0.76154,0.39873,88.156
0.76154,0.41076,88.156
0.76154,0.42278,88.156
0.76154,0.43481,88.156
0.76154,0.44684,88.156
0.76154,0.45886,88.156
0.76154,0.47089,88.156
0.76154,0.48291,88.156
0.76154,0.49494,88.156
0.76154,0.50696,88.156
0.76154,0.51899,88.156
0.76154,0.53101,88.156
0.76154,0.54304,88.156
0.76154,0.55506,88.156
0.76154,0.56709,88.156
0.76154,0.57911,88.156
0.76154,0.59114,88.156
0.76154,0.60316,88.156
0.76154,0.61519,88.156
0.76154,0.62722,88.156
0.76154,0.63924,88.156
0.76154,0.65127,88.156
0.76154,0.66329,88.156
0.76154,0.67532,88.156
0.76154,0.68734,88.156
0.76154,0.69937,88.156
0.76154,0.71139,88.156
0.76154,0.72342,88.156
0.76154,0.73544,88.156
0.76154,0.74747,88.156
0.76154,0.75949,88.156
0.76154,0.77152,88.156
0.76154,0.78354,88.156
0.76154,0.79557,88.156
0.76154,0.80759,88.156
0.76154,0.81962,88.156
0.76154,0.83165,88.156
0.76154,0.84367,88.156
0.76154,0.8557,88.156
0.76154,0.86772,88.156
0.76154,0.87975,88.156
0.76154,0.89177,88.156
0.76154,0.9038,88.156
0.76154,0.91582,88.156
0.76154,0.92785,88.156
0.76154,0.93987,88.156
0.76154,0.9519,88.156
0.76154,0.96392,88.156
0.76154,0.97595,88.156
0.76154,0.98797,88.156
0.76154,1,88.156
0.78974,0.05,91.349
0.78974,0.062025,91.349
0.78974,0.074051,91.349
0.78974,0.086076,91.349
0.78974,0.098101,91.349
0.78974,0.11013,91.349
0.78974,0.12215,91.349
0.78974,0.13418,91.349
0.78974,0.1462,91.349
0.78974,0.15823,91.349
0.78974,0.17025,91.349
0.78974,0.18228,91.349
0.78974,0.1943,91.349
0.78974,0.20633,91.349
0.78974,0.21835,91.349
0.78974,0.23038,91.349
0.78974,0.24241,91.349
0.78974,0.25443,91.349
0.78974,0.26646,91.349
0.78974,0.27848,91.349
0.78974,0.29051,91.349
0.78974,0.30253,91.349
0.78974,0.31456,91.349
0.78974,0.32658,91.349
0.78974,0.33861,91.349
0.78974,0.35063,91.349
0.78974,0.36266,91.349
0.78974,0.37468,91.349
0.78974,0.38671,91.349
0.78974,0.39873,91.349
0.78974,0.41076,91.349
0.78974,0.42278,91.349
0.78974,0.43481,91.349
0.78974,0.44684,91.349
0.78974,0.45886,91.349
0.78974,0.47089,91.349
0.78974,0.48291,91.349
0.78974,0.49494,91.349
0.78974,0.50696,91.349
0.78974,0.51899,91.349
0.78974,0.53101,91.349
0.78974,0.54304,91.349
0.78974,0.55506,91.349
0.78974,0.56709,91.349
0.78974,0.57911,91.349
0.78974,0.59114,91.349
0.78974,0.60316,91.349
0.78974,0.61519,91.349
0.78974,0.62722,91.349
0.78974,0.63924,91.349
0.78974,0.65127,91.349
0.78974,0.66329,91.349
0.78974,0.67532,91.349
0.78974,0.68734,91.349
0.78974,0.69937,91.349
0.78974,0.71139,91.349
0.78974,0.72342,91.349
0.78974,0.73544,91.349
0.78974,0.74747,91.349
0.78974,0.75949,91.349
0.78974,0.77152,91.349
0.78974,0.78354,91.349
0.78974,0.79557,91.349
0.78974,0.80759,91.349
0.78974,0.81962,91.349
0.78974,0.83165,91.349
0.78974,0.84367,91.349
0.78974,0.8557,91.349
0.78974,0.86772,91.349
0.78974,0.87975,91.349
0.78974,0.89177,91.349
0.78974,0.9038,91.349
0.78974,0.91582,91.349
0.78974,0.92785,91.349
0.78974,0.93987,91.349
0.78974,0.9519,91.349
0.78974,0.96392,91.349
0.78974,0.97595,91.349
0.78974,0.98797,91.349
0.78974,1,91.349
0.81795,0.05,94.605
0.81795,0.062025,94.605
0.81795,0.074051,94.605
0.81795,0.086076,94.605
0.81795,0.098101,94.605
0.81795,0.11013,94.605
0.81795,0.12215,94.605
0.81795,0.13418,94.605
0.81795,0.1462,94.605
0.81795,0.15823,94.605
0.81795,0.17025,94.605
0.81795,0.18228,94.605
0.81795,0.1943,94.605
0.81795,0.20633,94.605
0.81795,0.21835,94.605
0.81795,0.23038,94.605
0.81795,0.24241,94.605
0.81795,0.25443,94.605
0.81795,0.26646,94.605
0.81795,0.27848,94.605
0.81795,0.29051,94.605
0.81795,0.30253,94.605
0.81795,0.31456,94.605
0.81795,0.32658,94.605
0.81795,0.33861,94.605
0.81795,0.35063,94.605
0.81795,0.36266,94.605
0.81795,0.37468,94.605
0.81795,0.38671,94.605
0.81795,0.39873,94.605
0.81795,0.41076,94.605
0.81795,0.42278,94.605
0.81795,0.43481,94.605
0.81795,0.44684,94.605
0.81795,0.45886,94.605
0.81795,0.47089,94.605
0.81795,0.48291,94.605
0.81795,0.49494,94.605
0.81795,0.50696,94.605
0.81795,0.51899,94.605
0.81795,0.53101,94.605
0.81795,0.54304,94.605
0.81795,0.55506,94.605
0.81795,0.56709,94.605
0.81795,0.57911,94.605
0.81795,0.59114,94.605
0.81795,0.60316,94.605
0.81795,0.61519,94.605
0.81795,0.62722,94.605
0.81795,0.63924,94.605
0.81795,0.65127,94.605
0.81795,0.66329,94.605
0.81795,0.67532,94.605
0.81795,0.68734,94.605
0.81795,0.69937,94.605
0.81795,0.71139,94.605
0.81795,0.72342,94.605
0.81795,0.73544,94.605
0.81795,0.74747,94.605
0.81795,0.75949,94.605
0.81795,0.77152,94.605
0.81795,0.78354,94.605
0.81795,0.79557,94.605
0.81795,0.80759,94.605
0.81795,0.81962,94.605
0.81795,0.83165,94.605
0.81795,0.84367,94.605
0.81795,0.8557,94.605
0.81795,0.86772,94.605
0.81795,0.87975,94.605
0.81795,0.89177,94.605
0.81795,0.9038,94.605
0.81795,0.91582,94.605
0.81795,0.92785,94.605
0.81795,0.93987,94.605
0.81795,0.9519,94.605
0.81795,0.96392,94.605
0.81795,0.97595,94.605
0.81795,0.98797,94.605
0.81795,1,94.605
0.84615,0.05,97.925
0.84615,0.062025,97.925
0.84615,0.074051,97.925
0.84615,0.086076,97.925
0.84615,0.098101,97.925
0.84615,0.11013,97.925
0.84615,0.12215,97.925
0.84615,0.13418,97.925
0.84615,0.1462,97.925
0.84615,0.15823,97.925
0.84615,0.17025,97.925
0.84615,0.18228,97.925
0.84615,0.1943,97.925
0.84615,0.20633,97.925
0.84615,0.21835,97.925
0.84615,0.23038,97.925
0.84615,0.24241,97.925
0.84615,0.25443,97.925
0.84615,0.26646,97.925
0.84615,0.27848,97.925
0.84615,0.29051,97.925
0.84615,0.30253,97.925
0.84615,0.31456,97.925
0.84615,0.32658,97.925
0.84615,0.33861,97.925
0.84615,0.35063,97.925
0.84615,0.36266,97.925
0.84615,0.37468,97.925
0.84615,0.38671,97.925
0.84615,0.39873,97.925
0.84615,0.41076,97.925
0.84615,0.42278,97.925
0.84615,0.43481,97.925
0.84615,0.44684,97.925
0.84615,0.45886,97.925
0.84615,0.47089,97.925
0.84615,0.48291,97.925
0.84615,0.49494,97.925
0.84615,0.50696,97.925
0.84615,0.51899,97.925
0.84615,0.53101,97.925
0.84615,0.54304,97.925
0.84615,0.55506,97.925
0.84615,0.56709,97.925
0.84615,0.57911,97.925
0.84615,0.59114,97.925
0.84615,0.60316,97.925
0.84615,0.61519,97.925
0.84615,0.62722,97.925
0.84615,0.63924,97.925
0.84615,0.65127,97.925
0.84615,0.66329,97.925
0.84615,0.67532,97.925
0.84615,0.68734,97.925
0.84615,0.69937,97.925
0.84615,0.71139,97.925
0.84615,0.72342,97.925
0.84615,0.73544,97.925
0.84615,0.74747,97.925
0.84615,0.75949,97.925
0.84615,0.77152,97.925
0.84615,0.78354,97.925
0.84615,0.79557,97.925
0.84615,0.80759,97.925
0.84615,0.81962,97.925
0.84615,0.83165,97.925
0.84615,0.84367,97.925
0.84615,0.8557,97.925
0.84615,0.86772,97.925
0.84615,0.87975,97.925
0.84615,0.89177,97.925
0.84615,0.9038,97.925
0.84615,0.91582,97.925
0.84615,0.92785,97.925
0.84615,0.93987,97.925
0.84615,0.9519,97.925
0.84615,0.96392,97.925
0.84615,0.97595,97.925
0.84615,0.98797,97.925
0.84615,1,97.925
0.87436,0.05,101.31
0.87436,0.062025,101.31
0.87436,0.074051,101.31
0.87436,0.086076,101.31
0.87436,0.098101,101.31
0.87436,0.11013,101.31
0.87436,0.12215,101.31
0.87436,0.13418,101.31
0.87436,0.1462,101.31
0.87436,0.15823,101.31
0.87436,0.17025,101.31
0.87436,0.18228,101.31
0.87436,0.1943,101.31
0.87436,0.20633,101.31
0.87436,0.21835,101.31
0.87436,0.23038,101.31
0.87436,0.24241,101.31
0.87436,0.25443,101.31
0.87436,0.26646,101.31
0.87436,0.27848,101.31
0.87436,0.29051,101.31
0.87436,0.30253,101.31
0.87436,0.31456,101.31
0.87436,0.32658,101.31
0.87436,0.33861,101.31
0.87436,0.35063,101.31
0.87436,0.36266,101.31
0.87436,0.37468,101.31
0.87436,0.38671,101.31
0.87436,0.39873,101.31
0.87436,0.41076,101.31
0.87436,0.42278,101.31
0.87436,0.43481,101.31
0.87436,0.44684,101.31
0.87436,0.45886,101.31
0.87436,0.47089,101.31
0.87436,0.48291,101.31
0.87436,0.49494,101.31
0.87436,0.50696,101.31
0.87436,0.51899,101.31
0.87436,0.53101,101.31
0.87436,0.54304,101.31
0.87436,0.55506,101.31
0.87436,0.56709,101.31
0.87436,0.57911,101.31
0.87436,0.59114,101.31
0.87436,0.60316,101.31
0.87436,0.61519,101.31
0.87436,0.62722,101.31
0.87436,0.63924,101.31
0.87436,0.65127,101.31
0.87436,0.66329,101.31
0.87436,0.67532,101.31
0.87436,0.68734,101.31
0.87436,0.69937,101.31
0.87436,0.71139,101.31
0.87436,0.72342,101.31
0.87436,0.73544,101.31
0.87436,0.74747,101.31
0.87436,0.75949,101.31
0.87436,0.77152,101.31
0.87436,0.78354,101.31
0.87436,0.79557,101.31
0.87436,0.80759,101.31
0.87436,0.81962,101.31
0.87436,0.83165,101.31
0.87436,0.84367,101.31
0.87436,0.8557,101.31
0.87436,0.86772,101.31
0.87436,0.87975,101.31
0.87436,0.89177,101.31
0.87436,0.9038,101.31
0.87436,0.91582,101.31
0.87436,0.92785,101.31
0.87436,0.93987,101.31
0.87436,0.9519,101.31
0.87436,0.96392,101.31
0.87436,0.97595,101.31
0.87436,0.98797,101.31
0.87436,1,101.31
0.90256,0.05,104.75
0.90256,0.062025,104.75
0.90256,0.074051,104.75
0.90256,0.086076,104.75
0.90256,0.098101,104.75
0.90256,0.11013,104.75
0.90256,0.12215,104.75
0.90256,0.13418,104.75
0.90256,0.1462,104.75
0.90256,0.15823,104.75
0.90256,0.17025,104.75
0.90256,0.18228,104.75
0.90256,0.1943,104.75
0.90256,0.20633,104.75
0.90256,0.21835,104.75
0.90256,0.23038,104.75
0.90256,0.24241,104.75
0.90256,0.25443,104.75
0.90256,0.26646,104.75
0.90256,0.27848,104.75
0.90256,0.29051,104.75
0.90256,0.30253,104.75
0.90256,0.31456,104.75
0.90256,0.32658,104.75
0.90256,0.33861,104.75
0.90256,0.35063,104.75
0.90256,0.36266,104.75
0.90256,0.37468,104.75
0.90256,0.38671,104.75
0.90256,0.39873,104.75
0.90256,0.41076,104.75
0.90256,0.42278,104.75
0.90256,0.43481,104.75
0.90256,0.44684,104.75
0.90256,0.45886,104.75
0.90256,0.47089,104.75
0.90256,0.48291,104.75
0.90256,0.49494,104.75
0.90256,0.50696,104.75
0.90256,0.51899,104.75
0.90256,0.53101,104.75
0.90256,0.54304,104.75
0.90256,0.55506,104.75
0.90256,0.56709,104.75
0.90256,0.57911,104.75
0.90256,0.59114,104.75
0.90256,0.60316,104.75
0.90256,0.61519,104.75
0.90256,0.62722,104.75
0.90256,0.63924,104.75
0.90256,0.65127,104.75
0.90256,0.66329,104.75
0.90256,0.67532,104.75
0.90256,0.68734,104.75
0.90256,0.69937,104.75
0.90256,0.71139,104.75
0.90256,0.72342,104.75
0.90256,0.73544,104.75
0.90256,0.74747,104.75
0.90256,0.75949,104.75
0.90256,0.77152,104.75
0.90256,0.78354,104.75
0.90256,0.79557,104.75
0.90256,0.80759,104.75
0.90256,0.81962,104.75
0.90256,0.83165,104.75
0.90256,0.84367,104.75
0.90256,0.8557,104.75
0.90256,0.86772,104.75
0.90256,0.87975,104.75
0.90256,0.89177,104.75
0.90256,0.9038,104.75
0.90256,0.91582,104.75
0.90256,0.92785,104.75
0.90256,0.93987,104.75
0.90256,0.9519,104.75
0.90256,0.96392,104.75
0.90256,0.97595,104.75
0.90256,0.98797,104.75
0.90256,1,104.75
0.93077,0.05,108.26
0.93077,0.062025,108.26
0.93077,0.074051,108.26
0.93077,0.086076,108.26
0.93077,0.098101,108.26
0.93077,0.11013,108.26
0.93077,0.12215,108.26
0.93077,0.13418,108.26
0.93077,0.1462,108.26
0.93077,0.15823,108.26
0.93077,0.17025,108.26
0.93077,0.18228,108.26
0.93077,0.1943,108.26
0.93077,0.20633,108.26
0.93077,0.21835,108.26
0.93077,0.23038,108.26
0.93077,0.24241,108.26
0.93077,0.25443,108.26
0.93077,0.26646,108.26
0.93077,0.27848,108.26
0.93077,0.29051,108.26
0.93077,0.30253,108.26
0.93077,0.31456,108.26
0.93077,0.32658,108.26
0.93077,0.33861,108.26
0.93077,0.35063,108.26
0.93077,0.36266,108.26
0.93077,0.37468,108.26
0.93077,0.38671,108.26
0.93077,0.39873,108.26
0.93077,0.41076,108.26
0.93077,0.42278,108.26
0.93077,0.43481,108.26
0.93077,0.44684,108.26
0.93077,0.45886,108.26
0.93077,0.47089,108.26
0.93077,0.48291,108.26
0.93077,0.49494,108.26
0.93077,0.50696,108.26
0.93077,0.51899,108.26
0.93077,0.53101,108.26
0.93077,0.54304,108.26
0.93077,0.55506,108.26
0.93077,0.56709,108.26
0.93077,0.57911,108.26
0.93077,0.59114,108.26
0.93077,0.60316,108.26
0.93077,0.61519,108.26
0.93077,0.62722,108.26
0.93077,0.63924,108.26
0.93077,0.65127,108.26
0.93077,0.66329,108.26
0.93077,0.67532,108.26
0.93077,0.68734,108.26
0.93077,0.69937,108.26
0.93077,0.71139,108.26
0.93077,0.72342,108.26
0.93077,0.73544,108.26
0.93077,0.74747,108.26
0.93077,0.75949,108.26
0.93077,0.77152,108.26
0.93077,0.78354,108.26
0.93077,0.79557,108.26
0.93077,0.80759,108.26
0.93077,0.81962,108.26
0.93077,0.83165,108.26
0.93077,0.84367,108.26
0.93077,0.8557,108.26
0.93077,0.86772,108.26
0.93077,0.87975,108.26
0.93077,0.89177,108.26
0.93077,0.9038,108.26
0.93077,0.91582,108.26
0.93077,0.92785,108.26
0.93077,0.93987,108.26
0.93077,0.9519,108.26
0.93077,0.96392,108.26
0.93077,0.97595,108.26
0.93077,0.98797,108.26
0.93077,1,108.26
0.95897,0.05,111.84
0.95897,0.062025,111.84
0.95897,0.074051,111.84
0.95897,0.086076,111.84
0.95897,0.098101,111.84
0.95897,0.11013,111.84
0.95897,0.12215,111.84
0.95897,0.13418,111.84
0.95897,0.1462,111.84
0.95897,0.15823,111.84
0.95897,0.17025,111.84
0.95897,0.18228,111.84
0.95897,0.1943,111.84
0.95897,0.20633,111.84
0.95897,0.21835,111.84
0.95897,0.23038,111.84
0.95897,0.24241,111.84
0.95897,0.25443,111.84
0.95897,0.26646,111.84
0.95897,0.27848,111.84
0.95897,0.29051,111.84
0.95897,0.30253,111.84
0.95897,0.31456,111.84
0.95897,0.32658,111.84
0.95897,0.33861,111.84
0.95897,0.35063,111.84
0.95897,0.36266,111.84
0.95897,0.37468,111.84
0.95897,0.38671,111.84
0.95897,0.39873,111.84
0.95897,0.41076,111.84
0.95897,0.42278,111.84
0.95897,0.43481,111.84
0.95897,0.44684,111.84
0.95897,0.45886,111.84
0.95897,0.47089,111.84
0.95897,0.48291,111.84
0.95897,0.49494,111.84
0.95897,0.50696,111.84
0.95897,0.51899,111.84
0.95897,0.53101,111.84
0.95897,0.54304,111.84
0.95897,0.55506,111.84
0.95897,0.56709,111.84
0.95897,0.57911,111.84
0.95897,0.59114,111.84
0.95897,0.60316,111.84
0.95897,0.61519,111.84
0.95897,0.62722,111.84
0.95897,0.63924,111.84
0.95897,0.65127,111.84
0.95897,0.66329,111.84
0.95897,0.67532,111.84
0.95897,0.68734,111.84
0.95897,0.69937,111.84
0.95897,0.71139,111.84
0.95897,0.72342,111.84
0.95897,0.73544,111.84
0.95897,0.74747,111.84
0.95897,0.75949,111.84
0.95897,0.77152,111.84
0.95897,0.78354,111.84
0.95897,0.79557,111.84
0.95897,0.80759,111.84
0.95897,0.81962,111.84
0.95897,0.83165,111.84
0.95897,0.84367,111.84
0.95897,0.8557,111.84
0.95897,0.86772,111.84
0.95897,0.87975,111.84
0.95897,0.89177,111.84
0.95897,0.9038,111.84
0.95897,0.91582,111.84
0.95897,0.92785,111.84
0.95897,0.93987,111.84
0.95897,0.9519,111.84
0.95897,0.96392,111.84
0.95897,0.97595,111.84
0.95897,0.98797,111.84
0.95897,1,111.84
0.98718,0.05,115.48
0.98718,0.062025,115.48
0.98718,0.074051,115.48
0.98718,0.086076,115.48
0.98718,0.098101,115.48
0.98718,0.11013,115.48
0.98718,0.12215,115.48
0.98718,0.13418,115.48
0.98718,0.1462,115.48
0.98718,0.15823,115.48
0.98718,0.17025,115.48
0.98718,0.18228,115.48
0.98718,0.1943,115.48
0.98718,0.20633,115.48
0.98718,0.21835,115.48
0.98718,0.23038,115.48
0.98718,0.24241,115.48
0.98718,0.25443,115.48
0.98718,0.26646,115.48
0.98718,0.27848,115.48
0.98718,0.29051,115.48
0.98718,0.30253,115.48
0.98718,0.31456,115.48
0.98718,0.32658,115.48
0.98718,0.33861,115.48
0.98718,0.35063,115.48
0.98718,0.36266,115.48
0.98718,0.37468,115.48
0.98718,0.38671,115.48
0.98718,0.39873,115.48
0.98718,0.41076,115.48
0.98718,0.42278,115.48
0.98718,0.43481,115.48
0.98718,0.44684,115.48
0.98718,0.45886,115.48
0.98718,0.47089,115.48
0.98718,0.48291,115.48
0.98718,0.49494,115.48
0.98718,0.50696,115.48
0.98718,0.51899,115.48
0.98718,0.53101,115.48
0.98718,0.54304,115.48
0.98718,0.55506,115.48
0.98718,0.56709,115.48
0.98718,0.57911,115.48
0.98718,0.59114,115.48
0.98718,0.60316,115.48
0.98718,0.61519,115.48
0.98718,0.62722,115.48
0.98718,0.63924,115.48
0.98718,0.65127,115.48
0.98718,0.66329,115.48
0.98718,0.67532,115.48
0.98718,0.68734,115.48
0.98718,0.69937,115.48
0.98718,0.71139,115.48
0.98718,0.72342,115.48
0.98718,0.73544,115.48
0.98718,0.74747,115.48
0.98718,0.75949,115.48
0.98718,0.77152,115.48
0.98718,0.78354,115.48
0.98718,0.79557,115.48
0.98718,0.80759,115.48
0.98718,0.81962,115.48
0.98718,0.83165,115.48
0.98718,0.84367,115.48
0.98718,0.8557,115.48
0.98718,0.86772,115.48
0.98718,0.87975,115.48
0.98718,0.89177,115.48
0.98718,0.9038,115.48
0.98718,0.91582,115.48
0.98718,0.92785,115.48
0.98718,0.93987,115.48
0.98718,0.9519,115.48
0.98718,0.96392,115.48
0.98718,0.97595,115.48
0.98718,0.98797,115.48
0.98718,1,115.48
1.0154,0.05,119.18
1.0154,0.062025,119.18
1.0154,0.074051,119.18
1.0154,0.086076,119.18
1.0154,0.098101,119.18
1.0154,0.11013,119.18
1.0154,0.12215,119.18
1.0154,0.13418,119.18
1.0154,0.1462,119.18
1.0154,0.15823,119.18
1.0154,0.17025,119.18
1.0154,0.18228,119.18
1.0154,0.1943,119.18
1.0154,0.20633,119.18
1.0154,0.21835,119.18
1.0154,0.23038,119.18
1.0154,0.24241,119.18
1.0154,0.25443,119.18
1.0154,0.26646,119.18
1.0154,0.27848,119.18
1.0154,0.29051,119.18
1.0154,0.30253,119.18
1.0154,0.31456,119.18
1.0154,0.32658,119.18
1.0154,0.33861,119.18
1.0154,0.35063,119.18
1.0154,0.36266,119.18
1.0154,0.37468,119.18
1.0154,0.38671,119.18
1.0154,0.39873,119.18
1.0154,0.41076,119.18
1.0154,0.42278,119.18
1.0154,0.43481,119.18
1.0154,0.44684,119.18
1.0154,0.45886,119.18
1.0154,0.47089,119.18
1.0154,0.48291,119.18
1.0154,0.49494,119.18
1.0154,0.50696,119.18
1.0154,0.51899,119.18
1.0154,0.53101,119.18
1.0154,0.54304,119.18
1.0154,0.55506,119.18
1.0154,0.56709,119.18
1.0154,0.57911,119.18
1.0154,0.59114,119.18
1.0154,0.60316,119.18
1.0154,0.61519,119.18
1.0154,0.62722,119.18
1.0154,0.63924,119.18
1.0154,0.65127,119.18
1.0154,0.66329,119.18
1.0154,0.67532,119.18
1.0154,0.68734,119.18
1.0154,0.69937,119.18
1.0154,0.71139,119.18
1.0154,0.72342,119.18
1.0154,0.73544,119.18
1.0154,0.74747,119.18
1.0154,0.75949,119.18
1.0154,0.77152,119.18
1.0154,0.78354,119.18
1.0154,0.79557,119.18
1.0154,0.80759,119.18
1.0154,0.81962,119.18
1.0154,0.83165,119.18
1.0154,0.84367,119.18
1.0154,0.8557,119.18
1.0154,0.86772,119.18
1.0154,0.87975,119.18
1.0154,0.89177,119.18
1.0154,0.9038,119.18
1.0154,0.91582,119.18
1.0154,0.92785,119.18
1.0154,0.93987,119.18
1.0154,0.9519,119.18
1.0154,0.96392,119.18
1.0154,0.97595,119.18
1.0154,0.98797,119.18
1.0154,1,119.18
1.0436,0.05,122.95
1.0436,0.062025,122.95
1.0436,0.074051,122.95
1.0436,0.086076,122.95
1.0436,0.098101,122.95
1.0436,0.11013,122.95
1.0436,0.12215,122.95
1.0436,0.13418,122.95
1.0436,0.1462,122.95
1.0436,0.15823,122.95
1.0436,0.17025,122.95
1.0436,0.18228,122.95
1.0436,0.1943,122.95
1.0436,0.20633,122.95
1.0436,0.21835,122.95
1.0436,0.23038,122.95
1.0436,0.24241,122.95
1.0436,0.25443,122.95
1.0436,0.26646,122.95
1.0436,0.27848,122.95
1.0436,0.29051,122.95
1.0436,0.30253,122.95
1.0436,0.31456,122.95
1.0436,0.32658,122.95
1.0436,0.33861,122.95
1.0436,0.35063,122.95
1.0436,0.36266,122.95
1.0436,0.37468,122.95
1.0436,0.38671,122.95
1.0436,0.39873,122.95
1.0436,0.41076,122.95
1.0436,0.42278,122.95
1.0436,0.43481,122.95
1.0436,0.44684,122.95
1.0436,0.45886,122.95
1.0436,0.47089,122.95
1.0436,0.48291,122.95
1.0436,0.49494,122.95
1.0436,0.50696,122.95
1.0436,0.51899,122.95
1.0436,0.53101,122.95
1.0436,0.54304,122.95
1.0436,0.55506,122.95
1.0436,0.56709,122.95
1.0436,0.57911,122.95
1.0436,0.59114,122.95
1.0436,0.60316,122.95
1.0436,0.61519,122.95
1.0436,0.62722,122.95
1.0436,0.63924,122.95
1.0436,0.65127,122.95
1.0436,0.66329,122.95
1.0436,0.67532,122.95
1.0436,0.68734,122.95
1.0436,0.69937,122.95
1.0436,0.71139,122.95
1.0436,0.72342,122.95
1.0436,0.73544,122.95
1.0436,0.74747,122.95
1.0436,0.75949,122.95
1.0436,0.77152,122.95
1.0436,0.78354,122.95
1.0436,0.79557,122.95
1.0436,0.80759,122.95
1.0436,0.81962,122.95
1.0436,0.83165,122.95
1.0436,0.84367,122.95
1.0436,0.8557,122.95
1.0436,0.86772,122.95
1.0436,0.87975,122.95
1.0436,0.89177,122.95
1.0436,0.9038,122.95
1.0436,0.91582,122.95
1.0436,0.92785,122.95
1.0436,0.93987,122.95
1.0436,0.9519,122.95
1.0436,0.96392,122.95
1.0436,0.97595,122.95
1.0436,0.98797,122.95
1.0436,1,122.95
1.0718,0.05,126.79
1.0718,0.062025,126.79
1.0718,0.074051,126.79
1.0718,0.086076,126.79
1.0718,0.098101,126.79
1.0718,0.11013,126.79
1.0718,0.12215,126.79
1.0718,0.13418,126.79
1.0718,0.1462,126.79
1.0718,0.15823,126.79
1.0718,0.17025,126.79
1.0718,0.18228,126.79
1.0718,0.1943,126.79
1.0718,0.20633,126.79
1.0718,0.21835,126.79
1.0718,0.23038,126.79
1.0718,0.24241,126.79
1.0718,0.25443,126.79
1.0718,0.26646,126.79
1.0718,0.27848,126.79
1.0718,0.29051,126.79
1.0718,0.30253,126.79
1.0718,0.31456,126.79
1.0718,0.32658,126.79
1.0718,0.33861,126.79
1.0718,0.35063,126.79
1.0718,0.36266,126.79
1.0718,0.37468,126.79
1.0718,0.38671,126.79
1.0718,0.39873,126.79
1.0718,0.41076,126.79
1.0718,0.42278,126.79
1.0718,0.43481,126.79
1.0718,0.44684,126.79
1.0718,0.45886,126.79
1.0718,0.47089,126.79
1.0718,0.48291,126.79
1.0718,0.49494,126.79
1.0718,0.50696,126.79
1.0718,0.51899,126.79
1.0718,0.53101,126.79
1.0718,0.54304,126.79
1.0718,0.55506,126.79
1.0718,0.56709,126.79
1.0718,0.57911,126.79
1.0718,0.59114,126.79
1.0718,0.60316,126.79
1.0718,0.61519,126.79
1.0718,0.62722,126.79
1.0718,0.63924,126.79
1.0718,0.65127,126.79
1.0718,0.66329,126.79
1.0718,0.67532,126.79
1.0718,0.68734,126.79
1.0718,0.69937,126.79
1.0718,0.71139,126.79
1.0718,0.72342,126.79
1.0718,0.73544,126.79
1.0718,0.74747,126.79
1.0718,0.75949,126.79
1.0718,0.77152,126.79
1.0718,0.78354,126.79
1.0718,0.79557,126.79
1.0718,0.80759,126.79
1.0718,0.81962,126.79
1.0718,0.83165,126.79
1.0718,0.84367,126.79
1.0718,0.8557,126.79
1.0718,0.86772,126.79
1.0718,0.87975,126.79
1.0718,0.89177,126.79
1.0718,0.9038,126.79
1.0718,0.91582,126.79
1.0718,0.92785,126.79
1.0718,0.93987,126.79
1.0718,0.9519,126.79
1.0718,0.96392,126.79
1.0718,0.97595,126.79
1.0718,0.98797,126.79
1.0718,1,126.79
1.1,0.05,130.68
1.1,0.062025,130.68
1.1,0.074051,130.68
1.1,0.086076,130.68
1.1,0.098101,130.68
1.1,0.11013,130.68
1.1,0.12215,130.68
1.1,0.13418,130.68
1.1,0.1462,130.68
1.1,0.15823,130.68
1.1,0.17025,130.68
1.1,0.18228,130.68
1.1,0.1943,130.68
1.1,0.20633,130.68
1.1,0.21835,130.68
1.1,0.23038,130.68
1.1,0.24241,130.68
1.1,0.25443,130.68
1.1,0.26646,130.68
1.1,0.27848,130.68
1.1,0.29051,130.68
1.1,0.30253,130.68
1.1,0.31456,130.68
1.1,0.32658,130.68
1.1,0.33861,130.68
1.1,0.35063,130.68
1.1,0.36266,130.68
1.1,0.37468,130.68
1.1,0.38671,130.68
1.1,0.39873,130.68
1.1,0.41076,130.68
1.1,0.42278,130.68
1.1,0.43481,130.68
1.1,0.44684,130.68
1.1,0.45886,130.68
1.1,0.47089,130.68
1.1,0.48291,130.68
1.1,0.49494,130.68
1.1,0.50696,130.68
1.1,0.51899,130.68
1.1,0.53101,130.68
1.1,0.54304,130.68
1.1,0.55506,130.68
1.1,0.56709,130.68
1.1,0.57911,130.68
1.1,0.59114,130.68
1.1,0.60316,130.68
1.1,0.61519,130.68
1.1,0.62722,130.68
1.1,0.63924,130.68
1.1,0.65127,130.68
1.1,0.66329,130.68
1.1,0.67532,130.68
1.1,0.68734,130.68
1.1,0.69937,130.68
1.1,0.71139,130.68
1.1,0.72342,130.68
1.1,0.73544,130.68
1.1,0.74747,130.68
1.1,0.75949,130.68
1.1,0.77152,130.68
1.1,0.78354,130.68
1.1,0.79557,130.68
1.1,0.80759,130.68
1.1,0.81962,130.68
1.1,0.83165,130.68
1.1,0.84367,130.68
1.1,0.8557,130.68
1.1,0.86772,130.68
1.1,0.87975,130.68
1.1,0.89177,130.68
1.1,0.9038,130.68
1.1,0.91582,130.68
1.1,0.92785,130.68
1.1,0.93987,130.68
1.1,0.9519,130.68
1.1,0.96392,130.68
1.1,0.97595,130.68
1.1,0.98797,130.68
1.1,1,130.68


==> CSV/flack_backup.csv <==
X,Z,Y
-1,0.1,27.3
-1,0.11429,27.3
-1,0.12857,27.3
-1,0.14286,27.3
-1,0.15714,27.3
-1,0.17143,27.3
-1,0.18571,27.3
-1,0.2,27.3
-1,0.21429,27.3
-1,0.22857,27.3
-1,0.24286,27.3
-1,0.25714,27.3
-1,0.27143,27.3
-1,0.28571,27.3
-1,0.3,27.3
-1,0.31429,27.3
-1,0.32857,27.3
-1,0.34286,27.3
-1,0.35714,27.3
-1,0.37143,27.3
-1,0.38571,27.3
-1,0.4,27.3
-1,0.41429,27.3
-1,0.42857,27.3
-1,0.44286,27.3
-1,0.45714,27.3
-1,0.47143,27.3
-1,0.48571,27.3
-1,0.5,27.3
-1,0.51429,27.3
-1,0.52857,27.3
-1,0.54286,27.3
-1,0.55714,27.3
-1,0.57143,27.3
-1,0.58571,27.3
-1,0.6,27.3
-1,0.61429,27.3
-1,0.62857,27.3
-1,0.64286,27.3
-1,0.65714,27.3
-1,0.67143,27.3
-1,0.68571,27.3
-1,0.7,27.3
-1,0.71429,27.3
-1,0.72857,27.3
-1,0.74286,27.3
-1,0.75714,27.3
-1,0.77143,27.3
-1,0.78571,27.3
-1,0.8,27.3
-0.96,0.1,26.822
-0.96,0.11429,26.822
-0.96,0.12857,26.822
-0.96,0.14286,26.822
-0.96,0.15714,26.822
-0.96,0.17143,26.822
-0.96,0.18571,26.822
-0.96,0.2,26.822
-0.96,0.21429,26.822
-0.96,0.22857,26.822
-0.96,0.24286,26.822
-0.96,0.25714,26.822
-0.96,0.27143,26.822
-0.96,0.28571,26.822
-0.96,0.3,26.822
-0.96,0.31429,26.822
-0.96,0.32857,26.822
-0.96,0.34286,26.822
-0.96,0.35714,26.822
-0.96,0.37143,26.822
-0.96,0.38571,26.822
-0.96,0.4,26.822
-0.96,0.41429,26.822
-0.96,0.42857,26.822
-0.96,0.44286,26.822
-0.96,0.45714,26.822
-0.96,0.47143,26.822
-0.96,0.48571,26.822
-0.96,0.5,26.822
-0.96,0.51429,26.822
-0.96,0.52857,26.822
-0.96,0.54286,26.822
-0.96,0.55714,26.822
-0.96,0.57143,26.822
-0.96,0.58571,26.822
-0.96,0.6,26.822
-0.96,0.61429,26.822
-0.96,0.62857,26.822
-0.96,0.64286,26.822
-0.96,0.65714,26.822
-0.96,0.67143,26.822
-0.96,0.68571,26.822
-0.96,0.7,26.822
-0.96,0.71429,26.822
-0.96,0.72857,26.822
-0.96,0.74286,26.822
-0.96,0.75714,26.822
-0.96,0.77143,26.822
-0.96,0.78571,26.822
-0.96,0.8,26.822
-0.92,0.1,26.371
-0.92,0.11429,26.371
-0.92,0.12857,26.371
-0.92,0.14286,26.371
-0.92,0.15714,26.371
-0.92,0.17143,26.371
-0.92,0.18571,26.371
-0.92,0.2,26.371
-0.92,0.21429,26.371
-0.92,0.22857,26.371
-0.92,0.24286,26.371
-0.92,0.25714,26.371
-0.92,0.27143,26.371
-0.92,0.28571,26.371
-0.92,0.3,26.371
-0.92,0.31429,26.371
-0.92,0.32857,26.371
-0.92,0.34286,26.371
-0.92,0.35714,26.371
-0.92,0.37143,26.371
-0.92,0.38571,26.371
-0.92,0.4,26.371
-0.92,0.41429,26.371
-0.92,0.42857,26.371
-0.92,0.44286,26.371
-0.92,0.45714,26.371
-0.92,0.47143,26.371
-0.92,0.48571,26.371
-0.92,0.5,26.371
-0.92,0.51429,26.371
-0.92,0.52857,26.371
-0.92,0.54286,26.371
-0.92,0.55714,26.371
-0.92,0.57143,26.371
-0.92,0.58571,26.371
-0.92,0.6,26.371
-0.92,0.61429,26.371
-0.92,0.62857,26.371
-0.92,0.64286,26.371
-0.92,0.65714,26.371
-0.92,0.67143,26.371
-0.92,0.68571,26.371
-0.92,0.7,26.371
-0.92,0.71429,26.371
-0.92,0.72857,26.371
-0.92,0.74286,26.371
-0.92,0.75714,26.371
-0.92,0.77143,26.371
-0.92,0.78571,26.371
-0.92,0.8,26.371
-0.88,0.1,25.943
-0.88,0.11429,25.943
-0.88,0.12857,25.943
-0.88,0.14286,25.943
-0.88,0.15714,25.943
-0.88,0.17143,25.943
-0.88,0.18571,25.943
-0.88,0.2,25.943
-0.88,0.21429,25.943
-0.88,0.22857,25.943
-0.88,0.24286,25.943
-0.88,0.25714,25.943
-0.88,0.27143,25.943
-0.88,0.28571,25.943
-0.88,0.3,25.943
-0.88,0.31429,25.943
-0.88,0.32857,25.943
-0.88,0.34286,25.943
-0.88,0.35714,25.943
-0.88,0.37143,25.943
-0.88,0.38571,25.943
-0.88,0.4,25.943
-0.88,0.41429,25.943
-0.88,0.42857,25.943
-0.88,0.44286,25.943
-0.88,0.45714,25.943
-0.88,0.47143,25.943
-0.88,0.48571,25.943
-0.88,0.5,25.943
-0.88,0.51429,25.943
-0.88,0.52857,25.943
-0.88,0.54286,25.943
-0.88,0.55714,25.943
-0.88,0.57143,25.943
-0.88,0.58571,25.943
-0.88,0.6,25.943
-0.88,0.61429,25.943
-0.88,0.62857,25.943
-0.88,0.64286,25.943
-0.88,0.65714,25.943
-0.88,0.67143,25.943
-0.88,0.68571,25.943
-0.88,0.7,25.943
-0.88,0.71429,25.943
-0.88,0.72857,25.943
-0.88,0.74286,25.943
-0.88,0.75714,25.943
-0.88,0.77143,25.943
-0.88,0.78571,25.943
-0.88,0.8,25.943
-0.84,0.1,25.536
-0.84,0.11429,25.536
-0.84,0.12857,25.536
-0.84,0.14286,25.536
-0.84,0.15714,25.536
-0.84,0.17143,25.536
-0.84,0.18571,25.536
-0.84,0.2,25.536
-0.84,0.21429,25.536
-0.84,0.22857,25.536
-0.84,0.24286,25.536
-0.84,0.25714,25.536
-0.84,0.27143,25.536
-0.84,0.28571,25.536
-0.84,0.3,25.536
-0.84,0.31429,25.536
-0.84,0.32857,25.536
-0.84,0.34286,25.536
-0.84,0.35714,25.536
-0.84,0.37143,25.536
-0.84,0.38571,25.536
-0.84,0.4,25.536
-0.84,0.41429,25.536
-0.84,0.42857,25.536
-0.84,0.44286,25.536
-0.84,0.45714,25.536
-0.84,0.47143,25.536
-0.84,0.48571,25.536
-0.84,0.5,25.536
-0.84,0.51429,25.536
-0.84,0.52857,25.536
-0.84,0.54286,25.536
-0.84,0.55714,25.536
-0.84,0.57143,25.536
-0.84,0.58571,25.536
-0.84,0.6,25.536
-0.84,0.61429,25.536
-0.84,0.62857,25.536
-0.84,0.64286,25.536
-0.84,0.65714,25.536
-0.84,0.67143,25.536
-0.84,0.68571,25.536
-0.84,0.7,25.536
-0.84,0.71429,25.536
-0.84,0.72857,25.536
-0.84,0.74286,25.536
-0.84,0.75714,25.536
-0.84,0.77143,25.536
-0.84,0.78571,25.536
-0.84,0.8,25.536
-0.8,0.1,25.15
-0.8,0.11429,25.15
-0.8,0.12857,25.15
-0.8,0.14286,25.15
-0.8,0.15714,25.15
-0.8,0.17143,25.15
-0.8,0.18571,25.15
-0.8,0.2,25.15
-0.8,0.21429,25.15
-0.8,0.22857,25.15
-0.8,0.24286,25.15
-0.8,0.25714,25.15
-0.8,0.27143,25.15
-0.8,0.28571,25.15
-0.8,0.3,25.15
-0.8,0.31429,25.15
-0.8,0.32857,25.15
-0.8,0.34286,25.15
-0.8,0.35714,25.15
-0.8,0.37143,25.15
-0.8,0.38571,25.15
-0.8,0.4,25.15
-0.8,0.41429,25.15
-0.8,0.42857,25.15
-0.8,0.44286,25.15
-0.8,0.45714,25.15
-0.8,0.47143,25.15
-0.8,0.48571,25.15
-0.8,0.5,25.15
-0.8,0.51429,25.15
-0.8,0.52857,25.15
-0.8,0.54286,25.15
-0.8,0.55714,25.15
-0.8,0.57143,25.15
-0.8,0.58571,25.15
-0.8,0.6,25.15
-0.8,0.61429,25.15
-0.8,0.62857,25.15
-0.8,0.64286,25.15
-0.8,0.65714,25.15
-0.8,0.67143,25.15
-0.8,0.68571,25.15
-0.8,0.7,25.15
-0.8,0.71429,25.15
-0.8,0.72857,25.15
-0.8,0.74286,25.15
-0.8,0.75714,25.15
-0.8,0.77143,25.15
-0.8,0.78571,25.15
-0.8,0.8,25.15
-0.76,0.1,24.781
-0.76,0.11429,24.781
-0.76,0.12857,24.781
-0.76,0.14286,24.781
-0.76,0.15714,24.781
-0.76,0.17143,24.781
-0.76,0.18571,24.781
-0.76,0.2,24.781
-0.76,0.21429,24.781
-0.76,0.22857,24.781
-0.76,0.24286,24.781
-0.76,0.25714,24.781
-0.76,0.27143,24.781
-0.76,0.28571,24.781
-0.76,0.3,24.781
-0.76,0.31429,24.781
-0.76,0.32857,24.781
-0.76,0.34286,24.781
-0.76,0.35714,24.781
-0.76,0.37143,24.781
-0.76,0.38571,24.781
-0.76,0.4,24.781
-0.76,0.41429,24.781
-0.76,0.42857,24.781
-0.76,0.44286,24.781
-0.76,0.45714,24.781
-0.76,0.47143,24.781
-0.76,0.48571,24.781
-0.76,0.5,24.781
-0.76,0.51429,24.781
-0.76,0.52857,24.781
-0.76,0.54286,24.781
-0.76,0.55714,24.781
-0.76,0.57143,24.781
-0.76,0.58571,24.781
-0.76,0.6,24.781
-0.76,0.61429,24.781
-0.76,0.62857,24.781
-0.76,0.64286,24.781
-0.76,0.65714,24.781
-0.76,0.67143,24.781
-0.76,0.68571,24.781
-0.76,0.7,24.781
-0.76,0.71429,24.781
-0.76,0.72857,24.781
-0.76,0.74286,24.781
-0.76,0.75714,24.781
-0.76,0.77143,24.781
-0.76,0.78571,24.781
-0.76,0.8,24.781
-0.72,0.1,24.43
-0.72,0.11429,24.43
-0.72,0.12857,24.43
-0.72,0.14286,24.43
-0.72,0.15714,24.43
-0.72,0.17143,24.43
-0.72,0.18571,24.43
-0.72,0.2,24.43
-0.72,0.21429,24.43
-0.72,0.22857,24.43
-0.72,0.24286,24.43
-0.72,0.25714,24.43
-0.72,0.27143,24.43
-0.72,0.28571,24.43
-0.72,0.3,24.43
-0.72,0.31429,24.43
-0.72,0.32857,24.43
-0.72,0.34286,24.43
-0.72,0.35714,24.43
-0.72,0.37143,24.43
-0.72,0.38571,24.43
-0.72,0.4,24.43
-0.72,0.41429,24.43
-0.72,0.42857,24.43
-0.72,0.44286,24.43
-0.72,0.45714,24.43
-0.72,0.47143,24.43
-0.72,0.48571,24.43
-0.72,0.5,24.43
-0.72,0.51429,24.43
-0.72,0.52857,24.43
-0.72,0.54286,24.43
-0.72,0.55714,24.43
-0.72,0.57143,24.43
-0.72,0.58571,24.43
-0.72,0.6,24.43
-0.72,0.61429,24.43
-0.72,0.62857,24.43
-0.72,0.64286,24.43
-0.72,0.65714,24.43
-0.72,0.67143,24.43
-0.72,0.68571,24.43
-0.72,0.7,24.43
-0.72,0.71429,24.43
-0.72,0.72857,24.43
-0.72,0.74286,24.43
-0.72,0.75714,24.43
-0.72,0.77143,24.43
-0.72,0.78571,24.43
-0.72,0.8,24.43
-0.68,0.1,24.094
-0.68,0.11429,24.094
-0.68,0.12857,24.094
-0.68,0.14286,24.094
-0.68,0.15714,24.094
-0.68,0.17143,24.094
-0.68,0.18571,24.094
-0.68,0.2,24.094
-0.68,0.21429,24.094
-0.68,0.22857,24.094
-0.68,0.24286,24.094
-0.68,0.25714,24.094
-0.68,0.27143,24.094
-0.68,0.28571,24.094
-0.68,0.3,24.094
-0.68,0.31429,24.094
-0.68,0.32857,24.094
-0.68,0.34286,24.094
-0.68,0.35714,24.094
-0.68,0.37143,24.094
-0.68,0.38571,24.094
-0.68,0.4,24.094
-0.68,0.41429,24.094
-0.68,0.42857,24.094
-0.68,0.44286,24.094
-0.68,0.45714,24.094
-0.68,0.47143,24.094
-0.68,0.48571,24.094
-0.68,0.5,24.094
-0.68,0.51429,24.094
-0.68,0.52857,24.094
-0.68,0.54286,24.094
-0.68,0.55714,24.094
-0.68,0.57143,24.094
-0.68,0.58571,24.094
-0.68,0.6,24.094
-0.68,0.61429,24.094
-0.68,0.62857,24.094
-0.68,0.64286,24.094
-0.68,0.65714,24.094
-0.68,0.67143,24.094
-0.68,0.68571,24.094
-0.68,0.7,24.094
-0.68,0.71429,24.094
-0.68,0.72857,24.094
-0.68,0.74286,24.094
-0.68,0.75714,24.094
-0.68,0.77143,24.094
-0.68,0.78571,24.094
-0.68,0.8,24.094
-0.64,0.1,23.772
-0.64,0.11429,23.772
-0.64,0.12857,23.772
-0.64,0.14286,23.772
-0.64,0.15714,23.772
-0.64,0.17143,23.772
-0.64,0.18571,23.772
-0.64,0.2,23.772
-0.64,0.21429,23.772
-0.64,0.22857,23.772
-0.64,0.24286,23.772
-0.64,0.25714,23.772
-0.64,0.27143,23.772
-0.64,0.28571,23.772
-0.64,0.3,23.772
-0.64,0.31429,23.772
-0.64,0.32857,23.772
-0.64,0.34286,23.772
-0.64,0.35714,23.772
-0.64,0.37143,23.772
-0.64,0.38571,23.772
-0.64,0.4,23.772
-0.64,0.41429,23.772
-0.64,0.42857,23.772
-0.64,0.44286,23.772
-0.64,0.45714,23.772
-0.64,0.47143,23.772
-0.64,0.48571,23.772
-0.64,0.5,23.772
-0.64,0.51429,23.772
-0.64,0.52857,23.772
-0.64,0.54286,23.772
-0.64,0.55714,23.772
-0.64,0.57143,23.772
-0.64,0.58571,23.772
-0.64,0.6,23.772
-0.64,0.61429,23.772
-0.64,0.62857,23.772
-0.64,0.64286,23.772
-0.64,0.65714,23.772
-0.64,0.67143,23.772
-0.64,0.68571,23.772
-0.64,0.7,23.772
-0.64,0.71429,23.772
-0.64,0.72857,23.772
-0.64,0.74286,23.772
-0.64,0.75714,23.772
-0.64,0.77143,23.772
-0.64,0.78571,23.772
-0.64,0.8,23.772
-0.6,0.1,23.464
-0.6,0.11429,23.464
-0.6,0.12857,23.464
-0.6,0.14286,23.464
-0.6,0.15714,23.464
-0.6,0.17143,23.464
-0.6,0.18571,23.464
-0.6,0.2,23.464
-0.6,0.21429,23.464
-0.6,0.22857,23.464
-0.6,0.24286,23.464
-0.6,0.25714,23.464
-0.6,0.27143,23.464
-0.6,0.28571,23.464
-0.6,0.3,23.464
-0.6,0.31429,23.464
-0.6,0.32857,23.464
-0.6,0.34286,23.464
-0.6,0.35714,23.464
-0.6,0.37143,23.464
-0.6,0.38571,23.464
-0.6,0.4,23.464
-0.6,0.41429,23.464
-0.6,0.42857,23.464
-0.6,0.44286,23.464
-0.6,0.45714,23.464
-0.6,0.47143,23.464
-0.6,0.48571,23.464
-0.6,0.5,23.464
-0.6,0.51429,23.464
-0.6,0.52857,23.464
-0.6,0.54286,23.464
-0.6,0.55714,23.464
-0.6,0.57143,23.464
-0.6,0.58571,23.464
-0.6,0.6,23.464
-0.6,0.61429,23.464
-0.6,0.62857,23.464
-0.6,0.64286,23.464
-0.6,0.65714,23.464
-0.6,0.67143,23.464
-0.6,0.68571,23.464
-0.6,0.7,23.464
-0.6,0.71429,23.464
-0.6,0.72857,23.464
-0.6,0.74286,23.464
-0.6,0.75714,23.464
-0.6,0.77143,23.464
-0.6,0.78571,23.464
-0.6,0.8,23.464
-0.56,0.1,23.169
-0.56,0.11429,23.169
-0.56,0.12857,23.169
-0.56,0.14286,23.169
-0.56,0.15714,23.169
-0.56,0.17143,23.169
-0.56,0.18571,23.169
-0.56,0.2,23.169
-0.56,0.21429,23.169
-0.56,0.22857,23.169
-0.56,0.24286,23.169
-0.56,0.25714,23.169
-0.56,0.27143,23.169
-0.56,0.28571,23.169
-0.56,0.3,23.169
-0.56,0.31429,23.169
-0.56,0.32857,23.169
-0.56,0.34286,23.169
-0.56,0.35714,23.169
-0.56,0.37143,23.169
-0.56,0.38571,23.169
-0.56,0.4,23.169
-0.56,0.41429,23.169
-0.56,0.42857,23.169
-0.56,0.44286,23.169
-0.56,0.45714,23.169
-0.56,0.47143,23.169
-0.56,0.48571,23.169
-0.56,0.5,23.169
-0.56,0.51429,23.169
-0.56,0.52857,23.169
-0.56,0.54286,23.169
-0.56,0.55714,23.169
-0.56,0.57143,23.169
-0.56,0.58571,23.169
-0.56,0.6,23.169
-0.56,0.61429,23.169
-0.56,0.62857,23.169
-0.56,0.64286,23.169
-0.56,0.65714,23.169
-0.56,0.67143,23.169
-0.56,0.68571,23.169
-0.56,0.7,23.169
-0.56,0.71429,23.169
-0.56,0.72857,23.169
-0.56,0.74286,23.169
-0.56,0.75714,23.169
-0.56,0.77143,23.169
-0.56,0.78571,23.169
-0.56,0.8,23.169
-0.52,0.1,22.885
-0.52,0.11429,22.885
-0.52,0.12857,22.885
-0.52,0.14286,22.885
-0.52,0.15714,22.885
-0.52,0.17143,22.885
-0.52,0.18571,22.885
-0.52,0.2,22.885
-0.52,0.21429,22.885
-0.52,0.22857,22.885
-0.52,0.24286,22.885
-0.52,0.25714,22.885
-0.52,0.27143,22.885
-0.52,0.28571,22.885
-0.52,0.3,22.885
-0.52,0.31429,22.885
-0.52,0.32857,22.885
-0.52,0.34286,22.885
-0.52,0.35714,22.885
-0.52,0.37143,22.885
-0.52,0.38571,22.885
-0.52,0.4,22.885
-0.52,0.41429,22.885
-0.52,0.42857,22.885
-0.52,0.44286,22.885
-0.52,0.45714,22.885
-0.52,0.47143,22.885
-0.52,0.48571,22.885
-0.52,0.5,22.885
-0.52,0.51429,22.885
-0.52,0.52857,22.885
-0.52,0.54286,22.885
-0.52,0.55714,22.885
-0.52,0.57143,22.885
-0.52,0.58571,22.885
-0.52,0.6,22.885
-0.52,0.61429,22.885
-0.52,0.62857,22.885
-0.52,0.64286,22.885
-0.52,0.65714,22.885
-0.52,0.67143,22.885
-0.52,0.68571,22.885
-0.52,0.7,22.885
-0.52,0.71429,22.885
-0.52,0.72857,22.885
-0.52,0.74286,22.885
-0.52,0.75714,22.885
-0.52,0.77143,22.885
-0.52,0.78571,22.885
-0.52,0.8,22.885
-0.48,0.1,22.612
-0.48,0.11429,22.612
-0.48,0.12857,22.612
-0.48,0.14286,22.612
-0.48,0.15714,22.612
-0.48,0.17143,22.612
-0.48,0.18571,22.612
-0.48,0.2,22.612
-0.48,0.21429,22.612
-0.48,0.22857,22.612
-0.48,0.24286,22.612
-0.48,0.25714,22.612
-0.48,0.27143,22.612
-0.48,0.28571,22.612
-0.48,0.3,22.612
-0.48,0.31429,22.612
-0.48,0.32857,22.612
-0.48,0.34286,22.612
-0.48,0.35714,22.612
-0.48,0.37143,22.612
-0.48,0.38571,22.612
-0.48,0.4,22.612
-0.48,0.41429,22.612
-0.48,0.42857,22.612
-0.48,0.44286,22.612
-0.48,0.45714,22.612
-0.48,0.47143,22.612
-0.48,0.48571,22.612
-0.48,0.5,22.612
-0.48,0.51429,22.612
-0.48,0.52857,22.612
-0.48,0.54286,22.612
-0.48,0.55714,22.612
-0.48,0.57143,22.612
-0.48,0.58571,22.612
-0.48,0.6,22.612
-0.48,0.61429,22.612
-0.48,0.62857,22.612
-0.48,0.64286,22.612
-0.48,0.65714,22.612
-0.48,0.67143,22.612
-0.48,0.68571,22.612
-0.48,0.7,22.612
-0.48,0.71429,22.612
-0.48,0.72857,22.612
-0.48,0.74286,22.612
-0.48,0.75714,22.612
-0.48,0.77143,22.612
-0.48,0.78571,22.612
-0.48,0.8,22.612
-0.44,0.1,22.349
-0.44,0.11429,22.349
-0.44,0.12857,22.349
-0.44,0.14286,22.349
-0.44,0.15714,22.349
-0.44,0.17143,22.349
-0.44,0.18571,22.349
-0.44,0.2,22.349
-0.44,0.21429,22.349
-0.44,0.22857,22.349
-0.44,0.24286,22.349
-0.44,0.25714,22.349
-0.44,0.27143,22.349
-0.44,0.28571,22.349
-0.44,0.3,22.349
-0.44,0.31429,22.349
-0.44,0.32857,22.349
-0.44,0.34286,22.349
-0.44,0.35714,22.349
-0.44,0.37143,22.349
-0.44,0.38571,22.349
-0.44,0.4,22.349
-0.44,0.41429,22.349
-0.44,0.42857,22.349
-0.44,0.44286,22.349
-0.44,0.45714,22.349
-0.44,0.47143,22.349
-0.44,0.48571,22.349
-0.44,0.5,22.349
-0.44,0.51429,22.349
-0.44,0.52857,22.349
-0.44,0.54286,22.349
-0.44,0.55714,22.349
-0.44,0.57143,22.349
-0.44,0.58571,22.349
-0.44,0.6,22.349
-0.44,0.61429,22.349
-0.44,0.62857,22.349
-0.44,0.64286,22.349
-0.44,0.65714,22.349
-0.44,0.67143,22.349
-0.44,0.68571,22.349
-0.44,0.7,22.349
-0.44,0.71429,22.349
-0.44,0.72857,22.349
-0.44,0.74286,22.349
-0.44,0.75714,22.349
-0.44,0.77143,22.349
-0.44,0.78571,22.349
-0.44,0.8,22.349
-0.4,0.1,22.096
-0.4,0.11429,22.096
-0.4,0.12857,22.096
-0.4,0.14286,22.096
-0.4,0.15714,22.096
-0.4,0.17143,22.096
-0.4,0.18571,22.096
-0.4,0.2,22.096
-0.4,0.21429,22.096
-0.4,0.22857,22.096
-0.4,0.24286,22.096
-0.4,0.25714,22.096
-0.4,0.27143,22.096
-0.4,0.28571,22.096
-0.4,0.3,22.096
-0.4,0.31429,22.096
-0.4,0.32857,22.096
-0.4,0.34286,22.096
-0.4,0.35714,22.096
-0.4,0.37143,22.096
-0.4,0.38571,22.096
-0.4,0.4,22.096
-0.4,0.41429,22.096
-0.4,0.42857,22.096
-0.4,0.44286,22.096
-0.4,0.45714,22.096
-0.4,0.47143,22.096
-0.4,0.48571,22.096
-0.4,0.5,22.096
-0.4,0.51429,22.096
-0.4,0.52857,22.096
-0.4,0.54286,22.096
-0.4,0.55714,22.096
-0.4,0.57143,22.096
-0.4,0.58571,22.096
-0.4,0.6,22.096
-0.4,0.61429,22.096
-0.4,0.62857,22.096
-0.4,0.64286,22.096
-0.4,0.65714,22.096
-0.4,0.67143,22.096
-0.4,0.68571,22.096
-0.4,0.7,22.096
-0.4,0.71429,22.096
-0.4,0.72857,22.096
-0.4,0.74286,22.096
-0.4,0.75714,22.096
-0.4,0.77143,22.096
-0.4,0.78571,22.096
-0.4,0.8,22.096
-0.36,0.1,21.852
-0.36,0.11429,21.852
-0.36,0.12857,21.852
-0.36,0.14286,21.852
-0.36,0.15714,21.852
-0.36,0.17143,21.852
-0.36,0.18571,21.852
-0.36,0.2,21.852
-0.36,0.21429,21.852
-0.36,0.22857,21.852
-0.36,0.24286,21.852
-0.36,0.25714,21.852
-0.36,0.27143,21.852
-0.36,0.28571,21.852
-0.36,0.3,21.852
-0.36,0.31429,21.852
-0.36,0.32857,21.852
-0.36,0.34286,21.852
-0.36,0.35714,21.852
-0.36,0.37143,21.852
-0.36,0.38571,21.852
-0.36,0.4,21.852
-0.36,0.41429,21.852
-0.36,0.42857,21.852
-0.36,0.44286,21.852
-0.36,0.45714,21.852
-0.36,0.47143,21.852
-0.36,0.48571,21.852
-0.36,0.5,21.852
-0.36,0.51429,21.852
-0.36,0.52857,21.852
-0.36,0.54286,21.852
-0.36,0.55714,21.852
-0.36,0.57143,21.852
-0.36,0.58571,21.852
-0.36,0.6,21.852
-0.36,0.61429,21.852
-0.36,0.62857,21.852
-0.36,0.64286,21.852
-0.36,0.65714,21.852
-0.36,0.67143,21.852
-0.36,0.68571,21.852
-0.36,0.7,21.852
-0.36,0.71429,21.852
-0.36,0.72857,21.852
-0.36,0.74286,21.852
-0.36,0.75714,21.852
-0.36,0.77143,21.852
-0.36,0.78571,21.852
-0.36,0.8,21.852
-0.32,0.1,21.616
-0.32,0.11429,21.616
-0.32,0.12857,21.616
-0.32,0.14286,21.616
-0.32,0.15714,21.616
-0.32,0.17143,21.616
-0.32,0.18571,21.616
-0.32,0.2,21.616
-0.32,0.21429,21.616
-0.32,0.22857,21.616
-0.32,0.24286,21.616
-0.32,0.25714,21.616
-0.32,0.27143,21.616
-0.32,0.28571,21.616
-0.32,0.3,21.616
-0.32,0.31429,21.616
-0.32,0.32857,21.616
-0.32,0.34286,21.616
-0.32,0.35714,21.616
-0.32,0.37143,21.616
-0.32,0.38571,21.616
-0.32,0.4,21.616
-0.32,0.41429,21.616
-0.32,0.42857,21.616
-0.32,0.44286,21.616
-0.32,0.45714,21.616
-0.32,0.47143,21.616
-0.32,0.48571,21.616
-0.32,0.5,21.616
-0.32,0.51429,21.616
-0.32,0.52857,21.616
-0.32,0.54286,21.616
-0.32,0.55714,21.616
-0.32,0.57143,21.616
-0.32,0.58571,21.616
-0.32,0.6,21.616
-0.32,0.61429,21.616
-0.32,0.62857,21.616
-0.32,0.64286,21.616
-0.32,0.65714,21.616
-0.32,0.67143,21.616
-0.32,0.68571,21.616
-0.32,0.7,21.616
-0.32,0.71429,21.616
-0.32,0.72857,21.616
-0.32,0.74286,21.616
-0.32,0.75714,21.616
-0.32,0.77143,21.616
-0.32,0.78571,21.616
-0.32,0.8,21.616
-0.28,0.1,21.388
-0.28,0.11429,21.388
-0.28,0.12857,21.388
-0.28,0.14286,21.388
-0.28,0.15714,21.388
-0.28,0.17143,21.388
-0.28,0.18571,21.388
-0.28,0.2,21.388
-0.28,0.21429,21.388
-0.28,0.22857,21.388
-0.28,0.24286,21.388
-0.28,0.25714,21.388
-0.28,0.27143,21.388
-0.28,0.28571,21.388
-0.28,0.3,21.388
-0.28,0.31429,21.388
-0.28,0.32857,21.388
-0.28,0.34286,21.388
-0.28,0.35714,21.388
-0.28,0.37143,21.388
-0.28,0.38571,21.388
-0.28,0.4,21.388
-0.28,0.41429,21.388
-0.28,0.42857,21.388
-0.28,0.44286,21.388
-0.28,0.45714,21.388
-0.28,0.47143,21.388
-0.28,0.48571,21.388
-0.28,0.5,21.388
-0.28,0.51429,21.388
-0.28,0.52857,21.388
-0.28,0.54286,21.388
-0.28,0.55714,21.388
-0.28,0.57143,21.388
-0.28,0.58571,21.388
-0.28,0.6,21.388
-0.28,0.61429,21.388
-0.28,0.62857,21.388
-0.28,0.64286,21.388
-0.28,0.65714,21.388
-0.28,0.67143,21.388
-0.28,0.68571,21.388
-0.28,0.7,21.388
-0.28,0.71429,21.388
-0.28,0.72857,21.388
-0.28,0.74286,21.388
-0.28,0.75714,21.388
-0.28,0.77143,21.388
-0.28,0.78571,21.388
-0.28,0.8,21.388
-0.24,0.1,21.168
-0.24,0.11429,21.168
-0.24,0.12857,21.168
-0.24,0.14286,21.168
-0.24,0.15714,21.168
-0.24,0.17143,21.168
-0.24,0.18571,21.168
-0.24,0.2,21.168
-0.24,0.21429,21.168
-0.24,0.22857,21.168
-0.24,0.24286,21.168
-0.24,0.25714,21.168
-0.24,0.27143,21.168
-0.24,0.28571,21.168
-0.24,0.3,21.168
-0.24,0.31429,21.168
-0.24,0.32857,21.168
-0.24,0.34286,21.168
-0.24,0.35714,21.168
-0.24,0.37143,21.168
-0.24,0.38571,21.168
-0.24,0.4,21.168
-0.24,0.41429,21.168
-0.24,0.42857,21.168
-0.24,0.44286,21.168
-0.24,0.45714,21.168
-0.24,0.47143,21.168
-0.24,0.48571,21.168
-0.24,0.5,21.168
-0.24,0.51429,21.168
-0.24,0.52857,21.168
-0.24,0.54286,21.168
-0.24,0.55714,21.168
-0.24,0.57143,21.168
-0.24,0.58571,21.168
-0.24,0.6,21.168
-0.24,0.61429,21.168
-0.24,0.62857,21.168
-0.24,0.64286,21.168
-0.24,0.65714,21.168
-0.24,0.67143,21.168
-0.24,0.68571,21.168
-0.24,0.7,21.168
-0.24,0.71429,21.168
-0.24,0.72857,21.168
-0.24,0.74286,21.168
-0.24,0.75714,21.168
-0.24,0.77143,21.168
-0.24,0.78571,21.168
-0.24,0.8,21.168
-0.2,0.1,20.955
-0.2,0.11429,20.955
-0.2,0.12857,20.955
-0.2,0.14286,20.955
-0.2,0.15714,20.955
-0.2,0.17143,20.955
-0.2,0.18571,20.955
-0.2,0.2,20.955
-0.2,0.21429,20.955
-0.2,0.22857,20.955
-0.2,0.24286,20.955
-0.2,0.25714,20.955
-0.2,0.27143,20.955
-0.2,0.28571,20.955
-0.2,0.3,20.955
-0.2,0.31429,20.955
-0.2,0.32857,20.955
-0.2,0.34286,20.955
-0.2,0.35714,20.955
-0.2,0.37143,20.955
-0.2,0.38571,20.955
-0.2,0.4,20.955
-0.2,0.41429,20.955
-0.2,0.42857,20.955
-0.2,0.44286,20.955
-0.2,0.45714,20.955
-0.2,0.47143,20.955
-0.2,0.48571,20.955
-0.2,0.5,20.955
-0.2,0.51429,20.955
-0.2,0.52857,20.955
-0.2,0.54286,20.955
-0.2,0.55714,20.955
-0.2,0.57143,20.955
-0.2,0.58571,20.955
-0.2,0.6,20.955
-0.2,0.61429,20.955
-0.2,0.62857,20.955
-0.2,0.64286,20.955
-0.2,0.65714,20.955
-0.2,0.67143,20.955
-0.2,0.68571,20.955
-0.2,0.7,20.955
-0.2,0.71429,20.955
-0.2,0.72857,20.955
-0.2,0.74286,20.955
-0.2,0.75714,20.955
-0.2,0.77143,20.955
-0.2,0.78571,20.955
-0.2,0.8,20.955
-0.16,0.1,20.749
-0.16,0.11429,20.749
-0.16,0.12857,20.749
-0.16,0.14286,20.749
-0.16,0.15714,20.749
-0.16,0.17143,20.749
-0.16,0.18571,20.749
-0.16,0.2,20.749
-0.16,0.21429,20.749
-0.16,0.22857,20.749
-0.16,0.24286,20.749
-0.16,0.25714,20.749
-0.16,0.27143,20.749
-0.16,0.28571,20.749
-0.16,0.3,20.749
-0.16,0.31429,20.749
-0.16,0.32857,20.749
-0.16,0.34286,20.749
-0.16,0.35714,20.749
-0.16,0.37143,20.749
-0.16,0.38571,20.749
-0.16,0.4,20.749
-0.16,0.41429,20.749
-0.16,0.42857,20.749
-0.16,0.44286,20.749
-0.16,0.45714,20.749
-0.16,0.47143,20.749
-0.16,0.48571,20.749
-0.16,0.5,20.749
-0.16,0.51429,20.749
-0.16,0.52857,20.749
-0.16,0.54286,20.749
-0.16,0.55714,20.749
-0.16,0.57143,20.749
-0.16,0.58571,20.749
-0.16,0.6,20.749
-0.16,0.61429,20.749
-0.16,0.62857,20.749
-0.16,0.64286,20.749
-0.16,0.65714,20.749
-0.16,0.67143,20.749
-0.16,0.68571,20.749
-0.16,0.7,20.749
-0.16,0.71429,20.749
-0.16,0.72857,20.749
-0.16,0.74286,20.749
-0.16,0.75714,20.749
-0.16,0.77143,20.749
-0.16,0.78571,20.749
-0.16,0.8,20.749
-0.12,0.1,20.549
-0.12,0.11429,20.549
-0.12,0.12857,20.549
-0.12,0.14286,20.549
-0.12,0.15714,20.549
-0.12,0.17143,20.549
-0.12,0.18571,20.549
-0.12,0.2,20.549
-0.12,0.21429,20.549
-0.12,0.22857,20.549
-0.12,0.24286,20.549
-0.12,0.25714,20.549
-0.12,0.27143,20.549
-0.12,0.28571,20.549
-0.12,0.3,20.549
-0.12,0.31429,20.549
-0.12,0.32857,20.549
-0.12,0.34286,20.549
-0.12,0.35714,20.549
-0.12,0.37143,20.549
-0.12,0.38571,20.549
-0.12,0.4,20.549
-0.12,0.41429,20.549
-0.12,0.42857,20.549
-0.12,0.44286,20.549
-0.12,0.45714,20.549
-0.12,0.47143,20.549
-0.12,0.48571,20.549
-0.12,0.5,20.549
-0.12,0.51429,20.549
-0.12,0.52857,20.549
-0.12,0.54286,20.549
-0.12,0.55714,20.549
-0.12,0.57143,20.549
-0.12,0.58571,20.549
-0.12,0.6,20.549
-0.12,0.61429,20.549
-0.12,0.62857,20.549
-0.12,0.64286,20.549
-0.12,0.65714,20.549
-0.12,0.67143,20.549
-0.12,0.68571,20.549
-0.12,0.7,20.549
-0.12,0.71429,20.549
-0.12,0.72857,20.549
-0.12,0.74286,20.549
-0.12,0.75714,20.549
-0.12,0.77143,20.549
-0.12,0.78571,20.549
-0.12,0.8,20.549
-0.08,0.1,20.355
-0.08,0.11429,20.355
-0.08,0.12857,20.355
-0.08,0.14286,20.355
-0.08,0.15714,20.355
-0.08,0.17143,20.355
-0.08,0.18571,20.355
-0.08,0.2,20.355
-0.08,0.21429,20.355
-0.08,0.22857,20.355
-0.08,0.24286,20.355
-0.08,0.25714,20.355
-0.08,0.27143,20.355
-0.08,0.28571,20.355
-0.08,0.3,20.355
-0.08,0.31429,20.355
-0.08,0.32857,20.355
-0.08,0.34286,20.355
-0.08,0.35714,20.355
-0.08,0.37143,20.355
-0.08,0.38571,20.355
-0.08,0.4,20.355
-0.08,0.41429,20.355
-0.08,0.42857,20.355
-0.08,0.44286,20.355
-0.08,0.45714,20.355
-0.08,0.47143,20.355
-0.08,0.48571,20.355
-0.08,0.5,20.355
-0.08,0.51429,20.355
-0.08,0.52857,20.355
-0.08,0.54286,20.355
-0.08,0.55714,20.355
-0.08,0.57143,20.355
-0.08,0.58571,20.355
-0.08,0.6,20.355
-0.08,0.61429,20.355
-0.08,0.62857,20.355
-0.08,0.64286,20.355
-0.08,0.65714,20.355
-0.08,0.67143,20.355
-0.08,0.68571,20.355
-0.08,0.7,20.355
-0.08,0.71429,20.355
-0.08,0.72857,20.355
-0.08,0.74286,20.355
-0.08,0.75714,20.355
-0.08,0.77143,20.355
-0.08,0.78571,20.355
-0.08,0.8,20.355
-0.04,0.1,20.167
-0.04,0.11429,20.167
-0.04,0.12857,20.167
-0.04,0.14286,20.167
-0.04,0.15714,20.167
-0.04,0.17143,20.167
-0.04,0.18571,20.167
-0.04,0.2,20.167
-0.04,0.21429,20.167
-0.04,0.22857,20.167
-0.04,0.24286,20.167
-0.04,0.25714,20.167
-0.04,0.27143,20.167
-0.04,0.28571,20.167
-0.04,0.3,20.167
-0.04,0.31429,20.167
-0.04,0.32857,20.167
-0.04,0.34286,20.167
-0.04,0.35714,20.167
-0.04,0.37143,20.167
-0.04,0.38571,20.167
-0.04,0.4,20.167
-0.04,0.41429,20.167
-0.04,0.42857,20.167
-0.04,0.44286,20.167
-0.04,0.45714,20.167
-0.04,0.47143,20.167
-0.04,0.48571,20.167
-0.04,0.5,20.167
-0.04,0.51429,20.167
-0.04,0.52857,20.167
-0.04,0.54286,20.167
-0.04,0.55714,20.167
-0.04,0.57143,20.167
-0.04,0.58571,20.167
-0.04,0.6,20.167
-0.04,0.61429,20.167
-0.04,0.62857,20.167
-0.04,0.64286,20.167
-0.04,0.65714,20.167
-0.04,0.67143,20.167
-0.04,0.68571,20.167
-0.04,0.7,20.167
-0.04,0.71429,20.167
-0.04,0.72857,20.167
-0.04,0.74286,20.167
-0.04,0.75714,20.167
-0.04,0.77143,20.167
-0.04,0.78571,20.167
-0.04,0.8,20.167
0,0.1,21.1
0,0.11429,21.1
0,0.12857,21.1
0,0.14286,21.1
0,0.15714,21.1
0,0.17143,21.1
0,0.18571,21.1
0,0.2,21.1
0,0.21429,21.1
0,0.22857,21.1
0,0.24286,21.1
0,0.25714,21.1
0,0.27143,21.1
0,0.28571,21.1
0,0.3,21.1
0,0.31429,21.1
0,0.32857,21.1
0,0.34286,21.1
0,0.35714,21.1
0,0.37143,21.1
0,0.38571,21.1
0,0.4,21.1
0,0.41429,21.1
0,0.42857,21.1
0,0.44286,21.1
0,0.45714,21.1
0,0.47143,21.1
0,0.48571,21.1
0,0.5,21.1
0,0.51429,21.1
0,0.52857,21.1
0,0.54286,21.1
0,0.55714,21.1
0,0.57143,21.1
0,0.58571,21.1
0,0.6,21.1
0,0.61429,21.1
0,0.62857,21.1
0,0.64286,21.1
0,0.65714,21.1
0,0.67143,21.1
0,0.68571,21.1
0,0.7,21.1
0,0.71429,21.1
0,0.72857,21.1
0,0.74286,21.1
0,0.75714,21.1
0,0.77143,21.1
0,0.78571,21.1
0,0.8,21.1
0.041667,0.1,27.175
0.041667,0.11429,27.175
0.041667,0.12857,27.175
0.041667,0.14286,27.175
0.041667,0.15714,27.175
0.041667,0.17143,27.175
0.041667,0.18571,27.175
0.041667,0.2,27.175
0.041667,0.21429,27.175
0.041667,0.22857,27.175
0.041667,0.24286,27.175
0.041667,0.25714,27.175
0.041667,0.27143,27.175
0.041667,0.28571,27.175
0.041667,0.3,27.175
0.041667,0.31429,27.175
0.041667,0.32857,27.175
0.041667,0.34286,27.175
0.041667,0.35714,27.175
0.041667,0.37143,27.175
0.041667,0.38571,27.175
0.041667,0.4,27.175
0.041667,0.41429,27.175
0.041667,0.42857,27.175
0.041667,0.44286,27.175
0.041667,0.45714,27.175
0.041667,0.47143,27.175
0.041667,0.48571,27.175
0.041667,0.5,27.175
0.041667,0.51429,27.175
0.041667,0.52857,27.175
0.041667,0.54286,27.175
0.041667,0.55714,27.175
0.041667,0.57143,27.175
0.041667,0.58571,27.175
0.041667,0.6,27.175
0.041667,0.61429,27.175
0.041667,0.62857,27.175
0.041667,0.64286,27.175
0.041667,0.65714,27.175
0.041667,0.67143,27.175
0.041667,0.68571,27.175
0.041667,0.7,27.175
0.041667,0.71429,27.175
0.041667,0.72857,27.175
0.041667,0.74286,27.175
0.041667,0.75714,27.175
0.041667,0.77143,27.175
0.041667,0.78571,27.175
0.041667,0.8,27.175
0.083333,0.1,29.67
0.083333,0.11429,29.67
0.083333,0.12857,29.67
0.083333,0.14286,29.67
0.083333,0.15714,29.67
0.083333,0.17143,29.67
0.083333,0.18571,29.67
0.083333,0.2,29.67
0.083333,0.21429,29.67
0.083333,0.22857,29.67
0.083333,0.24286,29.67
0.083333,0.25714,29.67
0.083333,0.27143,29.67
0.083333,0.28571,29.67
0.083333,0.3,29.67
0.083333,0.31429,29.67
0.083333,0.32857,29.67
0.083333,0.34286,29.67
0.083333,0.35714,29.67
0.083333,0.37143,29.67
0.083333,0.38571,29.67
0.083333,0.4,29.67
0.083333,0.41429,29.67
0.083333,0.42857,29.67
0.083333,0.44286,29.67
0.083333,0.45714,29.67
0.083333,0.47143,29.67
0.083333,0.48571,29.67
0.083333,0.5,29.67
0.083333,0.51429,29.67
0.083333,0.52857,29.67
0.083333,0.54286,29.67
0.083333,0.55714,29.67
0.083333,0.57143,29.67
0.083333,0.58571,29.67
0.083333,0.6,29.67
0.083333,0.61429,29.67
0.083333,0.62857,29.67
0.083333,0.64286,29.67
0.083333,0.65714,29.67
0.083333,0.67143,29.67
0.083333,0.68571,29.67
0.083333,0.7,29.67
0.083333,0.71429,29.67
0.083333,0.72857,29.67
0.083333,0.74286,29.67
0.083333,0.75714,29.67
0.083333,0.77143,29.67
0.083333,0.78571,29.67
0.083333,0.8,29.67
0.125,0.1,32.287
0.125,0.11429,32.287
0.125,0.12857,32.287
0.125,0.14286,32.287
0.125,0.15714,32.287
0.125,0.17143,32.287
0.125,0.18571,32.287
0.125,0.2,32.287
0.125,0.21429,32.287
0.125,0.22857,32.287
0.125,0.24286,32.287
0.125,0.25714,32.287
0.125,0.27143,32.287
0.125,0.28571,32.287
0.125,0.3,32.287
0.125,0.31429,32.287
0.125,0.32857,32.287
0.125,0.34286,32.287
0.125,0.35714,32.287
0.125,0.37143,32.287
0.125,0.38571,32.287
0.125,0.4,32.287
0.125,0.41429,32.287
0.125,0.42857,32.287
0.125,0.44286,32.287
0.125,0.45714,32.287
0.125,0.47143,32.287
0.125,0.48571,32.287
0.125,0.5,32.287
0.125,0.51429,32.287
0.125,0.52857,32.287
0.125,0.54286,32.287
0.125,0.55714,32.287
0.125,0.57143,32.287
0.125,0.58571,32.287
0.125,0.6,32.287
0.125,0.61429,32.287
0.125,0.62857,32.287
0.125,0.64286,32.287
0.125,0.65714,32.287
0.125,0.67143,32.287
0.125,0.68571,32.287
0.125,0.7,32.287
0.125,0.71429,32.287
0.125,0.72857,32.287
0.125,0.74286,32.287
0.125,0.75714,32.287
0.125,0.77143,32.287
0.125,0.78571,32.287
0.125,0.8,32.287
0.16667,0.1,35.028
0.16667,0.11429,35.028
0.16667,0.12857,35.028
0.16667,0.14286,35.028
0.16667,0.15714,35.028
0.16667,0.17143,35.028
0.16667,0.18571,35.028
0.16667,0.2,35.028
0.16667,0.21429,35.028
0.16667,0.22857,35.028
0.16667,0.24286,35.028
0.16667,0.25714,35.028
0.16667,0.27143,35.028
0.16667,0.28571,35.028
0.16667,0.3,35.028
0.16667,0.31429,35.028
0.16667,0.32857,35.028
0.16667,0.34286,35.028
0.16667,0.35714,35.028
0.16667,0.37143,35.028
0.16667,0.38571,35.028
0.16667,0.4,35.028
0.16667,0.41429,35.028
0.16667,0.42857,35.028
0.16667,0.44286,35.028
0.16667,0.45714,35.028
0.16667,0.47143,35.028
0.16667,0.48571,35.028
0.16667,0.5,35.028
0.16667,0.51429,35.028
0.16667,0.52857,35.028
0.16667,0.54286,35.028
0.16667,0.55714,35.028
0.16667,0.57143,35.028
0.16667,0.58571,35.028
0.16667,0.6,35.028
0.16667,0.61429,35.028
0.16667,0.62857,35.028
0.16667,0.64286,35.028
0.16667,0.65714,35.028
0.16667,0.67143,35.028
0.16667,0.68571,35.028
0.16667,0.7,35.028
0.16667,0.71429,35.028
0.16667,0.72857,35.028
0.16667,0.74286,35.028
0.16667,0.75714,35.028
0.16667,0.77143,35.028
0.16667,0.78571,35.028
0.16667,0.8,35.028
0.20833,0.1,37.892
0.20833,0.11429,37.892
0.20833,0.12857,37.892
0.20833,0.14286,37.892
0.20833,0.15714,37.892
0.20833,0.17143,37.892
0.20833,0.18571,37.892
0.20833,0.2,37.892
0.20833,0.21429,37.892
0.20833,0.22857,37.892
0.20833,0.24286,37.892
0.20833,0.25714,37.892
0.20833,0.27143,37.892
0.20833,0.28571,37.892
0.20833,0.3,37.892
0.20833,0.31429,37.892
0.20833,0.32857,37.892
0.20833,0.34286,37.892
0.20833,0.35714,37.892
0.20833,0.37143,37.892
0.20833,0.38571,37.892
0.20833,0.4,37.892
0.20833,0.41429,37.892
0.20833,0.42857,37.892
0.20833,0.44286,37.892
0.20833,0.45714,37.892
0.20833,0.47143,37.892
0.20833,0.48571,37.892
0.20833,0.5,37.892
0.20833,0.51429,37.892
0.20833,0.52857,37.892
0.20833,0.54286,37.892
0.20833,0.55714,37.892
0.20833,0.57143,37.892
0.20833,0.58571,37.892
0.20833,0.6,37.892
0.20833,0.61429,37.892
0.20833,0.62857,37.892
0.20833,0.64286,37.892
0.20833,0.65714,37.892
0.20833,0.67143,37.892
0.20833,0.68571,37.892
0.20833,0.7,37.892
0.20833,0.71429,37.892
0.20833,0.72857,37.892
0.20833,0.74286,37.892
0.20833,0.75714,37.892
0.20833,0.77143,37.892
0.20833,0.78571,37.892
0.20833,0.8,37.892
0.25,0.1,40.882
0.25,0.11429,40.882
0.25,0.12857,40.882
0.25,0.14286,40.882
0.25,0.15714,40.882
0.25,0.17143,40.882
0.25,0.18571,40.882
0.25,0.2,40.882
0.25,0.21429,40.882
0.25,0.22857,40.882
0.25,0.24286,40.882
0.25,0.25714,40.882
0.25,0.27143,40.882
0.25,0.28571,40.882
0.25,0.3,40.882
0.25,0.31429,40.882
0.25,0.32857,40.882
0.25,0.34286,40.882
0.25,0.35714,40.882
0.25,0.37143,40.882
0.25,0.38571,40.882
0.25,0.4,40.882
0.25,0.41429,40.882
0.25,0.42857,40.882
0.25,0.44286,40.882
0.25,0.45714,40.882
0.25,0.47143,40.882
0.25,0.48571,40.882
0.25,0.5,40.882
0.25,0.51429,40.882
0.25,0.52857,40.882
0.25,0.54286,40.882
0.25,0.55714,40.882
0.25,0.57143,40.882
0.25,0.58571,40.882
0.25,0.6,40.882
0.25,0.61429,40.882
0.25,0.62857,40.882
0.25,0.64286,40.882
0.25,0.65714,40.882
0.25,0.67143,40.882
0.25,0.68571,40.882
0.25,0.7,40.882
0.25,0.71429,40.882
0.25,0.72857,40.882
0.25,0.74286,40.882
0.25,0.75714,40.882
0.25,0.77143,40.882
0.25,0.78571,40.882
0.25,0.8,40.882
0.29167,0.1,43.998
0.29167,0.11429,43.998
0.29167,0.12857,43.998
0.29167,0.14286,43.998
0.29167,0.15714,43.998
0.29167,0.17143,43.998
0.29167,0.18571,43.998
0.29167,0.2,43.998
0.29167,0.21429,43.998
0.29167,0.22857,43.998
0.29167,0.24286,43.998
0.29167,0.25714,43.998
0.29167,0.27143,43.998
0.29167,0.28571,43.998
0.29167,0.3,43.998
0.29167,0.31429,43.998
0.29167,0.32857,43.998
0.29167,0.34286,43.998
0.29167,0.35714,43.998
0.29167,0.37143,43.998
0.29167,0.38571,43.998
0.29167,0.4,43.998
0.29167,0.41429,43.998
0.29167,0.42857,43.998
0.29167,0.44286,43.998
0.29167,0.45714,43.998
0.29167,0.47143,43.998
0.29167,0.48571,43.998
0.29167,0.5,43.998
0.29167,0.51429,43.998
0.29167,0.52857,43.998
0.29167,0.54286,43.998
0.29167,0.55714,43.998
0.29167,0.57143,43.998
0.29167,0.58571,43.998
0.29167,0.6,43.998
0.29167,0.61429,43.998
0.29167,0.62857,43.998
0.29167,0.64286,43.998
0.29167,0.65714,43.998
0.29167,0.67143,43.998
0.29167,0.68571,43.998
0.29167,0.7,43.998
0.29167,0.71429,43.998
0.29167,0.72857,43.998
0.29167,0.74286,43.998
0.29167,0.75714,43.998
0.29167,0.77143,43.998
0.29167,0.78571,43.998
0.29167,0.8,43.998
0.33333,0.1,47.24
0.33333,0.11429,47.24
0.33333,0.12857,47.24
0.33333,0.14286,47.24
0.33333,0.15714,47.24
0.33333,0.17143,47.24
0.33333,0.18571,47.24
0.33333,0.2,47.24
0.33333,0.21429,47.24
0.33333,0.22857,47.24
0.33333,0.24286,47.24
0.33333,0.25714,47.24
0.33333,0.27143,47.24
0.33333,0.28571,47.24
0.33333,0.3,47.24
0.33333,0.31429,47.24
0.33333,0.32857,47.24
0.33333,0.34286,47.24
0.33333,0.35714,47.24
0.33333,0.37143,47.24
0.33333,0.38571,47.24
0.33333,0.4,47.24
0.33333,0.41429,47.24
0.33333,0.42857,47.24
0.33333,0.44286,47.24
0.33333,0.45714,47.24
0.33333,0.47143,47.24
0.33333,0.48571,47.24
0.33333,0.5,47.24
0.33333,0.51429,47.24
0.33333,0.52857,47.24
0.33333,0.54286,47.24
0.33333,0.55714,47.24
0.33333,0.57143,47.24
0.33333,0.58571,47.24
0.33333,0.6,47.24
0.33333,0.61429,47.24
0.33333,0.62857,47.24
0.33333,0.64286,47.24
0.33333,0.65714,47.24
0.33333,0.67143,47.24
0.33333,0.68571,47.24
0.33333,0.7,47.24
0.33333,0.71429,47.24
0.33333,0.72857,47.24
0.33333,0.74286,47.24
0.33333,0.75714,47.24
0.33333,0.77143,47.24
0.33333,0.78571,47.24
0.33333,0.8,47.24
0.375,0.1,50.612
0.375,0.11429,50.612
0.375,0.12857,50.612
0.375,0.14286,50.612
0.375,0.15714,50.612
0.375,0.17143,50.612
0.375,0.18571,50.612
0.375,0.2,50.612
0.375,0.21429,50.612
0.375,0.22857,50.612
0.375,0.24286,50.612
0.375,0.25714,50.612
0.375,0.27143,50.612
0.375,0.28571,50.612
0.375,0.3,50.612
0.375,0.31429,50.612
0.375,0.32857,50.612
0.375,0.34286,50.612
0.375,0.35714,50.612
0.375,0.37143,50.612
0.375,0.38571,50.612
0.375,0.4,50.612
0.375,0.41429,50.612
0.375,0.42857,50.612
0.375,0.44286,50.612
0.375,0.45714,50.612
0.375,0.47143,50.612
0.375,0.48571,50.612
0.375,0.5,50.612
0.375,0.51429,50.612
0.375,0.52857,50.612
0.375,0.54286,50.612
0.375,0.55714,50.612
0.375,0.57143,50.612
0.375,0.58571,50.612
0.375,0.6,50.612
0.375,0.61429,50.612
0.375,0.62857,50.612
0.375,0.64286,50.612
0.375,0.65714,50.612
0.375,0.67143,50.612
0.375,0.68571,50.612
0.375,0.7,50.612
0.375,0.71429,50.612
0.375,0.72857,50.612
0.375,0.74286,50.612
0.375,0.75714,50.612
0.375,0.77143,50.612
0.375,0.78571,50.612
0.375,0.8,50.612
0.41667,0.1,54.112
0.41667,0.11429,54.112
0.41667,0.12857,54.112
0.41667,0.14286,54.112
0.41667,0.15714,54.112
0.41667,0.17143,54.112
0.41667,0.18571,54.112
0.41667,0.2,54.112
0.41667,0.21429,54.112
0.41667,0.22857,54.112
0.41667,0.24286,54.112
0.41667,0.25714,54.112
0.41667,0.27143,54.112
0.41667,0.28571,54.112
0.41667,0.3,54.112
0.41667,0.31429,54.112
0.41667,0.32857,54.112
0.41667,0.34286,54.112
0.41667,0.35714,54.112
0.41667,0.37143,54.112
0.41667,0.38571,54.112
0.41667,0.4,54.112
0.41667,0.41429,54.112
0.41667,0.42857,54.112
0.41667,0.44286,54.112
0.41667,0.45714,54.112
0.41667,0.47143,54.112
0.41667,0.48571,54.112
0.41667,0.5,54.112
0.41667,0.51429,54.112
0.41667,0.52857,54.112
0.41667,0.54286,54.112
0.41667,0.55714,54.112
0.41667,0.57143,54.112
0.41667,0.58571,54.112
0.41667,0.6,54.112
0.41667,0.61429,54.112
0.41667,0.62857,54.112
0.41667,0.64286,54.112
0.41667,0.65714,54.112
0.41667,0.67143,54.112
0.41667,0.68571,54.112
0.41667,0.7,54.112
0.41667,0.71429,54.112
0.41667,0.72857,54.112
0.41667,0.74286,54.112
0.41667,0.75714,54.112
0.41667,0.77143,54.112
0.41667,0.78571,54.112
0.41667,0.8,54.112
0.45833,0.1,57.742
0.45833,0.11429,57.742
0.45833,0.12857,57.742
0.45833,0.14286,57.742
0.45833,0.15714,57.742
0.45833,0.17143,57.742
0.45833,0.18571,57.742
0.45833,0.2,57.742
0.45833,0.21429,57.742
0.45833,0.22857,57.742
0.45833,0.24286,57.742
0.45833,0.25714,57.742
0.45833,0.27143,57.742
0.45833,0.28571,57.742
0.45833,0.3,57.742
0.45833,0.31429,57.742
0.45833,0.32857,57.742
0.45833,0.34286,57.742
0.45833,0.35714,57.742
0.45833,0.37143,57.742
0.45833,0.38571,57.742
0.45833,0.4,57.742
0.45833,0.41429,57.742
0.45833,0.42857,57.742
0.45833,0.44286,57.742
0.45833,0.45714,57.742
0.45833,0.47143,57.742
0.45833,0.48571,57.742
0.45833,0.5,57.742
0.45833,0.51429,57.742
0.45833,0.52857,57.742
0.45833,0.54286,57.742
0.45833,0.55714,57.742
0.45833,0.57143,57.742
0.45833,0.58571,57.742
0.45833,0.6,57.742
0.45833,0.61429,57.742
0.45833,0.62857,57.742
0.45833,0.64286,57.742
0.45833,0.65714,57.742
0.45833,0.67143,57.742
0.45833,0.68571,57.742
0.45833,0.7,57.742
0.45833,0.71429,57.742
0.45833,0.72857,57.742
0.45833,0.74286,57.742
0.45833,0.75714,57.742
0.45833,0.77143,57.742
0.45833,0.78571,57.742
0.45833,0.8,57.742
0.5,0.1,61.503
0.5,0.11429,61.503
0.5,0.12857,61.503
0.5,0.14286,61.503
0.5,0.15714,61.503
0.5,0.17143,61.503
0.5,0.18571,61.503
0.5,0.2,61.503
0.5,0.21429,61.503
0.5,0.22857,61.503
0.5,0.24286,61.503
0.5,0.25714,61.503
0.5,0.27143,61.503
0.5,0.28571,61.503
0.5,0.3,61.503
0.5,0.31429,61.503
0.5,0.32857,61.503
0.5,0.34286,61.503
0.5,0.35714,61.503
0.5,0.37143,61.503
0.5,0.38571,61.503
0.5,0.4,61.503
0.5,0.41429,61.503
0.5,0.42857,61.503
0.5,0.44286,61.503
0.5,0.45714,61.503
0.5,0.47143,61.503
0.5,0.48571,61.503
0.5,0.5,61.503
0.5,0.51429,61.503
0.5,0.52857,61.503
0.5,0.54286,61.503
0.5,0.55714,61.503
0.5,0.57143,61.503
0.5,0.58571,61.503
0.5,0.6,61.503
0.5,0.61429,61.503
0.5,0.62857,61.503
0.5,0.64286,61.503
0.5,0.65714,61.503
0.5,0.67143,61.503
0.5,0.68571,61.503
0.5,0.7,61.503
0.5,0.71429,61.503
0.5,0.72857,61.503
0.5,0.74286,61.503
0.5,0.75714,61.503
0.5,0.77143,61.503
0.5,0.78571,61.503
0.5,0.8,61.503
0.54167,0.1,65.396
0.54167,0.11429,65.396
0.54167,0.12857,65.396
0.54167,0.14286,65.396
0.54167,0.15714,65.396
0.54167,0.17143,65.396
0.54167,0.18571,65.396
0.54167,0.2,65.396
0.54167,0.21429,65.396
0.54167,0.22857,65.396
0.54167,0.24286,65.396
0.54167,0.25714,65.396
0.54167,0.27143,65.396
0.54167,0.28571,65.396
0.54167,0.3,65.396
0.54167,0.31429,65.396
0.54167,0.32857,65.396
0.54167,0.34286,65.396
0.54167,0.35714,65.396
0.54167,0.37143,65.396
0.54167,0.38571,65.396
0.54167,0.4,65.396
0.54167,0.41429,65.396
0.54167,0.42857,65.396
0.54167,0.44286,65.396
0.54167,0.45714,65.396
0.54167,0.47143,65.396
0.54167,0.48571,65.396
0.54167,0.5,65.396
0.54167,0.51429,65.396
0.54167,0.52857,65.396
0.54167,0.54286,65.396
0.54167,0.55714,65.396
0.54167,0.57143,65.396
0.54167,0.58571,65.396
0.54167,0.6,65.396
0.54167,0.61429,65.396
0.54167,0.62857,65.396
0.54167,0.64286,65.396
0.54167,0.65714,65.396
0.54167,0.67143,65.396
0.54167,0.68571,65.396
0.54167,0.7,65.396
0.54167,0.71429,65.396
0.54167,0.72857,65.396
0.54167,0.74286,65.396
0.54167,0.75714,65.396
0.54167,0.77143,65.396
0.54167,0.78571,65.396
0.54167,0.8,65.396
0.58333,0.1,69.421
0.58333,0.11429,69.421
0.58333,0.12857,69.421
0.58333,0.14286,69.421
0.58333,0.15714,69.421
0.58333,0.17143,69.421
0.58333,0.18571,69.421
0.58333,0.2,69.421
0.58333,0.21429,69.421
0.58333,0.22857,69.421
0.58333,0.24286,69.421
0.58333,0.25714,69.421
0.58333,0.27143,69.421
0.58333,0.28571,69.421
0.58333,0.3,69.421
0.58333,0.31429,69.421
0.58333,0.32857,69.421
0.58333,0.34286,69.421
0.58333,0.35714,69.421
0.58333,0.37143,69.421
0.58333,0.38571,69.421
0.58333,0.4,69.421
0.58333,0.41429,69.421
0.58333,0.42857,69.421
0.58333,0.44286,69.421
0.58333,0.45714,69.421
0.58333,0.47143,69.421
0.58333,0.48571,69.421
0.58333,0.5,69.421
0.58333,0.51429,69.421
0.58333,0.52857,69.421
0.58333,0.54286,69.421
0.58333,0.55714,69.421
0.58333,0.57143,69.421
0.58333,0.58571,69.421
0.58333,0.6,69.421
0.58333,0.61429,69.421
0.58333,0.62857,69.421
0.58333,0.64286,69.421
0.58333,0.65714,69.421
0.58333,0.67143,69.421
0.58333,0.68571,69.421
0.58333,0.7,69.421
0.58333,0.71429,69.421
0.58333,0.72857,69.421
0.58333,0.74286,69.421
0.58333,0.75714,69.421
0.58333,0.77143,69.421
0.58333,0.78571,69.421
0.58333,0.8,69.421
0.625,0.1,73.581
0.625,0.11429,73.581
0.625,0.12857,73.581
0.625,0.14286,73.581
0.625,0.15714,73.581
0.625,0.17143,73.581
0.625,0.18571,73.581
0.625,0.2,73.581
0.625,0.21429,73.581
0.625,0.22857,73.581
0.625,0.24286,73.581
0.625,0.25714,73.581
0.625,0.27143,73.581
0.625,0.28571,73.581
0.625,0.3,73.581
0.625,0.31429,73.581
0.625,0.32857,73.581
0.625,0.34286,73.581
0.625,0.35714,73.581
0.625,0.37143,73.581
0.625,0.38571,73.581
0.625,0.4,73.581
0.625,0.41429,73.581
0.625,0.42857,73.581
0.625,0.44286,73.581
0.625,0.45714,73.581
0.625,0.47143,73.581
0.625,0.48571,73.581
0.625,0.5,73.581
0.625,0.51429,73.581
0.625,0.52857,73.581
0.625,0.54286,73.581
0.625,0.55714,73.581
0.625,0.57143,73.581
0.625,0.58571,73.581
0.625,0.6,73.581
0.625,0.61429,73.581
0.625,0.62857,73.581
0.625,0.64286,73.581
0.625,0.65714,73.581
0.625,0.67143,73.581
0.625,0.68571,73.581
0.625,0.7,73.581
0.625,0.71429,73.581
0.625,0.72857,73.581
0.625,0.74286,73.581
0.625,0.75714,73.581
0.625,0.77143,73.581
0.625,0.78571,73.581
0.625,0.8,73.581
0.66667,0.1,77.874
0.66667,0.11429,77.874
0.66667,0.12857,77.874
0.66667,0.14286,77.874
0.66667,0.15714,77.874
0.66667,0.17143,77.874
0.66667,0.18571,77.874
0.66667,0.2,77.874
0.66667,0.21429,77.874
0.66667,0.22857,77.874
0.66667,0.24286,77.874
0.66667,0.25714,77.874
0.66667,0.27143,77.874
0.66667,0.28571,77.874
0.66667,0.3,77.874
0.66667,0.31429,77.874
0.66667,0.32857,77.874
0.66667,0.34286,77.874
0.66667,0.35714,77.874
0.66667,0.37143,77.874
0.66667,0.38571,77.874
0.66667,0.4,77.874
0.66667,0.41429,77.874
0.66667,0.42857,77.874
0.66667,0.44286,77.874
0.66667,0.45714,77.874
0.66667,0.47143,77.874
0.66667,0.48571,77.874
0.66667,0.5,77.874
0.66667,0.51429,77.874
0.66667,0.52857,77.874
0.66667,0.54286,77.874
0.66667,0.55714,77.874
0.66667,0.57143,77.874
0.66667,0.58571,77.874
0.66667,0.6,77.874
0.66667,0.61429,77.874
0.66667,0.62857,77.874
0.66667,0.64286,77.874
0.66667,0.65714,77.874
0.66667,0.67143,77.874
0.66667,0.68571,77.874
0.66667,0.7,77.874
0.66667,0.71429,77.874
0.66667,0.72857,77.874
0.66667,0.74286,77.874
0.66667,0.75714,77.874
0.66667,0.77143,77.874
0.66667,0.78571,77.874
0.66667,0.8,77.874
0.70833,0.1,82.303
0.70833,0.11429,82.303
0.70833,0.12857,82.303
0.70833,0.14286,82.303
0.70833,0.15714,82.303
0.70833,0.17143,82.303
0.70833,0.18571,82.303
0.70833,0.2,82.303
0.70833,0.21429,82.303
0.70833,0.22857,82.303
0.70833,0.24286,82.303
0.70833,0.25714,82.303
0.70833,0.27143,82.303
0.70833,0.28571,82.303
0.70833,0.3,82.303
0.70833,0.31429,82.303
0.70833,0.32857,82.303
0.70833,0.34286,82.303
0.70833,0.35714,82.303
0.70833,0.37143,82.303
0.70833,0.38571,82.303
0.70833,0.4,82.303
0.70833,0.41429,82.303
0.70833,0.42857,82.303
0.70833,0.44286,82.303
0.70833,0.45714,82.303
0.70833,0.47143,82.303
0.70833,0.48571,82.303
0.70833,0.5,82.303
0.70833,0.51429,82.303
0.70833,0.52857,82.303
0.70833,0.54286,82.303
0.70833,0.55714,82.303
0.70833,0.57143,82.303
0.70833,0.58571,82.303
0.70833,0.6,82.303
0.70833,0.61429,82.303
0.70833,0.62857,82.303
0.70833,0.64286,82.303
0.70833,0.65714,82.303
0.70833,0.67143,82.303
0.70833,0.68571,82.303
0.70833,0.7,82.303
0.70833,0.71429,82.303
0.70833,0.72857,82.303
0.70833,0.74286,82.303
0.70833,0.75714,82.303
0.70833,0.77143,82.303
0.70833,0.78571,82.303
0.70833,0.8,82.303
0.75,0.1,86.867
0.75,0.11429,86.867
0.75,0.12857,86.867
0.75,0.14286,86.867
0.75,0.15714,86.867
0.75,0.17143,86.867
0.75,0.18571,86.867
0.75,0.2,86.867
0.75,0.21429,86.867
0.75,0.22857,86.867
0.75,0.24286,86.867
0.75,0.25714,86.867
0.75,0.27143,86.867
0.75,0.28571,86.867
0.75,0.3,86.867
0.75,0.31429,86.867
0.75,0.32857,86.867
0.75,0.34286,86.867
0.75,0.35714,86.867
0.75,0.37143,86.867
0.75,0.38571,86.867
0.75,0.4,86.867
0.75,0.41429,86.867
0.75,0.42857,86.867
0.75,0.44286,86.867
0.75,0.45714,86.867
0.75,0.47143,86.867
0.75,0.48571,86.867
0.75,0.5,86.867
0.75,0.51429,86.867
0.75,0.52857,86.867
0.75,0.54286,86.867
0.75,0.55714,86.867
0.75,0.57143,86.867
0.75,0.58571,86.867
0.75,0.6,86.867
0.75,0.61429,86.867
0.75,0.62857,86.867
0.75,0.64286,86.867
0.75,0.65714,86.867
0.75,0.67143,86.867
0.75,0.68571,86.867
0.75,0.7,86.867
0.75,0.71429,86.867
0.75,0.72857,86.867
0.75,0.74286,86.867
0.75,0.75714,86.867
0.75,0.77143,86.867
0.75,0.78571,86.867
0.75,0.8,86.867
0.79167,0.1,91.569
0.79167,0.11429,91.569
0.79167,0.12857,91.569
0.79167,0.14286,91.569
0.79167,0.15714,91.569
0.79167,0.17143,91.569
0.79167,0.18571,91.569
0.79167,0.2,91.569
0.79167,0.21429,91.569
0.79167,0.22857,91.569
0.79167,0.24286,91.569
0.79167,0.25714,91.569
0.79167,0.27143,91.569
0.79167,0.28571,91.569
0.79167,0.3,91.569
0.79167,0.31429,91.569
0.79167,0.32857,91.569
0.79167,0.34286,91.569
0.79167,0.35714,91.569
0.79167,0.37143,91.569
0.79167,0.38571,91.569
0.79167,0.4,91.569
0.79167,0.41429,91.569
0.79167,0.42857,91.569
0.79167,0.44286,91.569
0.79167,0.45714,91.569
0.79167,0.47143,91.569
0.79167,0.48571,91.569
0.79167,0.5,91.569
0.79167,0.51429,91.569
0.79167,0.52857,91.569
0.79167,0.54286,91.569
0.79167,0.55714,91.569
0.79167,0.57143,91.569
0.79167,0.58571,91.569
0.79167,0.6,91.569
0.79167,0.61429,91.569
0.79167,0.62857,91.569
0.79167,0.64286,91.569
0.79167,0.65714,91.569
0.79167,0.67143,91.569
0.79167,0.68571,91.569
0.79167,0.7,91.569
0.79167,0.71429,91.569
0.79167,0.72857,91.569
0.79167,0.74286,91.569
0.79167,0.75714,91.569
0.79167,0.77143,91.569
0.79167,0.78571,91.569
0.79167,0.8,91.569
0.83333,0.1,96.408
0.83333,0.11429,96.408
0.83333,0.12857,96.408
0.83333,0.14286,96.408
0.83333,0.15714,96.408
0.83333,0.17143,96.408
0.83333,0.18571,96.408
0.83333,0.2,96.408
0.83333,0.21429,96.408
0.83333,0.22857,96.408
0.83333,0.24286,96.408
0.83333,0.25714,96.408
0.83333,0.27143,96.408
0.83333,0.28571,96.408
0.83333,0.3,96.408
0.83333,0.31429,96.408
0.83333,0.32857,96.408
0.83333,0.34286,96.408
0.83333,0.35714,96.408
0.83333,0.37143,96.408
0.83333,0.38571,96.408
0.83333,0.4,96.408
0.83333,0.41429,96.408
0.83333,0.42857,96.408
0.83333,0.44286,96.408
0.83333,0.45714,96.408
0.83333,0.47143,96.408
0.83333,0.48571,96.408
0.83333,0.5,96.408
0.83333,0.51429,96.408
0.83333,0.52857,96.408
0.83333,0.54286,96.408
0.83333,0.55714,96.408
0.83333,0.57143,96.408
0.83333,0.58571,96.408
0.83333,0.6,96.408
0.83333,0.61429,96.408
0.83333,0.62857,96.408
0.83333,0.64286,96.408
0.83333,0.65714,96.408
0.83333,0.67143,96.408
0.83333,0.68571,96.408
0.83333,0.7,96.408
0.83333,0.71429,96.408
0.83333,0.72857,96.408
0.83333,0.74286,96.408
0.83333,0.75714,96.408
0.83333,0.77143,96.408
0.83333,0.78571,96.408
0.83333,0.8,96.408
0.875,0.1,101.39
0.875,0.11429,101.39
0.875,0.12857,101.39
0.875,0.14286,101.39
0.875,0.15714,101.39
0.875,0.17143,101.39
0.875,0.18571,101.39
0.875,0.2,101.39
0.875,0.21429,101.39
0.875,0.22857,101.39
0.875,0.24286,101.39
0.875,0.25714,101.39
0.875,0.27143,101.39
0.875,0.28571,101.39
0.875,0.3,101.39
0.875,0.31429,101.39
0.875,0.32857,101.39
0.875,0.34286,101.39
0.875,0.35714,101.39
0.875,0.37143,101.39
0.875,0.38571,101.39
0.875,0.4,101.39
0.875,0.41429,101.39
0.875,0.42857,101.39
0.875,0.44286,101.39
0.875,0.45714,101.39
0.875,0.47143,101.39
0.875,0.48571,101.39
0.875,0.5,101.39
0.875,0.51429,101.39
0.875,0.52857,101.39
0.875,0.54286,101.39
0.875,0.55714,101.39
0.875,0.57143,101.39
0.875,0.58571,101.39
0.875,0.6,101.39
0.875,0.61429,101.39
0.875,0.62857,101.39
0.875,0.64286,101.39
0.875,0.65714,101.39
0.875,0.67143,101.39
0.875,0.68571,101.39
0.875,0.7,101.39
0.875,0.71429,101.39
0.875,0.72857,101.39
0.875,0.74286,101.39
0.875,0.75714,101.39
0.875,0.77143,101.39
0.875,0.78571,101.39
0.875,0.8,101.39
0.91667,0.1,106.5
0.91667,0.11429,106.5
0.91667,0.12857,106.5
0.91667,0.14286,106.5
0.91667,0.15714,106.5
0.91667,0.17143,106.5
0.91667,0.18571,106.5
0.91667,0.2,106.5
0.91667,0.21429,106.5
0.91667,0.22857,106.5
0.91667,0.24286,106.5
0.91667,0.25714,106.5
0.91667,0.27143,106.5
0.91667,0.28571,106.5
0.91667,0.3,106.5
0.91667,0.31429,106.5
0.91667,0.32857,106.5
0.91667,0.34286,106.5
0.91667,0.35714,106.5
0.91667,0.37143,106.5
0.91667,0.38571,106.5
0.91667,0.4,106.5
0.91667,0.41429,106.5
0.91667,0.42857,106.5
0.91667,0.44286,106.5
0.91667,0.45714,106.5
0.91667,0.47143,106.5
0.91667,0.48571,106.5
0.91667,0.5,106.5
0.91667,0.51429,106.5
0.91667,0.52857,106.5
0.91667,0.54286,106.5
0.91667,0.55714,106.5
0.91667,0.57143,106.5
0.91667,0.58571,106.5
0.91667,0.6,106.5
0.91667,0.61429,106.5
0.91667,0.62857,106.5
0.91667,0.64286,106.5
0.91667,0.65714,106.5
0.91667,0.67143,106.5
0.91667,0.68571,106.5
0.91667,0.7,106.5
0.91667,0.71429,106.5
0.91667,0.72857,106.5
0.91667,0.74286,106.5
0.91667,0.75714,106.5
0.91667,0.77143,106.5
0.91667,0.78571,106.5
0.91667,0.8,106.5
0.95833,0.1,111.76
0.95833,0.11429,111.76
0.95833,0.12857,111.76
0.95833,0.14286,111.76
0.95833,0.15714,111.76
0.95833,0.17143,111.76
0.95833,0.18571,111.76
0.95833,0.2,111.76
0.95833,0.21429,111.76
0.95833,0.22857,111.76
0.95833,0.24286,111.76
0.95833,0.25714,111.76
0.95833,0.27143,111.76
0.95833,0.28571,111.76
0.95833,0.3,111.76
0.95833,0.31429,111.76
0.95833,0.32857,111.76
0.95833,0.34286,111.76
0.95833,0.35714,111.76
0.95833,0.37143,111.76
0.95833,0.38571,111.76
0.95833,0.4,111.76
0.95833,0.41429,111.76
0.95833,0.42857,111.76
0.95833,0.44286,111.76
0.95833,0.45714,111.76
0.95833,0.47143,111.76
0.95833,0.48571,111.76
0.95833,0.5,111.76
0.95833,0.51429,111.76
0.95833,0.52857,111.76
0.95833,0.54286,111.76
0.95833,0.55714,111.76
0.95833,0.57143,111.76
0.95833,0.58571,111.76
0.95833,0.6,111.76
0.95833,0.61429,111.76
0.95833,0.62857,111.76
0.95833,0.64286,111.76
0.95833,0.65714,111.76
0.95833,0.67143,111.76
0.95833,0.68571,111.76
0.95833,0.7,111.76
0.95833,0.71429,111.76
0.95833,0.72857,111.76
0.95833,0.74286,111.76
0.95833,0.75714,111.76
0.95833,0.77143,111.76
0.95833,0.78571,111.76
0.95833,0.8,111.76
1,0.1,117.15
1,0.11429,117.15
1,0.12857,117.15
1,0.14286,117.15
1,0.15714,117.15
1,0.17143,117.15
1,0.18571,117.15
1,0.2,117.15
1,0.21429,117.15
1,0.22857,117.15
1,0.24286,117.15
1,0.25714,117.15
1,0.27143,117.15
1,0.28571,117.15
1,0.3,117.15
1,0.31429,117.15
1,0.32857,117.15
1,0.34286,117.15
1,0.35714,117.15
1,0.37143,117.15
1,0.38571,117.15
1,0.4,117.15
1,0.41429,117.15
1,0.42857,117.15
1,0.44286,117.15
1,0.45714,117.15
1,0.47143,117.15
1,0.48571,117.15
1,0.5,117.15
1,0.51429,117.15
1,0.52857,117.15
1,0.54286,117.15
1,0.55714,117.15
1,0.57143,117.15
1,0.58571,117.15
1,0.6,117.15
1,0.61429,117.15
1,0.62857,117.15
1,0.64286,117.15
1,0.65714,117.15
1,0.67143,117.15
1,0.68571,117.15
1,0.7,117.15
1,0.71429,117.15
1,0.72857,117.15
1,0.74286,117.15
1,0.75714,117.15
1,0.77143,117.15
1,0.78571,117.15
1,0.8,117.15


==> CSV/forcedist1.csv <==
X,Y
0,2.5744
0.0078125,2.7042
0.015625,2.835
0.023438,2.9383
0.03125,3.028
0.039062,3.0632
0.046875,3.0314
0.054688,2.916
0.0625,2.7293
0.070312,2.4849
0.078125,2.2381
0.085938,2.0188
0.09375,1.866
0.10156,1.8144
0.10938,1.8672
0.11719,2.013
0.125,2.2117
0.13281,2.4248
0.14062,2.6318
0.14844,2.79
0.15625,2.8744
0.16406,2.8951
0.17188,2.863
0.17969,2.7959
0.1875,2.713
0.19531,2.6368
0.20312,2.5928
0.21094,2.591
0.21875,2.6334
0.22656,2.711
0.23438,2.8072
0.24219,2.9013
0.25,2.9856
0.25781,3.0444
0.26562,3.0681
0.27344,3.0601
0.28125,3.0388
0.28906,3.0223
0.29688,3.0365
0.30469,3.0945
0.3125,3.2014
0.32031,3.3422
0.32812,3.4946
0.33594,3.623
0.34375,3.7029
0.35156,3.7025
0.35938,3.6158
0.36719,3.4606
0.375,3.2577
0.38281,3.0446
0.39062,2.8678
0.39844,2.7564
0.40625,2.7092
0.41406,2.7297
0.42188,2.789
0.42969,2.8611
0.4375,2.9236
0.44531,2.9618
0.45312,2.9719
0.46094,2.9634
0.46875,2.9442
0.47656,2.9218
0.48438,2.8836
0.49219,2.813
0.5,2.6666
0.50781,2.4274
0.51562,2.0916
0.52344,1.6602
0.53125,1.1887
0.53906,0.72651
0.54688,0.39588
0.55469,0.22031
0.5625,0.24529
0.57031,0.46021
0.57812,0.84267
0.58594,1.3226
0.59375,1.7895
0.60156,2.1723
0.60938,2.4236
0.61719,2.5355
0.625,2.5447
0.63281,2.5202
0.64062,2.5394
0.64844,2.6628
0.65625,2.9028
0.66406,3.2472
0.67188,3.632
0.67969,3.9829
0.6875,4.2211
0.69531,4.2974
0.70312,4.1934
0.71094,3.9579
0.71875,3.661
0.72656,3.391
0.73438,3.2304
0.74219,3.2229
0.75,3.3769
0.75781,3.6436
0.76562,3.9526
0.77344,4.2162
0.78125,4.3529
0.78906,4.3105
0.79688,4.0877
0.80469,3.7308
0.8125,3.3088
0.82031,2.9022
0.82812,2.592
0.83594,2.4351
0.84375,2.4521
0.85156,2.6299
0.85938,2.9175
0.86719,3.2599
0.875,3.5902
0.88281,3.8591
0.89062,4.0374
0.89844,4.1119
0.90625,4.0942
0.91406,4.0083
0.92188,3.891
0.92969,3.769
0.9375,3.6709
0.94531,3.6138
0.95312,3.6039
0.96094,3.6316
0.96875,3.6788
0.97656,3.7233
0.98438,3.7441
0.99219,3.7242
1,3.6535
1.0078,3.5324
1.0156,3.3836
1.0234,3.2298
1.0312,3.1027
1.0391,3.0313
1.0469,3.0428
1.0547,3.1398
1.0625,3.3013
1.0703,3.497
1.0781,3.6828
1.0859,3.8171
1.0938,3.8517
1.1016,3.7627
1.1094,3.5487
1.1172,3.2292
1.125,2.8326
1.1328,2.4177
1.1406,2.0296
1.1484,1.7057
1.1562,1.4899
1.1641,1.3837
1.1719,1.377
1.1797,1.4561
1.1875,1.5975
1.1953,1.7827
1.2031,1.9887
1.2109,2.1986
1.2188,2.4063
1.2266,2.6222
1.2344,2.8433
1.2422,3.0744
1.25,3.326
1.2578,3.5784
1.2656,3.8367
1.2734,4.0791
1.2812,4.2899
1.2891,4.4502
1.2969,4.5377
1.3047,4.547
1.3125,4.4837
1.3203,4.3512
1.3281,4.1844
1.3359,4.0203
1.3438,3.8855
1.3516,3.8091
1.3594,3.8127
1.3672,3.897
1.375,4.0462
1.3828,4.2333
1.3906,4.4144
1.3984,4.5369
1.4062,4.562
1.4141,4.4679
1.4219,4.2411
1.4297,3.9147
1.4375,3.526
1.4453,3.1167
1.4531,2.7512
1.4609,2.4645
1.4688,2.301
1.4766,2.2616
1.4844,2.3191
1.4922,2.444
1.5,2.5935
1.5078,2.7146
1.5156,2.763
1.5234,2.726
1.5312,2.6077
1.5391,2.4403
1.5469,2.2752
1.5547,2.1545
1.5625,2.1126
1.5703,2.1766
1.5781,2.3434
1.5859,2.5961
1.5938,2.8869
1.6016,3.1637
1.6094,3.3834
1.6172,3.513
1.625,3.5527
1.6328,3.5205
1.6406,3.4461
1.6484,3.3646
1.6562,3.3124
1.6641,3.3046
1.6719,3.3368
1.6797,3.3848
1.6875,3.4153
1.6953,3.394
1.7031,3.3059
1.7109,3.1576
1.7188,2.9703
1.7266,2.7998
1.7344,2.6797
1.7422,2.6414
1.75,2.708
1.7578,2.8398
1.7656,2.9995
1.7734,3.1332
1.7812,3.175
1.7891,3.0899
1.7969,2.8877
1.8047,2.5966
1.8125,2.288
1.8203,2.0495
1.8281,1.9295
1.8359,1.9874
1.8438,2.1967
1.8516,2.5229
1.8594,2.8842
1.8672,3.1776
1.875,3.3204
1.8828,3.2641
1.8906,3.0013
1.8984,2.5799
1.9062,2.0754
1.9141,1.5799
1.9219,1.1885
1.9297,0.943
1.9375,0.87652
1.9453,0.98916
1.9531,1.2216
1.9609,1.5049
1.9688,1.799
1.9766,2.0774
1.9844,2.2935
1.9922,2.4736


==> CSV/forcedist2.csv <==
X,Y
0,-0.4073
0.0078125,-0.1149
0.015625,0.28507
0.023438,0.7403
0.03125,1.1914
0.039062,1.6579
0.046875,1.2289
0.054688,0.57507
0.0625,0.24866
0.070312,-0.11656
0.078125,-0.14808
0.085938,-0.06719
0.09375,-0.14982
0.10156,-0.14911
0.10938,-0.16036
0.11719,-0.20088
0.125,-0.19434
0.13281,-0.13902
0.14062,0.14046
0.14844,1.0138
0.15625,1.428
0.16406,0.8386
0.17188,0.23805
0.17969,-0.048196
0.1875,-0.2619
0.19531,-0.021323
0.20312,0.1371
0.21094,-0.1435
0.21875,0.0043121
0.22656,0.22484
0.23438,0.51217
0.24219,0.88615
0.25,1.6648
0.25781,1.6088
0.26562,1.3325
0.27344,1.0402
0.28125,-0.0079968
0.28906,-0.13742
0.29688,0.20858
0.30469,0.18478
0.3125,0.037653
0.32031,0.30017
0.32812,0.53557
0.33594,1.2884
0.34375,1.8683
0.35156,2.4595
0.35938,1.7721
0.36719,0.63246
0.375,0.33718
0.38281,0.13699
0.39062,0.24259
0.39844,0.048839
0.40625,0.031295
0.41406,0.024373
0.42188,-0.036427
0.42969,-0.083287
0.4375,-0.13202
0.44531,-0.26956
0.45312,-0.38909
0.46094,-0.45862
0.46875,-0.48726
0.47656,-0.46365
0.48438,-0.49124
0.49219,-0.50207
0.5,-0.51735
0.50781,-0.56385
0.51562,-0.53377
0.52344,-0.43892
0.53125,-0.17385
0.53906,0.083928
0.54688,0.16366
0.55469,0.08006
0.5625,-0.020949
0.57031,-0.11801
0.57812,-0.014558
0.58594,0.045062
0.59375,0.025796
0.60156,-0.26105
0.60938,-0.79589
0.61719,-0.77877
0.625,-0.45669
0.63281,-0.27082
0.64062,-0.12001
0.64844,0.035602
0.65625,-0.19086
0.66406,0.16602
0.67188,0.63674
0.67969,1.4573
0.6875,3.0449
0.69531,2.6267
0.70312,0.74829
0.71094,0.55273
0.71875,0.49248
0.72656,-0.067174
0.73438,-0.37231
0.74219,-0.29391
0.75,-0.13914
0.75781,-0.33569
0.76562,-0.13677
0.77344,0.89815
0.78125,1.595
0.78906,1.5952
0.79688,1.3822
0.80469,-0.017184
0.8125,-0.35406
0.82031,-0.0064663
0.82812,-0.1425
0.83594,-0.016166
0.84375,0.11405
0.85156,0.064728
0.85938,0.057928
0.86719,0.25479
0.875,0.60579
0.88281,1.4713
0.89062,2.2735
0.89844,2.0636
0.90625,1.3547
0.91406,1.0573
0.92188,1.0468
0.92969,1.0863
0.9375,1.29
0.94531,0.79964
0.95312,0.30815
0.96094,0.61843
0.96875,0.57024
0.97656,0.70407
0.98438,0.54088
0.99219,0.19129
1,0.53019
1.0078,0.48934
1.0156,0.16529
1.0234,-0.019802
1.0312,-0.028172
1.0391,-0.09287
1.0469,-0.17689
1.0547,-0.12891
1.0625,-0.33181
1.0703,-0.34802
1.0781,-0.31886
1.0859,-0.029463
1.0938,0.69564
1.1016,0.54901
1.1094,-0.26104
1.1172,-0.63652
1.125,-0.46442
1.1328,-0.40963
1.1406,-0.28111
1.1484,-0.1395
1.1562,-0.11988
1.1641,-0.14871
1.1719,-0.11072
1.1797,-0.11905
1.1875,-0.18479
1.1953,-0.2774
1.2031,-0.36418
1.2109,-0.45073
1.2188,-0.54877
1.2266,-0.66117
1.2344,-0.59853
1.2422,-0.33646
1.25,0.05423
1.2578,0.45793
1.2656,1.4174
1.2734,1.6176
1.2812,1.642
1.2891,2.9928
1.2969,2.6545
1.3047,2.6576
1.3125,1.9656
1.3203,0.78558
1.3281,0.13884
1.3359,-0.285
1.3438,0.1845
1.3516,0.27656
1.3594,0.11415
1.3672,0.048722
1.375,0.5471
1.3828,1.2095
1.3906,1.7608
1.3984,2.3834
1.4062,1.2527
1.4141,0.80554
1.4219,0.77092
1.4297,-0.28976
1.4375,-0.060876
1.4453,0.067566
1.4531,0.030115
1.4609,-0.038805
1.4688,-0.060452
1.4766,-0.049856
1.4844,-0.061024
1.4922,-0.1176
1.5,-0.17628
1.5078,-0.20786
1.5156,-0.30206
1.5234,-0.37351
1.5312,-0.29286
1.5391,-0.31609
1.5469,-0.30162
1.5547,-0.21246
1.5625,-0.14699
1.5703,-0.081457
1.5781,-0.0089057
1.5859,0.018825
1.5938,0.25012
1.6016,0.70576
1.6094,1.3993
1.6172,2.1006
1.625,1.8435
1.6328,1.5407
1.6406,1.3708
1.6484,1.0526
1.6562,0.92776
1.6641,0.62552
1.6719,0.80325
1.6797,0.92624
1.6875,0.86508
1.6953,0.87385
1.7031,0.87858
1.7109,0.73994
1.7188,0.45516
1.7266,0.25271
1.7344,0.16337
1.7422,0.084171
1.75,-0.16577
1.7578,-0.152
1.7656,0.16252
1.7734,-0.02986
1.7812,0.49976
1.7891,0.29948
1.7969,-0.77935
1.8047,-0.65359
1.8125,-0.52873
1.8203,-0.40894
1.8281,-0.23702
1.8359,-0.12935
1.8438,-0.26054
1.8516,-0.25103
1.8594,-0.24358
1.8672,-0.22636
1.875,0.65766
1.8828,1.4738
1.8906,1.216
1.8984,0.57669
1.9062,0.49181
1.9141,0.50616
1.9219,0.18209
1.9297,0.011637
1.9375,0.02451
1.9453,0.034784
1.9531,-0.0050013
1.9609,-0.11441
1.9688,-0.3708
1.9766,-0.6747
1.9844,-0.87703


==> CSV/forcedistN1.csv <==
X,Y
0,1.9781
0.0078125,2.3351
0.015625,2.7594
0.023438,3.1588
0.03125,3.5319
0.039062,3.8371
0.046875,4.0764
0.054688,4.2284
0.0625,4.3069
0.070312,4.3147
0.078125,4.2745
0.085938,4.1993
0.09375,4.1145
0.10156,4.0261
0.10938,3.9512
0.11719,3.8847
0.125,3.8181
0.13281,3.7387
0.14062,3.6325
0.14844,3.4933
0.15625,3.3344
0.16406,3.1671
0.17188,3.0322
0.17969,2.9636
0.1875,2.9954
0.19531,3.1397
0.20312,3.3916
0.21094,3.7124
0.21875,4.0602
0.22656,4.3675
0.23438,4.5811
0.24219,4.6757
0.25,4.6367
0.25781,4.4945
0.26562,4.293
0.27344,4.0743
0.28125,3.8865
0.28906,3.749
0.29688,3.6553
0.30469,3.5697
0.3125,3.4542
0.32031,3.2677
0.32812,2.9924
0.33594,2.6471
0.34375,2.2762
0.35156,1.9455
0.35938,1.7214
0.36719,1.659
0.375,1.7765
0.38281,2.0469
0.39062,2.4072
0.39844,2.7749
0.40625,3.0698
0.41406,3.2289
0.42188,3.2295
0.42969,3.0922
0.4375,2.874
0.44531,2.6487
0.45312,2.488
0.46094,2.4347
0.46875,2.5055
0.47656,2.6694
0.48438,2.8846
0.49219,3.0907
0.5,3.2444
0.50781,3.3234
0.51562,3.338
0.52344,3.3243
0.53125,3.331
0.53906,3.401
0.54688,3.5593
0.55469,3.801
0.5625,4.1014
0.57031,4.4023
0.57812,4.6576
0.58594,4.8247
0.59375,4.8694
0.60156,4.8071
0.60938,4.6449
0.61719,4.4352
0.625,4.2089
0.63281,3.9929
0.64062,3.8126
0.64844,3.678
0.65625,3.5881
0.66406,3.5486
0.67188,3.5601
0.67969,3.6319
0.6875,3.7659
0.69531,3.9588
0.70312,4.1929
0.71094,4.4278
0.71875,4.6128
0.72656,4.7051
0.73438,4.6485
0.74219,4.4292
0.75,4.0532
0.75781,3.5594
0.76562,3.0191
0.77344,2.5044
0.78125,2.0978
0.78906,1.8318
0.79688,1.7265
0.80469,1.7744
0.8125,1.9196
0.82031,2.0929
0.82812,2.2395
0.83594,2.3259
0.84375,2.3374
0.85156,2.2943
0.85938,2.2347
0.86719,2.206
0.875,2.2503
0.88281,2.3886
0.89062,2.6175
0.89844,2.905
0.90625,3.2028
0.91406,3.4508
0.92188,3.5985
0.92969,3.613
0.9375,3.4844
0.94531,3.2276
0.95312,2.8751
0.96094,2.4806
0.96875,2.0929
0.97656,1.7589
0.98438,1.5052
0.99219,1.3524
1,1.295
1.0078,1.3148
1.0156,1.3796
1.0234,1.4815
1.0312,1.602
1.0391,1.7208
1.0469,1.8627
1.0547,2.0258
1.0625,2.2226
1.0703,2.4713
1.0781,2.7667
1.0859,3.0967
1.0938,3.4244
1.1016,3.7124
1.1094,3.9229
1.1172,4.0287
1.125,4.0214
1.1328,3.9193
1.1406,3.7678
1.1484,3.6247
1.1562,3.5494
1.1641,3.5939
1.1719,3.7759
1.1797,4.0826
1.1875,4.47
1.1953,4.8629
1.2031,5.1941
1.2109,5.4007
1.2188,5.4454
1.2266,5.3371
1.2344,5.1102
1.2422,4.8368
1.25,4.5806
1.2578,4.4061
1.2656,4.3478
1.2734,4.4018
1.2812,4.543
1.2891,4.7281
1.2969,4.8982
1.3047,5.0216
1.3125,5.0922
1.3203,5.1062
1.3281,5.0981
1.3359,5.0974
1.3438,5.1186
1.3516,5.1633
1.3594,5.2004
1.3672,5.179
1.375,5.0489
1.3828,4.7719
1.3906,4.3327
1.3984,3.7587
1.4062,3.1103
1.4141,2.474
1.4219,1.9427
1.4297,1.5884
1.4375,1.458
1.4453,1.5505
1.4531,1.8218
1.4609,2.1992
1.4688,2.5937
1.4766,2.9322
1.4844,3.1564
1.4922,3.2478
1.5,3.2169
1.5078,3.1038
1.5156,2.9575
1.5234,2.8261
1.5312,2.7347
1.5391,2.6994
1.5469,2.7137
1.5547,2.7581
1.5625,2.8061
1.5703,2.8455
1.5781,2.8749
1.5859,2.9033
1.5938,2.9489
1.6016,3.0304
1.6094,3.1571
1.6172,3.3303
1.625,3.5322
1.6328,3.741
1.6406,3.9296
1.6484,4.0774
1.6562,4.174
1.6641,4.2249
1.6719,4.2481
1.6797,4.2674
1.6875,4.304
1.6953,4.3665
1.7031,4.446
1.7109,4.5189
1.7188,4.5465
1.7266,4.496
1.7344,4.3356
1.7422,4.0565
1.75,3.684
1.7578,3.2709
1.7656,2.8785
1.7734,2.5854
1.7812,2.4505
1.7891,2.5132
1.7969,2.7686
1.8047,3.1854
1.8125,3.6848
1.8203,4.1842
1.8281,4.5929
1.8359,4.8448
1.8438,4.8918
1.8516,4.7375
1.8594,4.4073
1.8672,3.967
1.875,3.4732
1.8828,3.0008
1.8906,2.5809
1.8984,2.2527
1.9062,2.0007
1.9141,1.8155
1.9219,1.6649
1.9297,1.5349
1.9375,1.4085
1.9453,1.292
1.9531,1.1942
1.9609,1.1406
1.9688,1.1531
1.9766,1.2651
1.9844,1.4515
1.9922,1.7555


==> CSV/forcedistN2.csv <==
X,Y
0,-0.41787
0.0078125,-0.3716
0.015625,-0.22977
0.023438,-0.51578
0.03125,-0.49703
0.039062,-0.017642
0.046875,0.55704
0.054688,1.6871
0.0625,1.9573
0.070312,1.3159
0.078125,1.0519
0.085938,0.49456
0.09375,0.25436
0.10156,-0.03663
0.10938,-0.41463
0.11719,-0.26923
0.125,0.16222
0.13281,0.13784
0.14062,0.095175
0.14844,0.1644
0.15625,0.022135
0.16406,-0.077484
0.17188,-0.14345
0.17969,-0.097986
0.1875,-0.082002
0.19531,-0.057565
0.20312,-0.09865
0.21094,-0.063674
0.21875,-0.028537
0.22656,0.39374
0.23438,1.3691
0.24219,1.9919
0.25,2.5405
0.25781,0.67711
0.26562,-0.30419
0.27344,0.27397
0.28125,-0.33544
0.28906,-0.44595
0.29688,-0.44992
0.30469,-0.50696
0.3125,-0.55422
0.32031,-0.51706
0.32812,-0.60839
0.33594,-0.44474
0.34375,-0.30919
0.35156,-0.22637
0.35938,-0.15021
0.36719,-0.11459
0.375,-0.089275
0.38281,-0.077441
0.39062,-0.12144
0.39844,-0.25373
0.40625,-0.39966
0.41406,-0.3327
0.42188,-0.12722
0.42969,-0.10431
0.4375,-0.25267
0.44531,-0.38562
0.45312,-0.37166
0.46094,-0.30592
0.46875,-0.21295
0.47656,-0.21706
0.48438,-0.26802
0.49219,-0.23053
0.5,0.17354
0.50781,0.42948
0.51562,0.31524
0.52344,0.41371
0.53125,0.38232
0.53906,0.44649
0.54688,0.58849
0.55469,0.62098
0.5625,1.6764
0.57031,2.6185
0.57812,3.6438
0.58594,3.9585
0.59375,2.1126
0.60156,1.1328
0.60938,1.1094
0.61719,1.3779
0.625,0.56487
0.63281,-0.027883
0.64062,0.26731
0.64844,0.14511
0.65625,0.16195
0.66406,0.10028
0.67188,0.064926
0.67969,-0.07386
0.6875,0.081783
0.69531,-0.027047
0.70312,0.015928
0.71094,0.1872
0.71875,0.92755
0.72656,1.6578
0.73438,0.50268
0.74219,0.38253
0.75,0.41515
0.75781,-0.098024
0.76562,0.10408
0.77344,0.074651
0.78125,0.026599
0.78906,0.0027586
0.79688,-0.0088459
0.80469,-0.051084
0.8125,-0.087486
0.82031,-0.13886
0.82812,-0.13186
0.83594,-0.13154
0.84375,-0.11668
0.85156,-0.13892
0.85938,-0.12784
0.86719,-0.14612
0.875,-0.16448
0.88281,-0.17176
0.89062,-0.19714
0.89844,-0.22454
0.90625,-0.24204
0.91406,-0.011641
0.92188,0.1463
0.92969,0.066467
0.9375,-0.054652
0.94531,-0.33989
0.95312,-0.55288
0.96094,-0.43787
0.96875,-0.20069
0.97656,-0.043848
0.98438,0.039011
0.99219,-0.058426
1,-0.11908
1.0078,-0.082065
1.0156,-0.15242
1.0234,-0.21689
1.0312,-0.32138
1.0391,-0.44462
1.0469,-0.40436
1.0547,-0.40133
1.0625,-0.35499
1.0703,-0.23952
1.0781,-0.10443
1.0859,0.0094175
1.0938,0.20241
1.1016,0.48733
1.1094,1.2814
1.1172,1.5013
1.125,1.2535
1.1328,0.79743
1.1406,0.26701
1.1484,0.1184
1.1562,0.15795
1.1641,0.39488
1.1719,0.63269
1.1797,1.0113
1.1875,1.719
1.1953,2.8379
1.2031,5.2709
1.2109,7.7268
1.2188,6.3934
1.2266,2.4863
1.2344,1.6373
1.2422,2.4532
1.25,0.49841
1.2578,0.28633
1.2656,0.59565
1.2734,0.062809
1.2812,0.39411
1.2891,0.37572
1.2969,0.02897
1.3047,0.18269
1.3125,0.18218
1.3203,0.020114
1.3281,0.16201
1.3359,-0.1028
1.3438,-0.15702
1.3516,-0.036854
1.3594,-0.18399
1.3672,-0.44458
1.375,-0.36291
1.3828,-0.63436
1.3906,-0.67379
1.3984,-0.30408
1.4062,-0.0072518
1.4141,0.12737
1.4219,-0.01145
1.4297,-0.019994
1.4375,-0.021136
1.4453,-0.078836
1.4531,-0.094839
1.4609,-0.15816
1.4688,-0.23761
1.4766,-0.40444
1.4844,-0.52631
1.4922,-0.69253
1.5,-0.7937
1.5078,-0.90515
1.5156,-0.73399
1.5234,-0.50287
1.5312,-0.61659
1.5391,-0.59665
1.5469,-0.53407
1.5547,-0.42779
1.5625,-0.3343
1.5703,-0.29782
1.5781,-0.32003
1.5859,-0.28885
1.5938,-0.24928
1.6016,-0.2271
1.6094,-0.16839
1.6172,-0.10895
1.625,-0.068762
1.6328,0.06794
1.6406,0.7291
1.6484,0.83647
1.6562,0.60492
1.6641,0.58567
1.6719,0.47188
1.6797,0.42768
1.6875,0.3556
1.6953,0.2895
1.7031,0.37463
1.7109,0.47574
1.7188,0.50673
1.7266,0.55583
1.7344,0.57054
1.7422,0.33804
1.75,-0.5583
1.7578,-0.55214
1.7656,-0.14255
1.7734,-0.10633
1.7812,0.084913
1.7891,0.25608
1.7969,0.22576
1.8047,0.50525
1.8125,0.85972
1.8203,1.102
1.8281,0.96391
1.8359,3.8004
1.8438,6.5271
1.8516,4.2511
1.8594,1.4458
1.8672,0.54044
1.875,0.8361
1.8828,0.84291
1.8906,0.6422
1.8984,0.46566
1.9062,0.3136
1.9141,0.22725
1.9219,0.1345
1.9297,-0.0056105
1.9375,-0.092856
1.9453,-0.14052
1.9531,-0.1265
1.9609,-0.11352
1.9688,-0.10873
1.9766,-0.12464
1.9844,-0.12852


==> CSV/forcedistP1.csv <==
X,Y
0,3.8452
0.0078125,3.4881
0.015625,3.0638
0.023438,2.6644
0.03125,2.2913
0.039062,1.9862
0.046875,1.7468
0.054688,1.5948
0.0625,1.5163
0.070312,1.5086
0.078125,1.5488
0.085938,1.6239
0.09375,1.7087
0.10156,1.7971
0.10938,1.872
0.11719,1.9385
0.125,2.0051
0.13281,2.0845
0.14062,2.1907
0.14844,2.3299
0.15625,2.4889
0.16406,2.6561
0.17188,2.791
0.17969,2.8596
0.1875,2.8278
0.19531,2.6835
0.20312,2.4316
0.21094,2.1108
0.21875,1.7631
0.22656,1.4557
0.23438,1.2421
0.24219,1.1476
0.25,1.1865
0.25781,1.3287
0.26562,1.5302
0.27344,1.7489
0.28125,1.9367
0.28906,2.0742
0.29688,2.1679
0.30469,2.2535
0.3125,2.369
0.32031,2.5555
0.32812,2.8308
0.33594,3.1761
0.34375,3.547
0.35156,3.8777
0.35938,4.1018
0.36719,4.1642
0.375,4.0467
0.38281,3.7763
0.39062,3.416
0.39844,3.0483
0.40625,2.7534
0.41406,2.5943
0.42188,2.5937
0.42969,2.731
0.4375,2.9493
0.44531,3.1745
0.45312,3.3352
0.46094,3.3885
0.46875,3.3178
0.47656,3.1538
0.48438,2.9386
0.49219,2.7325
0.5,2.5788
0.50781,2.4998
0.51562,2.4853
0.52344,2.4989
0.53125,2.4922
0.53906,2.4222
0.54688,2.2639
0.55469,2.0222
0.5625,1.7218
0.57031,1.421
0.57812,1.1656
0.58594,0.99856
0.59375,0.95381
0.60156,1.0161
0.60938,1.1783
0.61719,1.388
0.625,1.6144
0.63281,1.8303
0.64062,2.0106
0.64844,2.1453
0.65625,2.2351
0.66406,2.2746
0.67188,2.2631
0.67969,2.1913
0.6875,2.0573
0.69531,1.8644
0.70312,1.6303
0.71094,1.3955
0.71875,1.2105
0.72656,1.1181
0.73438,1.1747
0.74219,1.394
0.75,1.77
0.75781,2.2638
0.76562,2.8042
0.77344,3.3188
0.78125,3.7254
0.78906,3.9914
0.79688,4.0967
0.80469,4.0488
0.8125,3.9037
0.82031,3.7303
0.82812,3.5837
0.83594,3.4973
0.84375,3.4858
0.85156,3.5289
0.85938,3.5886
0.86719,3.6172
0.875,3.5729
0.88281,3.4346
0.89062,3.2057
0.89844,2.9182
0.90625,2.6204
0.91406,2.3725
0.92188,2.2247
0.92969,2.2102
0.9375,2.3388
0.94531,2.5956
0.95312,2.9481
0.96094,3.3426
0.96875,3.7303
0.97656,4.0643
0.98438,4.3181
0.99219,4.4708
1,4.5282
1.0078,4.5085
1.0156,4.4436
1.0234,4.3417
1.0312,4.2212
1.0391,4.1024
1.0469,3.9605
1.0547,3.7975
1.0625,3.6007
1.0703,3.3519
1.0781,3.0566
1.0859,2.7265
1.0938,2.3988
1.1016,2.1108
1.1094,1.9003
1.1172,1.7945
1.125,1.8018
1.1328,1.9039
1.1406,2.0554
1.1484,2.1985
1.1562,2.2738
1.1641,2.2293
1.1719,2.0473
1.1797,1.7406
1.1875,1.3532
1.1953,0.96036
1.2031,0.62909
1.2109,0.42252
1.2188,0.3778
1.2266,0.48609
1.2344,0.71303
1.2422,0.98637
1.25,1.2427
1.2578,1.4171
1.2656,1.4754
1.2734,1.4215
1.2812,1.2802
1.2891,1.0951
1.2969,0.92507
1.3047,0.80164
1.3125,0.73101
1.3203,0.71707
1.3281,0.72508
1.3359,0.72582
1.3438,0.70459
1.3516,0.6599
1.3594,0.62286
1.3672,0.6442
1.375,0.77428
1.3828,1.0513
1.3906,1.4905
1.3984,2.0645
1.4062,2.713
1.4141,3.3492
1.4219,3.8805
1.4297,4.2348
1.4375,4.3652
1.4453,4.2727
1.4531,4.0014
1.4609,3.624
1.4688,3.2295
1.4766,2.891
1.4844,2.6668
1.4922,2.5754
1.5,2.6063
1.5078,2.7194
1.5156,2.8657
1.5234,2.9971
1.5312,3.0886
1.5391,3.1238
1.5469,3.1095
1.5547,3.0651
1.5625,3.0171
1.5703,2.9777
1.5781,2.9483
1.5859,2.9199
1.5938,2.8743
1.6016,2.7929
1.6094,2.6661
1.6172,2.4929
1.625,2.291
1.6328,2.0822
1.6406,1.8936
1.6484,1.7458
1.6562,1.6492
1.6641,1.5983
1.6719,1.5752
1.6797,1.5558
1.6875,1.5192
1.6953,1.4568
1.7031,1.3773
1.7109,1.3043
1.7188,1.2767
1.7266,1.3273
1.7344,1.4876
1.7422,1.7667
1.75,2.1392
1.7578,2.5524
1.7656,2.9447
1.7734,3.2379
1.7812,3.3727
1.7891,3.31
1.7969,3.0546
1.8047,2.6378
1.8125,2.1384
1.8203,1.639
1.8281,1.2303
1.8359,0.97841
1.8438,0.93141
1.8516,1.0858
1.8594,1.4159
1.8672,1.8562
1.875,2.35
1.8828,2.8224
1.8906,3.2423
1.8984,3.5705
1.9062,3.8225
1.9141,4.0077
1.9219,4.1583
1.9297,4.2883
1.9375,4.4147
1.9453,4.5312
1.9531,4.629
1.9609,4.6826
1.9688,4.6701
1.9766,4.5582
1.9844,4.3718
1.9922,4.0677


==> CSV/forcedistP2.csv <==
X,Y
0,0.21309
0.0078125,0.28839
0.015625,0.35628
0.023438,0.20763
0.03125,0.18594
0.039062,0.34148
0.046875,0.27327
0.054688,0.094833
0.0625,0.029702
0.070312,-0.073323
0.078125,-0.070994
0.085938,-0.11282
0.09375,-0.22018
0.10156,-0.27343
0.10938,-0.2871
0.11719,-0.32206
0.125,-0.34848
0.13281,-0.33179
0.14062,-0.3801
0.14844,-0.44682
0.15625,-0.45479
0.16406,-0.20219
0.17188,0.279
0.17969,0.44654
0.1875,0.74394
0.19531,0.50768
0.20312,0.16962
0.21094,0.10732
0.21875,0.0088705
0.22656,0.1076
0.23438,0.050035
0.24219,0.035198
0.25,0.019127
0.25781,0.082482
0.26562,0.10418
0.27344,0.17189
0.28125,0.22665
0.28906,0.29444
0.29688,0.31051
0.30469,0.3106
0.3125,0.083525
0.32031,0.30989
0.32812,0.8406
0.33594,1.0253
0.34375,1.2371
0.35156,2.7272
0.35938,4.8201
0.36719,4.2599
0.375,2.0507
0.38281,1.7329
0.39062,0.97378
0.39844,0.70138
0.40625,1.1054
0.41406,0.10735
0.42188,0.19623
0.42969,0.029631
0.4375,-0.2704
0.44531,-0.13203
0.45312,-0.36563
0.46094,-0.44152
0.46875,-0.16776
0.47656,-0.23884
0.48438,-0.29782
0.49219,-0.33505
0.5,-0.37194
0.50781,-0.28713
0.51562,-0.23199
0.52344,-0.21344
0.53125,-0.23219
0.53906,-0.27049
0.54688,-0.24747
0.55469,-0.27687
0.5625,-0.3153
0.57031,-0.19535
0.57812,-0.07898
0.58594,-0.11354
0.59375,-0.087956
0.60156,-0.083491
0.60938,-0.14463
0.61719,-0.21062
0.625,-0.43517
0.63281,-0.48169
0.64062,-0.31758
0.64844,-0.20101
0.65625,-0.095685
0.66406,0.054649
0.67188,0.22788
0.67969,0.037237
0.6875,-0.31938
0.69531,-0.39309
0.70312,-0.40536
0.71094,-0.28575
0.71875,-0.23462
0.72656,-0.11975
0.73438,-0.018531
0.74219,0.021385
0.75,0.069811
0.75781,0.21854
0.76562,0.23664
0.77344,0.45912
0.78125,0.25045
0.78906,2.1648
0.79688,5.0517
0.80469,3.0025
0.8125,1.4575
0.82031,0.3708
0.82812,-0.28555
0.83594,0.29236
0.84375,-0.24803
0.85156,-0.17247
0.85938,0.18193
0.86719,-0.039616
0.875,-0.046975
0.88281,0.17231
0.89062,-0.17433
0.89844,-0.35412
0.90625,-0.427
0.91406,-0.20009
0.92188,-0.06226
0.92969,0.071738
0.9375,0.10301
0.94531,0.36878
0.95312,0.53575
0.96094,0.69768
0.96875,1.4604
0.97656,2.1079
0.98438,4.7731
0.99219,5.0319
1,3.0289
1.0078,2.3472
1.0156,1.435
1.0234,0.91134
1.0312,0.93958
1.0391,0.70868
1.0469,-0.14521
1.0547,-0.02506
1.0625,0.19611
1.0703,-0.0097139
1.0781,-0.11142
1.0859,-0.12387
1.0938,-0.17982
1.1016,-0.17417
1.1094,-0.13071
1.1172,-0.11826
1.125,-0.15193
1.1328,-0.14483
1.1406,-0.31738
1.1484,-0.51161
1.1562,-0.33036
1.1641,-0.59827
1.1719,-0.88108
1.1797,-0.56027
1.1875,-0.20499
1.1953,0.013161
1.2031,0.015301
1.2109,-0.00040876
1.2188,-0.0019663
1.2266,0.024234
1.2344,-0.0060301
1.2422,-0.006874
1.25,-0.076275
1.2578,-0.11509
1.2656,-0.19963
1.2734,-0.37065
1.2812,-0.49495
1.2891,-0.45616
1.2969,-0.32352
1.3047,-0.1789
1.3125,-0.14525
1.3203,-0.18553
1.3281,-0.2335
1.3359,-0.34482
1.3438,-0.33185
1.3516,-0.35919
1.3594,-0.32078
1.3672,-0.29153
1.375,-0.1662
1.3828,0.02182
1.3906,0.11411
1.3984,0.64578
1.4062,1.081
1.4141,0.47936
1.4219,-0.26932
1.4297,1.7752
1.4375,7.29
1.4453,5.7874
1.4531,2.319
1.4609,3.0258
1.4688,1.6294
1.4766,0.98575
1.4844,0.73118
1.4922,0.41347
1.5,0.29814
1.5078,0.060874
1.5156,-0.10162
1.5234,-0.078607
1.5312,-0.090491
1.5391,-0.25468
1.5469,-0.29743
1.5547,-0.25281
1.5625,-0.20632
1.5703,-0.1905
1.5781,-0.17977
1.5859,-0.14328
1.5938,0.045244
1.6016,0.090008
1.6094,0.15228
1.6172,0.12032
1.625,-0.078383
1.6328,-0.18441
1.6406,-0.23526
1.6484,-0.18779
1.6562,-0.18764
1.6641,-0.22394
1.6719,-0.22848
1.6797,-0.25428
1.6875,-0.24607
1.6953,-0.25158
1.7031,-0.21899
1.7109,-0.19168
1.7188,-0.16646
1.7266,-0.076281
1.7344,-0.075599
1.7422,-0.071975
1.75,0.029663
1.7578,0.13902
1.7656,0.46313
1.7734,1.304
1.7812,2.1572
1.7891,2.2643
1.7969,0.59739
1.8047,-0.33295
1.8125,0.1785
1.8203,0.23828
1.8281,0.12332
1.8359,0.038467
1.8438,0.072525
1.8516,0.057776
1.8594,0.11399
1.8672,0.20524
1.875,0.38071
1.8828,0.33377
1.8906,0.28215
1.8984,0.042262
1.9062,0.85406
1.9141,0.84484
1.9219,0.085588
1.9297,0.56216
1.9375,0.49892
1.9453,1.394
1.9531,1.7138
1.9609,1.8798
1.9688,1.6945
1.9766,0.78774
1.9844,0.72693


==> CSV/premultiplyPSG141.csv <==
X,Y
0,0
0.4,6.3911e-05
0.4,6.3911e-05
0.8,7.5604e-05
0.8,7.5604e-05
1.2,0.0023076
1.2,0.0023076
1.6,0.00085346
1.6,0.00085346
2,0.0022773
2,0.0022773
2.4,0.0028151
2.4,0.0028151
2.8,0.0047413
2.8,0.0047413
3.2,0.0033616
3.2,0.0033616
3.6,0.0025332
3.6,0.0025332
4,0.0044967
4,0.0044967
4.4,0.0026644
4.4,0.0026644
4.8,0.0024846
4.8,0.0024846
5.2,0.0043588
5.2,0.0043588
5.6,0.0058244
5.6,0.0058244
6,0.0017917
6,0.0017917
6.4,0.0022619
6.4,0.0022619
6.8,0.0023656
6.8,0.0023656
7.2,0.0021929
7.2,0.0021929
7.6,0.0030956
7.6,0.0030956
8,0.0042901
8,0.0042901
8.4,0.0023861
8.4,0.0023861
8.8,0.0027618
8.8,0.0027618
9.2,0.0022967
9.2,0.0022967
9.6,0.0023497
9.6,0.0023497
10,0.0027476
10,0.0027476
10.4,0.0022029
10.4,0.0022029
10.8,0.0024708
10.8,0.0024708
11.2,0.0031221
11.2,0.0031221
11.6,0.0018982
11.6,0.0018982
12,0.0022848
12,0.0022848
12.4,0.0032257
12.4,0.0032257
12.8,0.0027899
12.8,0.0027899
13.2,0.00409
13.2,0.00409
13.6,0.002379
13.6,0.002379
14,0.0023932
14,0.0023932
14.4,0.0015863
14.4,0.0015863
14.8,0.0023146
14.8,0.0023146
15.2,0.0020559
15.2,0.0020559
15.6,0.0030197
15.6,0.0030197
16,0.002409
16,0.002409
16.4,0.0030938
16.4,0.0030938
16.8,0.0028134
16.8,0.0028134
17.2,0.0021002
17.2,0.0021002
17.6,0.0019952
17.6,0.0019952
18,0.0024439
18,0.0024439
18.4,0.0041233
18.4,0.0041233
18.8,0.0026722
18.8,0.0026722
19.2,0.0029977
19.2,0.0029977
19.6,0.0032934
19.6,0.0032934
20,0.0035337
20,0.0035337
20.4,0.0019048
20.4,0.0019048
20.8,0.0035355
20.8,0.0035355
21.2,0.0026612
21.2,0.0026612
21.6,0.0030058
21.6,0.0030058
22,0.00297
22,0.00297
22.4,0.0022614
22.4,0.0022614
22.8,0.0028222
22.8,0.0028222
23.2,0.0018952
23.2,0.0018952
23.6,0.0020836
23.6,0.0020836
24,0.0037613
24,0.0037613
24.4,0.0034614
24.4,0.0034614
24.8,0.0029097
24.8,0.0029097
25.2,0.0030671
25.2,0.0030671
25.6,0.0036531
25.6,0.0036531
26,0.0031153
26,0.0031153
26.4,0.0039248
26.4,0.0039248
26.8,0.00241
26.8,0.00241
27.2,0.0033754
27.2,0.0033754
27.6,0.0028847
27.6,0.0028847
28,0.0028308
28,0.0028308
28.4,0.0035218
28.4,0.0035218
28.8,0.002707
28.8,0.002707
29.2,0.0031572
29.2,0.0031572
29.6,0.0032955
29.6,0.0032955
30,0.0032387
30,0.0032387
30.4,0.0033448
30.4,0.0033448
30.8,0.0029832
30.8,0.0029832
31.2,0.0044414
31.2,0.0044414
31.6,0.0036622
31.6,0.0036622
32,0.0038638
32,0.0038638
32.4,0.0041187
32.4,0.0041187
32.8,0.0038871
32.8,0.0038871
33.2,0.003914
33.2,0.003914
33.6,0.003305
33.6,0.003305
34,0.0043147
34,0.0043147
34.4,0.0042244
34.4,0.0042244
34.8,0.0045546
34.8,0.0045546
35.2,0.0030927
35.2,0.0030927
35.6,0.0049051
35.6,0.0049051
36,0.004318
36,0.004318
36.4,0.0044202
36.4,0.0044202
36.8,0.0035887
36.8,0.0035887
37.2,0.0049997
37.2,0.0049997
37.6,0.0058501
37.6,0.0058501
38,0.0038419
38,0.0038419
38.4,0.0053602
38.4,0.0053602
38.8,0.0047035
38.8,0.0047035
39.2,0.0048057
39.2,0.0048057
39.6,0.0045289
39.6,0.0045289
40,0.0048547
40,0.0048547
40.4,0.0053855
40.4,0.0053855
40.8,0.0049111
40.8,0.0049111
41.2,0.0052336
41.2,0.0052336
41.6,0.0049579
41.6,0.0049579
42,0.0058113
42,0.0058113
42.4,0.0050907
42.4,0.0050907
42.8,0.0058849
42.8,0.0058849
43.2,0.0069663
43.2,0.0069663
43.6,0.0073638
43.6,0.0073638
44,0.0064753
44,0.0064753
44.4,0.0058232
44.4,0.0058232
44.8,0.0078936
44.8,0.0078936
45.2,0.0067633
45.2,0.0067633
45.6,0.0050911
45.6,0.0050911
46,0.0065798
46,0.0065798
46.4,0.0068668
46.4,0.0068668
46.8,0.0060691
46.8,0.0060691
47.2,0.0068178
47.2,0.0068178
47.6,0.0065029
47.6,0.0065029
48,0.0066864
48,0.0066864
48.4,0.006072
48.4,0.006072
48.8,0.0099498
48.8,0.0099498
49.2,0.0058744
49.2,0.0058744
49.6,0.0098081
49.6,0.0098081
50,0.0078849
50,0.0078849
50.4,0.0076214
50.4,0.0076214
50.8,0.0079388
50.8,0.0079388
51.2,0.0053545


==> CSV/premultiplyPSG142.csv <==
X,Y
0,0
0.4,0.00076493
0.4,0.00076493
0.8,0.0015221
0.8,0.0015221
1.2,0.0029902
1.2,0.0029902
1.6,0.0037666
1.6,0.0037666
2,0.003877
2,0.003877
2.4,0.0041615
2.4,0.0041615
2.8,0.0048149
2.8,0.0048149
3.2,0.0050703
3.2,0.0050703
3.6,0.0055242
3.6,0.0055242
4,0.0062226
4,0.0062226
4.4,0.0059773
4.4,0.0059773
4.8,0.0064073
4.8,0.0064073
5.2,0.0062988
5.2,0.0062988
5.6,0.0062714
5.6,0.0062714
6,0.0070048
6,0.0070048
6.4,0.0053935
6.4,0.0053935
6.8,0.005965
6.8,0.005965
7.2,0.0060586
7.2,0.0060586
7.6,0.0054735
7.6,0.0054735
8,0.0055387
8,0.0055387
8.4,0.0047903
8.4,0.0047903
8.8,0.0042094
8.8,0.0042094
9.2,0.0030446
9.2,0.0030446
9.6,0.0029113
9.6,0.0029113
10,0.0009876
10,0.0009876
10.4,6.0293e-06
10.4,6.0293e-06
10.8,2.8307e-06
10.8,2.8307e-06
11.2,2.1437e-06
11.2,2.1437e-06
11.6,2.4731e-06
11.6,2.4731e-06
12,1.9942e-06
12,1.9942e-06
12.4,1.6407e-06
12.4,1.6407e-06
12.8,2.0121e-06
12.8,2.0121e-06
13.2,1.9053e-06
13.2,1.9053e-06
13.6,1.4811e-06
13.6,1.4811e-06
14,1.7253e-06
14,1.7253e-06
14.4,1.8678e-06
14.4,1.8678e-06
14.8,1.4556e-06
14.8,1.4556e-06
15.2,1.5617e-06
15.2,1.5617e-06
15.6,1.7962e-06
15.6,1.7962e-06
16,1.4422e-06
16,1.4422e-06
16.4,1.3569e-06
16.4,1.3569e-06
16.8,1.6583e-06
16.8,1.6583e-06
17.2,1.4987e-06
17.2,1.4987e-06
17.6,1.2509e-06
17.6,1.2509e-06
18,1.5554e-06
18,1.5554e-06
18.4,1.489e-06
18.4,1.489e-06
18.8,1.1201e-06
18.8,1.1201e-06
19.2,1.2838e-06
19.2,1.2838e-06
19.6,1.5091e-06
19.6,1.5091e-06
20,1.1099e-06
20,1.1099e-06
20.4,1.1007e-06
20.4,1.1007e-06
20.8,1.3685e-06
20.8,1.3685e-06
21.2,1.1573e-06
21.2,1.1573e-06
21.6,9.7648e-07
21.6,9.7648e-07
22,1.1634e-06
22,1.1634e-06
22.4,1.1529e-06
22.4,1.1529e-06
22.8,9.1474e-07
22.8,9.1474e-07
23.2,1.017e-06
23.2,1.017e-06
23.6,1.0876e-06
23.6,1.0876e-06
24,8.2571e-07
24,8.2571e-07
24.4,8.729e-07
24.4,8.729e-07
24.8,1.0036e-06
24.8,1.0036e-06
25.2,7.6551e-07
25.2,7.6551e-07
25.6,7.1872e-07
25.6,7.1872e-07
26,8.7218e-07
26,8.7218e-07
26.4,7.2738e-07
26.4,7.2738e-07
26.8,5.6456e-07
26.8,5.6456e-07
27.2,7.3199e-07
27.2,7.3199e-07
27.6,7.1285e-07
27.6,7.1285e-07
28,4.9227e-07
28,4.9227e-07
28.4,5.1331e-07
28.4,5.1331e-07
28.8,6.0984e-07
28.8,6.0984e-07
29.2,4.7911e-07
29.2,4.7911e-07
29.6,4.4411e-07
29.6,4.4411e-07
30,4.6816e-07
30,4.6816e-07
30.4,4.2982e-07
30.4,4.2982e-07
30.8,3.5511e-07
30.8,3.5511e-07
31.2,3.9799e-07
31.2,3.9799e-07
31.6,3.6772e-07
31.6,3.6772e-07
32,3.074e-07
32,3.074e-07
32.4,3.2101e-07
32.4,3.2101e-07
32.8,3.1072e-07
32.8,3.1072e-07
33.2,2.5923e-07
33.2,2.5923e-07
33.6,2.7477e-07
33.6,2.7477e-07
34,2.8429e-07
34,2.8429e-07
34.4,2.0918e-07
34.4,2.0918e-07
34.8,2.2416e-07
34.8,2.2416e-07
35.2,2.4116e-07
35.2,2.4116e-07
35.6,2.0427e-07
35.6,2.0427e-07
36,1.7833e-07
36,1.7833e-07
36.4,1.8176e-07
36.4,1.8176e-07
36.8,1.7553e-07
36.8,1.7553e-07
37.2,1.6726e-07
37.2,1.6726e-07
37.6,1.541e-07
37.6,1.541e-07
38,1.2836e-07
38,1.2836e-07
38.4,1.3322e-07
38.4,1.3322e-07
38.8,1.4311e-07
38.8,1.4311e-07
39.2,1.1153e-07
39.2,1.1153e-07
39.6,1.138e-07
39.6,1.138e-07
40,1.1272e-07
40,1.1272e-07
40.4,1.0714e-07
40.4,1.0714e-07
40.8,1.1013e-07
40.8,1.1013e-07
41.2,1.0388e-07
41.2,1.0388e-07
41.6,1.0199e-07
41.6,1.0199e-07
42,9.299e-08
42,9.299e-08
42.4,9.7252e-08
42.4,9.7252e-08
42.8,9.0501e-08
42.8,9.0501e-08
43.2,8.4435e-08
43.2,8.4435e-08
43.6,9.7633e-08
43.6,9.7633e-08
44,9.4277e-08
44,9.4277e-08
44.4,9.2741e-08
44.4,9.2741e-08
44.8,7.7474e-08
44.8,7.7474e-08
45.2,9.287e-08
45.2,9.287e-08
45.6,9.5926e-08
45.6,9.5926e-08
46,9.7415e-08
46,9.7415e-08
46.4,1.0049e-07
46.4,1.0049e-07
46.8,7.8029e-08
46.8,7.8029e-08
47.2,9.134e-08
47.2,9.134e-08
47.6,8.9895e-08
47.6,8.9895e-08
48,8.0898e-08
48,8.0898e-08
48.4,8.3124e-08
48.4,8.3124e-08
48.8,1.0825e-07
48.8,1.0825e-07
49.2,7.9335e-08
49.2,7.9335e-08
49.6,8.6546e-08
49.6,8.6546e-08
50,1.119e-07
50,1.119e-07
50.4,1.0581e-07
50.4,1.0581e-07
50.8,9.7912e-08
50.8,9.7912e-08
51.2,4.8475e-08


==> CSV/premultiplyPSG181.csv <==
X,Y
0,0
0.33333,4.2341e-05
0.33333,4.2341e-05
0.66667,0.00020341
0.66667,0.00020341
1,0.00078568
1,0.00078568
1.3333,0.0016535
1.3333,0.0016535
1.6667,0.0019513
1.6667,0.0019513
2,0.0023008
2,0.0023008
2.3333,0.0031006
2.3333,0.0031006
2.6667,0.0032753
2.6667,0.0032753
3,0.0025042
3,0.0025042
3.3333,0.0033168
3.3333,0.0033168
3.6667,0.0046669
3.6667,0.0046669
4,0.0047273
4,0.0047273
4.3333,0.0049668
4.3333,0.0049668
4.6667,0.0032601
4.6667,0.0032601
5,0.0044667
5,0.0044667
5.3333,0.0040222
5.3333,0.0040222
5.6667,0.0029935
5.6667,0.0029935
6,0.0036379
6,0.0036379
6.3333,0.0020224
6.3333,0.0020224
6.6667,0.0044319
6.6667,0.0044319
7,0.0053805
7,0.0053805
7.3333,0.003762
7.3333,0.003762
7.6667,0.0028717
7.6667,0.0028717
8,0.0036798
8,0.0036798
8.3333,0.0038672
8.3333,0.0038672
8.6667,0.0045603
8.6667,0.0045603
9,0.0036619
9,0.0036619
9.3333,0.0028495
9.3333,0.0028495
9.6667,0.00229
9.6667,0.00229
10,0.0031344
10,0.0031344
10.333,0.0021131
10.333,0.0021131
10.667,0.0024145
10.667,0.0024145
11,0.0021201
11,0.0021201
11.333,0.0032101
11.333,0.0032101
11.667,0.0036435
11.667,0.0036435
12,0.0033685
12,0.0033685
12.333,0.0020956
12.333,0.0020956
12.667,0.0030342
12.667,0.0030342
13,0.0024178
13,0.0024178
13.333,0.0025438
13.333,0.0025438
13.667,0.0037069
13.667,0.0037069
14,0.0026268
14,0.0026268
14.333,0.0028509
14.333,0.0028509
14.667,0.0032511
14.667,0.0032511
15,0.0019962
15,0.0019962
15.333,0.0033967
15.333,0.0033967
15.667,0.0040973
15.667,0.0040973
16,0.0031811
16,0.0031811
16.333,0.0027409
16.333,0.0027409
16.667,0.0028974
16.667,0.0028974
17,0.0025671
17,0.0025671
17.333,0.0022168
17.333,0.0022168
17.667,0.0034587
17.667,0.0034587
18,0.0028183
18,0.0028183
18.333,0.0023652
18.333,0.0023652
18.667,0.0030043
18.667,0.0030043
19,0.0028956
19,0.0028956
19.333,0.0027081
19.333,0.0027081
19.667,0.0022398
19.667,0.0022398
20,0.0029917
20,0.0029917
20.333,0.0029793
20.333,0.0029793
20.667,0.0028491
20.667,0.0028491
21,0.0030553
21,0.0030553
21.333,0.0031691
21.333,0.0031691
21.667,0.0032319
21.667,0.0032319
22,0.0032064
22,0.0032064
22.333,0.0026405
22.333,0.0026405
22.667,0.0036114
22.667,0.0036114
23,0.0028818
23,0.0028818
23.333,0.0039707
23.333,0.0039707
23.667,0.0032414
23.667,0.0032414
24,0.0028997
24,0.0028997
24.333,0.0035934
24.333,0.0035934
24.667,0.0031924
24.667,0.0031924
25,0.0034228
25,0.0034228
25.333,0.0034596
25.333,0.0034596
25.667,0.0033265
25.667,0.0033265
26,0.0030942
26,0.0030942
26.333,0.0038676
26.333,0.0038676
26.667,0.0036314
26.667,0.0036314
27,0.0038482
27,0.0038482
27.333,0.0041314
27.333,0.0041314
27.667,0.0037292
27.667,0.0037292
28,0.00327
28,0.00327
28.333,0.0042912
28.333,0.0042912
28.667,0.0038702
28.667,0.0038702
29,0.0035207
29,0.0035207
29.333,0.0041956
29.333,0.0041956
29.667,0.0045825
29.667,0.0045825
30,0.0038867
30,0.0038867
30.333,0.0036963
30.333,0.0036963
30.667,0.0048711
30.667,0.0048711
31,0.0039917
31,0.0039917
31.333,0.0043943
31.333,0.0043943
31.667,0.0042843
31.667,0.0042843
32,0.0039758
32,0.0039758
32.333,0.0049314
32.333,0.0049314
32.667,0.0041305
32.667,0.0041305
33,0.0045213
33,0.0045213
33.333,0.0045999
33.333,0.0045999
33.667,0.0047148
33.667,0.0047148
34,0.0045937
34,0.0045937
34.333,0.0044249
34.333,0.0044249
34.667,0.0046156
34.667,0.0046156
35,0.0047475
35,0.0047475
35.333,0.0056983
35.333,0.0056983
35.667,0.0043504
35.667,0.0043504
36,0.0050625
36,0.0050625
36.333,0.0052866
36.333,0.0052866
36.667,0.004728
36.667,0.004728
37,0.0045797
37,0.0045797
37.333,0.0055419
37.333,0.0055419
37.667,0.0050031
37.667,0.0050031
38,0.0045023
38,0.0045023
38.333,0.0066586
38.333,0.0066586
38.667,0.0048261
38.667,0.0048261
39,0.0054086
39,0.0054086
39.333,0.0061429
39.333,0.0061429
39.667,0.0054736
39.667,0.0054736
40,0.0051665
40,0.0051665
40.333,0.0055711
40.333,0.0055711
40.667,0.0062412
40.667,0.0062412
41,0.0065621
41,0.0065621
41.333,0.0065203
41.333,0.0065203
41.667,0.0072207
41.667,0.0072207
42,0.0067928
42,0.0067928
42.333,0.0056323
42.333,0.0056323
42.667,0.0045487


==> CSV/premultiplyPSG182.csv <==
X,Y
0,0
0.33333,0.00075732
0.33333,0.00075732
0.66667,0.0019333
0.66667,0.0019333
1,0.0025134
1,0.0025134
1.3333,0.0029566
1.3333,0.0029566
1.6667,0.003645
1.6667,0.003645
2,0.0038604
2,0.0038604
2.3333,0.0041775
2.3333,0.0041775
2.6667,0.0045404
2.6667,0.0045404
3,0.0046359
3,0.0046359
3.3333,0.0051753
3.3333,0.0051753
3.6667,0.0055318
3.6667,0.0055318
4,0.0061383
4,0.0061383
4.3333,0.0054963
4.3333,0.0054963
4.6667,0.0056807
4.6667,0.0056807
5,0.0057029
5,0.0057029
5.3333,0.0056282
5.3333,0.0056282
5.6667,0.0057859
5.6667,0.0057859
6,0.0058463
6,0.0058463
6.3333,0.005683
6.3333,0.005683
6.6667,0.0052902
6.6667,0.0052902
7,0.0056443
7,0.0056443
7.3333,0.0050704
7.3333,0.0050704
7.6667,0.0049535
7.6667,0.0049535
8,0.0051558
8,0.0051558
8.3333,0.0049197
8.3333,0.0049197
8.6667,0.0033587
8.6667,0.0033587
9,0.0038182
9,0.0038182
9.3333,0.0031735
9.3333,0.0031735
9.6667,0.0020254
9.6667,0.0020254
10,0.00048378
10,0.00048378
10.333,6.8373e-06
10.333,6.8373e-06
10.667,4.8525e-06
10.667,4.8525e-06
11,3.4618e-06
11,3.4618e-06
11.333,3.3127e-06
11.333,3.3127e-06
11.667,2.5301e-06
11.667,2.5301e-06
12,2.4826e-06
12,2.4826e-06
12.333,2.5308e-06
12.333,2.5308e-06
12.667,2.0338e-06
12.667,2.0338e-06
13,2.0603e-06
13,2.0603e-06
13.333,1.9363e-06
13.333,1.9363e-06
13.667,1.9662e-06
13.667,1.9662e-06
14,1.6889e-06
14,1.6889e-06
14.333,1.6973e-06
14.333,1.6973e-06
14.667,1.6894e-06
14.667,1.6894e-06
15,1.5525e-06
15,1.5525e-06
15.333,1.4516e-06
15.333,1.4516e-06
15.667,1.4319e-06
15.667,1.4319e-06
16,1.5546e-06
16,1.5546e-06
16.333,1.1769e-06
16.333,1.1769e-06
16.667,1.3154e-06
16.667,1.3154e-06
17,1.214e-06
17,1.214e-06
17.333,1.1919e-06
17.333,1.1919e-06
17.667,1.1139e-06
17.667,1.1139e-06
18,9.8882e-07
18,9.8882e-07
18.333,1.172e-06
18.333,1.172e-06
18.667,9.0505e-07
18.667,9.0505e-07
19,9.4854e-07
19,9.4854e-07
19.333,9.4656e-07
19.333,9.4656e-07
19.667,8.5189e-07
19.667,8.5189e-07
20,8.1741e-07
20,8.1741e-07
20.333,7.5975e-07
20.333,7.5975e-07
20.667,7.6817e-07
20.667,7.6817e-07
21,6.7483e-07
21,6.7483e-07
21.333,6.6591e-07
21.333,6.6591e-07
21.667,6.424e-07
21.667,6.424e-07
22,6.6478e-07
22,6.6478e-07
22.333,5.5055e-07
22.333,5.5055e-07
22.667,5.4727e-07
22.667,5.4727e-07
23,5.5833e-07
23,5.5833e-07
23.333,4.7114e-07
23.333,4.7114e-07
23.667,5.2562e-07
23.667,5.2562e-07
24,4.3798e-07
24,4.3798e-07
24.333,4.5488e-07
24.333,4.5488e-07
24.667,4.2791e-07
24.667,4.2791e-07
25,3.8042e-07
25,3.8042e-07
25.333,4.338e-07
25.333,4.338e-07
25.667,3.6563e-07
25.667,3.6563e-07
26,3.8723e-07
26,3.8723e-07
26.333,3.5933e-07
26.333,3.5933e-07
26.667,3.3594e-07
26.667,3.3594e-07
27,3.6281e-07
27,3.6281e-07
27.333,3.2289e-07
27.333,3.2289e-07
27.667,3.0155e-07
27.667,3.0155e-07
28,3.2188e-07
28,3.2188e-07
28.333,2.8944e-07
28.333,2.8944e-07
28.667,2.8587e-07
28.667,2.8587e-07
29,2.9415e-07
29,2.9415e-07
29.333,2.6285e-07
29.333,2.6285e-07
29.667,3.169e-07
29.667,3.169e-07
30,2.598e-07
30,2.598e-07
30.333,2.5367e-07
30.333,2.5367e-07
30.667,3.0317e-07
30.667,3.0317e-07
31,2.3945e-07
31,2.3945e-07
31.333,2.6513e-07
31.333,2.6513e-07
31.667,2.5961e-07
31.667,2.5961e-07
32,2.5468e-07
32,2.5468e-07
32.333,2.7402e-07
32.333,2.7402e-07
32.667,2.397e-07
32.667,2.397e-07
33,2.6244e-07
33,2.6244e-07
33.333,2.8124e-07
33.333,2.8124e-07
33.667,2.0555e-07
33.667,2.0555e-07
34,2.6407e-07
34,2.6407e-07
34.333,2.4607e-07
34.333,2.4607e-07
34.667,2.3296e-07
34.667,2.3296e-07
35,2.5351e-07
35,2.5351e-07
35.333,2.2273e-07
35.333,2.2273e-07
35.667,2.5313e-07
35.667,2.5313e-07
36,2.3119e-07
36,2.3119e-07
36.333,2.2819e-07
36.333,2.2819e-07
36.667,2.4033e-07
36.667,2.4033e-07
37,2.1842e-07
37,2.1842e-07
37.333,2.1592e-07
37.333,2.1592e-07
37.667,2.3404e-07
37.667,2.3404e-07
38,2.2159e-07
38,2.2159e-07
38.333,2.2068e-07
38.333,2.2068e-07
38.667,2.2237e-07
38.667,2.2237e-07
39,2.0147e-07
39,2.0147e-07
39.333,2.3338e-07
39.333,2.3338e-07
39.667,1.9917e-07
39.667,1.9917e-07
40,2.0937e-07
40,2.0937e-07
40.333,2.3026e-07
40.333,2.3026e-07
40.667,1.8378e-07
40.667,1.8378e-07
41,2.1986e-07
41,2.1986e-07
41.333,1.8207e-07
41.333,1.8207e-07
41.667,2.0313e-07
41.667,2.0313e-07
42,2.1062e-07
42,2.1062e-07
42.333,1.839e-07
42.333,1.839e-07
42.667,1.1786e-07


==> CSV/premultiplyPSG241.csv <==
X,Y
0,0
0.4,0.0010207
0.4,0.0010207
0.8,0.0022719
0.8,0.0022719
1.2,0.0055452
1.2,0.0055452
1.6,0.00493
1.6,0.00493
2,0.0046129
2,0.0046129
2.4,0.0051967
2.4,0.0051967
2.8,0.0045973
2.8,0.0045973
3.2,0.0049992
3.2,0.0049992
3.6,0.0046621
3.6,0.0046621
4,0.0045197
4,0.0045197
4.4,0.0042377
4.4,0.0042377
4.8,0.0043424
4.8,0.0043424
5.2,0.0045116
5.2,0.0045116
5.6,0.0042553
5.6,0.0042553
6,0.0040411
6,0.0040411
6.4,0.0038009
6.4,0.0038009
6.8,0.0032697
6.8,0.0032697
7.2,0.00416
7.2,0.00416
7.6,0.0031603
7.6,0.0031603
8,0.0030343
8,0.0030343
8.4,0.002308
8.4,0.002308
8.8,0.0023883
8.8,0.0023883
9.2,0.0012457
9.2,0.0012457
9.6,0.0013819
9.6,0.0013819
10,0.00040706
10,0.00040706
10.4,2.9843e-06
10.4,2.9843e-06
10.8,1.1873e-06
10.8,1.1873e-06
11.2,1.4988e-06
11.2,1.4988e-06
11.6,1.4337e-06
11.6,1.4337e-06
12,1.0533e-06
12,1.0533e-06
12.4,1.1136e-06
12.4,1.1136e-06
12.8,1.4473e-06
12.8,1.4473e-06
13.2,1.1594e-06
13.2,1.1594e-06
13.6,8.4208e-07
13.6,8.4208e-07
14,9.2143e-07
14,9.2143e-07
14.4,9.2059e-07
14.4,9.2059e-07
14.8,6.6012e-07
14.8,6.6012e-07
15.2,6.6898e-07
15.2,6.6898e-07
15.6,8.7133e-07
15.6,8.7133e-07
16,8.8033e-07
16,8.8033e-07
16.4,6.781e-07
16.4,6.781e-07
16.8,7.2894e-07
16.8,7.2894e-07
17.2,7.5767e-07
17.2,7.5767e-07
17.6,5.8539e-07
17.6,5.8539e-07
18,5.8093e-07
18,5.8093e-07
18.4,6.8805e-07
18.4,6.8805e-07
18.8,5.3951e-07
18.8,5.3951e-07
19.2,5.1131e-07
19.2,5.1131e-07
19.6,5.5435e-07
19.6,5.5435e-07
20,5.4572e-07
20,5.4572e-07
20.4,3.7523e-07
20.4,3.7523e-07
20.8,4.3875e-07
20.8,4.3875e-07
21.2,4.7829e-07
21.2,4.7829e-07
21.6,3.9353e-07
21.6,3.9353e-07
22,3.3086e-07
22,3.3086e-07
22.4,2.9208e-07
22.4,2.9208e-07
22.8,4.2137e-07
22.8,4.2137e-07
23.2,2.9184e-07
23.2,2.9184e-07
23.6,2.606e-07
23.6,2.606e-07
24,3.1149e-07
24,3.1149e-07
24.4,3.24e-07
24.4,3.24e-07
24.8,2.028e-07
24.8,2.028e-07
25.2,2.3442e-07
25.2,2.3442e-07
25.6,2.3804e-07
25.6,2.3804e-07
26,1.7954e-07
26,1.7954e-07
26.4,2.0784e-07
26.4,2.0784e-07
26.8,2.4218e-07
26.8,2.4218e-07
27.2,2.0283e-07
27.2,2.0283e-07
27.6,2.0142e-07
27.6,2.0142e-07
28,1.9246e-07
28,1.9246e-07
28.4,1.3983e-07
28.4,1.3983e-07
28.8,1.5327e-07
28.8,1.5327e-07
29.2,1.4773e-07
29.2,1.4773e-07
29.6,1.6741e-07
29.6,1.6741e-07
30,1.7223e-07
30,1.7223e-07
30.4,1.6251e-07
30.4,1.6251e-07
30.8,1.6527e-07
30.8,1.6527e-07
31.2,1.5502e-07
31.2,1.5502e-07
31.6,1.4582e-07
31.6,1.4582e-07
32,1.0645e-07
32,1.0645e-07
32.4,1.0608e-07
32.4,1.0608e-07
32.8,1.3741e-07
32.8,1.3741e-07
33.2,1.1655e-07
33.2,1.1655e-07
33.6,1.0611e-07
33.6,1.0611e-07
34,1.4025e-07
34,1.4025e-07
34.4,1.6071e-07
34.4,1.6071e-07
34.8,1.165e-07
34.8,1.165e-07
35.2,1.1955e-07
35.2,1.1955e-07
35.6,1.1623e-07
35.6,1.1623e-07
36,1.0089e-07
36,1.0089e-07
36.4,1.0242e-07
36.4,1.0242e-07
36.8,9.8541e-08
36.8,9.8541e-08
37.2,1.038e-07
37.2,1.038e-07
37.6,9.1162e-08
37.6,9.1162e-08
38,8.7914e-08
38,8.7914e-08
38.4,1.0269e-07
38.4,1.0269e-07
38.8,1.1712e-07
38.8,1.1712e-07
39.2,8.2455e-08
39.2,8.2455e-08
39.6,7.7154e-08
39.6,7.7154e-08
40,9.6677e-08
40,9.6677e-08
40.4,1.0086e-07
40.4,1.0086e-07
40.8,9.7702e-08
40.8,9.7702e-08
41.2,6.7322e-08
41.2,6.7322e-08
41.6,1.0615e-07
41.6,1.0615e-07
42,9.4873e-08
42,9.4873e-08
42.4,9.6756e-08
42.4,9.6756e-08
42.8,9.7133e-08
42.8,9.7133e-08
43.2,9.6736e-08
43.2,9.6736e-08
43.6,9.4835e-08
43.6,9.4835e-08
44,9.3698e-08
44,9.3698e-08
44.4,9.5997e-08
44.4,9.5997e-08
44.8,9.4474e-08
44.8,9.4474e-08
45.2,7.9142e-08
45.2,7.9142e-08
45.6,9.8707e-08
45.6,9.8707e-08
46,1.2367e-07
46,1.2367e-07
46.4,9.463e-08
46.4,9.463e-08
46.8,9.7496e-08
46.8,9.7496e-08
47.2,9.5841e-08
47.2,9.5841e-08
47.6,8.1332e-08
47.6,8.1332e-08
48,7.7778e-08
48,7.7778e-08
48.4,8.6931e-08
48.4,8.6931e-08
48.8,6.964e-08
48.8,6.964e-08
49.2,7.778e-08
49.2,7.778e-08
49.6,9.3784e-08
49.6,9.3784e-08
50,1.0044e-07
50,1.0044e-07
50.4,1.0099e-07
50.4,1.0099e-07
50.8,7.8873e-08
50.8,7.8873e-08
51.2,5.2751e-08


==> CSV/premultiplyPSG242.csv <==
X,Y
0,0
0.4,8.0278e-05
0.4,8.0278e-05
0.8,0.00010647
0.8,0.00010647
1.2,0.0016989
1.2,0.0016989
1.6,0.001659
1.6,0.001659
2,0.0037943
2,0.0037943
2.4,0.0034672
2.4,0.0034672
2.8,0.0013152
2.8,0.0013152
3.2,0.0020499
3.2,0.0020499
3.6,0.0058314
3.6,0.0058314
4,0.0040942
4,0.0040942
4.4,0.0027571
4.4,0.0027571
4.8,0.0013628
4.8,0.0013628
5.2,0.002859
5.2,0.002859
5.6,0.0054874
5.6,0.0054874
6,0.0019944
6,0.0019944
6.4,0.0053513
6.4,0.0053513
6.8,0.002215
6.8,0.002215
7.2,0.0031516
7.2,0.0031516
7.6,0.0062014
7.6,0.0062014
8,0.0071576
8,0.0071576
8.4,0.0025798
8.4,0.0025798
8.8,0.0026147
8.8,0.0026147
9.2,0.002737
9.2,0.002737
9.6,0.004197
9.6,0.004197
10,0.0032284
10,0.0032284
10.4,0.001839
10.4,0.001839
10.8,0.0013993
10.8,0.0013993
11.2,0.0021622
11.2,0.0021622
11.6,0.002064
11.6,0.002064
12,0.0027927
12,0.0027927
12.4,0.0013506
12.4,0.0013506
12.8,0.0012615
12.8,0.0012615
13.2,0.0015619
13.2,0.0015619
13.6,0.0022096
13.6,0.0022096
14,0.0017542
14,0.0017542
14.4,0.0016886
14.4,0.0016886
14.8,0.0018993
14.8,0.0018993
15.2,0.0031883
15.2,0.0031883
15.6,0.0030107
15.6,0.0030107
16,0.0029199
16,0.0029199
16.4,0.0023147
16.4,0.0023147
16.8,0.0027099
16.8,0.0027099
17.2,0.0018138
17.2,0.0018138
17.6,0.0023023
17.6,0.0023023
18,0.0018071
18,0.0018071
18.4,0.001823
18.4,0.001823
18.8,0.0027622
18.8,0.0027622
19.2,0.0022234
19.2,0.0022234
19.6,0.0024544
19.6,0.0024544
20,0.0016008
20,0.0016008
20.4,0.0015193
20.4,0.0015193
20.8,0.0016493
20.8,0.0016493
21.2,0.0016945
21.2,0.0016945
21.6,0.0018513
21.6,0.0018513
22,0.0017127
22,0.0017127
22.4,0.0018432
22.4,0.0018432
22.8,0.0020801
22.8,0.0020801
23.2,0.0019347
23.2,0.0019347
23.6,0.0016459
23.6,0.0016459
24,0.0022816
24,0.0022816
24.4,0.0018371
24.4,0.0018371
24.8,0.0024935
24.8,0.0024935
25.2,0.0023258
25.2,0.0023258
25.6,0.0024498
25.6,0.0024498
26,0.0024946
26,0.0024946
26.4,0.0019645
26.4,0.0019645
26.8,0.0026711
26.8,0.0026711
27.2,0.0028557
27.2,0.0028557
27.6,0.0026953
27.6,0.0026953
28,0.0025779
28,0.0025779
28.4,0.0024076
28.4,0.0024076
28.8,0.0026501
28.8,0.0026501
29.2,0.0023811
29.2,0.0023811
29.6,0.002116
29.6,0.002116
30,0.002518
30,0.002518
30.4,0.0022952
30.4,0.0022952
30.8,0.0032697
30.8,0.0032697
31.2,0.0025211
31.2,0.0025211
31.6,0.0025921
31.6,0.0025921
32,0.0029972
32,0.0029972
32.4,0.0030713
32.4,0.0030713
32.8,0.002794
32.8,0.002794
33.2,0.0031977
33.2,0.0031977
33.6,0.0027761
33.6,0.0027761
34,0.0041477
34,0.0041477
34.4,0.0035765
34.4,0.0035765
34.8,0.0041855
34.8,0.0041855
35.2,0.0038779
35.2,0.0038779
35.6,0.0035923
35.6,0.0035923
36,0.0046037
36,0.0046037
36.4,0.0043468
36.4,0.0043468
36.8,0.004566
36.8,0.004566
37.2,0.0053461
37.2,0.0053461
37.6,0.0043526
37.6,0.0043526
38,0.0046039
38,0.0046039
38.4,0.0037715
38.4,0.0037715
38.8,0.003534
38.8,0.003534
39.2,0.0049497
39.2,0.0049497
39.6,0.0043542
39.6,0.0043542
40,0.005258
40,0.005258
40.4,0.0043819
40.4,0.0043819
40.8,0.0053402
40.8,0.0053402
41.2,0.0048065
41.2,0.0048065
41.6,0.0054209
41.6,0.0054209
42,0.0072085
42,0.0072085
42.4,0.0046615
42.4,0.0046615
42.8,0.0058154
42.8,0.0058154
43.2,0.0051355
43.2,0.0051355
43.6,0.0073046
43.6,0.0073046
44,0.0083505
44,0.0083505
44.4,0.0055773
44.4,0.0055773
44.8,0.0075658
44.8,0.0075658
45.2,0.0071298
45.2,0.0071298
45.6,0.0077553
45.6,0.0077553
46,0.009181
46,0.009181
46.4,0.0089072
46.4,0.0089072
46.8,0.0085669
46.8,0.0085669
47.2,0.0091768
47.2,0.0091768
47.6,0.0076575
47.6,0.0076575
48,0.0091749
48,0.0091749
48.4,0.010252
48.4,0.010252
48.8,0.0089237
48.8,0.0089237
49.2,0.0089648
49.2,0.0089648
49.6,0.011405
49.6,0.011405
50,0.011391
50,0.011391
50.4,0.011763
50.4,0.011763
50.8,0.011888
50.8,0.011888
51.2,0.0043311


==> CSV/premultiplyPSG281.csv <==
X,Y
0,0
0.33333,3.7192e-05
0.33333,3.7192e-05
0.66667,0.00081731
0.66667,0.00081731
1,0.0015419
1,0.0015419
1.3333,0.0018976
1.3333,0.0018976
1.6667,0.0020172
1.6667,0.0020172
2,0.0021279
2,0.0021279
2.3333,0.0049725
2.3333,0.0049725
2.6667,0.0042271
2.6667,0.0042271
3,0.0046503
3,0.0046503
3.3333,0.0041358
3.3333,0.0041358
3.6667,0.0019164
3.6667,0.0019164
4,0.0046509
4,0.0046509
4.3333,0.0041072
4.3333,0.0041072
4.6667,0.0033312
4.6667,0.0033312
5,0.0053764
5,0.0053764
5.3333,0.0026257
5.3333,0.0026257
5.6667,0.0038371
5.6667,0.0038371
6,0.0028558
6,0.0028558
6.3333,0.0035436
6.3333,0.0035436
6.6667,0.0036637
6.6667,0.0036637
7,0.0036559
7,0.0036559
7.3333,0.0041518
7.3333,0.0041518
7.6667,0.0029717
7.6667,0.0029717
8,0.0034781
8,0.0034781
8.3333,0.0049608
8.3333,0.0049608
8.6667,0.0035204
8.6667,0.0035204
9,0.0039027
9,0.0039027
9.3333,0.0039763
9.3333,0.0039763
9.6667,0.0032321
9.6667,0.0032321
10,0.0022159
10,0.0022159
10.333,0.0033905
10.333,0.0033905
10.667,0.0021516
10.667,0.0021516
11,0.0024898
11,0.0024898
11.333,0.0020702
11.333,0.0020702
11.667,0.0027183
11.667,0.0027183
12,0.0021631
12,0.0021631
12.333,0.0027821
12.333,0.0027821
12.667,0.002263
12.667,0.002263
13,0.0024567
13,0.0024567
13.333,0.0025745
13.333,0.0025745
13.667,0.003872
13.667,0.003872
14,0.0020911
14,0.0020911
14.333,0.0018504
14.333,0.0018504
14.667,0.002792
14.667,0.002792
15,0.0023912
15,0.0023912
15.333,0.0014521
15.333,0.0014521
15.667,0.0021465
15.667,0.0021465
16,0.0018663
16,0.0018663
16.333,0.001636
16.333,0.001636
16.667,0.0019798
16.667,0.0019798
17,0.0024985
17,0.0024985
17.333,0.0026137
17.333,0.0026137
17.667,0.0016763
17.667,0.0016763
18,0.0014993
18,0.0014993
18.333,0.0020297
18.333,0.0020297
18.667,0.0018285
18.667,0.0018285
19,0.002186
19,0.002186
19.333,0.0018537
19.333,0.0018537
19.667,0.0021965
19.667,0.0021965
20,0.0016489
20,0.0016489
20.333,0.0023548
20.333,0.0023548
20.667,0.001985
20.667,0.001985
21,0.0020418
21,0.0020418
21.333,0.0022309
21.333,0.0022309
21.667,0.0018285
21.667,0.0018285
22,0.0014024
22,0.0014024
22.333,0.0017524
22.333,0.0017524
22.667,0.0016168
22.667,0.0016168
23,0.0017322
23,0.0017322
23.333,0.0019614
23.333,0.0019614
23.667,0.0025474
23.667,0.0025474
24,0.0022505
24,0.0022505
24.333,0.0020948
24.333,0.0020948
24.667,0.0020988
24.667,0.0020988
25,0.002012
25,0.002012
25.333,0.0021844
25.333,0.0021844
25.667,0.0024908
25.667,0.0024908
26,0.0019183
26,0.0019183
26.333,0.0023808
26.333,0.0023808
26.667,0.0023489
26.667,0.0023489
27,0.0028781
27,0.0028781
27.333,0.0027105
27.333,0.0027105
27.667,0.0024069
27.667,0.0024069
28,0.0029201
28,0.0029201
28.333,0.0028181
28.333,0.0028181
28.667,0.0030643
28.667,0.0030643
29,0.0025457
29,0.0025457
29.333,0.0028657
29.333,0.0028657
29.667,0.0025008
29.667,0.0025008
30,0.0033112
30,0.0033112
30.333,0.0028078
30.333,0.0028078
30.667,0.0027509
30.667,0.0027509
31,0.0033997
31,0.0033997
31.333,0.0029872
31.333,0.0029872
31.667,0.0030168
31.667,0.0030168
32,0.0036298
32,0.0036298
32.333,0.0033868
32.333,0.0033868
32.667,0.0035276
32.667,0.0035276
33,0.0034817
33,0.0034817
33.333,0.0038615
33.333,0.0038615
33.667,0.0043629
33.667,0.0043629
34,0.003422
34,0.003422
34.333,0.0040537
34.333,0.0040537
34.667,0.0040101
34.667,0.0040101
35,0.003293
35,0.003293
35.333,0.0041812
35.333,0.0041812
35.667,0.0045421
35.667,0.0045421
36,0.0048616
36,0.0048616
36.333,0.0057025
36.333,0.0057025
36.667,0.0045916
36.667,0.0045916
37,0.0043623
37,0.0043623
37.333,0.0044337
37.333,0.0044337
37.667,0.0046993
37.667,0.0046993
38,0.0064275
38,0.0064275
38.333,0.0051006
38.333,0.0051006
38.667,0.0052406
38.667,0.0052406
39,0.0056564
39,0.0056564
39.333,0.0058755
39.333,0.0058755
39.667,0.0053507
39.667,0.0053507
40,0.0055042
40,0.0055042
40.333,0.0069658
40.333,0.0069658
40.667,0.0057446
40.667,0.0057446
41,0.0066003
41,0.0066003
41.333,0.0075175
41.333,0.0075175
41.667,0.0052386
41.667,0.0052386
42,0.0073807
42,0.0073807
42.333,0.0064303
42.333,0.0064303
42.667,0.0042186


==> CSV/premultiplyPSG282.csv <==
X,Y
0,0
0.33333,0.0013542
0.33333,0.0013542
0.66667,0.0045428
0.66667,0.0045428
1,0.0036639
1,0.0036639
1.3333,0.0041987
1.3333,0.0041987
1.6667,0.0042135
1.6667,0.0042135
2,0.0043907
2,0.0043907
2.3333,0.004043
2.3333,0.004043
2.6667,0.0041085
2.6667,0.0041085
3,0.0039974
3,0.0039974
3.3333,0.0040906
3.3333,0.0040906
3.6667,0.0039125
3.6667,0.0039125
4,0.0033464
4,0.0033464
4.3333,0.0039532
4.3333,0.0039532
4.6667,0.0033092
4.6667,0.0033092
5,0.0030344
5,0.0030344
5.3333,0.0032163
5.3333,0.0032163
5.6667,0.0029074
5.6667,0.0029074
6,0.0030277
6,0.0030277
6.3333,0.002777
6.3333,0.002777
6.6667,0.0023913
6.6667,0.0023913
7,0.0027133
7,0.0027133
7.3333,0.0022407
7.3333,0.0022407
7.6667,0.0022231
7.6667,0.0022231
8,0.002158
8,0.002158
8.3333,0.001864
8.3333,0.001864
8.6667,0.001398
8.6667,0.001398
9,0.0013851
9,0.0013851
9.3333,0.0011178
9.3333,0.0011178
9.6667,0.00083774
9.6667,0.00083774
10,0.00017957
10,0.00017957
10.333,3.0591e-06
10.333,3.0591e-06
10.667,2.9583e-06
10.667,2.9583e-06
11,2.2944e-06
11,2.2944e-06
11.333,1.609e-06
11.333,1.609e-06
11.667,1.6121e-06
11.667,1.6121e-06
12,2.113e-06
12,2.113e-06
12.333,2.2311e-06
12.333,2.2311e-06
12.667,1.6799e-06
12.667,1.6799e-06
13,1.17e-06
13,1.17e-06
13.333,1.2346e-06
13.333,1.2346e-06
13.667,1.606e-06
13.667,1.606e-06
14,1.6344e-06
14,1.6344e-06
14.333,1.2336e-06
14.333,1.2336e-06
14.667,9.74e-07
14.667,9.74e-07
15,1.1602e-06
15,1.1602e-06
15.333,1.4354e-06
15.333,1.4354e-06
15.667,1.328e-06
15.667,1.328e-06
16,9.2585e-07
16,9.2585e-07
16.333,7.183e-07
16.333,7.183e-07
16.667,8.9895e-07
16.667,8.9895e-07
17,1.0955e-06
17,1.0955e-06
17.333,9.7477e-07
17.333,9.7477e-07
17.667,6.6965e-07
17.667,6.6965e-07
18,5.9094e-07
18,5.9094e-07
18.333,7.7068e-07
18.333,7.7068e-07
18.667,8.7308e-07
18.667,8.7308e-07
19,6.9126e-07
19,6.9126e-07
19.333,4.4103e-07
19.333,4.4103e-07
19.667,4.1905e-07
19.667,4.1905e-07
20,5.7345e-07
20,5.7345e-07
20.333,6.3778e-07
20.333,6.3778e-07
20.667,4.7069e-07
20.667,4.7069e-07
21,3.0719e-07
21,3.0719e-07
21.333,3.3368e-07
21.333,3.3368e-07
21.667,4.575e-07
21.667,4.575e-07
22,4.5173e-07
22,4.5173e-07
22.333,3.0309e-07
22.333,3.0309e-07
22.667,1.9859e-07
22.667,1.9859e-07
23,2.5637e-07
23,2.5637e-07
23.333,3.5204e-07
23.333,3.5204e-07
23.667,3.0815e-07
23.667,3.0815e-07
24,1.9871e-07
24,1.9871e-07
24.333,1.5119e-07
24.333,1.5119e-07
24.667,2.2105e-07
24.667,2.2105e-07
25,2.4705e-07
25,2.4705e-07
25.333,2.0214e-07
25.333,2.0214e-07
25.667,1.3599e-07
25.667,1.3599e-07
26,1.3957e-07
26,1.3957e-07
26.333,1.8552e-07
26.333,1.8552e-07
26.667,1.988e-07
26.667,1.988e-07
27,1.6353e-07
27,1.6353e-07
27.333,1.2283e-07
27.333,1.2283e-07
27.667,1.2517e-07
27.667,1.2517e-07
28,1.6009e-07
28,1.6009e-07
28.333,1.6029e-07
28.333,1.6029e-07
28.667,1.3356e-07
28.667,1.3356e-07
29,1.2287e-07
29,1.2287e-07
29.333,1.3463e-07
29.333,1.3463e-07
29.667,1.4123e-07
29.667,1.4123e-07
30,1.2767e-07
30,1.2767e-07
30.333,1.1899e-07
30.333,1.1899e-07
30.667,1.3415e-07
30.667,1.3415e-07
31,1.3833e-07
31,1.3833e-07
31.333,1.2582e-07
31.333,1.2582e-07
31.667,1.1381e-07
31.667,1.1381e-07
32,1.3295e-07
32,1.3295e-07
32.333,1.4434e-07
32.333,1.4434e-07
32.667,1.3875e-07
32.667,1.3875e-07
33,1.1042e-07
33,1.1042e-07
33.333,1.0778e-07
33.333,1.0778e-07
33.667,1.3784e-07
33.667,1.3784e-07
34,1.5144e-07
34,1.5144e-07
34.333,1.2714e-07
34.333,1.2714e-07
34.667,1.0121e-07
34.667,1.0121e-07
35,1.109e-07
35,1.109e-07
35.333,1.4272e-07
35.333,1.4272e-07
35.667,1.4881e-07
35.667,1.4881e-07
36,1.1362e-07
36,1.1362e-07
36.333,8.5526e-08
36.333,8.5526e-08
36.667,1.0572e-07
36.667,1.0572e-07
37,1.4158e-07
37,1.4158e-07
37.333,1.3724e-07
37.333,1.3724e-07
37.667,9.9192e-08
37.667,9.9192e-08
38,8.2182e-08
38,8.2182e-08
38.333,1.125e-07
38.333,1.125e-07
38.667,1.3827e-07
38.667,1.3827e-07
39,1.181e-07
39,1.181e-07
39.333,8.0098e-08
39.333,8.0098e-08
39.667,8.0443e-08
39.667,8.0443e-08
40,1.1089e-07
40,1.1089e-07
40.333,1.2647e-07
40.333,1.2647e-07
40.667,1.0277e-07
40.667,1.0277e-07
41,7.1163e-08
41,7.1163e-08
41.333,8.0342e-08
41.333,8.0342e-08
41.667,1.0563e-07
41.667,1.0563e-07
42,1.075e-07
42,1.075e-07
42.333,8.7533e-08
42.333,8.7533e-08
42.667,5.0143e-08


==> CSV/sm3u1.csv <==
X,Y
0.98731,0.98462
1.2495,1.2454
1.5424,1.5362
1.8661,1.8565
2.2205,2.2057
2.6057,2.5825
3.0216,2.9854
3.4682,3.4123
3.9454,3.8605
4.4532,4.3266
4.9916,4.8066
5.5606,5.2961
6.1601,5.7906
6.79,6.2851
7.4505,6.775
8.1413,7.2561
8.8625,7.7245
9.614,8.1772
10.396,8.6116
11.208,9.0261
12.05,9.4195
12.922,9.7912
13.825,10.141
14.757,10.47
15.719,10.778
16.711,11.067
17.733,11.336
18.785,11.588
19.867,11.824
20.978,12.044
22.119,12.25
23.289,12.443
24.489,12.624
25.718,12.794
26.976,12.955
28.263,13.106
29.58,13.249
30.926,13.385
32.3,13.515
33.704,13.639
35.136,13.757
36.597,13.871
38.086,13.982
39.604,14.088
41.151,14.192
42.726,14.294
44.329,14.393
45.96,14.491
47.619,14.587
49.306,14.683
51.021,14.777
52.764,14.87
54.534,14.963
56.332,15.055
58.157,15.148
60.01,15.24
61.889,15.333
63.796,15.425
65.729,15.519
67.69,15.613
69.677,15.708
71.69,15.803
73.731,15.899
75.797,15.996
77.89,16.094
80.008,16.194
82.153,16.294
84.323,16.394
86.519,16.496
88.741,16.599
90.988,16.703
93.26,16.808
95.557,16.914
97.879,17.02
100.23,17.128
102.6,17.236
104.99,17.346
107.42,17.456
109.86,17.567
112.33,17.679
114.82,17.791
117.34,17.905
119.88,18.019
122.44,18.134
125.03,18.249
127.64,18.366
130.27,18.484
132.93,18.602
135.61,18.721
138.31,18.841
141.03,18.962
143.78,19.084
146.55,19.207
149.34,19.331
152.15,19.457
154.98,19.583
157.83,19.71
160.71,19.837
163.61,19.965
166.52,20.094
169.46,20.223
172.42,20.353
175.4,20.484
178.39,20.615
181.41,20.746
184.45,20.878
187.51,21.009
190.58,21.141
193.68,21.272
196.79,21.404
199.93,21.535
203.08,21.667
206.25,21.798
209.44,21.929
212.64,22.059
215.87,22.19
219.11,22.32
222.37,22.45
225.64,22.58
228.94,22.71
232.25,22.841
235.57,22.971
238.91,23.1
242.27,23.23
245.65,23.359
249.04,23.488
252.44,23.616
255.87,23.745
259.3,23.873
262.75,24
266.22,24.127
269.7,24.254
273.19,24.379
276.7,24.504
280.22,24.628
283.76,24.751
287.31,24.873
290.87,24.994
294.44,25.113
298.03,25.231
301.63,25.348
305.25,25.464
308.87,25.58
312.51,25.694
316.15,25.808
319.81,25.92
323.48,26.032
327.17,26.143
330.86,26.253
334.56,26.361
338.27,26.469
342,26.574
345.73,26.678
349.47,26.781
353.22,26.881
356.98,26.98
360.75,27.077
364.53,27.172
368.32,27.265
372.11,27.356
375.91,27.446
379.72,27.534
383.54,27.62
387.37,27.705
391.2,27.788
395.04,27.869
398.88,27.948
402.73,28.026
406.59,28.102
410.45,28.177
414.32,28.249
418.19,28.32
422.07,28.389
425.96,28.455
429.84,28.52
433.74,28.582
437.63,28.641
441.53,28.698
445.44,28.752
449.35,28.803
453.26,28.851
457.17,28.896
461.09,28.937
465.01,28.976
468.93,29.01
472.85,29.042
476.77,29.069
480.7,29.093
484.63,29.113
488.56,29.129
492.48,29.141
496.41,29.149
500.34,29.153


==> CSV/thakkar_DU.csv <==
X,Z,Y
-1,0.05,3.8925
-1,0.069388,4.2609
-1,0.088776,4.5379
-1,0.10816,4.7599
-1,0.12755,4.9453
-1,0.14694,5.1043
-1,0.16633,5.2437
-1,0.18571,5.3676
-1,0.2051,5.4792
-1,0.22449,5.5808
-1,0.24388,5.6739
-1,0.26327,5.7599
-1,0.28265,5.8398
-1,0.30204,5.9144
-1,0.32143,5.9843
-1,0.34082,6.0501
-1,0.3602,6.1123
-1,0.37959,6.1713
-1,0.39898,6.2273
-1,0.41837,6.2806
-1,0.43776,6.3315
-1,0.45714,6.3802
-1,0.47653,6.4269
-1,0.49592,6.4718
-1,0.51531,6.5149
-1,0.53469,6.5564
-1,0.55408,6.5964
-1,0.57347,6.6351
-1,0.59286,6.6725
-1,0.61224,6.7087
-1,0.63163,6.7437
-1,0.65102,6.7777
-1,0.67041,6.8107
-1,0.6898,6.8427
-1,0.70918,6.8739
-1,0.72857,6.9042
-1,0.74796,6.9337
-1,0.76735,6.9625
-1,0.78673,6.9905
-1,0.80612,7.0179
-1,0.82551,7.0446
-1,0.8449,7.0707
-1,0.86429,7.0962
-1,0.88367,7.1212
-1,0.90306,7.1456
-1,0.92245,7.1694
-1,0.94184,7.1928
-1,0.96122,7.2157
-1,0.98061,7.2382
-1,1,7.2602
-0.95918,0.05,3.905
-0.95918,0.069388,4.2723
-0.95918,0.088776,4.5484
-0.95918,0.10816,4.7698
-0.95918,0.12755,4.9546
-0.95918,0.14694,5.1132
-0.95918,0.16633,5.2521
-0.95918,0.18571,5.3757
-0.95918,0.2051,5.487
-0.95918,0.22449,5.5882
-0.95918,0.24388,5.681
-0.95918,0.26327,5.7668
-0.95918,0.28265,5.8464
-0.95918,0.30204,5.9208
-0.95918,0.32143,5.9905
-0.95918,0.34082,6.0561
-0.95918,0.3602,6.1181
-0.95918,0.37959,6.1769
-0.95918,0.39898,6.2327
-0.95918,0.41837,6.2859
-0.95918,0.43776,6.3367
-0.95918,0.45714,6.3853
-0.95918,0.47653,6.4318
-0.95918,0.49592,6.4765
-0.95918,0.51531,6.5195
-0.95918,0.53469,6.5609
-0.95918,0.55408,6.6008
-0.95918,0.57347,6.6393
-0.95918,0.59286,6.6766
-0.95918,0.61224,6.7127
-0.95918,0.63163,6.7476
-0.95918,0.65102,6.7815
-0.95918,0.67041,6.8144
-0.95918,0.6898,6.8463
-0.95918,0.70918,6.8774
-0.95918,0.72857,6.9076
-0.95918,0.74796,6.9371
-0.95918,0.76735,6.9657
-0.95918,0.78673,6.9937
-0.95918,0.80612,7.021
-0.95918,0.82551,7.0476
-0.95918,0.8449,7.0736
-0.95918,0.86429,7.0991
-0.95918,0.88367,7.1239
-0.95918,0.90306,7.1483
-0.95918,0.92245,7.1721
-0.95918,0.94184,7.1954
-0.95918,0.96122,7.2182
-0.95918,0.98061,7.2406
-0.95918,1,7.2625
-0.91837,0.05,3.9175
-0.91837,0.069388,4.2836
-0.91837,0.088776,4.559
-0.91837,0.10816,4.7797
-0.91837,0.12755,4.9639
-0.91837,0.14694,5.122
-0.91837,0.16633,5.2605
-0.91837,0.18571,5.3837
-0.91837,0.2051,5.4947
-0.91837,0.22449,5.5956
-0.91837,0.24388,5.6882
-0.91837,0.26327,5.7736
-0.91837,0.28265,5.853
-0.91837,0.30204,5.9272
-0.91837,0.32143,5.9967
-0.91837,0.34082,6.0621
-0.91837,0.3602,6.1239
-0.91837,0.37959,6.1825
-0.91837,0.39898,6.2382
-0.91837,0.41837,6.2912
-0.91837,0.43776,6.3418
-0.91837,0.45714,6.3902
-0.91837,0.47653,6.4367
-0.91837,0.49592,6.4812
-0.91837,0.51531,6.5241
-0.91837,0.53469,6.5653
-0.91837,0.55408,6.6051
-0.91837,0.57347,6.6436
-0.91837,0.59286,6.6807
-0.91837,0.61224,6.7167
-0.91837,0.63163,6.7515
-0.91837,0.65102,6.7853
-0.91837,0.67041,6.8181
-0.91837,0.6898,6.8499
-0.91837,0.70918,6.8809
-0.91837,0.72857,6.911
-0.91837,0.74796,6.9404
-0.91837,0.76735,6.969
-0.91837,0.78673,6.9969
-0.91837,0.80612,7.0241
-0.91837,0.82551,7.0506
-0.91837,0.8449,7.0766
-0.91837,0.86429,7.1019
-0.91837,0.88367,7.1267
-0.91837,0.90306,7.151
-0.91837,0.92245,7.1747
-0.91837,0.94184,7.1979
-0.91837,0.96122,7.2207
-0.91837,0.98061,7.243
-0.91837,1,7.2649
-0.87755,0.05,3.9299
-0.87755,0.069388,4.295
-0.87755,0.088776,4.5695
-0.87755,0.10816,4.7895
-0.87755,0.12755,4.9732
-0.87755,0.14694,5.1308
-0.87755,0.16633,5.2689
-0.87755,0.18571,5.3917
-0.87755,0.2051,5.5023
-0.87755,0.22449,5.603
-0.87755,0.24388,5.6952
-0.87755,0.26327,5.7805
-0.87755,0.28265,5.8596
-0.87755,0.30204,5.9335
-0.87755,0.32143,6.0028
-0.87755,0.34082,6.0681
-0.87755,0.3602,6.1297
-0.87755,0.37959,6.1881
-0.87755,0.39898,6.2436
-0.87755,0.41837,6.2965
-0.87755,0.43776,6.3469
-0.87755,0.45714,6.3952
-0.87755,0.47653,6.4415
-0.87755,0.49592,6.4859
-0.87755,0.51531,6.5286
-0.87755,0.53469,6.5698
-0.87755,0.55408,6.6095
-0.87755,0.57347,6.6478
-0.87755,0.59286,6.6848
-0.87755,0.61224,6.7207
-0.87755,0.63163,6.7554
-0.87755,0.65102,6.7891
-0.87755,0.67041,6.8218
-0.87755,0.6898,6.8535
-0.87755,0.70918,6.8844
-0.87755,0.72857,6.9144
-0.87755,0.74796,6.9437
-0.87755,0.76735,6.9722
-0.87755,0.78673,7
-0.87755,0.80612,7.0271
-0.87755,0.82551,7.0536
-0.87755,0.8449,7.0795
-0.87755,0.86429,7.1047
-0.87755,0.88367,7.1295
-0.87755,0.90306,7.1536
-0.87755,0.92245,7.1773
-0.87755,0.94184,7.2005
-0.87755,0.96122,7.2232
-0.87755,0.98061,7.2454
-0.87755,1,7.2672
-0.83673,0.05,3.9423
-0.83673,0.069388,4.3063
-0.83673,0.088776,4.5799
-0.83673,0.10816,4.7993
-0.83673,0.12755,4.9824
-0.83673,0.14694,5.1396
-0.83673,0.16633,5.2772
-0.83673,0.18571,5.3997
-0.83673,0.2051,5.51
-0.83673,0.22449,5.6103
-0.83673,0.24388,5.7023
-0.83673,0.26327,5.7873
-0.83673,0.28265,5.8662
-0.83673,0.30204,5.9399
-0.83673,0.32143,6.009
-0.83673,0.34082,6.074
-0.83673,0.3602,6.1355
-0.83673,0.37959,6.1937
-0.83673,0.39898,6.249
-0.83673,0.41837,6.3017
-0.83673,0.43776,6.352
-0.83673,0.45714,6.4002
-0.83673,0.47653,6.4463
-0.83673,0.49592,6.4906
-0.83673,0.51531,6.5332
-0.83673,0.53469,6.5742
-0.83673,0.55408,6.6138
-0.83673,0.57347,6.652
-0.83673,0.59286,6.6889
-0.83673,0.61224,6.7246
-0.83673,0.63163,6.7593
-0.83673,0.65102,6.7928
-0.83673,0.67041,6.8254
-0.83673,0.6898,6.8571
-0.83673,0.70918,6.8879
-0.83673,0.72857,6.9178
-0.83673,0.74796,6.947
-0.83673,0.76735,6.9754
-0.83673,0.78673,7.0031
-0.83673,0.80612,7.0302
-0.83673,0.82551,7.0566
-0.83673,0.8449,7.0824
-0.83673,0.86429,7.1076
-0.83673,0.88367,7.1322
-0.83673,0.90306,7.1563
-0.83673,0.92245,7.1799
-0.83673,0.94184,7.203
-0.83673,0.96122,7.2256
-0.83673,0.98061,7.2478
-0.83673,1,7.2695
-0.79592,0.05,3.9547
-0.79592,0.069388,4.3175
-0.79592,0.088776,4.5904
-0.79592,0.10816,4.8091
-0.79592,0.12755,4.9917
-0.79592,0.14694,5.1483
-0.79592,0.16633,5.2856
-0.79592,0.18571,5.4077
-0.79592,0.2051,5.5176
-0.79592,0.22449,5.6176
-0.79592,0.24388,5.7094
-0.79592,0.26327,5.7941
-0.79592,0.28265,5.8727
-0.79592,0.30204,5.9462
-0.79592,0.32143,6.0151
-0.79592,0.34082,6.08
-0.79592,0.3602,6.1412
-0.79592,0.37959,6.1993
-0.79592,0.39898,6.2544
-0.79592,0.41837,6.307
-0.79592,0.43776,6.3571
-0.79592,0.45714,6.4051
-0.79592,0.47653,6.4511
-0.79592,0.49592,6.4953
-0.79592,0.51531,6.5377
-0.79592,0.53469,6.5786
-0.79592,0.55408,6.6181
-0.79592,0.57347,6.6562
-0.79592,0.59286,6.693
-0.79592,0.61224,6.7286
-0.79592,0.63163,6.7631
-0.79592,0.65102,6.7966
-0.79592,0.67041,6.8291
-0.79592,0.6898,6.8607
-0.79592,0.70918,6.8914
-0.79592,0.72857,6.9212
-0.79592,0.74796,6.9503
-0.79592,0.76735,6.9786
-0.79592,0.78673,7.0063
-0.79592,0.80612,7.0332
-0.79592,0.82551,7.0595
-0.79592,0.8449,7.0852
-0.79592,0.86429,7.1104
-0.79592,0.88367,7.1349
-0.79592,0.90306,7.159
-0.79592,0.92245,7.1825
-0.79592,0.94184,7.2055
-0.79592,0.96122,7.2281
-0.79592,0.98061,7.2502
-0.79592,1,7.2719
-0.7551,0.05,3.967
-0.7551,0.069388,4.3287
-0.7551,0.088776,4.6008
-0.7551,0.10816,4.8188
-0.7551,0.12755,5.0008
-0.7551,0.14694,5.1571
-0.7551,0.16633,5.2939
-0.7551,0.18571,5.4156
-0.7551,0.2051,5.5252
-0.7551,0.22449,5.6249
-0.7551,0.24388,5.7164
-0.7551,0.26327,5.8008
-0.7551,0.28265,5.8793
-0.7551,0.30204,5.9525
-0.7551,0.32143,6.0212
-0.7551,0.34082,6.0859
-0.7551,0.3602,6.1469
-0.7551,0.37959,6.2048
-0.7551,0.39898,6.2598
-0.7551,0.41837,6.3122
-0.7551,0.43776,6.3622
-0.7551,0.45714,6.41
-0.7551,0.47653,6.4559
-0.7551,0.49592,6.4999
-0.7551,0.51531,6.5423
-0.7551,0.53469,6.583
-0.7551,0.55408,6.6224
-0.7551,0.57347,6.6603
-0.7551,0.59286,6.697
-0.7551,0.61224,6.7326
-0.7551,0.63163,6.767
-0.7551,0.65102,6.8003
-0.7551,0.67041,6.8327
-0.7551,0.6898,6.8642
-0.7551,0.70918,6.8948
-0.7551,0.72857,6.9246
-0.7551,0.74796,6.9536
-0.7551,0.76735,6.9818
-0.7551,0.78673,7.0094
-0.7551,0.80612,7.0363
-0.7551,0.82551,7.0625
-0.7551,0.8449,7.0881
-0.7551,0.86429,7.1132
-0.7551,0.88367,7.1377
-0.7551,0.90306,7.1616
-0.7551,0.92245,7.1851
-0.7551,0.94184,7.208
-0.7551,0.96122,7.2305
-0.7551,0.98061,7.2526
-0.7551,1,7.2742
-0.71429,0.05,3.9793
-0.71429,0.069388,4.3399
-0.71429,0.088776,4.6111
-0.71429,0.10816,4.8285
-0.71429,0.12755,5.01
-0.71429,0.14694,5.1658
-0.71429,0.16633,5.3022
-0.71429,0.18571,5.4235
-0.71429,0.2051,5.5328
-0.71429,0.22449,5.6322
-0.71429,0.24388,5.7234
-0.71429,0.26327,5.8076
-0.71429,0.28265,5.8858
-0.71429,0.30204,5.9588
-0.71429,0.32143,6.0273
-0.71429,0.34082,6.0918
-0.71429,0.3602,6.1526
-0.71429,0.37959,6.2103
-0.71429,0.39898,6.2652
-0.71429,0.41837,6.3174
-0.71429,0.43776,6.3673
-0.71429,0.45714,6.415
-0.71429,0.47653,6.4607
-0.71429,0.49592,6.5046
-0.71429,0.51531,6.5468
-0.71429,0.53469,6.5874
-0.71429,0.55408,6.6266
-0.71429,0.57347,6.6645
-0.71429,0.59286,6.7011
-0.71429,0.61224,6.7365
-0.71429,0.63163,6.7708
-0.71429,0.65102,6.8041
-0.71429,0.67041,6.8364
-0.71429,0.6898,6.8678
-0.71429,0.70918,6.8983
-0.71429,0.72857,6.928
-0.71429,0.74796,6.9569
-0.71429,0.76735,6.985
-0.71429,0.78673,7.0125
-0.71429,0.80612,7.0393
-0.71429,0.82551,7.0654
-0.71429,0.8449,7.091
-0.71429,0.86429,7.116
-0.71429,0.88367,7.1404
-0.71429,0.90306,7.1643
-0.71429,0.92245,7.1876
-0.71429,0.94184,7.2105
-0.71429,0.96122,7.233
-0.71429,0.98061,7.2549
-0.71429,1,7.2765
-0.67347,0.05,3.9915
-0.67347,0.069388,4.3511
-0.67347,0.088776,4.6215
-0.67347,0.10816,4.8382
-0.67347,0.12755,5.0191
-0.67347,0.14694,5.1744
-0.67347,0.16633,5.3104
-0.67347,0.18571,5.4314
-0.67347,0.2051,5.5404
-0.67347,0.22449,5.6395
-0.67347,0.24388,5.7304
-0.67347,0.26327,5.8143
-0.67347,0.28265,5.8923
-0.67347,0.30204,5.9651
-0.67347,0.32143,6.0334
-0.67347,0.34082,6.0976
-0.67347,0.3602,6.1583
-0.67347,0.37959,6.2159
-0.67347,0.39898,6.2705
-0.67347,0.41837,6.3226
-0.67347,0.43776,6.3723
-0.67347,0.45714,6.4199
-0.67347,0.47653,6.4654
-0.67347,0.49592,6.5092
-0.67347,0.51531,6.5513
-0.67347,0.53469,6.5918
-0.67347,0.55408,6.6309
-0.67347,0.57347,6.6686
-0.67347,0.59286,6.7051
-0.67347,0.61224,6.7404
-0.67347,0.63163,6.7746
-0.67347,0.65102,6.8078
-0.67347,0.67041,6.84
-0.67347,0.6898,6.8713
-0.67347,0.70918,6.9017
-0.67347,0.72857,6.9313
-0.67347,0.74796,6.9601
-0.67347,0.76735,6.9882
-0.67347,0.78673,7.0156
-0.67347,0.80612,7.0423
-0.67347,0.82551,7.0684
-0.67347,0.8449,7.0939
-0.67347,0.86429,7.1187
-0.67347,0.88367,7.1431
-0.67347,0.90306,7.1669
-0.67347,0.92245,7.1902
-0.67347,0.94184,7.213
-0.67347,0.96122,7.2354
-0.67347,0.98061,7.2573
-0.67347,1,7.2788
-0.63265,0.05,4.0037
-0.63265,0.069388,4.3622
-0.63265,0.088776,4.6318
-0.63265,0.10816,4.8479
-0.63265,0.12755,5.0283
-0.63265,0.14694,5.1831
-0.63265,0.16633,5.3186
-0.63265,0.18571,5.4393
-0.63265,0.2051,5.5479
-0.63265,0.22449,5.6467
-0.63265,0.24388,5.7373
-0.63265,0.26327,5.821
-0.63265,0.28265,5.8988
-0.63265,0.30204,5.9713
-0.63265,0.32143,6.0394
-0.63265,0.34082,6.1035
-0.63265,0.3602,6.164
-0.63265,0.37959,6.2214
-0.63265,0.39898,6.2759
-0.63265,0.41837,6.3278
-0.63265,0.43776,6.3773
-0.63265,0.45714,6.4247
-0.63265,0.47653,6.4702
-0.63265,0.49592,6.5138
-0.63265,0.51531,6.5558
-0.63265,0.53469,6.5962
-0.63265,0.55408,6.6351
-0.63265,0.57347,6.6728
-0.63265,0.59286,6.7091
-0.63265,0.61224,6.7443
-0.63265,0.63163,6.7784
-0.63265,0.65102,6.8115
-0.63265,0.67041,6.8436
-0.63265,0.6898,6.8748
-0.63265,0.70918,6.9051
-0.63265,0.72857,6.9346
-0.63265,0.74796,6.9634
-0.63265,0.76735,6.9914
-0.63265,0.78673,7.0187
-0.63265,0.80612,7.0453
-0.63265,0.82551,7.0713
-0.63265,0.8449,7.0967
-0.63265,0.86429,7.1215
-0.63265,0.88367,7.1458
-0.63265,0.90306,7.1695
-0.63265,0.92245,7.1928
-0.63265,0.94184,7.2155
-0.63265,0.96122,7.2378
-0.63265,0.98061,7.2597
-0.63265,1,7.2811
-0.59184,0.05,4.0159
-0.59184,0.069388,4.3733
-0.59184,0.088776,4.6421
-0.59184,0.10816,4.8575
-0.59184,0.12755,5.0373
-0.59184,0.14694,5.1917
-0.59184,0.16633,5.3269
-0.59184,0.18571,5.4471
-0.59184,0.2051,5.5554
-0.59184,0.22449,5.6539
-0.59184,0.24388,5.7443
-0.59184,0.26327,5.8277
-0.59184,0.28265,5.9052
-0.59184,0.30204,5.9776
-0.59184,0.32143,6.0454
-0.59184,0.34082,6.1093
-0.59184,0.3602,6.1697
-0.59184,0.37959,6.2268
-0.59184,0.39898,6.2812
-0.59184,0.41837,6.3329
-0.59184,0.43776,6.3823
-0.59184,0.45714,6.4296
-0.59184,0.47653,6.4749
-0.59184,0.49592,6.5184
-0.59184,0.51531,6.5602
-0.59184,0.53469,6.6005
-0.59184,0.55408,6.6394
-0.59184,0.57347,6.6769
-0.59184,0.59286,6.7131
-0.59184,0.61224,6.7482
-0.59184,0.63163,6.7823
-0.59184,0.65102,6.8152
-0.59184,0.67041,6.8472
-0.59184,0.6898,6.8783
-0.59184,0.70918,6.9086
-0.59184,0.72857,6.938
-0.59184,0.74796,6.9666
-0.59184,0.76735,6.9945
-0.59184,0.78673,7.0218
-0.59184,0.80612,7.0483
-0.59184,0.82551,7.0742
-0.59184,0.8449,7.0995
-0.59184,0.86429,7.1243
-0.59184,0.88367,7.1485
-0.59184,0.90306,7.1722
-0.59184,0.92245,7.1953
-0.59184,0.94184,7.218
-0.59184,0.96122,7.2402
-0.59184,0.98061,7.262
-0.59184,1,7.2834
-0.55102,0.05,4.028
-0.55102,0.069388,4.3844
-0.55102,0.088776,4.6523
-0.55102,0.10816,4.8671
-0.55102,0.12755,5.0464
-0.55102,0.14694,5.2003
-0.55102,0.16633,5.335
-0.55102,0.18571,5.4549
-0.55102,0.2051,5.5629
-0.55102,0.22449,5.6611
-0.55102,0.24388,5.7512
-0.55102,0.26327,5.8344
-0.55102,0.28265,5.9117
-0.55102,0.30204,5.9838
-0.55102,0.32143,6.0515
-0.55102,0.34082,6.1151
-0.55102,0.3602,6.1753
-0.55102,0.37959,6.2323
-0.55102,0.39898,6.2865
-0.55102,0.41837,6.3381
-0.55102,0.43776,6.3873
-0.55102,0.45714,6.4345
-0.55102,0.47653,6.4796
-0.55102,0.49592,6.523
-0.55102,0.51531,6.5647
-0.55102,0.53469,6.6049
-0.55102,0.55408,6.6436
-0.55102,0.57347,6.681
-0.55102,0.59286,6.7171
-0.55102,0.61224,6.7521
-0.55102,0.63163,6.786
-0.55102,0.65102,6.8189
-0.55102,0.67041,6.8508
-0.55102,0.6898,6.8818
-0.55102,0.70918,6.912
-0.55102,0.72857,6.9413
-0.55102,0.74796,6.9699
-0.55102,0.76735,6.9977
-0.55102,0.78673,7.0248
-0.55102,0.80612,7.0513
-0.55102,0.82551,7.0771
-0.55102,0.8449,7.1024
-0.55102,0.86429,7.1271
-0.55102,0.88367,7.1512
-0.55102,0.90306,7.1748
-0.55102,0.92245,7.1979
-0.55102,0.94184,7.2205
-0.55102,0.96122,7.2427
-0.55102,0.98061,7.2644
-0.55102,1,7.2857
-0.5102,0.05,4.0401
-0.5102,0.069388,4.3954
-0.5102,0.088776,4.6625
-0.5102,0.10816,4.8767
-0.5102,0.12755,5.0554
-0.5102,0.14694,5.2088
-0.5102,0.16633,5.3432
-0.5102,0.18571,5.4627
-0.5102,0.2051,5.5704
-0.5102,0.22449,5.6683
-0.5102,0.24388,5.7581
-0.5102,0.26327,5.841
-0.5102,0.28265,5.9181
-0.5102,0.30204,5.99
-0.5102,0.32143,6.0574
-0.5102,0.34082,6.1209
-0.5102,0.3602,6.1809
-0.5102,0.37959,6.2378
-0.5102,0.39898,6.2918
-0.5102,0.41837,6.3432
-0.5102,0.43776,6.3923
-0.5102,0.45714,6.4393
-0.5102,0.47653,6.4843
-0.5102,0.49592,6.5276
-0.5102,0.51531,6.5691
-0.5102,0.53469,6.6092
-0.5102,0.55408,6.6478
-0.5102,0.57347,6.6851
-0.5102,0.59286,6.7211
-0.5102,0.61224,6.756
-0.5102,0.63163,6.7898
-0.5102,0.65102,6.8226
-0.5102,0.67041,6.8544
-0.5102,0.6898,6.8853
-0.5102,0.70918,6.9154
-0.5102,0.72857,6.9446
-0.5102,0.74796,6.9731
-0.5102,0.76735,7.0008
-0.5102,0.78673,7.0279
-0.5102,0.80612,7.0543
-0.5102,0.82551,7.08
-0.5102,0.8449,7.1052
-0.5102,0.86429,7.1298
-0.5102,0.88367,7.1539
-0.5102,0.90306,7.1774
-0.5102,0.92245,7.2004
-0.5102,0.94184,7.223
-0.5102,0.96122,7.2451
-0.5102,0.98061,7.2667
-0.5102,1,7.2879
-0.46939,0.05,4.0522
-0.46939,0.069388,4.4064
-0.46939,0.088776,4.6727
-0.46939,0.10816,4.8862
-0.46939,0.12755,5.0644
-0.46939,0.14694,5.2174
-0.46939,0.16633,5.3513
-0.46939,0.18571,5.4705
-0.46939,0.2051,5.5778
-0.46939,0.22449,5.6755
-0.46939,0.24388,5.765
-0.46939,0.26327,5.8477
-0.46939,0.28265,5.9245
-0.46939,0.30204,5.9962
-0.46939,0.32143,6.0634
-0.46939,0.34082,6.1267
-0.46939,0.3602,6.1865
-0.46939,0.37959,6.2432
-0.46939,0.39898,6.297
-0.46939,0.41837,6.3483
-0.46939,0.43776,6.3973
-0.46939,0.45714,6.4441
-0.46939,0.47653,6.489
-0.46939,0.49592,6.5321
-0.46939,0.51531,6.5736
-0.46939,0.53469,6.6135
-0.46939,0.55408,6.652
-0.46939,0.57347,6.6892
-0.46939,0.59286,6.7251
-0.46939,0.61224,6.7599
-0.46939,0.63163,6.7936
-0.46939,0.65102,6.8263
-0.46939,0.67041,6.858
-0.46939,0.6898,6.8888
-0.46939,0.70918,6.9188
-0.46939,0.72857,6.9479
-0.46939,0.74796,6.9763
-0.46939,0.76735,7.004
-0.46939,0.78673,7.0309
-0.46939,0.80612,7.0572
-0.46939,0.82551,7.0829
-0.46939,0.8449,7.108
-0.46939,0.86429,7.1325
-0.46939,0.88367,7.1565
-0.46939,0.90306,7.18
-0.46939,0.92245,7.2029
-0.46939,0.94184,7.2254
-0.46939,0.96122,7.2474
-0.46939,0.98061,7.269
-0.46939,1,7.2902
-0.42857,0.05,4.0642
-0.42857,0.069388,4.4173
-0.42857,0.088776,4.6829
-0.42857,0.10816,4.8957
-0.42857,0.12755,5.0734
-0.42857,0.14694,5.2259
-0.42857,0.16633,5.3594
-0.42857,0.18571,5.4782
-0.42857,0.2051,5.5852
-0.42857,0.22449,5.6826
-0.42857,0.24388,5.7718
-0.42857,0.26327,5.8543
-0.42857,0.28265,5.9309
-0.42857,0.30204,6.0023
-0.42857,0.32143,6.0694
-0.42857,0.34082,6.1325
-0.42857,0.3602,6.1921
-0.42857,0.37959,6.2486
-0.42857,0.39898,6.3023
-0.42857,0.41837,6.3534
-0.42857,0.43776,6.4022
-0.42857,0.45714,6.4489
-0.42857,0.47653,6.4937
-0.42857,0.49592,6.5367
-0.42857,0.51531,6.578
-0.42857,0.53469,6.6178
-0.42857,0.55408,6.6562
-0.42857,0.57347,6.6932
-0.42857,0.59286,6.7291
-0.42857,0.61224,6.7638
-0.42857,0.63163,6.7973
-0.42857,0.65102,6.8299
-0.42857,0.67041,6.8616
-0.42857,0.6898,6.8923
-0.42857,0.70918,6.9221
-0.42857,0.72857,6.9512
-0.42857,0.74796,6.9795
-0.42857,0.76735,7.0071
-0.42857,0.78673,7.034
-0.42857,0.80612,7.0602
-0.42857,0.82551,7.0858
-0.42857,0.8449,7.1108
-0.42857,0.86429,7.1353
-0.42857,0.88367,7.1592
-0.42857,0.90306,7.1826
-0.42857,0.92245,7.2055
-0.42857,0.94184,7.2279
-0.42857,0.96122,7.2498
-0.42857,0.98061,7.2714
-0.42857,1,7.2925
-0.38776,0.05,4.0762
-0.38776,0.069388,4.4283
-0.38776,0.088776,4.693
-0.38776,0.10816,4.9052
-0.38776,0.12755,5.0823
-0.38776,0.14694,5.2344
-0.38776,0.16633,5.3675
-0.38776,0.18571,5.486
-0.38776,0.2051,5.5926
-0.38776,0.22449,5.6897
-0.38776,0.24388,5.7787
-0.38776,0.26327,5.8609
-0.38776,0.28265,5.9372
-0.38776,0.30204,6.0085
-0.38776,0.32143,6.0753
-0.38776,0.34082,6.1382
-0.38776,0.3602,6.1977
-0.38776,0.37959,6.254
-0.38776,0.39898,6.3075
-0.38776,0.41837,6.3585
-0.38776,0.43776,6.4072
-0.38776,0.45714,6.4537
-0.38776,0.47653,6.4984
-0.38776,0.49592,6.5412
-0.38776,0.51531,6.5824
-0.38776,0.53469,6.6221
-0.38776,0.55408,6.6604
-0.38776,0.57347,6.6973
-0.38776,0.59286,6.733
-0.38776,0.61224,6.7676
-0.38776,0.63163,6.8011
-0.38776,0.65102,6.8336
-0.38776,0.67041,6.8651
-0.38776,0.6898,6.8957
-0.38776,0.70918,6.9255
-0.38776,0.72857,6.9545
-0.38776,0.74796,6.9827
-0.38776,0.76735,7.0102
-0.38776,0.78673,7.037
-0.38776,0.80612,7.0632
-0.38776,0.82551,7.0887
-0.38776,0.8449,7.1136
-0.38776,0.86429,7.138
-0.38776,0.88367,7.1618
-0.38776,0.90306,7.1852
-0.38776,0.92245,7.208
-0.38776,0.94184,7.2303
-0.38776,0.96122,7.2522
-0.38776,0.98061,7.2737
-0.38776,1,7.2947
-0.34694,0.05,4.0882
-0.34694,0.069388,4.4391
-0.34694,0.088776,4.7031
-0.34694,0.10816,4.9147
-0.34694,0.12755,5.0913
-0.34694,0.14694,5.2428
-0.34694,0.16633,5.3756
-0.34694,0.18571,5.4937
-0.34694,0.2051,5.6
-0.34694,0.22449,5.6968
-0.34694,0.24388,5.7855
-0.34694,0.26327,5.8674
-0.34694,0.28265,5.9436
-0.34694,0.30204,6.0146
-0.34694,0.32143,6.0812
-0.34694,0.34082,6.144
-0.34694,0.3602,6.2032
-0.34694,0.37959,6.2594
-0.34694,0.39898,6.3128
-0.34694,0.41837,6.3636
-0.34694,0.43776,6.4121
-0.34694,0.45714,6.4585
-0.34694,0.47653,6.503
-0.34694,0.49592,6.5457
-0.34694,0.51531,6.5868
-0.34694,0.53469,6.6264
-0.34694,0.55408,6.6645
-0.34694,0.57347,6.7014
-0.34694,0.59286,6.737
-0.34694,0.61224,6.7714
-0.34694,0.63163,6.8048
-0.34694,0.65102,6.8372
-0.34694,0.67041,6.8686
-0.34694,0.6898,6.8992
-0.34694,0.70918,6.9289
-0.34694,0.72857,6.9578
-0.34694,0.74796,6.9859
-0.34694,0.76735,7.0133
-0.34694,0.78673,7.04
-0.34694,0.80612,7.0661
-0.34694,0.82551,7.0916
-0.34694,0.8449,7.1164
-0.34694,0.86429,7.1407
-0.34694,0.88367,7.1645
-0.34694,0.90306,7.1877
-0.34694,0.92245,7.2105
-0.34694,0.94184,7.2328
-0.34694,0.96122,7.2546
-0.34694,0.98061,7.276
-0.34694,1,7.297
-0.30612,0.05,4.1001
-0.30612,0.069388,4.45
-0.30612,0.088776,4.7131
-0.30612,0.10816,4.9241
-0.30612,0.12755,5.1001
-0.30612,0.14694,5.2513
-0.30612,0.16633,5.3836
-0.30612,0.18571,5.5013
-0.30612,0.2051,5.6074
-0.30612,0.22449,5.7038
-0.30612,0.24388,5.7923
-0.30612,0.26327,5.874
-0.30612,0.28265,5.9499
-0.30612,0.30204,6.0207
-0.30612,0.32143,6.0872
-0.30612,0.34082,6.1497
-0.30612,0.3602,6.2088
-0.30612,0.37959,6.2648
-0.30612,0.39898,6.318
-0.30612,0.41837,6.3686
-0.30612,0.43776,6.417
-0.30612,0.45714,6.4633
-0.30612,0.47653,6.5076
-0.30612,0.49592,6.5502
-0.30612,0.51531,6.5912
-0.30612,0.53469,6.6306
-0.30612,0.55408,6.6687
-0.30612,0.57347,6.7054
-0.30612,0.59286,6.7409
-0.30612,0.61224,6.7753
-0.30612,0.63163,6.8086
-0.30612,0.65102,6.8408
-0.30612,0.67041,6.8722
-0.30612,0.6898,6.9026
-0.30612,0.70918,6.9322
-0.30612,0.72857,6.961
-0.30612,0.74796,6.9891
-0.30612,0.76735,7.0164
-0.30612,0.78673,7.043
-0.30612,0.80612,7.069
-0.30612,0.82551,7.0944
-0.30612,0.8449,7.1192
-0.30612,0.86429,7.1434
-0.30612,0.88367,7.1671
-0.30612,0.90306,7.1903
-0.30612,0.92245,7.213
-0.30612,0.94184,7.2352
-0.30612,0.96122,7.257
-0.30612,0.98061,7.2783
-0.30612,1,7.2992
-0.26531,0.05,4.1119
-0.26531,0.069388,4.4608
-0.26531,0.088776,4.7232
-0.26531,0.10816,4.9335
-0.26531,0.12755,5.109
-0.26531,0.14694,5.2597
-0.26531,0.16633,5.3916
-0.26531,0.18571,5.509
-0.26531,0.2051,5.6147
-0.26531,0.22449,5.7109
-0.26531,0.24388,5.7991
-0.26531,0.26327,5.8805
-0.26531,0.28265,5.9562
-0.26531,0.30204,6.0268
-0.26531,0.32143,6.093
-0.26531,0.34082,6.1554
-0.26531,0.3602,6.2143
-0.26531,0.37959,6.2701
-0.26531,0.39898,6.3232
-0.26531,0.41837,6.3737
-0.26531,0.43776,6.4219
-0.26531,0.45714,6.468
-0.26531,0.47653,6.5123
-0.26531,0.49592,6.5547
-0.26531,0.51531,6.5956
-0.26531,0.53469,6.6349
-0.26531,0.55408,6.6728
-0.26531,0.57347,6.7094
-0.26531,0.59286,6.7448
-0.26531,0.61224,6.7791
-0.26531,0.63163,6.8123
-0.26531,0.65102,6.8445
-0.26531,0.67041,6.8757
-0.26531,0.6898,6.906
-0.26531,0.70918,6.9356
-0.26531,0.72857,6.9643
-0.26531,0.74796,6.9922
-0.26531,0.76735,7.0195
-0.26531,0.78673,7.046
-0.26531,0.80612,7.072
-0.26531,0.82551,7.0973
-0.26531,0.8449,7.122
-0.26531,0.86429,7.1461
-0.26531,0.88367,7.1698
-0.26531,0.90306,7.1929
-0.26531,0.92245,7.2155
-0.26531,0.94184,7.2376
-0.26531,0.96122,7.2593
-0.26531,0.98061,7.2806
-0.26531,1,7.3014
-0.22449,0.05,4.1238
-0.22449,0.069388,4.4716
-0.22449,0.088776,4.7332
-0.22449,0.10816,4.9428
-0.22449,0.12755,5.1178
-0.22449,0.14694,5.268
-0.22449,0.16633,5.3996
-0.22449,0.18571,5.5166
-0.22449,0.2051,5.622
-0.22449,0.22449,5.7179
-0.22449,0.24388,5.8058
-0.22449,0.26327,5.887
-0.22449,0.28265,5.9625
-0.22449,0.30204,6.0329
-0.22449,0.32143,6.0989
-0.22449,0.34082,6.1611
-0.22449,0.3602,6.2198
-0.22449,0.37959,6.2755
-0.22449,0.39898,6.3283
-0.22449,0.41837,6.3787
-0.22449,0.43776,6.4268
-0.22449,0.45714,6.4728
-0.22449,0.47653,6.5169
-0.22449,0.49592,6.5592
-0.22449,0.51531,6.5999
-0.22449,0.53469,6.6391
-0.22449,0.55408,6.6769
-0.22449,0.57347,6.7134
-0.22449,0.59286,6.7487
-0.22449,0.61224,6.7829
-0.22449,0.63163,6.816
-0.22449,0.65102,6.8481
-0.22449,0.67041,6.8792
-0.22449,0.6898,6.9095
-0.22449,0.70918,6.9389
-0.22449,0.72857,6.9675
-0.22449,0.74796,6.9954
-0.22449,0.76735,7.0226
-0.22449,0.78673,7.049
-0.22449,0.80612,7.0749
-0.22449,0.82551,7.1001
-0.22449,0.8449,7.1248
-0.22449,0.86429,7.1488
-0.22449,0.88367,7.1724
-0.22449,0.90306,7.1954
-0.22449,0.92245,7.218
-0.22449,0.94184,7.24
-0.22449,0.96122,7.2617
-0.22449,0.98061,7.2829
-0.22449,1,7.3037
-0.18367,0.05,4.1356
-0.18367,0.069388,4.4824
-0.18367,0.088776,4.7431
-0.18367,0.10816,4.9522
-0.18367,0.12755,5.1267
-0.18367,0.14694,5.2764
-0.18367,0.16633,5.4076
-0.18367,0.18571,5.5242
-0.18367,0.2051,5.6293
-0.18367,0.22449,5.7249
-0.18367,0.24388,5.8126
-0.18367,0.26327,5.8935
-0.18367,0.28265,5.9687
-0.18367,0.30204,6.0389
-0.18367,0.32143,6.1048
-0.18367,0.34082,6.1667
-0.18367,0.3602,6.2253
-0.18367,0.37959,6.2808
-0.18367,0.39898,6.3335
-0.18367,0.41837,6.3837
-0.18367,0.43776,6.4316
-0.18367,0.45714,6.4775
-0.18367,0.47653,6.5215
-0.18367,0.49592,6.5637
-0.18367,0.51531,6.6042
-0.18367,0.53469,6.6433
-0.18367,0.55408,6.681
-0.18367,0.57347,6.7174
-0.18367,0.59286,6.7526
-0.18367,0.61224,6.7867
-0.18367,0.63163,6.8197
-0.18367,0.65102,6.8516
-0.18367,0.67041,6.8827
-0.18367,0.6898,6.9129
-0.18367,0.70918,6.9422
-0.18367,0.72857,6.9708
-0.18367,0.74796,6.9985
-0.18367,0.76735,7.0256
-0.18367,0.78673,7.052
-0.18367,0.80612,7.0778
-0.18367,0.82551,7.1029
-0.18367,0.8449,7.1275
-0.18367,0.86429,7.1515
-0.18367,0.88367,7.175
-0.18367,0.90306,7.198
-0.18367,0.92245,7.2204
-0.18367,0.94184,7.2425
-0.18367,0.96122,7.264
-0.18367,0.98061,7.2852
-0.18367,1,7.3059
-0.14286,0.05,4.1474
-0.14286,0.069388,4.4931
-0.14286,0.088776,4.7531
-0.14286,0.10816,4.9615
-0.14286,0.12755,5.1354
-0.14286,0.14694,5.2847
-0.14286,0.16633,5.4155
-0.14286,0.18571,5.5318
-0.14286,0.2051,5.6366
-0.14286,0.22449,5.7319
-0.14286,0.24388,5.8193
-0.14286,0.26327,5.9
-0.14286,0.28265,5.975
-0.14286,0.30204,6.045
-0.14286,0.32143,6.1106
-0.14286,0.34082,6.1724
-0.14286,0.3602,6.2308
-0.14286,0.37959,6.2861
-0.14286,0.39898,6.3386
-0.14286,0.41837,6.3887
-0.14286,0.43776,6.4365
-0.14286,0.45714,6.4822
-0.14286,0.47653,6.526
-0.14286,0.49592,6.5681
-0.14286,0.51531,6.6086
-0.14286,0.53469,6.6475
-0.14286,0.55408,6.6851
-0.14286,0.57347,6.7214
-0.14286,0.59286,6.7565
-0.14286,0.61224,6.7904
-0.14286,0.63163,6.8233
-0.14286,0.65102,6.8552
-0.14286,0.67041,6.8862
-0.14286,0.6898,6.9163
-0.14286,0.70918,6.9455
-0.14286,0.72857,6.974
-0.14286,0.74796,7.0017
-0.14286,0.76735,7.0287
-0.14286,0.78673,7.055
-0.14286,0.80612,7.0807
-0.14286,0.82551,7.1058
-0.14286,0.8449,7.1303
-0.14286,0.86429,7.1542
-0.14286,0.88367,7.1776
-0.14286,0.90306,7.2005
-0.14286,0.92245,7.2229
-0.14286,0.94184,7.2449
-0.14286,0.96122,7.2664
-0.14286,0.98061,7.2874
-0.14286,1,7.3081
-0.10204,0.05,4.1591
-0.10204,0.069388,4.5038
-0.10204,0.088776,4.763
-0.10204,0.10816,4.9708
-0.10204,0.12755,5.1442
-0.10204,0.14694,5.293
-0.10204,0.16633,5.4234
-0.10204,0.18571,5.5394
-0.10204,0.2051,5.6438
-0.10204,0.22449,5.7388
-0.10204,0.24388,5.826
-0.10204,0.26327,5.9064
-0.10204,0.28265,5.9812
-0.10204,0.30204,6.051
-0.10204,0.32143,6.1164
-0.10204,0.34082,6.178
-0.10204,0.3602,6.2362
-0.10204,0.37959,6.2914
-0.10204,0.39898,6.3438
-0.10204,0.41837,6.3937
-0.10204,0.43776,6.4413
-0.10204,0.45714,6.4869
-0.10204,0.47653,6.5306
-0.10204,0.49592,6.5726
-0.10204,0.51531,6.6129
-0.10204,0.53469,6.6517
-0.10204,0.55408,6.6892
-0.10204,0.57347,6.7254
-0.10204,0.59286,6.7604
-0.10204,0.61224,6.7942
-0.10204,0.63163,6.827
-0.10204,0.65102,6.8588
-0.10204,0.67041,6.8897
-0.10204,0.6898,6.9197
-0.10204,0.70918,6.9488
-0.10204,0.72857,6.9772
-0.10204,0.74796,7.0048
-0.10204,0.76735,7.0317
-0.10204,0.78673,7.058
-0.10204,0.80612,7.0836
-0.10204,0.82551,7.1086
-0.10204,0.8449,7.133
-0.10204,0.86429,7.1569
-0.10204,0.88367,7.1802
-0.10204,0.90306,7.203
-0.10204,0.92245,7.2254
-0.10204,0.94184,7.2473
-0.10204,0.96122,7.2687
-0.10204,0.98061,7.2897
-0.10204,1,7.3103
-0.061224,0.05,4.1708
-0.061224,0.069388,4.5145
-0.061224,0.088776,4.7729
-0.061224,0.10816,4.98
-0.061224,0.12755,5.1529
-0.061224,0.14694,5.3013
-0.061224,0.16633,5.4313
-0.061224,0.18571,5.5469
-0.061224,0.2051,5.6511
-0.061224,0.22449,5.7458
-0.061224,0.24388,5.8327
-0.061224,0.26327,5.9129
-0.061224,0.28265,5.9874
-0.061224,0.30204,6.057
-0.061224,0.32143,6.1222
-0.061224,0.34082,6.1836
-0.061224,0.3602,6.2417
-0.061224,0.37959,6.2966
-0.061224,0.39898,6.3489
-0.061224,0.41837,6.3986
-0.061224,0.43776,6.4461
-0.061224,0.45714,6.4916
-0.061224,0.47653,6.5352
-0.061224,0.49592,6.577
-0.061224,0.51531,6.6172
-0.061224,0.53469,6.6559
-0.061224,0.55408,6.6933
-0.061224,0.57347,6.7293
-0.061224,0.59286,6.7642
-0.061224,0.61224,6.798
-0.061224,0.63163,6.8307
-0.061224,0.65102,6.8624
-0.061224,0.67041,6.8931
-0.061224,0.6898,6.923
-0.061224,0.70918,6.9521
-0.061224,0.72857,6.9804
-0.061224,0.74796,7.0079
-0.061224,0.76735,7.0348
-0.061224,0.78673,7.0609
-0.061224,0.80612,7.0865
-0.061224,0.82551,7.1114
-0.061224,0.8449,7.1357
-0.061224,0.86429,7.1595
-0.061224,0.88367,7.1828
-0.061224,0.90306,7.2056
-0.061224,0.92245,7.2278
-0.061224,0.94184,7.2496
-0.061224,0.96122,7.271
-0.061224,0.98061,7.292
-0.061224,1,7.3125
-0.020408,0.05,4.1825
-0.020408,0.069388,4.5251
-0.020408,0.088776,4.7827
-0.020408,0.10816,4.9893
-0.020408,0.12755,5.1616
-0.020408,0.14694,5.3096
-0.020408,0.16633,5.4392
-0.020408,0.18571,5.5544
-0.020408,0.2051,5.6583
-0.020408,0.22449,5.7527
-0.020408,0.24388,5.8393
-0.020408,0.26327,5.9193
-0.020408,0.28265,5.9936
-0.020408,0.30204,6.0629
-0.020408,0.32143,6.128
-0.020408,0.34082,6.1892
-0.020408,0.3602,6.2471
-0.020408,0.37959,6.3019
-0.020408,0.39898,6.354
-0.020408,0.41837,6.4036
-0.020408,0.43776,6.451
-0.020408,0.45714,6.4963
-0.020408,0.47653,6.5397
-0.020408,0.49592,6.5814
-0.020408,0.51531,6.6215
-0.020408,0.53469,6.6601
-0.020408,0.55408,6.6973
-0.020408,0.57347,6.7333
-0.020408,0.59286,6.7681
-0.020408,0.61224,6.8017
-0.020408,0.63163,6.8343
-0.020408,0.65102,6.8659
-0.020408,0.67041,6.8966
-0.020408,0.6898,6.9264
-0.020408,0.70918,6.9554
-0.020408,0.72857,6.9836
-0.020408,0.74796,7.011
-0.020408,0.76735,7.0378
-0.020408,0.78673,7.0639
-0.020408,0.80612,7.0893
-0.020408,0.82551,7.1142
-0.020408,0.8449,7.1385
-0.020408,0.86429,7.1622
-0.020408,0.88367,7.1854
-0.020408,0.90306,7.2081
-0.020408,0.92245,7.2303
-0.020408,0.94184,7.252
-0.020408,0.96122,7.2733
-0.020408,0.98061,7.2942
-0.020408,1,7.3147
0.020408,0.05,4.1941
0.020408,0.069388,4.5357
0.020408,0.088776,4.7925
0.020408,0.10816,4.9984
0.020408,0.12755,5.1703
0.020408,0.14694,5.3178
0.020408,0.16633,5.447
0.020408,0.18571,5.5619
0.020408,0.2051,5.6654
0.020408,0.22449,5.7596
0.020408,0.24388,5.8459
0.020408,0.26327,5.9257
0.020408,0.28265,5.9998
0.020408,0.30204,6.0689
0.020408,0.32143,6.1338
0.020408,0.34082,6.1948
0.020408,0.3602,6.2525
0.020408,0.37959,6.3071
0.020408,0.39898,6.3591
0.020408,0.41837,6.4085
0.020408,0.43776,6.4557
0.020408,0.45714,6.5009
0.020408,0.47653,6.5442
0.020408,0.49592,6.5858
0.020408,0.51531,6.6258
0.020408,0.53469,6.6643
0.020408,0.55408,6.7014
0.020408,0.57347,6.7372
0.020408,0.59286,6.7719
0.020408,0.61224,6.8054
0.020408,0.63163,6.8379
0.020408,0.65102,6.8695
0.020408,0.67041,6.9
0.020408,0.6898,6.9298
0.020408,0.70918,6.9587
0.020408,0.72857,6.9868
0.020408,0.74796,7.0141
0.020408,0.76735,7.0408
0.020408,0.78673,7.0668
0.020408,0.80612,7.0922
0.020408,0.82551,7.117
0.020408,0.8449,7.1412
0.020408,0.86429,7.1648
0.020408,0.88367,7.188
0.020408,0.90306,7.2106
0.020408,0.92245,7.2327
0.020408,0.94184,7.2544
0.020408,0.96122,7.2756
0.020408,0.98061,7.2965
0.020408,1,7.3169
0.061224,0.05,4.2057
0.061224,0.069388,4.5463
0.061224,0.088776,4.8023
0.061224,0.10816,5.0076
0.061224,0.12755,5.179
0.061224,0.14694,5.326
0.061224,0.16633,5.4548
0.061224,0.18571,5.5694
0.061224,0.2051,5.6726
0.061224,0.22449,5.7665
0.061224,0.24388,5.8526
0.061224,0.26327,5.9321
0.061224,0.28265,6.0059
0.061224,0.30204,6.0749
0.061224,0.32143,6.1395
0.061224,0.34082,6.2004
0.061224,0.3602,6.2579
0.061224,0.37959,6.3124
0.061224,0.39898,6.3641
0.061224,0.41837,6.4134
0.061224,0.43776,6.4605
0.061224,0.45714,6.5056
0.061224,0.47653,6.5487
0.061224,0.49592,6.5902
0.061224,0.51531,6.63
0.061224,0.53469,6.6684
0.061224,0.55408,6.7054
0.061224,0.57347,6.7412
0.061224,0.59286,6.7757
0.061224,0.61224,6.8092
0.061224,0.63163,6.8416
0.061224,0.65102,6.873
0.061224,0.67041,6.9035
0.061224,0.6898,6.9331
0.061224,0.70918,6.9619
0.061224,0.72857,6.9899
0.061224,0.74796,7.0172
0.061224,0.76735,7.0438
0.061224,0.78673,7.0698
0.061224,0.80612,7.0951
0.061224,0.82551,7.1198
0.061224,0.8449,7.1439
0.061224,0.86429,7.1675
0.061224,0.88367,7.1905
0.061224,0.90306,7.2131
0.061224,0.92245,7.2352
0.061224,0.94184,7.2568
0.061224,0.96122,7.2779
0.061224,0.98061,7.2987
0.061224,1,7.319
0.10204,0.05,4.2173
0.10204,0.069388,4.5568
0.10204,0.088776,4.8121
0.10204,0.10816,5.0168
0.10204,0.12755,5.1876
0.10204,0.14694,5.3342
0.10204,0.16633,5.4626
0.10204,0.18571,5.5769
0.10204,0.2051,5.6797
0.10204,0.22449,5.7733
0.10204,0.24388,5.8592
0.10204,0.26327,5.9384
0.10204,0.28265,6.012
0.10204,0.30204,6.0808
0.10204,0.32143,6.1452
0.10204,0.34082,6.2059
0.10204,0.3602,6.2632
0.10204,0.37959,6.3176
0.10204,0.39898,6.3692
0.10204,0.41837,6.4183
0.10204,0.43776,6.4653
0.10204,0.45714,6.5102
0.10204,0.47653,6.5532
0.10204,0.49592,6.5945
0.10204,0.51531,6.6343
0.10204,0.53469,6.6725
0.10204,0.55408,6.7094
0.10204,0.57347,6.7451
0.10204,0.59286,6.7795
0.10204,0.61224,6.8129
0.10204,0.63163,6.8452
0.10204,0.65102,6.8765
0.10204,0.67041,6.9069
0.10204,0.6898,6.9364
0.10204,0.70918,6.9652
0.10204,0.72857,6.9931
0.10204,0.74796,7.0203
0.10204,0.76735,7.0468
0.10204,0.78673,7.0727
0.10204,0.80612,7.0979
0.10204,0.82551,7.1225
0.10204,0.8449,7.1466
0.10204,0.86429,7.1701
0.10204,0.88367,7.1931
0.10204,0.90306,7.2156
0.10204,0.92245,7.2376
0.10204,0.94184,7.2591
0.10204,0.96122,7.2802
0.10204,0.98061,7.3009
0.10204,1,7.3212
0.14286,0.05,4.2288
0.14286,0.069388,4.5673
0.14286,0.088776,4.8218
0.14286,0.10816,5.0259
0.14286,0.12755,5.1962
0.14286,0.14694,5.3424
0.14286,0.16633,5.4704
0.14286,0.18571,5.5843
0.14286,0.2051,5.6869
0.14286,0.22449,5.7802
0.14286,0.24388,5.8657
0.14286,0.26327,5.9448
0.14286,0.28265,6.0182
0.14286,0.30204,6.0867
0.14286,0.32143,6.151
0.14286,0.34082,6.2115
0.14286,0.3602,6.2686
0.14286,0.37959,6.3228
0.14286,0.39898,6.3742
0.14286,0.41837,6.4232
0.14286,0.43776,6.47
0.14286,0.45714,6.5148
0.14286,0.47653,6.5577
0.14286,0.49592,6.5989
0.14286,0.51531,6.6385
0.14286,0.53469,6.6767
0.14286,0.55408,6.7135
0.14286,0.57347,6.749
0.14286,0.59286,6.7833
0.14286,0.61224,6.8166
0.14286,0.63163,6.8488
0.14286,0.65102,6.88
0.14286,0.67041,6.9103
0.14286,0.6898,6.9398
0.14286,0.70918,6.9684
0.14286,0.72857,6.9963
0.14286,0.74796,7.0234
0.14286,0.76735,7.0498
0.14286,0.78673,7.0756
0.14286,0.80612,7.1008
0.14286,0.82551,7.1253
0.14286,0.8449,7.1493
0.14286,0.86429,7.1727
0.14286,0.88367,7.1956
0.14286,0.90306,7.2181
0.14286,0.92245,7.24
0.14286,0.94184,7.2615
0.14286,0.96122,7.2825
0.14286,0.98061,7.3032
0.14286,1,7.3234
0.18367,0.05,4.2403
0.18367,0.069388,4.5778
0.18367,0.088776,4.8315
0.18367,0.10816,5.035
0.18367,0.12755,5.2048
0.18367,0.14694,5.3505
0.18367,0.16633,5.4781
0.18367,0.18571,5.5917
0.18367,0.2051,5.694
0.18367,0.22449,5.787
0.18367,0.24388,5.8723
0.18367,0.26327,5.9511
0.18367,0.28265,6.0242
0.18367,0.30204,6.0926
0.18367,0.32143,6.1566
0.18367,0.34082,6.217
0.18367,0.3602,6.2739
0.18367,0.37959,6.3279
0.18367,0.39898,6.3792
0.18367,0.41837,6.4281
0.18367,0.43776,6.4748
0.18367,0.45714,6.5194
0.18367,0.47653,6.5622
0.18367,0.49592,6.6032
0.18367,0.51531,6.6427
0.18367,0.53469,6.6808
0.18367,0.55408,6.7175
0.18367,0.57347,6.7529
0.18367,0.59286,6.7871
0.18367,0.61224,6.8203
0.18367,0.63163,6.8524
0.18367,0.65102,6.8835
0.18367,0.67041,6.9137
0.18367,0.6898,6.9431
0.18367,0.70918,6.9716
0.18367,0.72857,6.9994
0.18367,0.74796,7.0265
0.18367,0.76735,7.0528
0.18367,0.78673,7.0785
0.18367,0.80612,7.1036
0.18367,0.82551,7.1281
0.18367,0.8449,7.152
0.18367,0.86429,7.1753
0.18367,0.88367,7.1982
0.18367,0.90306,7.2205
0.18367,0.92245,7.2424
0.18367,0.94184,7.2638
0.18367,0.96122,7.2848
0.18367,0.98061,7.3054
0.18367,1,7.3255
0.22449,0.05,4.2518
0.22449,0.069388,4.5882
0.22449,0.088776,4.8412
0.22449,0.10816,5.044
0.22449,0.12755,5.2133
0.22449,0.14694,5.3586
0.22449,0.16633,5.4859
0.22449,0.18571,5.5991
0.22449,0.2051,5.701
0.22449,0.22449,5.7938
0.22449,0.24388,5.8788
0.22449,0.26327,5.9574
0.22449,0.28265,6.0303
0.22449,0.30204,6.0984
0.22449,0.32143,6.1623
0.22449,0.34082,6.2225
0.22449,0.3602,6.2793
0.22449,0.37959,6.3331
0.22449,0.39898,6.3842
0.22449,0.41837,6.433
0.22449,0.43776,6.4795
0.22449,0.45714,6.524
0.22449,0.47653,6.5666
0.22449,0.49592,6.6076
0.22449,0.51531,6.6469
0.22449,0.53469,6.6849
0.22449,0.55408,6.7214
0.22449,0.57347,6.7568
0.22449,0.59286,6.7909
0.22449,0.61224,6.8239
0.22449,0.63163,6.8559
0.22449,0.65102,6.887
0.22449,0.67041,6.9171
0.22449,0.6898,6.9464
0.22449,0.70918,6.9749
0.22449,0.72857,7.0025
0.22449,0.74796,7.0295
0.22449,0.76735,7.0558
0.22449,0.78673,7.0814
0.22449,0.80612,7.1064
0.22449,0.82551,7.1308
0.22449,0.8449,7.1546
0.22449,0.86429,7.1779
0.22449,0.88367,7.2007
0.22449,0.90306,7.223
0.22449,0.92245,7.2448
0.22449,0.94184,7.2662
0.22449,0.96122,7.2871
0.22449,0.98061,7.3076
0.22449,1,7.3277
0.26531,0.05,4.2632
0.26531,0.069388,4.5986
0.26531,0.088776,4.8509
0.26531,0.10816,5.0531
0.26531,0.12755,5.2218
0.26531,0.14694,5.3667
0.26531,0.16633,5.4936
0.26531,0.18571,5.6064
0.26531,0.2051,5.7081
0.26531,0.22449,5.8005
0.26531,0.24388,5.8853
0.26531,0.26327,5.9636
0.26531,0.28265,6.0364
0.26531,0.30204,6.1043
0.26531,0.32143,6.168
0.26531,0.34082,6.2279
0.26531,0.3602,6.2846
0.26531,0.37959,6.3382
0.26531,0.39898,6.3892
0.26531,0.41837,6.4378
0.26531,0.43776,6.4842
0.26531,0.45714,6.5285
0.26531,0.47653,6.5711
0.26531,0.49592,6.6119
0.26531,0.51531,6.6511
0.26531,0.53469,6.689
0.26531,0.55408,6.7254
0.26531,0.57347,6.7606
0.26531,0.59286,6.7947
0.26531,0.61224,6.8276
0.26531,0.63163,6.8595
0.26531,0.65102,6.8905
0.26531,0.67041,6.9205
0.26531,0.6898,6.9497
0.26531,0.70918,6.9781
0.26531,0.72857,7.0057
0.26531,0.74796,7.0326
0.26531,0.76735,7.0588
0.26531,0.78673,7.0843
0.26531,0.80612,7.1092
0.26531,0.82551,7.1335
0.26531,0.8449,7.1573
0.26531,0.86429,7.1805
0.26531,0.88367,7.2032
0.26531,0.90306,7.2255
0.26531,0.92245,7.2472
0.26531,0.94184,7.2685
0.26531,0.96122,7.2894
0.26531,0.98061,7.3098
0.26531,1,7.3298
0.30612,0.05,4.2746
0.30612,0.069388,4.609
0.30612,0.088776,4.8605
0.30612,0.10816,5.0621
0.30612,0.12755,5.2303
0.30612,0.14694,5.3748
0.30612,0.16633,5.5012
0.30612,0.18571,5.6138
0.30612,0.2051,5.7151
0.30612,0.22449,5.8073
0.30612,0.24388,5.8918
0.30612,0.26327,5.9699
0.30612,0.28265,6.0424
0.30612,0.30204,6.1101
0.30612,0.32143,6.1736
0.30612,0.34082,6.2334
0.30612,0.3602,6.2899
0.30612,0.37959,6.3434
0.30612,0.39898,6.3942
0.30612,0.41837,6.4426
0.30612,0.43776,6.4889
0.30612,0.45714,6.5331
0.30612,0.47653,6.5755
0.30612,0.49592,6.6162
0.30612,0.51531,6.6553
0.30612,0.53469,6.693
0.30612,0.55408,6.7294
0.30612,0.57347,6.7645
0.30612,0.59286,6.7984
0.30612,0.61224,6.8313
0.30612,0.63163,6.8631
0.30612,0.65102,6.8939
0.30612,0.67041,6.9239
0.30612,0.6898,6.953
0.30612,0.70918,6.9813
0.30612,0.72857,7.0088
0.30612,0.74796,7.0356
0.30612,0.76735,7.0617
0.30612,0.78673,7.0872
0.30612,0.80612,7.112
0.30612,0.82551,7.1363
0.30612,0.8449,7.16
0.30612,0.86429,7.1831
0.30612,0.88367,7.2058
0.30612,0.90306,7.2279
0.30612,0.92245,7.2496
0.30612,0.94184,7.2708
0.30612,0.96122,7.2916
0.30612,0.98061,7.312
0.30612,1,7.332
0.34694,0.05,4.2859
0.34694,0.069388,4.6193
0.34694,0.088776,4.8701
0.34694,0.10816,5.071
0.34694,0.12755,5.2388
0.34694,0.14694,5.3828
0.34694,0.16633,5.5089
0.34694,0.18571,5.6211
0.34694,0.2051,5.7221
0.34694,0.22449,5.814
0.34694,0.24388,5.8983
0.34694,0.26327,5.9761
0.34694,0.28265,6.0484
0.34694,0.30204,6.116
0.34694,0.32143,6.1793
0.34694,0.34082,6.2389
0.34694,0.3602,6.2951
0.34694,0.37959,6.3485
0.34694,0.39898,6.3992
0.34694,0.41837,6.4475
0.34694,0.43776,6.4936
0.34694,0.45714,6.5376
0.34694,0.47653,6.5799
0.34694,0.49592,6.6205
0.34694,0.51531,6.6595
0.34694,0.53469,6.6971
0.34694,0.55408,6.7333
0.34694,0.57347,6.7683
0.34694,0.59286,6.8022
0.34694,0.61224,6.8349
0.34694,0.63163,6.8666
0.34694,0.65102,6.8974
0.34694,0.67041,6.9272
0.34694,0.6898,6.9563
0.34694,0.70918,6.9845
0.34694,0.72857,7.0119
0.34694,0.74796,7.0386
0.34694,0.76735,7.0647
0.34694,0.78673,7.09
0.34694,0.80612,7.1148
0.34694,0.82551,7.139
0.34694,0.8449,7.1626
0.34694,0.86429,7.1857
0.34694,0.88367,7.2083
0.34694,0.90306,7.2304
0.34694,0.92245,7.252
0.34694,0.94184,7.2731
0.34694,0.96122,7.2939
0.34694,0.98061,7.3142
0.34694,1,7.3341
0.38776,0.05,4.2972
0.38776,0.069388,4.6297
0.38776,0.088776,4.8796
0.38776,0.10816,5.08
0.38776,0.12755,5.2473
0.38776,0.14694,5.3908
0.38776,0.16633,5.5165
0.38776,0.18571,5.6284
0.38776,0.2051,5.7291
0.38776,0.22449,5.8207
0.38776,0.24388,5.9048
0.38776,0.26327,5.9824
0.38776,0.28265,6.0545
0.38776,0.30204,6.1218
0.38776,0.32143,6.1849
0.38776,0.34082,6.2443
0.38776,0.3602,6.3004
0.38776,0.37959,6.3536
0.38776,0.39898,6.4041
0.38776,0.41837,6.4523
0.38776,0.43776,6.4982
0.38776,0.45714,6.5422
0.38776,0.47653,6.5843
0.38776,0.49592,6.6248
0.38776,0.51531,6.6637
0.38776,0.53469,6.7011
0.38776,0.55408,6.7373
0.38776,0.57347,6.7722
0.38776,0.59286,6.8059
0.38776,0.61224,6.8385
0.38776,0.63163,6.8702
0.38776,0.65102,6.9008
0.38776,0.67041,6.9306
0.38776,0.6898,6.9595
0.38776,0.70918,6.9876
0.38776,0.72857,7.015
0.38776,0.74796,7.0416
0.38776,0.76735,7.0676
0.38776,0.78673,7.0929
0.38776,0.80612,7.1176
0.38776,0.82551,7.1417
0.38776,0.8449,7.1653
0.38776,0.86429,7.1883
0.38776,0.88367,7.2108
0.38776,0.90306,7.2328
0.38776,0.92245,7.2544
0.38776,0.94184,7.2755
0.38776,0.96122,7.2961
0.38776,0.98061,7.3164
0.38776,1,7.3362
0.42857,0.05,4.3085
0.42857,0.069388,4.6399
0.42857,0.088776,4.8891
0.42857,0.10816,5.0889
0.42857,0.12755,5.2557
0.42857,0.14694,5.3988
0.42857,0.16633,5.5241
0.42857,0.18571,5.6356
0.42857,0.2051,5.7361
0.42857,0.22449,5.8274
0.42857,0.24388,5.9112
0.42857,0.26327,5.9886
0.42857,0.28265,6.0604
0.42857,0.30204,6.1275
0.42857,0.32143,6.1905
0.42857,0.34082,6.2497
0.42857,0.3602,6.3057
0.42857,0.37959,6.3587
0.42857,0.39898,6.4091
0.42857,0.41837,6.457
0.42857,0.43776,6.5029
0.42857,0.45714,6.5467
0.42857,0.47653,6.5887
0.42857,0.49592,6.629
0.42857,0.51531,6.6678
0.42857,0.53469,6.7052
0.42857,0.55408,6.7412
0.42857,0.57347,6.776
0.42857,0.59286,6.8096
0.42857,0.61224,6.8422
0.42857,0.63163,6.8737
0.42857,0.65102,6.9043
0.42857,0.67041,6.9339
0.42857,0.6898,6.9628
0.42857,0.70918,6.9908
0.42857,0.72857,7.0181
0.42857,0.74796,7.0446
0.42857,0.76735,7.0705
0.42857,0.78673,7.0958
0.42857,0.80612,7.1204
0.42857,0.82551,7.1444
0.42857,0.8449,7.1679
0.42857,0.86429,7.1908
0.42857,0.88367,7.2133
0.42857,0.90306,7.2352
0.42857,0.92245,7.2567
0.42857,0.94184,7.2778
0.42857,0.96122,7.2984
0.42857,0.98061,7.3186
0.42857,1,7.3384
0.46939,0.05,4.3198
0.46939,0.069388,4.6502
0.46939,0.088776,4.8986
0.46939,0.10816,5.0978
0.46939,0.12755,5.2641
0.46939,0.14694,5.4068
0.46939,0.16633,5.5317
0.46939,0.18571,5.6429
0.46939,0.2051,5.743
0.46939,0.22449,5.8341
0.46939,0.24388,5.9176
0.46939,0.26327,5.9948
0.46939,0.28265,6.0664
0.46939,0.30204,6.1333
0.46939,0.32143,6.196
0.46939,0.34082,6.2551
0.46939,0.3602,6.3109
0.46939,0.37959,6.3637
0.46939,0.39898,6.414
0.46939,0.41837,6.4618
0.46939,0.43776,6.5075
0.46939,0.45714,6.5512
0.46939,0.47653,6.5931
0.46939,0.49592,6.6333
0.46939,0.51531,6.672
0.46939,0.53469,6.7092
0.46939,0.55408,6.7451
0.46939,0.57347,6.7798
0.46939,0.59286,6.8133
0.46939,0.61224,6.8458
0.46939,0.63163,6.8772
0.46939,0.65102,6.9077
0.46939,0.67041,6.9373
0.46939,0.6898,6.966
0.46939,0.70918,6.994
0.46939,0.72857,7.0212
0.46939,0.74796,7.0476
0.46939,0.76735,7.0735
0.46939,0.78673,7.0986
0.46939,0.80612,7.1232
0.46939,0.82551,7.1471
0.46939,0.8449,7.1705
0.46939,0.86429,7.1934
0.46939,0.88367,7.2158
0.46939,0.90306,7.2377
0.46939,0.92245,7.2591
0.46939,0.94184,7.2801
0.46939,0.96122,7.3006
0.46939,0.98061,7.3207
0.46939,1,7.3405
0.5102,0.05,4.331
0.5102,0.069388,4.6604
0.5102,0.088776,4.9081
0.5102,0.10816,5.1067
0.5102,0.12755,5.2724
0.5102,0.14694,5.4147
0.5102,0.16633,5.5393
0.5102,0.18571,5.6501
0.5102,0.2051,5.7499
0.5102,0.22449,5.8407
0.5102,0.24388,5.924
0.5102,0.26327,6.0009
0.5102,0.28265,6.0724
0.5102,0.30204,6.1391
0.5102,0.32143,6.2016
0.5102,0.34082,6.2605
0.5102,0.3602,6.3161
0.5102,0.37959,6.3688
0.5102,0.39898,6.4189
0.5102,0.41837,6.4666
0.5102,0.43776,6.5121
0.5102,0.45714,6.5557
0.5102,0.47653,6.5974
0.5102,0.49592,6.6375
0.5102,0.51531,6.6761
0.5102,0.53469,6.7132
0.5102,0.55408,6.749
0.5102,0.57347,6.7836
0.5102,0.59286,6.817
0.5102,0.61224,6.8494
0.5102,0.63163,6.8807
0.5102,0.65102,6.9111
0.5102,0.67041,6.9406
0.5102,0.6898,6.9693
0.5102,0.70918,6.9971
0.5102,0.72857,7.0242
0.5102,0.74796,7.0506
0.5102,0.76735,7.0764
0.5102,0.78673,7.1014
0.5102,0.80612,7.1259
0.5102,0.82551,7.1498
0.5102,0.8449,7.1732
0.5102,0.86429,7.196
0.5102,0.88367,7.2183
0.5102,0.90306,7.2401
0.5102,0.92245,7.2614
0.5102,0.94184,7.2823
0.5102,0.96122,7.3028
0.5102,0.98061,7.3229
0.5102,1,7.3426
0.55102,0.05,4.3422
0.55102,0.069388,4.6706
0.55102,0.088776,4.9176
0.55102,0.10816,5.1155
0.55102,0.12755,5.2808
0.55102,0.14694,5.4226
0.55102,0.16633,5.5468
0.55102,0.18571,5.6573
0.55102,0.2051,5.7569
0.55102,0.22449,5.8474
0.55102,0.24388,5.9304
0.55102,0.26327,6.0071
0.55102,0.28265,6.0783
0.55102,0.30204,6.1448
0.55102,0.32143,6.2071
0.55102,0.34082,6.2658
0.55102,0.3602,6.3213
0.55102,0.37959,6.3738
0.55102,0.39898,6.4238
0.55102,0.41837,6.4713
0.55102,0.43776,6.5167
0.55102,0.45714,6.5602
0.55102,0.47653,6.6018
0.55102,0.49592,6.6418
0.55102,0.51531,6.6802
0.55102,0.53469,6.7172
0.55102,0.55408,6.7529
0.55102,0.57347,6.7874
0.55102,0.59286,6.8207
0.55102,0.61224,6.853
0.55102,0.63163,6.8842
0.55102,0.65102,6.9145
0.55102,0.67041,6.9439
0.55102,0.6898,6.9725
0.55102,0.70918,7.0003
0.55102,0.72857,7.0273
0.55102,0.74796,7.0536
0.55102,0.76735,7.0793
0.55102,0.78673,7.1043
0.55102,0.80612,7.1287
0.55102,0.82551,7.1525
0.55102,0.8449,7.1758
0.55102,0.86429,7.1985
0.55102,0.88367,7.2207
0.55102,0.90306,7.2425
0.55102,0.92245,7.2638
0.55102,0.94184,7.2846
0.55102,0.96122,7.305
0.55102,0.98061,7.3251
0.55102,1,7.3447
0.59184,0.05,4.3533
0.59184,0.069388,4.6808
0.59184,0.088776,4.927
0.59184,0.10816,5.1244
0.59184,0.12755,5.2891
0.59184,0.14694,5.4305
0.59184,0.16633,5.5543
0.59184,0.18571,5.6645
0.59184,0.2051,5.7637
0.59184,0.22449,5.854
0.59184,0.24388,5.9368
0.59184,0.26327,6.0132
0.59184,0.28265,6.0842
0.59184,0.30204,6.1505
0.59184,0.32143,6.2127
0.59184,0.34082,6.2712
0.59184,0.3602,6.3265
0.59184,0.37959,6.3789
0.59184,0.39898,6.4286
0.59184,0.41837,6.476
0.59184,0.43776,6.5213
0.59184,0.45714,6.5646
0.59184,0.47653,6.6061
0.59184,0.49592,6.646
0.59184,0.51531,6.6843
0.59184,0.53469,6.7212
0.59184,0.55408,6.7568
0.59184,0.57347,6.7912
0.59184,0.59286,6.8244
0.59184,0.61224,6.8565
0.59184,0.63163,6.8877
0.59184,0.65102,6.9179
0.59184,0.67041,6.9472
0.59184,0.6898,6.9757
0.59184,0.70918,7.0034
0.59184,0.72857,7.0304
0.59184,0.74796,7.0566
0.59184,0.76735,7.0822
0.59184,0.78673,7.1071
0.59184,0.80612,7.1314
0.59184,0.82551,7.1552
0.59184,0.8449,7.1784
0.59184,0.86429,7.201
0.59184,0.88367,7.2232
0.59184,0.90306,7.2449
0.59184,0.92245,7.2661
0.59184,0.94184,7.2869
0.59184,0.96122,7.3073
0.59184,0.98061,7.3272
0.59184,1,7.3468
0.63265,0.05,4.3644
0.63265,0.069388,4.6909
0.63265,0.088776,4.9364
0.63265,0.10816,5.1331
0.63265,0.12755,5.2974
0.63265,0.14694,5.4384
0.63265,0.16633,5.5618
0.63265,0.18571,5.6717
0.63265,0.2051,5.7706
0.63265,0.22449,5.8606
0.63265,0.24388,5.9431
0.63265,0.26327,6.0193
0.63265,0.28265,6.0901
0.63265,0.30204,6.1562
0.63265,0.32143,6.2182
0.63265,0.34082,6.2765
0.63265,0.3602,6.3316
0.63265,0.37959,6.3839
0.63265,0.39898,6.4335
0.63265,0.41837,6.4808
0.63265,0.43776,6.5259
0.63265,0.45714,6.5691
0.63265,0.47653,6.6104
0.63265,0.49592,6.6502
0.63265,0.51531,6.6884
0.63265,0.53469,6.7252
0.63265,0.55408,6.7607
0.63265,0.57347,6.7949
0.63265,0.59286,6.828
0.63265,0.61224,6.8601
0.63265,0.63163,6.8912
0.63265,0.65102,6.9213
0.63265,0.67041,6.9505
0.63265,0.6898,6.9789
0.63265,0.70918,7.0065
0.63265,0.72857,7.0334
0.63265,0.74796,7.0596
0.63265,0.76735,7.0851
0.63265,0.78673,7.1099
0.63265,0.80612,7.1342
0.63265,0.82551,7.1578
0.63265,0.8449,7.181
0.63265,0.86429,7.2036
0.63265,0.88367,7.2257
0.63265,0.90306,7.2473
0.63265,0.92245,7.2685
0.63265,0.94184,7.2892
0.63265,0.96122,7.3095
0.63265,0.98061,7.3294
0.63265,1,7.3489
0.67347,0.05,4.3755
0.67347,0.069388,4.701
0.67347,0.088776,4.9457
0.67347,0.10816,5.1419
0.67347,0.12755,5.3057
0.67347,0.14694,5.4462
0.67347,0.16633,5.5693
0.67347,0.18571,5.6788
0.67347,0.2051,5.7774
0.67347,0.22449,5.8672
0.67347,0.24388,5.9494
0.67347,0.26327,6.0254
0.67347,0.28265,6.096
0.67347,0.30204,6.1619
0.67347,0.32143,6.2237
0.67347,0.34082,6.2818
0.67347,0.3602,6.3368
0.67347,0.37959,6.3889
0.67347,0.39898,6.4383
0.67347,0.41837,6.4855
0.67347,0.43776,6.5305
0.67347,0.45714,6.5735
0.67347,0.47653,6.6148
0.67347,0.49592,6.6544
0.67347,0.51531,6.6925
0.67347,0.53469,6.7291
0.67347,0.55408,6.7645
0.67347,0.57347,6.7987
0.67347,0.59286,6.8317
0.67347,0.61224,6.8637
0.67347,0.63163,6.8946
0.67347,0.65102,6.9246
0.67347,0.67041,6.9538
0.67347,0.6898,6.9821
0.67347,0.70918,7.0096
0.67347,0.72857,7.0364
0.67347,0.74796,7.0625
0.67347,0.76735,7.0879
0.67347,0.78673,7.1127
0.67347,0.80612,7.1369
0.67347,0.82551,7.1605
0.67347,0.8449,7.1836
0.67347,0.86429,7.2061
0.67347,0.88367,7.2281
0.67347,0.90306,7.2497
0.67347,0.92245,7.2708
0.67347,0.94184,7.2914
0.67347,0.96122,7.3117
0.67347,0.98061,7.3315
0.67347,1,7.351
0.71429,0.05,4.3866
0.71429,0.069388,4.7111
0.71429,0.088776,4.9551
0.71429,0.10816,5.1507
0.71429,0.12755,5.3139
0.71429,0.14694,5.454
0.71429,0.16633,5.5768
0.71429,0.18571,5.6859
0.71429,0.2051,5.7843
0.71429,0.22449,5.8737
0.71429,0.24388,5.9557
0.71429,0.26327,6.0315
0.71429,0.28265,6.1018
0.71429,0.30204,6.1675
0.71429,0.32143,6.2291
0.71429,0.34082,6.2871
0.71429,0.3602,6.3419
0.71429,0.37959,6.3938
0.71429,0.39898,6.4432
0.71429,0.41837,6.4901
0.71429,0.43776,6.535
0.71429,0.45714,6.5779
0.71429,0.47653,6.619
0.71429,0.49592,6.6585
0.71429,0.51531,6.6965
0.71429,0.53469,6.7331
0.71429,0.55408,6.7684
0.71429,0.57347,6.8024
0.71429,0.59286,6.8353
0.71429,0.61224,6.8672
0.71429,0.63163,6.8981
0.71429,0.65102,6.928
0.71429,0.67041,6.9571
0.71429,0.6898,6.9853
0.71429,0.70918,7.0127
0.71429,0.72857,7.0395
0.71429,0.74796,7.0655
0.71429,0.76735,7.0908
0.71429,0.78673,7.1155
0.71429,0.80612,7.1396
0.71429,0.82551,7.1631
0.71429,0.8449,7.1861
0.71429,0.86429,7.2086
0.71429,0.88367,7.2306
0.71429,0.90306,7.2521
0.71429,0.92245,7.2731
0.71429,0.94184,7.2937
0.71429,0.96122,7.3139
0.71429,0.98061,7.3336
0.71429,1,7.353
0.7551,0.05,4.3976
0.7551,0.069388,4.7211
0.7551,0.088776,4.9644
0.7551,0.10816,5.1594
0.7551,0.12755,5.3221
0.7551,0.14694,5.4618
0.7551,0.16633,5.5842
0.7551,0.18571,5.693
0.7551,0.2051,5.7911
0.7551,0.22449,5.8802
0.7551,0.24388,5.962
0.7551,0.26327,6.0375
0.7551,0.28265,6.1077
0.7551,0.30204,6.1732
0.7551,0.32143,6.2346
0.7551,0.34082,6.2924
0.7551,0.3602,6.347
0.7551,0.37959,6.3988
0.7551,0.39898,6.448
0.7551,0.41837,6.4948
0.7551,0.43776,6.5395
0.7551,0.45714,6.5823
0.7551,0.47653,6.6233
0.7551,0.49592,6.6627
0.7551,0.51531,6.7006
0.7551,0.53469,6.737
0.7551,0.55408,6.7722
0.7551,0.57347,6.8061
0.7551,0.59286,6.839
0.7551,0.61224,6.8707
0.7551,0.63163,6.9015
0.7551,0.65102,6.9314
0.7551,0.67041,6.9603
0.7551,0.6898,6.9885
0.7551,0.70918,7.0158
0.7551,0.72857,7.0425
0.7551,0.74796,7.0684
0.7551,0.76735,7.0937
0.7551,0.78673,7.1183
0.7551,0.80612,7.1423
0.7551,0.82551,7.1658
0.7551,0.8449,7.1887
0.7551,0.86429,7.2111
0.7551,0.88367,7.233
0.7551,0.90306,7.2544
0.7551,0.92245,7.2754
0.7551,0.94184,7.2959
0.7551,0.96122,7.3161
0.7551,0.98061,7.3358
0.7551,1,7.3551
0.79592,0.05,4.4086
0.79592,0.069388,4.7311
0.79592,0.088776,4.9736
0.79592,0.10816,5.168
0.79592,0.12755,5.3303
0.79592,0.14694,5.4696
0.79592,0.16633,5.5916
0.79592,0.18571,5.7001
0.79592,0.2051,5.7978
0.79592,0.22449,5.8867
0.79592,0.24388,5.9683
0.79592,0.26327,6.0436
0.79592,0.28265,6.1135
0.79592,0.30204,6.1788
0.79592,0.32143,6.24
0.79592,0.34082,6.2977
0.79592,0.3602,6.3521
0.79592,0.37959,6.4037
0.79592,0.39898,6.4528
0.79592,0.41837,6.4995
0.79592,0.43776,6.5441
0.79592,0.45714,6.5867
0.79592,0.47653,6.6276
0.79592,0.49592,6.6669
0.79592,0.51531,6.7046
0.79592,0.53469,6.741
0.79592,0.55408,6.776
0.79592,0.57347,6.8099
0.79592,0.59286,6.8426
0.79592,0.61224,6.8743
0.79592,0.63163,6.9049
0.79592,0.65102,6.9347
0.79592,0.67041,6.9636
0.79592,0.6898,6.9916
0.79592,0.70918,7.0189
0.79592,0.72857,7.0455
0.79592,0.74796,7.0713
0.79592,0.76735,7.0965
0.79592,0.78673,7.1211
0.79592,0.80612,7.145
0.79592,0.82551,7.1684
0.79592,0.8449,7.1913
0.79592,0.86429,7.2136
0.79592,0.88367,7.2354
0.79592,0.90306,7.2568
0.79592,0.92245,7.2777
0.79592,0.94184,7.2982
0.79592,0.96122,7.3182
0.79592,0.98061,7.3379
0.79592,1,7.3572
0.83673,0.05,4.4195
0.83673,0.069388,4.7411
0.83673,0.088776,4.9829
0.83673,0.10816,5.1767
0.83673,0.12755,5.3385
0.83673,0.14694,5.4774
0.83673,0.16633,5.599
0.83673,0.18571,5.7072
0.83673,0.2051,5.8046
0.83673,0.22449,5.8932
0.83673,0.24388,5.9745
0.83673,0.26327,6.0496
0.83673,0.28265,6.1193
0.83673,0.30204,6.1844
0.83673,0.32143,6.2455
0.83673,0.34082,6.3029
0.83673,0.3602,6.3572
0.83673,0.37959,6.4087
0.83673,0.39898,6.4576
0.83673,0.41837,6.5041
0.83673,0.43776,6.5486
0.83673,0.45714,6.5911
0.83673,0.47653,6.6319
0.83673,0.49592,6.671
0.83673,0.51531,6.7086
0.83673,0.53469,6.7449
0.83673,0.55408,6.7798
0.83673,0.57347,6.8136
0.83673,0.59286,6.8462
0.83673,0.61224,6.8778
0.83673,0.63163,6.9084
0.83673,0.65102,6.938
0.83673,0.67041,6.9668
0.83673,0.6898,6.9948
0.83673,0.70918,7.022
0.83673,0.72857,7.0485
0.83673,0.74796,7.0742
0.83673,0.76735,7.0994
0.83673,0.78673,7.1238
0.83673,0.80612,7.1477
0.83673,0.82551,7.1711
0.83673,0.8449,7.1938
0.83673,0.86429,7.2161
0.83673,0.88367,7.2379
0.83673,0.90306,7.2592
0.83673,0.92245,7.28
0.83673,0.94184,7.3004
0.83673,0.96122,7.3204
0.83673,0.98061,7.34
0.83673,1,7.3592
0.87755,0.05,4.4304
0.87755,0.069388,4.751
0.87755,0.088776,4.9921
0.87755,0.10816,5.1853
0.87755,0.12755,5.3466
0.87755,0.14694,5.4851
0.87755,0.16633,5.6063
0.87755,0.18571,5.7142
0.87755,0.2051,5.8113
0.87755,0.22449,5.8997
0.87755,0.24388,5.9808
0.87755,0.26327,6.0556
0.87755,0.28265,6.1251
0.87755,0.30204,6.19
0.87755,0.32143,6.2509
0.87755,0.34082,6.3082
0.87755,0.3602,6.3623
0.87755,0.37959,6.4136
0.87755,0.39898,6.4623
0.87755,0.41837,6.5088
0.87755,0.43776,6.5531
0.87755,0.45714,6.5955
0.87755,0.47653,6.6361
0.87755,0.49592,6.6751
0.87755,0.51531,6.7126
0.87755,0.53469,6.7488
0.87755,0.55408,6.7836
0.87755,0.57347,6.8173
0.87755,0.59286,6.8498
0.87755,0.61224,6.8813
0.87755,0.63163,6.9118
0.87755,0.65102,6.9414
0.87755,0.67041,6.9701
0.87755,0.6898,6.998
0.87755,0.70918,7.0251
0.87755,0.72857,7.0515
0.87755,0.74796,7.0772
0.87755,0.76735,7.1022
0.87755,0.78673,7.1266
0.87755,0.80612,7.1504
0.87755,0.82551,7.1737
0.87755,0.8449,7.1964
0.87755,0.86429,7.2186
0.87755,0.88367,7.2403
0.87755,0.90306,7.2615
0.87755,0.92245,7.2823
0.87755,0.94184,7.3026
0.87755,0.96122,7.3226
0.87755,0.98061,7.3421
0.87755,1,7.3613
0.91837,0.05,4.4413
0.91837,0.069388,4.7609
0.91837,0.088776,5.0013
0.91837,0.10816,5.194
0.91837,0.12755,5.3548
0.91837,0.14694,5.4928
0.91837,0.16633,5.6137
0.91837,0.18571,5.7212
0.91837,0.2051,5.8181
0.91837,0.22449,5.9062
0.91837,0.24388,5.987
0.91837,0.26327,6.0616
0.91837,0.28265,6.1309
0.91837,0.30204,6.1956
0.91837,0.32143,6.2563
0.91837,0.34082,6.3134
0.91837,0.3602,6.3674
0.91837,0.37959,6.4185
0.91837,0.39898,6.4671
0.91837,0.41837,6.5134
0.91837,0.43776,6.5576
0.91837,0.45714,6.5998
0.91837,0.47653,6.6403
0.91837,0.49592,6.6792
0.91837,0.51531,6.7166
0.91837,0.53469,6.7527
0.91837,0.55408,6.7874
0.91837,0.57347,6.821
0.91837,0.59286,6.8534
0.91837,0.61224,6.8848
0.91837,0.63163,6.9152
0.91837,0.65102,6.9447
0.91837,0.67041,6.9733
0.91837,0.6898,7.0011
0.91837,0.70918,7.0281
0.91837,0.72857,7.0544
0.91837,0.74796,7.0801
0.91837,0.76735,7.105
0.91837,0.78673,7.1294
0.91837,0.80612,7.1531
0.91837,0.82551,7.1763
0.91837,0.8449,7.1989
0.91837,0.86429,7.2211
0.91837,0.88367,7.2427
0.91837,0.90306,7.2639
0.91837,0.92245,7.2846
0.91837,0.94184,7.3049
0.91837,0.96122,7.3247
0.91837,0.98061,7.3442
0.91837,1,7.3633
0.95918,0.05,4.4522
0.95918,0.069388,4.7708
0.95918,0.088776,5.0104
0.95918,0.10816,5.2025
0.95918,0.12755,5.3629
0.95918,0.14694,5.5005
0.95918,0.16633,5.621
0.95918,0.18571,5.7282
0.95918,0.2051,5.8248
0.95918,0.22449,5.9126
0.95918,0.24388,5.9932
0.95918,0.26327,6.0675
0.95918,0.28265,6.1366
0.95918,0.30204,6.2012
0.95918,0.32143,6.2617
0.95918,0.34082,6.3186
0.95918,0.3602,6.3724
0.95918,0.37959,6.4234
0.95918,0.39898,6.4718
0.95918,0.41837,6.518
0.95918,0.43776,6.562
0.95918,0.45714,6.6042
0.95918,0.47653,6.6446
0.95918,0.49592,6.6833
0.95918,0.51531,6.7206
0.95918,0.53469,6.7565
0.95918,0.55408,6.7912
0.95918,0.57347,6.8246
0.95918,0.59286,6.857
0.95918,0.61224,6.8883
0.95918,0.63163,6.9186
0.95918,0.65102,6.948
0.95918,0.67041,6.9765
0.95918,0.6898,7.0042
0.95918,0.70918,7.0312
0.95918,0.72857,7.0574
0.95918,0.74796,7.083
0.95918,0.76735,7.1078
0.95918,0.78673,7.1321
0.95918,0.80612,7.1558
0.95918,0.82551,7.1789
0.95918,0.8449,7.2015
0.95918,0.86429,7.2235
0.95918,0.88367,7.2451
0.95918,0.90306,7.2662
0.95918,0.92245,7.2869
0.95918,0.94184,7.3071
0.95918,0.96122,7.3269
0.95918,0.98061,7.3463
0.95918,1,7.3654
1,0.05,4.463
1,0.069388,4.7807
1,0.088776,5.0196
1,0.10816,5.2111
1,0.12755,5.3709
1,0.14694,5.5081
1,0.16633,5.6283
1,0.18571,5.7352
1,0.2051,5.8314
1,0.22449,5.919
1,0.24388,5.9993
1,0.26327,6.0735
1,0.28265,6.1424
1,0.30204,6.2067
1,0.32143,6.267
1,0.34082,6.3238
1,0.3602,6.3774
1,0.37959,6.4283
1,0.39898,6.4766
1,0.41837,6.5226
1,0.43776,6.5665
1,0.45714,6.6085
1,0.47653,6.6488
1,0.49592,6.6874
1,0.51531,6.7246
1,0.53469,6.7604
1,0.55408,6.7949
1,0.57347,6.8283
1,0.59286,6.8605
1,0.61224,6.8917
1,0.63163,6.9219
1,0.65102,6.9513
1,0.67041,6.9797
1,0.6898,7.0074
1,0.70918,7.0342
1,0.72857,7.0604
1,0.74796,7.0858
1,0.76735,7.1106
1,0.78673,7.1348
1,0.80612,7.1584
1,0.82551,7.1815
1,0.8449,7.204
1,0.86429,7.226
1,0.88367,7.2475
1,0.90306,7.2685
1,0.92245,7.2891
1,0.94184,7.3093
1,0.96122,7.329
1,0.98061,7.3484
1,1,7.3674


==> CSV/thakkar_DU_backup.csv <==
X,Z,Y
-1,0.05,3.8925
-1,0.061224,4.1202
-1,0.072449,4.3094
-1,0.083673,4.4713
-1,0.094898,4.6129
-1,0.10612,4.7385
-1,0.11735,4.8515
-1,0.12857,4.9542
-1,0.1398,5.0483
-1,0.15102,5.1351
-1,0.16224,5.2157
-1,0.17347,5.2909
-1,0.18469,5.3614
-1,0.19592,5.4277
-1,0.20714,5.4904
-1,0.21837,5.5497
-1,0.22959,5.606
-1,0.24082,5.6597
-1,0.25204,5.7109
-1,0.26327,5.7599
-1,0.27449,5.8068
-1,0.28571,5.8519
-1,0.29694,5.8952
-1,0.30816,5.9369
-1,0.31939,5.9771
-1,0.33061,6.016
-1,0.34184,6.0535
-1,0.35306,6.0898
-1,0.36429,6.125
-1,0.37551,6.1591
-1,0.38673,6.1922
-1,0.39796,6.2244
-1,0.40918,6.2557
-1,0.42041,6.2861
-1,0.43163,6.3157
-1,0.44286,6.3446
-1,0.45408,6.3727
-1,0.46531,6.4001
-1,0.47653,6.4269
-1,0.48776,6.4531
-1,0.49898,6.4787
-1,0.5102,6.5037
-1,0.52143,6.5282
-1,0.53265,6.5521
-1,0.54388,6.5755
-1,0.5551,6.5985
-1,0.56633,6.621
-1,0.57755,6.6431
-1,0.58878,6.6647
-1,0.6,6.6859
-0.95918,0.05,3.905
-0.95918,0.061224,4.132
-0.95918,0.072449,4.3207
-0.95918,0.083673,4.4821
-0.95918,0.094898,4.6232
-0.95918,0.10612,4.7485
-0.95918,0.11735,4.8612
-0.95918,0.12857,4.9635
-0.95918,0.1398,5.0573
-0.95918,0.15102,5.1439
-0.95918,0.16224,5.2243
-0.95918,0.17347,5.2992
-0.95918,0.18469,5.3695
-0.95918,0.19592,5.4356
-0.95918,0.20714,5.4981
-0.95918,0.21837,5.5572
-0.95918,0.22959,5.6134
-0.95918,0.24082,5.6669
-0.95918,0.25204,5.7179
-0.95918,0.26327,5.7668
-0.95918,0.27449,5.8136
-0.95918,0.28571,5.8585
-0.95918,0.29694,5.9017
-0.95918,0.30816,5.9433
-0.95918,0.31939,5.9834
-0.95918,0.33061,6.0221
-0.95918,0.34184,6.0595
-0.95918,0.35306,6.0957
-0.95918,0.36429,6.1308
-0.95918,0.37551,6.1648
-0.95918,0.38673,6.1978
-0.95918,0.39796,6.2299
-0.95918,0.40918,6.261
-0.95918,0.42041,6.2914
-0.95918,0.43163,6.3209
-0.95918,0.44286,6.3497
-0.95918,0.45408,6.3777
-0.95918,0.46531,6.4051
-0.95918,0.47653,6.4318
-0.95918,0.48776,6.4579
-0.95918,0.49898,6.4834
-0.95918,0.5102,6.5083
-0.95918,0.52143,6.5327
-0.95918,0.53265,6.5566
-0.95918,0.54388,6.58
-0.95918,0.5551,6.6029
-0.95918,0.56633,6.6253
-0.95918,0.57755,6.6473
-0.95918,0.58878,6.6689
-0.95918,0.6,6.69
-0.91837,0.05,3.9175
-0.91837,0.061224,4.1438
-0.91837,0.072449,4.3319
-0.91837,0.083673,4.4928
-0.91837,0.094898,4.6335
-0.91837,0.10612,4.7584
-0.91837,0.11735,4.8707
-0.91837,0.12857,4.9728
-0.91837,0.1398,5.0663
-0.91837,0.15102,5.1526
-0.91837,0.16224,5.2327
-0.91837,0.17347,5.3075
-0.91837,0.18469,5.3776
-0.91837,0.19592,5.4435
-0.91837,0.20714,5.5057
-0.91837,0.21837,5.5647
-0.91837,0.22959,5.6207
-0.91837,0.24082,5.674
-0.91837,0.25204,5.7249
-0.91837,0.26327,5.7736
-0.91837,0.27449,5.8203
-0.91837,0.28571,5.8651
-0.91837,0.29694,5.9081
-0.91837,0.30816,5.9496
-0.91837,0.31939,5.9896
-0.91837,0.33061,6.0281
-0.91837,0.34184,6.0655
-0.91837,0.35306,6.1016
-0.91837,0.36429,6.1365
-0.91837,0.37551,6.1704
-0.91837,0.38673,6.2033
-0.91837,0.39796,6.2353
-0.91837,0.40918,6.2664
-0.91837,0.42041,6.2966
-0.91837,0.43163,6.3261
-0.91837,0.44286,6.3548
-0.91837,0.45408,6.3827
-0.91837,0.46531,6.41
-0.91837,0.47653,6.4367
-0.91837,0.48776,6.4627
-0.91837,0.49898,6.4881
-0.91837,0.5102,6.5129
-0.91837,0.52143,6.5373
-0.91837,0.53265,6.5611
-0.91837,0.54388,6.5844
-0.91837,0.5551,6.6072
-0.91837,0.56633,6.6296
-0.91837,0.57755,6.6515
-0.91837,0.58878,6.673
-0.91837,0.6,6.6941
-0.87755,0.05,3.9299
-0.87755,0.061224,4.1555
-0.87755,0.072449,4.3431
-0.87755,0.083673,4.5035
-0.87755,0.094898,4.6438
-0.87755,0.10612,4.7683
-0.87755,0.11735,4.8803
-0.87755,0.12857,4.9821
-0.87755,0.1398,5.0753
-0.87755,0.15102,5.1613
-0.87755,0.16224,5.2412
-0.87755,0.17347,5.3157
-0.87755,0.18469,5.3856
-0.87755,0.19592,5.4513
-0.87755,0.20714,5.5134
-0.87755,0.21837,5.5722
-0.87755,0.22959,5.628
-0.87755,0.24082,5.6812
-0.87755,0.25204,5.7319
-0.87755,0.26327,5.7805
-0.87755,0.27449,5.827
-0.87755,0.28571,5.8716
-0.87755,0.29694,5.9145
-0.87755,0.30816,5.9559
-0.87755,0.31939,5.9957
-0.87755,0.33061,6.0342
-0.87755,0.34184,6.0714
-0.87755,0.35306,6.1074
-0.87755,0.36429,6.1423
-0.87755,0.37551,6.1761
-0.87755,0.38673,6.2089
-0.87755,0.39796,6.2408
-0.87755,0.40918,6.2717
-0.87755,0.42041,6.3019
-0.87755,0.43163,6.3312
-0.87755,0.44286,6.3598
-0.87755,0.45408,6.3877
-0.87755,0.46531,6.4149
-0.87755,0.47653,6.4415
-0.87755,0.48776,6.4674
-0.87755,0.49898,6.4928
-0.87755,0.5102,6.5175
-0.87755,0.52143,6.5418
-0.87755,0.53265,6.5655
-0.87755,0.54388,6.5887
-0.87755,0.5551,6.6115
-0.87755,0.56633,6.6338
-0.87755,0.57755,6.6557
-0.87755,0.58878,6.6771
-0.87755,0.6,6.6982
-0.83673,0.05,3.9423
-0.83673,0.061224,4.1672
-0.83673,0.072449,4.3542
-0.83673,0.083673,4.5142
-0.83673,0.094898,4.654
-0.83673,0.10612,4.7782
-0.83673,0.11735,4.8898
-0.83673,0.12857,4.9913
-0.83673,0.1398,5.0842
-0.83673,0.15102,5.17
-0.83673,0.16224,5.2497
-0.83673,0.17347,5.3239
-0.83673,0.18469,5.3936
-0.83673,0.19592,5.4591
-0.83673,0.20714,5.521
-0.83673,0.21837,5.5796
-0.83673,0.22959,5.6353
-0.83673,0.24082,5.6883
-0.83673,0.25204,5.7389
-0.83673,0.26327,5.7873
-0.83673,0.27449,5.8336
-0.83673,0.28571,5.8782
-0.83673,0.29694,5.921
-0.83673,0.30816,5.9622
-0.83673,0.31939,6.0019
-0.83673,0.33061,6.0403
-0.83673,0.34184,6.0773
-0.83673,0.35306,6.1132
-0.83673,0.36429,6.148
-0.83673,0.37551,6.1817
-0.83673,0.38673,6.2144
-0.83673,0.39796,6.2462
-0.83673,0.40918,6.2771
-0.83673,0.42041,6.3071
-0.83673,0.43163,6.3364
-0.83673,0.44286,6.3649
-0.83673,0.45408,6.3927
-0.83673,0.46531,6.4198
-0.83673,0.47653,6.4463
-0.83673,0.48776,6.4722
-0.83673,0.49898,6.4974
-0.83673,0.5102,6.5221
-0.83673,0.52143,6.5463
-0.83673,0.53265,6.57
-0.83673,0.54388,6.5931
-0.83673,0.5551,6.6158
-0.83673,0.56633,6.638
-0.83673,0.57755,6.6598
-0.83673,0.58878,6.6812
-0.83673,0.6,6.7022
-0.79592,0.05,3.9547
-0.79592,0.061224,4.1789
-0.79592,0.072449,4.3653
-0.79592,0.083673,4.5248
-0.79592,0.094898,4.6642
-0.79592,0.10612,4.788
-0.79592,0.11735,4.8993
-0.79592,0.12857,5.0005
-0.79592,0.1398,5.0932
-0.79592,0.15102,5.1787
-0.79592,0.16224,5.2581
-0.79592,0.17347,5.3321
-0.79592,0.18469,5.4016
-0.79592,0.19592,5.4669
-0.79592,0.20714,5.5286
-0.79592,0.21837,5.587
-0.79592,0.22959,5.6425
-0.79592,0.24082,5.6954
-0.79592,0.25204,5.7458
-0.79592,0.26327,5.7941
-0.79592,0.27449,5.8403
-0.79592,0.28571,5.8847
-0.79592,0.29694,5.9273
-0.79592,0.30816,5.9684
-0.79592,0.31939,6.008
-0.79592,0.33061,6.0463
-0.79592,0.34184,6.0833
-0.79592,0.35306,6.119
-0.79592,0.36429,6.1537
-0.79592,0.37551,6.1873
-0.79592,0.38673,6.2199
-0.79592,0.39796,6.2516
-0.79592,0.40918,6.2824
-0.79592,0.42041,6.3124
-0.79592,0.43163,6.3415
-0.79592,0.44286,6.37
-0.79592,0.45408,6.3977
-0.79592,0.46531,6.4247
-0.79592,0.47653,6.4511
-0.79592,0.48776,6.4769
-0.79592,0.49898,6.5021
-0.79592,0.5102,6.5267
-0.79592,0.52143,6.5508
-0.79592,0.53265,6.5744
-0.79592,0.54388,6.5975
-0.79592,0.5551,6.6201
-0.79592,0.56633,6.6423
-0.79592,0.57755,6.664
-0.79592,0.58878,6.6853
-0.79592,0.6,6.7062
-0.7551,0.05,3.967
-0.7551,0.061224,4.1906
-0.7551,0.072449,4.3764
-0.7551,0.083673,4.5354
-0.7551,0.094898,4.6744
-0.7551,0.10612,4.7978
-0.7551,0.11735,4.9088
-0.7551,0.12857,5.0096
-0.7551,0.1398,5.102
-0.7551,0.15102,5.1873
-0.7551,0.16224,5.2665
-0.7551,0.17347,5.3403
-0.7551,0.18469,5.4095
-0.7551,0.19592,5.4747
-0.7551,0.20714,5.5362
-0.7551,0.21837,5.5944
-0.7551,0.22959,5.6497
-0.7551,0.24082,5.7024
-0.7551,0.25204,5.7527
-0.7551,0.26327,5.8008
-0.7551,0.27449,5.8469
-0.7551,0.28571,5.8912
-0.7551,0.29694,5.9337
-0.7551,0.30816,5.9747
-0.7551,0.31939,6.0142
-0.7551,0.33061,6.0523
-0.7551,0.34184,6.0892
-0.7551,0.35306,6.1248
-0.7551,0.36429,6.1594
-0.7551,0.37551,6.1929
-0.7551,0.38673,6.2254
-0.7551,0.39796,6.257
-0.7551,0.40918,6.2877
-0.7551,0.42041,6.3176
-0.7551,0.43163,6.3467
-0.7551,0.44286,6.375
-0.7551,0.45408,6.4026
-0.7551,0.46531,6.4296
-0.7551,0.47653,6.4559
-0.7551,0.48776,6.4816
-0.7551,0.49898,6.5067
-0.7551,0.5102,6.5313
-0.7551,0.52143,6.5553
-0.7551,0.53265,6.5788
-0.7551,0.54388,6.6018
-0.7551,0.5551,6.6244
-0.7551,0.56633,6.6465
-0.7551,0.57755,6.6682
-0.7551,0.58878,6.6894
-0.7551,0.6,6.7103
-0.71429,0.05,3.9793
-0.71429,0.061224,4.2022
-0.71429,0.072449,4.3875
-0.71429,0.083673,4.546
-0.71429,0.094898,4.6845
-0.71429,0.10612,4.8076
-0.71429,0.11735,4.9182
-0.71429,0.12857,5.0188
-0.71429,0.1398,5.1109
-0.71429,0.15102,5.1959
-0.71429,0.16224,5.2748
-0.71429,0.17347,5.3484
-0.71429,0.18469,5.4175
-0.71429,0.19592,5.4824
-0.71429,0.20714,5.5437
-0.71429,0.21837,5.6018
-0.71429,0.22959,5.657
-0.71429,0.24082,5.7095
-0.71429,0.25204,5.7596
-0.71429,0.26327,5.8076
-0.71429,0.27449,5.8535
-0.71429,0.28571,5.8977
-0.71429,0.29694,5.9401
-0.71429,0.30816,5.9809
-0.71429,0.31939,6.0203
-0.71429,0.33061,6.0583
-0.71429,0.34184,6.095
-0.71429,0.35306,6.1306
-0.71429,0.36429,6.165
-0.71429,0.37551,6.1984
-0.71429,0.38673,6.2309
-0.71429,0.39796,6.2624
-0.71429,0.40918,6.293
-0.71429,0.42041,6.3228
-0.71429,0.43163,6.3518
-0.71429,0.44286,6.38
-0.71429,0.45408,6.4076
-0.71429,0.46531,6.4344
-0.71429,0.47653,6.4607
-0.71429,0.48776,6.4863
-0.71429,0.49898,6.5113
-0.71429,0.5102,6.5358
-0.71429,0.52143,6.5598
-0.71429,0.53265,6.5832
-0.71429,0.54388,6.6062
-0.71429,0.5551,6.6287
-0.71429,0.56633,6.6507
-0.71429,0.57755,6.6723
-0.71429,0.58878,6.6935
-0.71429,0.6,6.7143
-0.67347,0.05,3.9915
-0.67347,0.061224,4.2137
-0.67347,0.072449,4.3985
-0.67347,0.083673,4.5565
-0.67347,0.094898,4.6947
-0.67347,0.10612,4.8173
-0.67347,0.11735,4.9277
-0.67347,0.12857,5.0279
-0.67347,0.1398,5.1197
-0.67347,0.15102,5.2045
-0.67347,0.16224,5.2832
-0.67347,0.17347,5.3566
-0.67347,0.18469,5.4254
-0.67347,0.19592,5.4901
-0.67347,0.20714,5.5512
-0.67347,0.21837,5.6091
-0.67347,0.22959,5.6641
-0.67347,0.24082,5.7165
-0.67347,0.25204,5.7665
-0.67347,0.26327,5.8143
-0.67347,0.27449,5.8601
-0.67347,0.28571,5.9041
-0.67347,0.29694,5.9464
-0.67347,0.30816,5.9871
-0.67347,0.31939,6.0264
-0.67347,0.33061,6.0643
-0.67347,0.34184,6.1009
-0.67347,0.35306,6.1364
-0.67347,0.36429,6.1707
-0.67347,0.37551,6.204
-0.67347,0.38673,6.2363
-0.67347,0.39796,6.2677
-0.67347,0.40918,6.2982
-0.67347,0.42041,6.3279
-0.67347,0.43163,6.3568
-0.67347,0.44286,6.385
-0.67347,0.45408,6.4125
-0.67347,0.46531,6.4393
-0.67347,0.47653,6.4654
-0.67347,0.48776,6.491
-0.67347,0.49898,6.5159
-0.67347,0.5102,6.5404
-0.67347,0.52143,6.5642
-0.67347,0.53265,6.5876
-0.67347,0.54388,6.6105
-0.67347,0.5551,6.6329
-0.67347,0.56633,6.6549
-0.67347,0.57755,6.6764
-0.67347,0.58878,6.6975
-0.67347,0.6,6.7183
-0.63265,0.05,4.0037
-0.63265,0.061224,4.2253
-0.63265,0.072449,4.4094
-0.63265,0.083673,4.567
-0.63265,0.094898,4.7047
-0.63265,0.10612,4.827
-0.63265,0.11735,4.937
-0.63265,0.12857,5.037
-0.63265,0.1398,5.1285
-0.63265,0.15102,5.213
-0.63265,0.16224,5.2915
-0.63265,0.17347,5.3646
-0.63265,0.18469,5.4332
-0.63265,0.19592,5.4978
-0.63265,0.20714,5.5587
-0.63265,0.21837,5.6165
-0.63265,0.22959,5.6713
-0.63265,0.24082,5.7235
-0.63265,0.25204,5.7734
-0.63265,0.26327,5.821
-0.63265,0.27449,5.8667
-0.63265,0.28571,5.9106
-0.63265,0.29694,5.9527
-0.63265,0.30816,5.9933
-0.63265,0.31939,6.0324
-0.63265,0.33061,6.0702
-0.63265,0.34184,6.1068
-0.63265,0.35306,6.1421
-0.63265,0.36429,6.1763
-0.63265,0.37551,6.2095
-0.63265,0.38673,6.2418
-0.63265,0.39796,6.2731
-0.63265,0.40918,6.3035
-0.63265,0.42041,6.3331
-0.63265,0.43163,6.3619
-0.63265,0.44286,6.39
-0.63265,0.45408,6.4174
-0.63265,0.46531,6.4441
-0.63265,0.47653,6.4702
-0.63265,0.48776,6.4957
-0.63265,0.49898,6.5205
-0.63265,0.5102,6.5449
-0.63265,0.52143,6.5687
-0.63265,0.53265,6.592
-0.63265,0.54388,6.6148
-0.63265,0.5551,6.6371
-0.63265,0.56633,6.6591
-0.63265,0.57755,6.6805
-0.63265,0.58878,6.7016
-0.63265,0.6,6.7222
-0.59184,0.05,4.0159
-0.59184,0.061224,4.2368
-0.59184,0.072449,4.4204
-0.59184,0.083673,4.5775
-0.59184,0.094898,4.7148
-0.59184,0.10612,4.8367
-0.59184,0.11735,4.9464
-0.59184,0.12857,5.046
-0.59184,0.1398,5.1373
-0.59184,0.15102,5.2216
-0.59184,0.16224,5.2998
-0.59184,0.17347,5.3727
-0.59184,0.18469,5.4411
-0.59184,0.19592,5.5055
-0.59184,0.20714,5.5662
-0.59184,0.21837,5.6238
-0.59184,0.22959,5.6784
-0.59184,0.24082,5.7305
-0.59184,0.25204,5.7802
-0.59184,0.26327,5.8277
-0.59184,0.27449,5.8733
-0.59184,0.28571,5.917
-0.59184,0.29694,5.959
-0.59184,0.30816,5.9995
-0.59184,0.31939,6.0385
-0.59184,0.33061,6.0762
-0.59184,0.34184,6.1126
-0.59184,0.35306,6.1478
-0.59184,0.36429,6.182
-0.59184,0.37551,6.2151
-0.59184,0.38673,6.2472
-0.59184,0.39796,6.2784
-0.59184,0.40918,6.3087
-0.59184,0.42041,6.3382
-0.59184,0.43163,6.367
-0.59184,0.44286,6.395
-0.59184,0.45408,6.4223
-0.59184,0.46531,6.4489
-0.59184,0.47653,6.4749
-0.59184,0.48776,6.5003
-0.59184,0.49898,6.5251
-0.59184,0.5102,6.5494
-0.59184,0.52143,6.5731
-0.59184,0.53265,6.5964
-0.59184,0.54388,6.6191
-0.59184,0.5551,6.6414
-0.59184,0.56633,6.6632
-0.59184,0.57755,6.6846
-0.59184,0.58878,6.7056
-0.59184,0.6,6.7262
-0.55102,0.05,4.028
-0.55102,0.061224,4.2483
-0.55102,0.072449,4.4313
-0.55102,0.083673,4.5879
-0.55102,0.094898,4.7248
-0.55102,0.10612,4.8464
-0.55102,0.11735,4.9557
-0.55102,0.12857,5.0551
-0.55102,0.1398,5.1461
-0.55102,0.15102,5.2301
-0.55102,0.16224,5.308
-0.55102,0.17347,5.3808
-0.55102,0.18469,5.4489
-0.55102,0.19592,5.5131
-0.55102,0.20714,5.5737
-0.55102,0.21837,5.6311
-0.55102,0.22959,5.6856
-0.55102,0.24082,5.7375
-0.55102,0.25204,5.787
-0.55102,0.26327,5.8344
-0.55102,0.27449,5.8798
-0.55102,0.28571,5.9234
-0.55102,0.29694,5.9653
-0.55102,0.30816,6.0056
-0.55102,0.31939,6.0445
-0.55102,0.33061,6.0821
-0.55102,0.34184,6.1184
-0.55102,0.35306,6.1535
-0.55102,0.36429,6.1876
-0.55102,0.37551,6.2206
-0.55102,0.38673,6.2526
-0.55102,0.39796,6.2837
-0.55102,0.40918,6.3139
-0.55102,0.42041,6.3434
-0.55102,0.43163,6.372
-0.55102,0.44286,6.3999
-0.55102,0.45408,6.4272
-0.55102,0.46531,6.4537
-0.55102,0.47653,6.4796
-0.55102,0.48776,6.5049
-0.55102,0.49898,6.5297
-0.55102,0.5102,6.5539
-0.55102,0.52143,6.5775
-0.55102,0.53265,6.6007
-0.55102,0.54388,6.6234
-0.55102,0.5551,6.6456
-0.55102,0.56633,6.6674
-0.55102,0.57755,6.6887
-0.55102,0.58878,6.7096
-0.55102,0.6,6.7302
-0.5102,0.05,4.0401
-0.5102,0.061224,4.2597
-0.5102,0.072449,4.4422
-0.5102,0.083673,4.5983
-0.5102,0.094898,4.7348
-0.5102,0.10612,4.856
-0.5102,0.11735,4.965
-0.5102,0.12857,5.0641
-0.5102,0.1398,5.1548
-0.5102,0.15102,5.2385
-0.5102,0.16224,5.3163
-0.5102,0.17347,5.3888
-0.5102,0.18469,5.4568
-0.5102,0.19592,5.5207
-0.5102,0.20714,5.5811
-0.5102,0.21837,5.6383
-0.5102,0.22959,5.6927
-0.5102,0.24082,5.7444
-0.5102,0.25204,5.7938
-0.5102,0.26327,5.841
-0.5102,0.27449,5.8863
-0.5102,0.28571,5.9298
-0.5102,0.29694,5.9715
-0.5102,0.30816,6.0118
-0.5102,0.31939,6.0505
-0.5102,0.33061,6.088
-0.5102,0.34184,6.1242
-0.5102,0.35306,6.1592
-0.5102,0.36429,6.1931
-0.5102,0.37551,6.226
-0.5102,0.38673,6.258
-0.5102,0.39796,6.289
-0.5102,0.40918,6.3191
-0.5102,0.42041,6.3485
-0.5102,0.43163,6.3771
-0.5102,0.44286,6.4049
-0.5102,0.45408,6.432
-0.5102,0.46531,6.4585
-0.5102,0.47653,6.4843
-0.5102,0.48776,6.5096
-0.5102,0.49898,6.5342
-0.5102,0.5102,6.5584
-0.5102,0.52143,6.582
-0.5102,0.53265,6.605
-0.5102,0.54388,6.6277
-0.5102,0.5551,6.6498
-0.5102,0.56633,6.6715
-0.5102,0.57755,6.6928
-0.5102,0.58878,6.7136
-0.5102,0.6,6.7341
-0.46939,0.05,4.0522
-0.46939,0.061224,4.2711
-0.46939,0.072449,4.453
-0.46939,0.083673,4.6087
-0.46939,0.094898,4.7448
-0.46939,0.10612,4.8656
-0.46939,0.11735,4.9743
-0.46939,0.12857,5.073
-0.46939,0.1398,5.1635
-0.46939,0.15102,5.247
-0.46939,0.16224,5.3245
-0.46939,0.17347,5.3968
-0.46939,0.18469,5.4645
-0.46939,0.19592,5.5283
-0.46939,0.20714,5.5885
-0.46939,0.21837,5.6456
-0.46939,0.22959,5.6997
-0.46939,0.24082,5.7513
-0.46939,0.25204,5.8006
-0.46939,0.26327,5.8477
-0.46939,0.27449,5.8928
-0.46939,0.28571,5.9361
-0.46939,0.29694,5.9778
-0.46939,0.30816,6.0179
-0.46939,0.31939,6.0565
-0.46939,0.33061,6.0939
-0.46939,0.34184,6.13
-0.46939,0.35306,6.1649
-0.46939,0.36429,6.1987
-0.46939,0.37551,6.2315
-0.46939,0.38673,6.2633
-0.46939,0.39796,6.2943
-0.46939,0.40918,6.3243
-0.46939,0.42041,6.3536
-0.46939,0.43163,6.3821
-0.46939,0.44286,6.4098
-0.46939,0.45408,6.4369
-0.46939,0.46531,6.4633
-0.46939,0.47653,6.489
-0.46939,0.48776,6.5142
-0.46939,0.49898,6.5388
-0.46939,0.5102,6.5628
-0.46939,0.52143,6.5863
-0.46939,0.53265,6.6094
-0.46939,0.54388,6.6319
-0.46939,0.5551,6.654
-0.46939,0.56633,6.6756
-0.46939,0.57755,6.6968
-0.46939,0.58878,6.7176
-0.46939,0.6,6.7381
-0.42857,0.05,4.0642
-0.42857,0.061224,4.2825
-0.42857,0.072449,4.4639
-0.42857,0.083673,4.6191
-0.42857,0.094898,4.7547
-0.42857,0.10612,4.8752
-0.42857,0.11735,4.9835
-0.42857,0.12857,5.082
-0.42857,0.1398,5.1722
-0.42857,0.15102,5.2554
-0.42857,0.16224,5.3327
-0.42857,0.17347,5.4047
-0.42857,0.18469,5.4723
-0.42857,0.19592,5.5359
-0.42857,0.20714,5.5959
-0.42857,0.21837,5.6528
-0.42857,0.22959,5.7068
-0.42857,0.24082,5.7582
-0.42857,0.25204,5.8073
-0.42857,0.26327,5.8543
-0.42857,0.27449,5.8993
-0.42857,0.28571,5.9425
-0.42857,0.29694,5.984
-0.42857,0.30816,6.024
-0.42857,0.31939,6.0625
-0.42857,0.33061,6.0997
-0.42857,0.34184,6.1357
-0.42857,0.35306,6.1705
-0.42857,0.36429,6.2043
-0.42857,0.37551,6.237
-0.42857,0.38673,6.2687
-0.42857,0.39796,6.2995
-0.42857,0.40918,6.3295
-0.42857,0.42041,6.3587
-0.42857,0.43163,6.3871
-0.42857,0.44286,6.4147
-0.42857,0.45408,6.4417
-0.42857,0.46531,6.468
-0.42857,0.47653,6.4937
-0.42857,0.48776,6.5188
-0.42857,0.49898,6.5433
-0.42857,0.5102,6.5673
-0.42857,0.52143,6.5907
-0.42857,0.53265,6.6137
-0.42857,0.54388,6.6362
-0.42857,0.5551,6.6582
-0.42857,0.56633,6.6797
-0.42857,0.57755,6.7009
-0.42857,0.58878,6.7216
-0.42857,0.6,6.742
-0.38776,0.05,4.0762
-0.38776,0.061224,4.2938
-0.38776,0.072449,4.4746
-0.38776,0.083673,4.6294
-0.38776,0.094898,4.7646
-0.38776,0.10612,4.8847
-0.38776,0.11735,4.9928
-0.38776,0.12857,5.0909
-0.38776,0.1398,5.1808
-0.38776,0.15102,5.2638
-0.38776,0.16224,5.3408
-0.38776,0.17347,5.4127
-0.38776,0.18469,5.48
-0.38776,0.19592,5.5434
-0.38776,0.20714,5.6033
-0.38776,0.21837,5.66
-0.38776,0.22959,5.7138
-0.38776,0.24082,5.7651
-0.38776,0.25204,5.8141
-0.38776,0.26327,5.8609
-0.38776,0.27449,5.9057
-0.38776,0.28571,5.9488
-0.38776,0.29694,5.9902
-0.38776,0.30816,6.03
-0.38776,0.31939,6.0685
-0.38776,0.33061,6.1056
-0.38776,0.34184,6.1415
-0.38776,0.35306,6.1762
-0.38776,0.36429,6.2098
-0.38776,0.37551,6.2424
-0.38776,0.38673,6.274
-0.38776,0.39796,6.3048
-0.38776,0.40918,6.3347
-0.38776,0.42041,6.3637
-0.38776,0.43163,6.392
-0.38776,0.44286,6.4196
-0.38776,0.45408,6.4465
-0.38776,0.46531,6.4728
-0.38776,0.47653,6.4984
-0.38776,0.48776,6.5234
-0.38776,0.49898,6.5478
-0.38776,0.5102,6.5717
-0.38776,0.52143,6.5951
-0.38776,0.53265,6.618
-0.38776,0.54388,6.6404
-0.38776,0.5551,6.6623
-0.38776,0.56633,6.6838
-0.38776,0.57755,6.7049
-0.38776,0.58878,6.7256
-0.38776,0.6,6.7459
-0.34694,0.05,4.0882
-0.34694,0.061224,4.3051
-0.34694,0.072449,4.4854
-0.34694,0.083673,4.6397
-0.34694,0.094898,4.7745
-0.34694,0.10612,4.8942
-0.34694,0.11735,5.0019
-0.34694,0.12857,5.0998
-0.34694,0.1398,5.1894
-0.34694,0.15102,5.2722
-0.34694,0.16224,5.349
-0.34694,0.17347,5.4206
-0.34694,0.18469,5.4878
-0.34694,0.19592,5.551
-0.34694,0.20714,5.6106
-0.34694,0.21837,5.6672
-0.34694,0.22959,5.7208
-0.34694,0.24082,5.772
-0.34694,0.25204,5.8208
-0.34694,0.26327,5.8674
-0.34694,0.27449,5.9122
-0.34694,0.28571,5.9551
-0.34694,0.29694,5.9964
-0.34694,0.30816,6.0361
-0.34694,0.31939,6.0744
-0.34694,0.33061,6.1114
-0.34694,0.34184,6.1472
-0.34694,0.35306,6.1818
-0.34694,0.36429,6.2153
-0.34694,0.37551,6.2478
-0.34694,0.38673,6.2794
-0.34694,0.39796,6.31
-0.34694,0.40918,6.3398
-0.34694,0.42041,6.3688
-0.34694,0.43163,6.397
-0.34694,0.44286,6.4245
-0.34694,0.45408,6.4513
-0.34694,0.46531,6.4775
-0.34694,0.47653,6.503
-0.34694,0.48776,6.5279
-0.34694,0.49898,6.5523
-0.34694,0.5102,6.5761
-0.34694,0.52143,6.5995
-0.34694,0.53265,6.6223
-0.34694,0.54388,6.6446
-0.34694,0.5551,6.6665
-0.34694,0.56633,6.6879
-0.34694,0.57755,6.709
-0.34694,0.58878,6.7296
-0.34694,0.6,6.7498
-0.30612,0.05,4.1001
-0.30612,0.061224,4.3163
-0.30612,0.072449,4.4961
-0.30612,0.083673,4.6499
-0.30612,0.094898,4.7844
-0.30612,0.10612,4.9037
-0.30612,0.11735,5.0111
-0.30612,0.12857,5.1087
-0.30612,0.1398,5.198
-0.30612,0.15102,5.2805
-0.30612,0.16224,5.3571
-0.30612,0.17347,5.4285
-0.30612,0.18469,5.4955
-0.30612,0.19592,5.5585
-0.30612,0.20714,5.618
-0.30612,0.21837,5.6743
-0.30612,0.22959,5.7278
-0.30612,0.24082,5.7788
-0.30612,0.25204,5.8275
-0.30612,0.26327,5.874
-0.30612,0.27449,5.9186
-0.30612,0.28571,5.9614
-0.30612,0.29694,6.0025
-0.30612,0.30816,6.0421
-0.30612,0.31939,6.0804
-0.30612,0.33061,6.1172
-0.30612,0.34184,6.1529
-0.30612,0.35306,6.1874
-0.30612,0.36429,6.2208
-0.30612,0.37551,6.2532
-0.30612,0.38673,6.2847
-0.30612,0.39796,6.3152
-0.30612,0.40918,6.3449
-0.30612,0.42041,6.3738
-0.30612,0.43163,6.402
-0.30612,0.44286,6.4294
-0.30612,0.45408,6.4561
-0.30612,0.46531,6.4822
-0.30612,0.47653,6.5076
-0.30612,0.48776,6.5325
-0.30612,0.49898,6.5568
-0.30612,0.5102,6.5806
-0.30612,0.52143,6.6038
-0.30612,0.53265,6.6265
-0.30612,0.54388,6.6488
-0.30612,0.5551,6.6706
-0.30612,0.56633,6.692
-0.30612,0.57755,6.713
-0.30612,0.58878,6.7335
-0.30612,0.6,6.7537
-0.26531,0.05,4.1119
-0.26531,0.061224,4.3276
-0.26531,0.072449,4.5068
-0.26531,0.083673,4.6601
-0.26531,0.094898,4.7942
-0.26531,0.10612,4.9132
-0.26531,0.11735,5.0202
-0.26531,0.12857,5.1175
-0.26531,0.1398,5.2066
-0.26531,0.15102,5.2888
-0.26531,0.16224,5.3652
-0.26531,0.17347,5.4364
-0.26531,0.18469,5.5031
-0.26531,0.19592,5.5659
-0.26531,0.20714,5.6253
-0.26531,0.21837,5.6814
-0.26531,0.22959,5.7348
-0.26531,0.24082,5.7856
-0.26531,0.25204,5.8341
-0.26531,0.26327,5.8805
-0.26531,0.27449,5.925
-0.26531,0.28571,5.9676
-0.26531,0.29694,6.0087
-0.26531,0.30816,6.0482
-0.26531,0.31939,6.0863
-0.26531,0.33061,6.123
-0.26531,0.34184,6.1586
-0.26531,0.35306,6.193
-0.26531,0.36429,6.2263
-0.26531,0.37551,6.2586
-0.26531,0.38673,6.29
-0.26531,0.39796,6.3204
-0.26531,0.40918,6.35
-0.26531,0.42041,6.3789
-0.26531,0.43163,6.4069
-0.26531,0.44286,6.4342
-0.26531,0.45408,6.4609
-0.26531,0.46531,6.4869
-0.26531,0.47653,6.5123
-0.26531,0.48776,6.5371
-0.26531,0.49898,6.5613
-0.26531,0.5102,6.585
-0.26531,0.52143,6.6081
-0.26531,0.53265,6.6308
-0.26531,0.54388,6.653
-0.26531,0.5551,6.6748
-0.26531,0.56633,6.6961
-0.26531,0.57755,6.717
-0.26531,0.58878,6.7375
-0.26531,0.6,6.7576
-0.22449,0.05,4.1238
-0.22449,0.061224,4.3388
-0.22449,0.072449,4.5174
-0.22449,0.083673,4.6703
-0.22449,0.094898,4.804
-0.22449,0.10612,4.9226
-0.22449,0.11735,5.0293
-0.22449,0.12857,5.1263
-0.22449,0.1398,5.2151
-0.22449,0.15102,5.2971
-0.22449,0.16224,5.3732
-0.22449,0.17347,5.4442
-0.22449,0.18469,5.5108
-0.22449,0.19592,5.5734
-0.22449,0.20714,5.6325
-0.22449,0.21837,5.6886
-0.22449,0.22959,5.7418
-0.22449,0.24082,5.7924
-0.22449,0.25204,5.8408
-0.22449,0.26327,5.887
-0.22449,0.27449,5.9313
-0.22449,0.28571,5.9739
-0.22449,0.29694,6.0148
-0.22449,0.30816,6.0542
-0.22449,0.31939,6.0922
-0.22449,0.33061,6.1288
-0.22449,0.34184,6.1643
-0.22449,0.35306,6.1985
-0.22449,0.36429,6.2318
-0.22449,0.37551,6.264
-0.22449,0.38673,6.2952
-0.22449,0.39796,6.3256
-0.22449,0.40918,6.3551
-0.22449,0.42041,6.3839
-0.22449,0.43163,6.4118
-0.22449,0.44286,6.4391
-0.22449,0.45408,6.4656
-0.22449,0.46531,6.4916
-0.22449,0.47653,6.5169
-0.22449,0.48776,6.5416
-0.22449,0.49898,6.5657
-0.22449,0.5102,6.5893
-0.22449,0.52143,6.6124
-0.22449,0.53265,6.6351
-0.22449,0.54388,6.6572
-0.22449,0.5551,6.6789
-0.22449,0.56633,6.7001
-0.22449,0.57755,6.721
-0.22449,0.58878,6.7414
-0.22449,0.6,6.7614
-0.18367,0.05,4.1356
-0.18367,0.061224,4.3499
-0.18367,0.072449,4.5281
-0.18367,0.083673,4.6805
-0.18367,0.094898,4.8137
-0.18367,0.10612,4.932
-0.18367,0.11735,5.0384
-0.18367,0.12857,5.1351
-0.18367,0.1398,5.2237
-0.18367,0.15102,5.3054
-0.18367,0.16224,5.3813
-0.18367,0.17347,5.4521
-0.18367,0.18469,5.5184
-0.18367,0.19592,5.5808
-0.18367,0.20714,5.6398
-0.18367,0.21837,5.6956
-0.18367,0.22959,5.7487
-0.18367,0.24082,5.7992
-0.18367,0.25204,5.8474
-0.18367,0.26327,5.8935
-0.18367,0.27449,5.9377
-0.18367,0.28571,5.9801
-0.18367,0.29694,6.0209
-0.18367,0.30816,6.0602
-0.18367,0.31939,6.098
-0.18367,0.33061,6.1346
-0.18367,0.34184,6.1699
-0.18367,0.35306,6.2041
-0.18367,0.36429,6.2372
-0.18367,0.37551,6.2693
-0.18367,0.38673,6.3005
-0.18367,0.39796,6.3308
-0.18367,0.40918,6.3602
-0.18367,0.42041,6.3889
-0.18367,0.43163,6.4167
-0.18367,0.44286,6.4439
-0.18367,0.45408,6.4704
-0.18367,0.46531,6.4962
-0.18367,0.47653,6.5215
-0.18367,0.48776,6.5461
-0.18367,0.49898,6.5702
-0.18367,0.5102,6.5937
-0.18367,0.52143,6.6167
-0.18367,0.53265,6.6393
-0.18367,0.54388,6.6614
-0.18367,0.5551,6.683
-0.18367,0.56633,6.7042
-0.18367,0.57755,6.7249
-0.18367,0.58878,6.7453
-0.18367,0.6,6.7653
-0.14286,0.05,4.1474
-0.14286,0.061224,4.3611
-0.14286,0.072449,4.5387
-0.14286,0.083673,4.6906
-0.14286,0.094898,4.8234
-0.14286,0.10612,4.9414
-0.14286,0.11735,5.0475
-0.14286,0.12857,5.1438
-0.14286,0.1398,5.2322
-0.14286,0.15102,5.3136
-0.14286,0.16224,5.3893
-0.14286,0.17347,5.4599
-0.14286,0.18469,5.526
-0.14286,0.19592,5.5883
-0.14286,0.20714,5.647
-0.14286,0.21837,5.7027
-0.14286,0.22959,5.7556
-0.14286,0.24082,5.806
-0.14286,0.25204,5.854
-0.14286,0.26327,5.9
-0.14286,0.27449,5.944
-0.14286,0.28571,5.9863
-0.14286,0.29694,6.027
-0.14286,0.30816,6.0661
-0.14286,0.31939,6.1039
-0.14286,0.33061,6.1403
-0.14286,0.34184,6.1755
-0.14286,0.35306,6.2096
-0.14286,0.36429,6.2427
-0.14286,0.37551,6.2747
-0.14286,0.38673,6.3057
-0.14286,0.39796,6.3359
-0.14286,0.40918,6.3653
-0.14286,0.42041,6.3938
-0.14286,0.43163,6.4216
-0.14286,0.44286,6.4487
-0.14286,0.45408,6.4751
-0.14286,0.46531,6.5009
-0.14286,0.47653,6.526
-0.14286,0.48776,6.5506
-0.14286,0.49898,6.5746
-0.14286,0.5102,6.5981
-0.14286,0.52143,6.621
-0.14286,0.53265,6.6435
-0.14286,0.54388,6.6655
-0.14286,0.5551,6.6871
-0.14286,0.56633,6.7082
-0.14286,0.57755,6.7289
-0.14286,0.58878,6.7492
-0.14286,0.6,6.7691
-0.10204,0.05,4.1591
-0.10204,0.061224,4.3721
-0.10204,0.072449,4.5492
-0.10204,0.083673,4.7007
-0.10204,0.094898,4.8331
-0.10204,0.10612,4.9507
-0.10204,0.11735,5.0565
-0.10204,0.12857,5.1526
-0.10204,0.1398,5.2406
-0.10204,0.15102,5.3219
-0.10204,0.16224,5.3973
-0.10204,0.17347,5.4676
-0.10204,0.18469,5.5336
-0.10204,0.19592,5.5957
-0.10204,0.20714,5.6543
-0.10204,0.21837,5.7098
-0.10204,0.22959,5.7625
-0.10204,0.24082,5.8127
-0.10204,0.25204,5.8606
-0.10204,0.26327,5.9064
-0.10204,0.27449,5.9504
-0.10204,0.28571,5.9925
-0.10204,0.29694,6.0331
-0.10204,0.30816,6.0721
-0.10204,0.31939,6.1097
-0.10204,0.33061,6.146
-0.10204,0.34184,6.1812
-0.10204,0.35306,6.2152
-0.10204,0.36429,6.2481
-0.10204,0.37551,6.28
-0.10204,0.38673,6.311
-0.10204,0.39796,6.3411
-0.10204,0.40918,6.3703
-0.10204,0.42041,6.3988
-0.10204,0.43163,6.4265
-0.10204,0.44286,6.4535
-0.10204,0.45408,6.4798
-0.10204,0.46531,6.5055
-0.10204,0.47653,6.5306
-0.10204,0.48776,6.5551
-0.10204,0.49898,6.579
-0.10204,0.5102,6.6024
-0.10204,0.52143,6.6253
-0.10204,0.53265,6.6477
-0.10204,0.54388,6.6697
-0.10204,0.5551,6.6911
-0.10204,0.56633,6.7122
-0.10204,0.57755,6.7328
-0.10204,0.58878,6.7531
-0.10204,0.6,6.773
-0.061224,0.05,4.1708
-0.061224,0.061224,4.3832
-0.061224,0.072449,4.5597
-0.061224,0.083673,4.7108
-0.061224,0.094898,4.8428
-0.061224,0.10612,4.96
-0.061224,0.11735,5.0655
-0.061224,0.12857,5.1613
-0.061224,0.1398,5.2491
-0.061224,0.15102,5.3301
-0.061224,0.16224,5.4052
-0.061224,0.17347,5.4754
-0.061224,0.18469,5.5411
-0.061224,0.19592,5.603
-0.061224,0.20714,5.6614
-0.061224,0.21837,5.7168
-0.061224,0.22959,5.7694
-0.061224,0.24082,5.8194
-0.061224,0.25204,5.8672
-0.061224,0.26327,5.9129
-0.061224,0.27449,5.9567
-0.061224,0.28571,5.9987
-0.061224,0.29694,6.0391
-0.061224,0.30816,6.078
-0.061224,0.31939,6.1155
-0.061224,0.33061,6.1518
-0.061224,0.34184,6.1868
-0.061224,0.35306,6.2207
-0.061224,0.36429,6.2535
-0.061224,0.37551,6.2853
-0.061224,0.38673,6.3162
-0.061224,0.39796,6.3462
-0.061224,0.40918,6.3754
-0.061224,0.42041,6.4037
-0.061224,0.43163,6.4314
-0.061224,0.44286,6.4583
-0.061224,0.45408,6.4845
-0.061224,0.46531,6.5102
-0.061224,0.47653,6.5352
-0.061224,0.48776,6.5596
-0.061224,0.49898,6.5834
-0.061224,0.5102,6.6068
-0.061224,0.52143,6.6296
-0.061224,0.53265,6.6519
-0.061224,0.54388,6.6738
-0.061224,0.5551,6.6952
-0.061224,0.56633,6.7162
-0.061224,0.57755,6.7368
-0.061224,0.58878,6.757
-0.061224,0.6,6.7768
-0.020408,0.05,4.1825
-0.020408,0.061224,4.3942
-0.020408,0.072449,4.5702
-0.020408,0.083673,4.7208
-0.020408,0.094898,4.8525
-0.020408,0.10612,4.9693
-0.020408,0.11735,5.0745
-0.020408,0.12857,5.17
-0.020408,0.1398,5.2575
-0.020408,0.15102,5.3382
-0.020408,0.16224,5.4132
-0.020408,0.17347,5.4831
-0.020408,0.18469,5.5487
-0.020408,0.19592,5.6104
-0.020408,0.20714,5.6686
-0.020408,0.21837,5.7238
-0.020408,0.22959,5.7762
-0.020408,0.24082,5.8261
-0.020408,0.25204,5.8737
-0.020408,0.26327,5.9193
-0.020408,0.27449,5.9629
-0.020408,0.28571,6.0048
-0.020408,0.29694,6.0451
-0.020408,0.30816,6.0839
-0.020408,0.31939,6.1213
-0.020408,0.33061,6.1575
-0.020408,0.34184,6.1924
-0.020408,0.35306,6.2261
-0.020408,0.36429,6.2589
-0.020408,0.37551,6.2906
-0.020408,0.38673,6.3214
-0.020408,0.39796,6.3513
-0.020408,0.40918,6.3804
-0.020408,0.42041,6.4087
-0.020408,0.43163,6.4362
-0.020408,0.44286,6.4631
-0.020408,0.45408,6.4892
-0.020408,0.46531,6.5148
-0.020408,0.47653,6.5397
-0.020408,0.48776,6.564
-0.020408,0.49898,6.5878
-0.020408,0.5102,6.6111
-0.020408,0.52143,6.6338
-0.020408,0.53265,6.6561
-0.020408,0.54388,6.6779
-0.020408,0.5551,6.6993
-0.020408,0.56633,6.7202
-0.020408,0.57755,6.7407
-0.020408,0.58878,6.7608
-0.020408,0.6,6.7806
0.020408,0.05,4.1941
0.020408,0.061224,4.4052
0.020408,0.072449,4.5807
0.020408,0.083673,4.7308
0.020408,0.094898,4.8621
0.020408,0.10612,4.9786
0.020408,0.11735,5.0834
0.020408,0.12857,5.1786
0.020408,0.1398,5.2659
0.020408,0.15102,5.3464
0.020408,0.16224,5.4211
0.020408,0.17347,5.4908
0.020408,0.18469,5.5562
0.020408,0.19592,5.6177
0.020408,0.20714,5.6758
0.020408,0.21837,5.7308
0.020408,0.22959,5.783
0.020408,0.24082,5.8328
0.020408,0.25204,5.8803
0.020408,0.26327,5.9257
0.020408,0.27449,5.9692
0.020408,0.28571,6.011
0.020408,0.29694,6.0512
0.020408,0.30816,6.0898
0.020408,0.31939,6.1271
0.020408,0.33061,6.1631
0.020408,0.34184,6.1979
0.020408,0.35306,6.2316
0.020408,0.36429,6.2642
0.020408,0.37551,6.2959
0.020408,0.38673,6.3266
0.020408,0.39796,6.3564
0.020408,0.40918,6.3854
0.020408,0.42041,6.4136
0.020408,0.43163,6.4411
0.020408,0.44286,6.4678
0.020408,0.45408,6.4939
0.020408,0.46531,6.5194
0.020408,0.47653,6.5442
0.020408,0.48776,6.5685
0.020408,0.49898,6.5922
0.020408,0.5102,6.6154
0.020408,0.52143,6.6381
0.020408,0.53265,6.6603
0.020408,0.54388,6.682
0.020408,0.5551,6.7033
0.020408,0.56633,6.7242
0.020408,0.57755,6.7446
0.020408,0.58878,6.7647
0.020408,0.6,6.7844
0.061224,0.05,4.2057
0.061224,0.061224,4.4162
0.061224,0.072449,4.5911
0.061224,0.083673,4.7408
0.061224,0.094898,4.8716
0.061224,0.10612,4.9878
0.061224,0.11735,5.0923
0.061224,0.12857,5.1872
0.061224,0.1398,5.2742
0.061224,0.15102,5.3545
0.061224,0.16224,5.429
0.061224,0.17347,5.4985
0.061224,0.18469,5.5637
0.061224,0.19592,5.625
0.061224,0.20714,5.6829
0.061224,0.21837,5.7377
0.061224,0.22959,5.7898
0.061224,0.24082,5.8394
0.061224,0.25204,5.8868
0.061224,0.26327,5.9321
0.061224,0.27449,5.9755
0.061224,0.28571,6.0171
0.061224,0.29694,6.0571
0.061224,0.30816,6.0957
0.061224,0.31939,6.1329
0.061224,0.33061,6.1688
0.061224,0.34184,6.2035
0.061224,0.35306,6.2371
0.061224,0.36429,6.2696
0.061224,0.37551,6.3011
0.061224,0.38673,6.3317
0.061224,0.39796,6.3615
0.061224,0.40918,6.3904
0.061224,0.42041,6.4185
0.061224,0.43163,6.4459
0.061224,0.44286,6.4726
0.061224,0.45408,6.4986
0.061224,0.46531,6.524
0.061224,0.47653,6.5487
0.061224,0.48776,6.5729
0.061224,0.49898,6.5966
0.061224,0.5102,6.6197
0.061224,0.52143,6.6423
0.061224,0.53265,6.6644
0.061224,0.54388,6.6861
0.061224,0.5551,6.7073
0.061224,0.56633,6.7281
0.061224,0.57755,6.7485
0.061224,0.58878,6.7685
0.061224,0.6,6.7882
0.10204,0.05,4.2173
0.10204,0.061224,4.4271
0.10204,0.072449,4.6015
0.10204,0.083673,4.7508
0.10204,0.094898,4.8812
0.10204,0.10612,4.997
0.10204,0.11735,5.1012
0.10204,0.12857,5.1959
0.10204,0.1398,5.2826
0.10204,0.15102,5.3626
0.10204,0.16224,5.4369
0.10204,0.17347,5.5062
0.10204,0.18469,5.5711
0.10204,0.19592,5.6323
0.10204,0.20714,5.69
0.10204,0.21837,5.7447
0.10204,0.22959,5.7966
0.10204,0.24082,5.8461
0.10204,0.25204,5.8933
0.10204,0.26327,5.9384
0.10204,0.27449,5.9817
0.10204,0.28571,6.0232
0.10204,0.29694,6.0631
0.10204,0.30816,6.1016
0.10204,0.31939,6.1386
0.10204,0.33061,6.1744
0.10204,0.34184,6.209
0.10204,0.35306,6.2425
0.10204,0.36429,6.2749
0.10204,0.37551,6.3064
0.10204,0.38673,6.3369
0.10204,0.39796,6.3665
0.10204,0.40918,6.3953
0.10204,0.42041,6.4234
0.10204,0.43163,6.4507
0.10204,0.44286,6.4773
0.10204,0.45408,6.5032
0.10204,0.46531,6.5285
0.10204,0.47653,6.5532
0.10204,0.48776,6.5773
0.10204,0.49898,6.6009
0.10204,0.5102,6.624
0.10204,0.52143,6.6465
0.10204,0.53265,6.6686
0.10204,0.54388,6.6902
0.10204,0.5551,6.7114
0.10204,0.56633,6.7321
0.10204,0.57755,6.7524
0.10204,0.58878,6.7724
0.10204,0.6,6.7919
0.14286,0.05,4.2288
0.14286,0.061224,4.438
0.14286,0.072449,4.6119
0.14286,0.083673,4.7607
0.14286,0.094898,4.8907
0.14286,0.10612,5.0062
0.14286,0.11735,5.1101
0.14286,0.12857,5.2044
0.14286,0.1398,5.2909
0.14286,0.15102,5.3707
0.14286,0.16224,5.4447
0.14286,0.17347,5.5138
0.14286,0.18469,5.5786
0.14286,0.19592,5.6395
0.14286,0.20714,5.6971
0.14286,0.21837,5.7516
0.14286,0.22959,5.8034
0.14286,0.24082,5.8527
0.14286,0.25204,5.8997
0.14286,0.26327,5.9448
0.14286,0.27449,5.9879
0.14286,0.28571,6.0293
0.14286,0.29694,6.0691
0.14286,0.30816,6.1074
0.14286,0.31939,6.1444
0.14286,0.33061,6.1801
0.14286,0.34184,6.2145
0.14286,0.35306,6.2479
0.14286,0.36429,6.2802
0.14286,0.37551,6.3116
0.14286,0.38673,6.342
0.14286,0.39796,6.3716
0.14286,0.40918,6.4003
0.14286,0.42041,6.4283
0.14286,0.43163,6.4555
0.14286,0.44286,6.482
0.14286,0.45408,6.5079
0.14286,0.46531,6.5331
0.14286,0.47653,6.5577
0.14286,0.48776,6.5817
0.14286,0.49898,6.6053
0.14286,0.5102,6.6282
0.14286,0.52143,6.6507
0.14286,0.53265,6.6727
0.14286,0.54388,6.6943
0.14286,0.5551,6.7154
0.14286,0.56633,6.736
0.14286,0.57755,6.7563
0.14286,0.58878,6.7762
0.14286,0.6,6.7957
0.18367,0.05,4.2403
0.18367,0.061224,4.4489
0.18367,0.072449,4.6222
0.18367,0.083673,4.7706
0.18367,0.094898,4.9002
0.18367,0.10612,5.0154
0.18367,0.11735,5.1189
0.18367,0.12857,5.213
0.18367,0.1398,5.2992
0.18367,0.15102,5.3787
0.18367,0.16224,5.4525
0.18367,0.17347,5.5214
0.18367,0.18469,5.586
0.18367,0.19592,5.6468
0.18367,0.20714,5.7042
0.18367,0.21837,5.7585
0.18367,0.22959,5.8101
0.18367,0.24082,5.8593
0.18367,0.25204,5.9062
0.18367,0.26327,5.9511
0.18367,0.27449,5.9941
0.18367,0.28571,6.0353
0.18367,0.29694,6.075
0.18367,0.30816,6.1132
0.18367,0.31939,6.1501
0.18367,0.33061,6.1857
0.18367,0.34184,6.22
0.18367,0.35306,6.2533
0.18367,0.36429,6.2855
0.18367,0.37551,6.3168
0.18367,0.38673,6.3471
0.18367,0.39796,6.3766
0.18367,0.40918,6.4052
0.18367,0.42041,6.4331
0.18367,0.43163,6.4603
0.18367,0.44286,6.4867
0.18367,0.45408,6.5125
0.18367,0.46531,6.5376
0.18367,0.47653,6.5622
0.18367,0.48776,6.5861
0.18367,0.49898,6.6096
0.18367,0.5102,6.6325
0.18367,0.52143,6.6549
0.18367,0.53265,6.6768
0.18367,0.54388,6.6983
0.18367,0.5551,6.7193
0.18367,0.56633,6.74
0.18367,0.57755,6.7602
0.18367,0.58878,6.78
0.18367,0.6,6.7995
0.22449,0.05,4.2518
0.22449,0.061224,4.4597
0.22449,0.072449,4.6325
0.22449,0.083673,4.7804
0.22449,0.094898,4.9097
0.22449,0.10612,5.0245
0.22449,0.11735,5.1277
0.22449,0.12857,5.2215
0.22449,0.1398,5.3074
0.22449,0.15102,5.3867
0.22449,0.16224,5.4604
0.22449,0.17347,5.529
0.22449,0.18469,5.5934
0.22449,0.19592,5.654
0.22449,0.20714,5.7112
0.22449,0.21837,5.7654
0.22449,0.22959,5.8168
0.22449,0.24082,5.8659
0.22449,0.25204,5.9126
0.22449,0.26327,5.9574
0.22449,0.27449,6.0002
0.22449,0.28571,6.0414
0.22449,0.29694,6.081
0.22449,0.30816,6.1191
0.22449,0.31939,6.1558
0.22449,0.33061,6.1912
0.22449,0.34184,6.2255
0.22449,0.35306,6.2587
0.22449,0.36429,6.2908
0.22449,0.37551,6.322
0.22449,0.38673,6.3522
0.22449,0.39796,6.3816
0.22449,0.40918,6.4102
0.22449,0.42041,6.438
0.22449,0.43163,6.465
0.22449,0.44286,6.4914
0.22449,0.45408,6.5171
0.22449,0.46531,6.5421
0.22449,0.47653,6.5666
0.22449,0.48776,6.5905
0.22449,0.49898,6.6139
0.22449,0.5102,6.6367
0.22449,0.52143,6.6591
0.22449,0.53265,6.6809
0.22449,0.54388,6.7024
0.22449,0.5551,6.7233
0.22449,0.56633,6.7439
0.22449,0.57755,6.764
0.22449,0.58878,6.7838
0.22449,0.6,6.8032
0.26531,0.05,4.2632
0.26531,0.061224,4.4705
0.26531,0.072449,4.6428
0.26531,0.083673,4.7903
0.26531,0.094898,4.9191
0.26531,0.10612,5.0336
0.26531,0.11735,5.1365
0.26531,0.12857,5.23
0.26531,0.1398,5.3157
0.26531,0.15102,5.3947
0.26531,0.16224,5.4681
0.26531,0.17347,5.5366
0.26531,0.18469,5.6008
0.26531,0.19592,5.6612
0.26531,0.20714,5.7182
0.26531,0.21837,5.7722
0.26531,0.22959,5.8235
0.26531,0.24082,5.8724
0.26531,0.25204,5.919
0.26531,0.26327,5.9636
0.26531,0.27449,6.0064
0.26531,0.28571,6.0474
0.26531,0.29694,6.0869
0.26531,0.30816,6.1248
0.26531,0.31939,6.1615
0.26531,0.33061,6.1968
0.26531,0.34184,6.231
0.26531,0.35306,6.2641
0.26531,0.36429,6.2961
0.26531,0.37551,6.3272
0.26531,0.38673,6.3573
0.26531,0.39796,6.3866
0.26531,0.40918,6.4151
0.26531,0.42041,6.4428
0.26531,0.43163,6.4698
0.26531,0.44286,6.496
0.26531,0.45408,6.5217
0.26531,0.46531,6.5467
0.26531,0.47653,6.5711
0.26531,0.48776,6.5949
0.26531,0.49898,6.6182
0.26531,0.5102,6.641
0.26531,0.52143,6.6632
0.26531,0.53265,6.685
0.26531,0.54388,6.7064
0.26531,0.5551,6.7273
0.26531,0.56633,6.7478
0.26531,0.57755,6.7679
0.26531,0.58878,6.7876
0.26531,0.6,6.8069
0.30612,0.05,4.2746
0.30612,0.061224,4.4813
0.30612,0.072449,4.6531
0.30612,0.083673,4.8001
0.30612,0.094898,4.9285
0.30612,0.10612,5.0426
0.30612,0.11735,5.1452
0.30612,0.12857,5.2385
0.30612,0.1398,5.3239
0.30612,0.15102,5.4027
0.30612,0.16224,5.4759
0.30612,0.17347,5.5442
0.30612,0.18469,5.6081
0.30612,0.19592,5.6684
0.30612,0.20714,5.7252
0.30612,0.21837,5.7791
0.30612,0.22959,5.8302
0.30612,0.24082,5.8789
0.30612,0.25204,5.9254
0.30612,0.26327,5.9699
0.30612,0.27449,6.0125
0.30612,0.28571,6.0534
0.30612,0.29694,6.0927
0.30612,0.30816,6.1306
0.30612,0.31939,6.1671
0.30612,0.33061,6.2024
0.30612,0.34184,6.2365
0.30612,0.35306,6.2694
0.30612,0.36429,6.3014
0.30612,0.37551,6.3323
0.30612,0.38673,6.3624
0.30612,0.39796,6.3916
0.30612,0.40918,6.42
0.30612,0.42041,6.4476
0.30612,0.43163,6.4745
0.30612,0.44286,6.5007
0.30612,0.45408,6.5262
0.30612,0.46531,6.5512
0.30612,0.47653,6.5755
0.30612,0.48776,6.5993
0.30612,0.49898,6.6225
0.30612,0.5102,6.6452
0.30612,0.52143,6.6674
0.30612,0.53265,6.6891
0.30612,0.54388,6.7104
0.30612,0.5551,6.7313
0.30612,0.56633,6.7517
0.30612,0.57755,6.7717
0.30612,0.58878,6.7914
0.30612,0.6,6.8106
0.34694,0.05,4.2859
0.34694,0.061224,4.492
0.34694,0.072449,4.6633
0.34694,0.083673,4.8098
0.34694,0.094898,4.9379
0.34694,0.10612,5.0517
0.34694,0.11735,5.154
0.34694,0.12857,5.2469
0.34694,0.1398,5.3321
0.34694,0.15102,5.4107
0.34694,0.16224,5.4836
0.34694,0.17347,5.5517
0.34694,0.18469,5.6155
0.34694,0.19592,5.6755
0.34694,0.20714,5.7322
0.34694,0.21837,5.7859
0.34694,0.22959,5.8369
0.34694,0.24082,5.8855
0.34694,0.25204,5.9318
0.34694,0.26327,5.9761
0.34694,0.27449,6.0186
0.34694,0.28571,6.0594
0.34694,0.29694,6.0986
0.34694,0.30816,6.1364
0.34694,0.31939,6.1728
0.34694,0.33061,6.2079
0.34694,0.34184,6.2419
0.34694,0.35306,6.2748
0.34694,0.36429,6.3066
0.34694,0.37551,6.3375
0.34694,0.38673,6.3675
0.34694,0.39796,6.3966
0.34694,0.40918,6.4249
0.34694,0.42041,6.4524
0.34694,0.43163,6.4792
0.34694,0.44286,6.5053
0.34694,0.45408,6.5308
0.34694,0.46531,6.5557
0.34694,0.47653,6.5799
0.34694,0.48776,6.6036
0.34694,0.49898,6.6267
0.34694,0.5102,6.6494
0.34694,0.52143,6.6715
0.34694,0.53265,6.6932
0.34694,0.54388,6.7144
0.34694,0.5551,6.7352
0.34694,0.56633,6.7556
0.34694,0.57755,6.7755
0.34694,0.58878,6.7951
0.34694,0.6,6.8143
0.38776,0.05,4.2972
0.38776,0.061224,4.5027
0.38776,0.072449,4.6735
0.38776,0.083673,4.8196
0.38776,0.094898,4.9473
0.38776,0.10612,5.0607
0.38776,0.11735,5.1627
0.38776,0.12857,5.2553
0.38776,0.1398,5.3402
0.38776,0.15102,5.4186
0.38776,0.16224,5.4913
0.38776,0.17347,5.5592
0.38776,0.18469,5.6228
0.38776,0.19592,5.6826
0.38776,0.20714,5.7392
0.38776,0.21837,5.7927
0.38776,0.22959,5.8435
0.38776,0.24082,5.892
0.38776,0.25204,5.9382
0.38776,0.26327,5.9824
0.38776,0.27449,6.0247
0.38776,0.28571,6.0654
0.38776,0.29694,6.1045
0.38776,0.30816,6.1421
0.38776,0.31939,6.1784
0.38776,0.33061,6.2134
0.38776,0.34184,6.2473
0.38776,0.35306,6.2801
0.38776,0.36429,6.3118
0.38776,0.37551,6.3426
0.38776,0.38673,6.3725
0.38776,0.39796,6.4015
0.38776,0.40918,6.4297
0.38776,0.42041,6.4572
0.38776,0.43163,6.4839
0.38776,0.44286,6.51
0.38776,0.45408,6.5354
0.38776,0.46531,6.5601
0.38776,0.47653,6.5843
0.38776,0.48776,6.6079
0.38776,0.49898,6.631
0.38776,0.5102,6.6536
0.38776,0.52143,6.6757
0.38776,0.53265,6.6973
0.38776,0.54388,6.7184
0.38776,0.5551,6.7391
0.38776,0.56633,6.7594
0.38776,0.57755,6.7794
0.38776,0.58878,6.7989
0.38776,0.6,6.818
0.42857,0.05,4.3085
0.42857,0.061224,4.5134
0.42857,0.072449,4.6836
0.42857,0.083673,4.8293
0.42857,0.094898,4.9566
0.42857,0.10612,5.0697
0.42857,0.11735,5.1713
0.42857,0.12857,5.2637
0.42857,0.1398,5.3484
0.42857,0.15102,5.4265
0.42857,0.16224,5.499
0.42857,0.17347,5.5667
0.42857,0.18469,5.6301
0.42857,0.19592,5.6897
0.42857,0.20714,5.7461
0.42857,0.21837,5.7995
0.42857,0.22959,5.8502
0.42857,0.24082,5.8984
0.42857,0.25204,5.9445
0.42857,0.26327,5.9886
0.42857,0.27449,6.0308
0.42857,0.28571,6.0713
0.42857,0.29694,6.1103
0.42857,0.30816,6.1478
0.42857,0.31939,6.184
0.42857,0.33061,6.219
0.42857,0.34184,6.2527
0.42857,0.35306,6.2854
0.42857,0.36429,6.317
0.42857,0.37551,6.3477
0.42857,0.38673,6.3775
0.42857,0.39796,6.4065
0.42857,0.40918,6.4346
0.42857,0.42041,6.462
0.42857,0.43163,6.4886
0.42857,0.44286,6.5146
0.42857,0.45408,6.5399
0.42857,0.46531,6.5646
0.42857,0.47653,6.5887
0.42857,0.48776,6.6122
0.42857,0.49898,6.6353
0.42857,0.5102,6.6578
0.42857,0.52143,6.6798
0.42857,0.53265,6.7013
0.42857,0.54388,6.7224
0.42857,0.5551,6.7431
0.42857,0.56633,6.7633
0.42857,0.57755,6.7832
0.42857,0.58878,6.8026
0.42857,0.6,6.8217
0.46939,0.05,4.3198
0.46939,0.061224,4.524
0.46939,0.072449,4.6937
0.46939,0.083673,4.839
0.46939,0.094898,4.9659
0.46939,0.10612,5.0786
0.46939,0.11735,5.18
0.46939,0.12857,5.2721
0.46939,0.1398,5.3565
0.46939,0.15102,5.4344
0.46939,0.16224,5.5067
0.46939,0.17347,5.5741
0.46939,0.18469,5.6373
0.46939,0.19592,5.6968
0.46939,0.20714,5.753
0.46939,0.21837,5.8062
0.46939,0.22959,5.8568
0.46939,0.24082,5.9049
0.46939,0.25204,5.9508
0.46939,0.26327,5.9948
0.46939,0.27449,6.0369
0.46939,0.28571,6.0773
0.46939,0.29694,6.1161
0.46939,0.30816,6.1535
0.46939,0.31939,6.1896
0.46939,0.33061,6.2244
0.46939,0.34184,6.2581
0.46939,0.35306,6.2907
0.46939,0.36429,6.3222
0.46939,0.37551,6.3528
0.46939,0.38673,6.3825
0.46939,0.39796,6.4114
0.46939,0.40918,6.4394
0.46939,0.42041,6.4667
0.46939,0.43163,6.4933
0.46939,0.44286,6.5192
0.46939,0.45408,6.5444
0.46939,0.46531,6.569
0.46939,0.47653,6.5931
0.46939,0.48776,6.6165
0.46939,0.49898,6.6395
0.46939,0.5102,6.6619
0.46939,0.52143,6.6839
0.46939,0.53265,6.7053
0.46939,0.54388,6.7264
0.46939,0.5551,6.747
0.46939,0.56633,6.7672
0.46939,0.57755,6.7869
0.46939,0.58878,6.8063
0.46939,0.6,6.8254
0.5102,0.05,4.331
0.5102,0.061224,4.5346
0.5102,0.072449,4.7038
0.5102,0.083673,4.8486
0.5102,0.094898,4.9752
0.5102,0.10612,5.0875
0.5102,0.11735,5.1886
0.5102,0.12857,5.2805
0.5102,0.1398,5.3646
0.5102,0.15102,5.4422
0.5102,0.16224,5.5143
0.5102,0.17347,5.5816
0.5102,0.18469,5.6446
0.5102,0.19592,5.7039
0.5102,0.20714,5.7599
0.5102,0.21837,5.813
0.5102,0.22959,5.8633
0.5102,0.24082,5.9113
0.5102,0.25204,5.9571
0.5102,0.26327,6.0009
0.5102,0.27449,6.0429
0.5102,0.28571,6.0832
0.5102,0.29694,6.1219
0.5102,0.30816,6.1592
0.5102,0.31939,6.1952
0.5102,0.33061,6.2299
0.5102,0.34184,6.2635
0.5102,0.35306,6.296
0.5102,0.36429,6.3274
0.5102,0.37551,6.3579
0.5102,0.38673,6.3875
0.5102,0.39796,6.4163
0.5102,0.40918,6.4443
0.5102,0.42041,6.4715
0.5102,0.43163,6.498
0.5102,0.44286,6.5238
0.5102,0.45408,6.5489
0.5102,0.46531,6.5735
0.5102,0.47653,6.5974
0.5102,0.48776,6.6208
0.5102,0.49898,6.6437
0.5102,0.5102,6.6661
0.5102,0.52143,6.688
0.5102,0.53265,6.7094
0.5102,0.54388,6.7303
0.5102,0.5551,6.7509
0.5102,0.56633,6.771
0.5102,0.57755,6.7907
0.5102,0.58878,6.8101
0.5102,0.6,6.8291
0.55102,0.05,4.3422
0.55102,0.061224,4.5452
0.55102,0.072449,4.7139
0.55102,0.083673,4.8582
0.55102,0.094898,4.9844
0.55102,0.10612,5.0964
0.55102,0.11735,5.1972
0.55102,0.12857,5.2888
0.55102,0.1398,5.3727
0.55102,0.15102,5.4501
0.55102,0.16224,5.5219
0.55102,0.17347,5.589
0.55102,0.18469,5.6518
0.55102,0.19592,5.7109
0.55102,0.20714,5.7668
0.55102,0.21837,5.8197
0.55102,0.22959,5.8699
0.55102,0.24082,5.9177
0.55102,0.25204,5.9634
0.55102,0.26327,6.0071
0.55102,0.27449,6.0489
0.55102,0.28571,6.0891
0.55102,0.29694,6.1277
0.55102,0.30816,6.1649
0.55102,0.31939,6.2008
0.55102,0.33061,6.2354
0.55102,0.34184,6.2688
0.55102,0.35306,6.3012
0.55102,0.36429,6.3326
0.55102,0.37551,6.363
0.55102,0.38673,6.3925
0.55102,0.39796,6.4212
0.55102,0.40918,6.4491
0.55102,0.42041,6.4762
0.55102,0.43163,6.5026
0.55102,0.44286,6.5283
0.55102,0.45408,6.5534
0.55102,0.46531,6.5779
0.55102,0.47653,6.6018
0.55102,0.48776,6.6251
0.55102,0.49898,6.6479
0.55102,0.5102,6.6702
0.55102,0.52143,6.692
0.55102,0.53265,6.7134
0.55102,0.54388,6.7343
0.55102,0.5551,6.7547
0.55102,0.56633,6.7748
0.55102,0.57755,6.7945
0.55102,0.58878,6.8138
0.55102,0.6,6.8327
0.59184,0.05,4.3533
0.59184,0.061224,4.5557
0.59184,0.072449,4.7239
0.59184,0.083673,4.8678
0.59184,0.094898,4.9936
0.59184,0.10612,5.1053
0.59184,0.11735,5.2058
0.59184,0.12857,5.2971
0.59184,0.1398,5.3807
0.59184,0.15102,5.4579
0.59184,0.16224,5.5295
0.59184,0.17347,5.5964
0.59184,0.18469,5.659
0.59184,0.19592,5.718
0.59184,0.20714,5.7736
0.59184,0.21837,5.8264
0.59184,0.22959,5.8764
0.59184,0.24082,5.9241
0.59184,0.25204,5.9697
0.59184,0.26327,6.0132
0.59184,0.27449,6.0549
0.59184,0.28571,6.095
0.59184,0.29694,6.1335
0.59184,0.30816,6.1705
0.59184,0.31939,6.2063
0.59184,0.33061,6.2408
0.59184,0.34184,6.2742
0.59184,0.35306,6.3065
0.59184,0.36429,6.3377
0.59184,0.37551,6.3681
0.59184,0.38673,6.3975
0.59184,0.39796,6.4261
0.59184,0.40918,6.4539
0.59184,0.42041,6.4809
0.59184,0.43163,6.5072
0.59184,0.44286,6.5329
0.59184,0.45408,6.5579
0.59184,0.46531,6.5823
0.59184,0.47653,6.6061
0.59184,0.48776,6.6294
0.59184,0.49898,6.6521
0.59184,0.5102,6.6743
0.59184,0.52143,6.6961
0.59184,0.53265,6.7174
0.59184,0.54388,6.7382
0.59184,0.5551,6.7586
0.59184,0.56633,6.7786
0.59184,0.57755,6.7982
0.59184,0.58878,6.8175
0.59184,0.6,6.8363
0.63265,0.05,4.3644
0.63265,0.061224,4.5662
0.63265,0.072449,4.7339
0.63265,0.083673,4.8774
0.63265,0.094898,5.0028
0.63265,0.10612,5.1142
0.63265,0.11735,5.2143
0.63265,0.12857,5.3053
0.63265,0.1398,5.3887
0.63265,0.15102,5.4657
0.63265,0.16224,5.5371
0.63265,0.17347,5.6037
0.63265,0.18469,5.6662
0.63265,0.19592,5.725
0.63265,0.20714,5.7805
0.63265,0.21837,5.833
0.63265,0.22959,5.883
0.63265,0.24082,5.9305
0.63265,0.25204,5.9759
0.63265,0.26327,6.0193
0.63265,0.27449,6.0609
0.63265,0.28571,6.1008
0.63265,0.29694,6.1392
0.63265,0.30816,6.1762
0.63265,0.31939,6.2118
0.63265,0.33061,6.2462
0.63265,0.34184,6.2795
0.63265,0.35306,6.3117
0.63265,0.36429,6.3429
0.63265,0.37551,6.3731
0.63265,0.38673,6.4024
0.63265,0.39796,6.4309
0.63265,0.40918,6.4586
0.63265,0.42041,6.4856
0.63265,0.43163,6.5119
0.63265,0.44286,6.5374
0.63265,0.45408,6.5624
0.63265,0.46531,6.5867
0.63265,0.47653,6.6104
0.63265,0.48776,6.6336
0.63265,0.49898,6.6563
0.63265,0.5102,6.6785
0.63265,0.52143,6.7001
0.63265,0.53265,6.7214
0.63265,0.54388,6.7421
0.63265,0.5551,6.7625
0.63265,0.56633,6.7824
0.63265,0.57755,6.802
0.63265,0.58878,6.8212
0.63265,0.6,6.84
0.67347,0.05,4.3755
0.67347,0.061224,4.5767
0.67347,0.072449,4.7439
0.67347,0.083673,4.8869
0.67347,0.094898,5.012
0.67347,0.10612,5.123
0.67347,0.11735,5.2229
0.67347,0.12857,5.3136
0.67347,0.1398,5.3967
0.67347,0.15102,5.4734
0.67347,0.16224,5.5446
0.67347,0.17347,5.6111
0.67347,0.18469,5.6733
0.67347,0.19592,5.7319
0.67347,0.20714,5.7873
0.67347,0.21837,5.8397
0.67347,0.22959,5.8895
0.67347,0.24082,5.9369
0.67347,0.25204,5.9821
0.67347,0.26327,6.0254
0.67347,0.27449,6.0669
0.67347,0.28571,6.1067
0.67347,0.29694,6.145
0.67347,0.30816,6.1818
0.67347,0.31939,6.2173
0.67347,0.33061,6.2516
0.67347,0.34184,6.2848
0.67347,0.35306,6.3169
0.67347,0.36429,6.348
0.67347,0.37551,6.3781
0.67347,0.38673,6.4074
0.67347,0.39796,6.4358
0.67347,0.40918,6.4634
0.67347,0.42041,6.4903
0.67347,0.43163,6.5165
0.67347,0.44286,6.542
0.67347,0.45408,6.5668
0.67347,0.46531,6.5911
0.67347,0.47653,6.6148
0.67347,0.48776,6.6379
0.67347,0.49898,6.6605
0.67347,0.5102,6.6826
0.67347,0.52143,6.7042
0.67347,0.53265,6.7253
0.67347,0.54388,6.746
0.67347,0.5551,6.7663
0.67347,0.56633,6.7862
0.67347,0.57755,6.8057
0.67347,0.58878,6.8248
0.67347,0.6,6.8436
0.71429,0.05,4.3866
0.71429,0.061224,4.5871
0.71429,0.072449,4.7538
0.71429,0.083673,4.8964
0.71429,0.094898,5.0211
0.71429,0.10612,5.1318
0.71429,0.11735,5.2313
0.71429,0.12857,5.3218
0.71429,0.1398,5.4047
0.71429,0.15102,5.4812
0.71429,0.16224,5.5522
0.71429,0.17347,5.6184
0.71429,0.18469,5.6805
0.71429,0.19592,5.7389
0.71429,0.20714,5.7941
0.71429,0.21837,5.8463
0.71429,0.22959,5.896
0.71429,0.24082,5.9432
0.71429,0.25204,5.9883
0.71429,0.26327,6.0315
0.71429,0.27449,6.0728
0.71429,0.28571,6.1125
0.71429,0.29694,6.1507
0.71429,0.30816,6.1874
0.71429,0.31939,6.2228
0.71429,0.33061,6.257
0.71429,0.34184,6.2901
0.71429,0.35306,6.3221
0.71429,0.36429,6.3531
0.71429,0.37551,6.3831
0.71429,0.38673,6.4123
0.71429,0.39796,6.4406
0.71429,0.40918,6.4682
0.71429,0.42041,6.495
0.71429,0.43163,6.5211
0.71429,0.44286,6.5465
0.71429,0.45408,6.5713
0.71429,0.46531,6.5954
0.71429,0.47653,6.619
0.71429,0.48776,6.6421
0.71429,0.49898,6.6646
0.71429,0.5102,6.6867
0.71429,0.52143,6.7082
0.71429,0.53265,6.7293
0.71429,0.54388,6.7499
0.71429,0.5551,6.7702
0.71429,0.56633,6.79
0.71429,0.57755,6.8094
0.71429,0.58878,6.8285
0.71429,0.6,6.8472
0.7551,0.05,4.3976
0.7551,0.061224,4.5975
0.7551,0.072449,4.7637
0.7551,0.083673,4.9059
0.7551,0.094898,5.0302
0.7551,0.10612,5.1406
0.7551,0.11735,5.2398
0.7551,0.12857,5.33
0.7551,0.1398,5.4126
0.7551,0.15102,5.4889
0.7551,0.16224,5.5597
0.7551,0.17347,5.6257
0.7551,0.18469,5.6876
0.7551,0.19592,5.7458
0.7551,0.20714,5.8008
0.7551,0.21837,5.8529
0.7551,0.22959,5.9024
0.7551,0.24082,5.9495
0.7551,0.25204,5.9945
0.7551,0.26327,6.0375
0.7551,0.27449,6.0788
0.7551,0.28571,6.1183
0.7551,0.29694,6.1564
0.7551,0.30816,6.193
0.7551,0.31939,6.2283
0.7551,0.33061,6.2624
0.7551,0.34184,6.2954
0.7551,0.35306,6.3273
0.7551,0.36429,6.3582
0.7551,0.37551,6.3881
0.7551,0.38673,6.4172
0.7551,0.39796,6.4454
0.7551,0.40918,6.4729
0.7551,0.42041,6.4996
0.7551,0.43163,6.5256
0.7551,0.44286,6.551
0.7551,0.45408,6.5757
0.7551,0.46531,6.5998
0.7551,0.47653,6.6233
0.7551,0.48776,6.6463
0.7551,0.49898,6.6688
0.7551,0.5102,6.6907
0.7551,0.52143,6.7122
0.7551,0.53265,6.7332
0.7551,0.54388,6.7538
0.7551,0.5551,6.774
0.7551,0.56633,6.7938
0.7551,0.57755,6.8131
0.7551,0.58878,6.8321
0.7551,0.6,6.8508
0.79592,0.05,4.4086
0.79592,0.061224,4.6079
0.79592,0.072449,4.7736
0.79592,0.083673,4.9154
0.79592,0.094898,5.0393
0.79592,0.10612,5.1493
0.79592,0.11735,5.2483
0.79592,0.12857,5.3382
0.79592,0.1398,5.4206
0.79592,0.15102,5.4966
0.79592,0.16224,5.5671
0.79592,0.17347,5.633
0.79592,0.18469,5.6947
0.79592,0.19592,5.7528
0.79592,0.20714,5.8076
0.79592,0.21837,5.8595
0.79592,0.22959,5.9089
0.79592,0.24082,5.9558
0.79592,0.25204,6.0007
0.79592,0.26327,6.0436
0.79592,0.27449,6.0847
0.79592,0.28571,6.1241
0.79592,0.29694,6.162
0.79592,0.30816,6.1986
0.79592,0.31939,6.2338
0.79592,0.33061,6.2678
0.79592,0.34184,6.3006
0.79592,0.35306,6.3324
0.79592,0.36429,6.3632
0.79592,0.37551,6.3931
0.79592,0.38673,6.4221
0.79592,0.39796,6.4503
0.79592,0.40918,6.4776
0.79592,0.42041,6.5043
0.79592,0.43163,6.5302
0.79592,0.44286,6.5555
0.79592,0.45408,6.5801
0.79592,0.46531,6.6041
0.79592,0.47653,6.6276
0.79592,0.48776,6.6505
0.79592,0.49898,6.6729
0.79592,0.5102,6.6948
0.79592,0.52143,6.7162
0.79592,0.53265,6.7372
0.79592,0.54388,6.7577
0.79592,0.5551,6.7778
0.79592,0.56633,6.7975
0.79592,0.57755,6.8168
0.79592,0.58878,6.8358
0.79592,0.6,6.8544
0.83673,0.05,4.4195
0.83673,0.061224,4.6183
0.83673,0.072449,4.7834
0.83673,0.083673,4.9248
0.83673,0.094898,5.0483
0.83673,0.10612,5.158
0.83673,0.11735,5.2567
0.83673,0.12857,5.3463
0.83673,0.1398,5.4285
0.83673,0.15102,5.5042
0.83673,0.16224,5.5746
0.83673,0.17347,5.6402
0.83673,0.18469,5.7018
0.83673,0.19592,5.7597
0.83673,0.20714,5.8143
0.83673,0.21837,5.8661
0.83673,0.22959,5.9153
0.83673,0.24082,5.9621
0.83673,0.25204,6.0068
0.83673,0.26327,6.0496
0.83673,0.27449,6.0906
0.83673,0.28571,6.1299
0.83673,0.29694,6.1677
0.83673,0.30816,6.2041
0.83673,0.31939,6.2392
0.83673,0.33061,6.2731
0.83673,0.34184,6.3059
0.83673,0.35306,6.3376
0.83673,0.36429,6.3683
0.83673,0.37551,6.3981
0.83673,0.38673,6.427
0.83673,0.39796,6.455
0.83673,0.40918,6.4823
0.83673,0.42041,6.5089
0.83673,0.43163,6.5348
0.83673,0.44286,6.5599
0.83673,0.45408,6.5845
0.83673,0.46531,6.6085
0.83673,0.47653,6.6319
0.83673,0.48776,6.6547
0.83673,0.49898,6.677
0.83673,0.5102,6.6989
0.83673,0.52143,6.7202
0.83673,0.53265,6.7411
0.83673,0.54388,6.7616
0.83673,0.5551,6.7816
0.83673,0.56633,6.8013
0.83673,0.57755,6.8205
0.83673,0.58878,6.8394
0.83673,0.6,6.8579
0.87755,0.05,4.4304
0.87755,0.061224,4.6286
0.87755,0.072449,4.7933
0.87755,0.083673,4.9342
0.87755,0.094898,5.0573
0.87755,0.10612,5.1667
0.87755,0.11735,5.2651
0.87755,0.12857,5.3544
0.87755,0.1398,5.4363
0.87755,0.15102,5.5119
0.87755,0.16224,5.582
0.87755,0.17347,5.6475
0.87755,0.18469,5.7088
0.87755,0.19592,5.7665
0.87755,0.20714,5.821
0.87755,0.21837,5.8727
0.87755,0.22959,5.9217
0.87755,0.24082,5.9684
0.87755,0.25204,6.013
0.87755,0.26327,6.0556
0.87755,0.27449,6.0964
0.87755,0.28571,6.1356
0.87755,0.29694,6.1733
0.87755,0.30816,6.2096
0.87755,0.31939,6.2446
0.87755,0.33061,6.2784
0.87755,0.34184,6.3111
0.87755,0.35306,6.3427
0.87755,0.36429,6.3733
0.87755,0.37551,6.403
0.87755,0.38673,6.4318
0.87755,0.39796,6.4598
0.87755,0.40918,6.487
0.87755,0.42041,6.5135
0.87755,0.43163,6.5393
0.87755,0.44286,6.5644
0.87755,0.45408,6.5889
0.87755,0.46531,6.6128
0.87755,0.47653,6.6361
0.87755,0.48776,6.6589
0.87755,0.49898,6.6811
0.87755,0.5102,6.7029
0.87755,0.52143,6.7242
0.87755,0.53265,6.745
0.87755,0.54388,6.7654
0.87755,0.5551,6.7854
0.87755,0.56633,6.805
0.87755,0.57755,6.8242
0.87755,0.58878,6.843
0.87755,0.6,6.8615
0.91837,0.05,4.4413
0.91837,0.061224,4.6389
0.91837,0.072449,4.8031
0.91837,0.083673,4.9435
0.91837,0.094898,5.0663
0.91837,0.10612,5.1754
0.91837,0.11735,5.2734
0.91837,0.12857,5.3625
0.91837,0.1398,5.4442
0.91837,0.15102,5.5195
0.91837,0.16224,5.5894
0.91837,0.17347,5.6547
0.91837,0.18469,5.7158
0.91837,0.19592,5.7734
0.91837,0.20714,5.8277
0.91837,0.21837,5.8792
0.91837,0.22959,5.9281
0.91837,0.24082,5.9746
0.91837,0.25204,6.0191
0.91837,0.26327,6.0616
0.91837,0.27449,6.1023
0.91837,0.28571,6.1414
0.91837,0.29694,6.179
0.91837,0.30816,6.2152
0.91837,0.31939,6.2501
0.91837,0.33061,6.2838
0.91837,0.34184,6.3163
0.91837,0.35306,6.3478
0.91837,0.36429,6.3784
0.91837,0.37551,6.408
0.91837,0.38673,6.4367
0.91837,0.39796,6.4646
0.91837,0.40918,6.4917
0.91837,0.42041,6.5181
0.91837,0.43163,6.5438
0.91837,0.44286,6.5689
0.91837,0.45408,6.5933
0.91837,0.46531,6.6171
0.91837,0.47653,6.6403
0.91837,0.48776,6.663
0.91837,0.49898,6.6852
0.91837,0.5102,6.7069
0.91837,0.52143,6.7282
0.91837,0.53265,6.7489
0.91837,0.54388,6.7693
0.91837,0.5551,6.7892
0.91837,0.56633,6.8087
0.91837,0.57755,6.8279
0.91837,0.58878,6.8466
0.91837,0.6,6.8651
0.95918,0.05,4.4522
0.95918,0.061224,4.6491
0.95918,0.072449,4.8128
0.95918,0.083673,4.9529
0.95918,0.094898,5.0753
0.95918,0.10612,5.184
0.95918,0.11735,5.2818
0.95918,0.12857,5.3706
0.95918,0.1398,5.452
0.95918,0.15102,5.5271
0.95918,0.16224,5.5968
0.95918,0.17347,5.6619
0.95918,0.18469,5.7228
0.95918,0.19592,5.7802
0.95918,0.20714,5.8344
0.95918,0.21837,5.8857
0.95918,0.22959,5.9345
0.95918,0.24082,5.9809
0.95918,0.25204,6.0252
0.95918,0.26327,6.0675
0.95918,0.27449,6.1081
0.95918,0.28571,6.1471
0.95918,0.29694,6.1846
0.95918,0.30816,6.2207
0.95918,0.31939,6.2555
0.95918,0.33061,6.289
0.95918,0.34184,6.3215
0.95918,0.35306,6.3529
0.95918,0.36429,6.3834
0.95918,0.37551,6.4129
0.95918,0.38673,6.4415
0.95918,0.39796,6.4693
0.95918,0.40918,6.4964
0.95918,0.42041,6.5227
0.95918,0.43163,6.5483
0.95918,0.44286,6.5733
0.95918,0.45408,6.5976
0.95918,0.46531,6.6214
0.95918,0.47653,6.6446
0.95918,0.48776,6.6672
0.95918,0.49898,6.6893
0.95918,0.5102,6.711
0.95918,0.52143,6.7321
0.95918,0.53265,6.7528
0.95918,0.54388,6.7731
0.95918,0.5551,6.793
0.95918,0.56633,6.8124
0.95918,0.57755,6.8315
0.95918,0.58878,6.8502
0.95918,0.6,6.8686
1,0.05,4.463
1,0.061224,4.6593
1,0.072449,4.8225
1,0.083673,4.9622
1,0.094898,5.0842
1,0.10612,5.1926
1,0.11735,5.2901
1,0.12857,5.3787
1,0.1398,5.4598
1,0.15102,5.5347
1,0.16224,5.6042
1,0.17347,5.669
1,0.18469,5.7298
1,0.19592,5.787
1,0.20714,5.841
1,0.21837,5.8922
1,0.22959,5.9408
1,0.24082,5.9871
1,0.25204,6.0312
1,0.26327,6.0735
1,0.27449,6.114
1,0.28571,6.1528
1,0.29694,6.1902
1,0.30816,6.2262
1,0.31939,6.2608
1,0.33061,6.2943
1,0.34184,6.3267
1,0.35306,6.358
1,0.36429,6.3884
1,0.37551,6.4178
1,0.38673,6.4463
1,0.39796,6.4741
1,0.40918,6.501
1,0.42041,6.5273
1,0.43163,6.5528
1,0.44286,6.5777
1,0.45408,6.602
1,0.46531,6.6257
1,0.47653,6.6488
1,0.48776,6.6713
1,0.49898,6.6934
1,0.5102,6.715
1,0.52143,6.7361
1,0.53265,6.7567
1,0.54388,6.7769
1,0.5551,6.7967
1,0.56633,6.8161
1,0.57755,6.8352
1,0.58878,6.8538
1,0.6,6.8721


==> tikz/chan_DU.csv <==
X,Z,Y
15,0.3,6.7266
15,0.3102,6.764
15,0.32041,6.8003
15,0.33061,6.8354
15,0.34082,6.8694
15,0.35102,6.9025
15,0.36122,6.9346
15,0.37143,6.9658
15,0.38163,6.9961
15,0.39184,7.0257
15,0.40204,7.0545
15,0.41224,7.0825
15,0.42245,7.1099
15,0.43265,7.1366
15,0.44286,7.1628
15,0.45306,7.1883
15,0.46327,7.2132
15,0.47347,7.2376
15,0.48367,7.2615
15,0.49388,7.2849
15,0.50408,7.3078
15,0.51429,7.3302
15,0.52449,7.3522
15,0.53469,7.3738
15,0.5449,7.395
15,0.5551,7.4158
15,0.56531,7.4362
15,0.57551,7.4562
15,0.58571,7.4759
15,0.59592,7.4952
15,0.60612,7.5142
15,0.61633,7.5329
15,0.62653,7.5513
15,0.63673,7.5694
15,0.64694,7.5872
15,0.65714,7.6048
15,0.66735,7.622
15,0.67755,7.639
15,0.68776,7.6558
15,0.69796,7.6723
15,0.70816,7.6885
15,0.71837,7.7045
15,0.72857,7.7203
15,0.73878,7.7359
15,0.74898,7.7513
15,0.75918,7.7664
15,0.76939,7.7814
15,0.77959,7.7961
15,0.7898,7.8107
15,0.8,7.8251
15.51,0.3,6.8081
15.51,0.3102,6.8456
15.51,0.32041,6.8818
15.51,0.33061,6.917
15.51,0.34082,6.951
15.51,0.35102,6.984
15.51,0.36122,7.0161
15.51,0.37143,7.0473
15.51,0.38163,7.0777
15.51,0.39184,7.1072
15.51,0.40204,7.136
15.51,0.41224,7.1641
15.51,0.42245,7.1915
15.51,0.43265,7.2182
15.51,0.44286,7.2443
15.51,0.45306,7.2698
15.51,0.46327,7.2948
15.51,0.47347,7.3192
15.51,0.48367,7.3431
15.51,0.49388,7.3665
15.51,0.50408,7.3894
15.51,0.51429,7.4118
15.51,0.52449,7.4338
15.51,0.53469,7.4554
15.51,0.5449,7.4766
15.51,0.5551,7.4973
15.51,0.56531,7.5177
15.51,0.57551,7.5378
15.51,0.58571,7.5575
15.51,0.59592,7.5768
15.51,0.60612,7.5958
15.51,0.61633,7.6145
15.51,0.62653,7.6329
15.51,0.63673,7.651
15.51,0.64694,7.6688
15.51,0.65714,7.6863
15.51,0.66735,7.7036
15.51,0.67755,7.7206
15.51,0.68776,7.7373
15.51,0.69796,7.7538
15.51,0.70816,7.7701
15.51,0.71837,7.7861
15.51,0.72857,7.8019
15.51,0.73878,7.8175
15.51,0.74898,7.8329
15.51,0.75918,7.848
15.51,0.76939,7.863
15.51,0.77959,7.8777
15.51,0.7898,7.8923
15.51,0.8,7.9067
16.02,0.3,6.8871
16.02,0.3102,6.9245
16.02,0.32041,6.9608
16.02,0.33061,6.9959
16.02,0.34082,7.0299
16.02,0.35102,7.063
16.02,0.36122,7.0951
16.02,0.37143,7.1263
16.02,0.38163,7.1566
16.02,0.39184,7.1862
16.02,0.40204,7.215
16.02,0.41224,7.243
16.02,0.42245,7.2704
16.02,0.43265,7.2972
16.02,0.44286,7.3233
16.02,0.45306,7.3488
16.02,0.46327,7.3737
16.02,0.47347,7.3981
16.02,0.48367,7.422
16.02,0.49388,7.4454
16.02,0.50408,7.4683
16.02,0.51429,7.4907
16.02,0.52449,7.5128
16.02,0.53469,7.5343
16.02,0.5449,7.5555
16.02,0.5551,7.5763
16.02,0.56531,7.5967
16.02,0.57551,7.6167
16.02,0.58571,7.6364
16.02,0.59592,7.6558
16.02,0.60612,7.6748
16.02,0.61633,7.6935
16.02,0.62653,7.7119
16.02,0.63673,7.73
16.02,0.64694,7.7478
16.02,0.65714,7.7653
16.02,0.66735,7.7825
16.02,0.67755,7.7995
16.02,0.68776,7.8163
16.02,0.69796,7.8328
16.02,0.70816,7.849
16.02,0.71837,7.8651
16.02,0.72857,7.8809
16.02,0.73878,7.8964
16.02,0.74898,7.9118
16.02,0.75918,7.9269
16.02,0.76939,7.9419
16.02,0.77959,7.9567
16.02,0.7898,7.9712
16.02,0.8,7.9856
16.531,0.3,6.9635
16.531,0.3102,7.001
16.531,0.32041,7.0372
16.531,0.33061,7.0724
16.531,0.34082,7.1064
16.531,0.35102,7.1394
16.531,0.36122,7.1715
16.531,0.37143,7.2027
16.531,0.38163,7.2331
16.531,0.39184,7.2626
16.531,0.40204,7.2914
16.531,0.41224,7.3195
16.531,0.42245,7.3469
16.531,0.43265,7.3736
16.531,0.44286,7.3997
16.531,0.45306,7.4252
16.531,0.46327,7.4502
16.531,0.47347,7.4746
16.531,0.48367,7.4985
16.531,0.49388,7.5219
16.531,0.50408,7.5448
16.531,0.51429,7.5672
16.531,0.52449,7.5892
16.531,0.53469,7.6108
16.531,0.5449,7.632
16.531,0.5551,7.6527
16.531,0.56531,7.6732
16.531,0.57551,7.6932
16.531,0.58571,7.7129
16.531,0.59592,7.7322
16.531,0.60612,7.7512
16.531,0.61633,7.7699
16.531,0.62653,7.7883
16.531,0.63673,7.8064
16.531,0.64694,7.8242
16.531,0.65714,7.8417
16.531,0.66735,7.859
16.531,0.67755,7.876
16.531,0.68776,7.8927
16.531,0.69796,7.9092
16.531,0.70816,7.9255
16.531,0.71837,7.9415
16.531,0.72857,7.9573
16.531,0.73878,7.9729
16.531,0.74898,7.9883
16.531,0.75918,8.0034
16.531,0.76939,8.0184
16.531,0.77959,8.0331
16.531,0.7898,8.0477
16.531,0.8,8.0621
17.041,0.3,7.0377
17.041,0.3102,7.0751
17.041,0.32041,7.1114
17.041,0.33061,7.1465
17.041,0.34082,7.1805
17.041,0.35102,7.2136
17.041,0.36122,7.2457
17.041,0.37143,7.2769
17.041,0.38163,7.3072
17.041,0.39184,7.3368
17.041,0.40204,7.3656
17.041,0.41224,7.3937
17.041,0.42245,7.421
17.041,0.43265,7.4478
17.041,0.44286,7.4739
17.041,0.45306,7.4994
17.041,0.46327,7.5243
17.041,0.47347,7.5487
17.041,0.48367,7.5726
17.041,0.49388,7.596
17.041,0.50408,7.6189
17.041,0.51429,7.6414
17.041,0.52449,7.6634
17.041,0.53469,7.6849
17.041,0.5449,7.7061
17.041,0.5551,7.7269
17.041,0.56531,7.7473
17.041,0.57551,7.7673
17.041,0.58571,7.787
17.041,0.59592,7.8064
17.041,0.60612,7.8254
17.041,0.61633,7.8441
17.041,0.62653,7.8625
17.041,0.63673,7.8806
17.041,0.64694,7.8984
17.041,0.65714,7.9159
17.041,0.66735,7.9331
17.041,0.67755,7.9501
17.041,0.68776,7.9669
17.041,0.69796,7.9834
17.041,0.70816,7.9996
17.041,0.71837,8.0157
17.041,0.72857,8.0315
17.041,0.73878,8.047
17.041,0.74898,8.0624
17.041,0.75918,8.0776
17.041,0.76939,8.0925
17.041,0.77959,8.1073
17.041,0.7898,8.1218
17.041,0.8,8.1362
17.551,0.3,7.1096
17.551,0.3102,7.1471
17.551,0.32041,7.1833
17.551,0.33061,7.2185
17.551,0.34082,7.2525
17.551,0.35102,7.2855
17.551,0.36122,7.3176
17.551,0.37143,7.3488
17.551,0.38163,7.3792
17.551,0.39184,7.4087
17.551,0.40204,7.4375
17.551,0.41224,7.4656
17.551,0.42245,7.493
17.551,0.43265,7.5197
17.551,0.44286,7.5458
17.551,0.45306,7.5713
17.551,0.46327,7.5963
17.551,0.47347,7.6207
17.551,0.48367,7.6446
17.551,0.49388,7.668
17.551,0.50408,7.6909
17.551,0.51429,7.7133
17.551,0.52449,7.7353
17.551,0.53469,7.7569
17.551,0.5449,7.7781
17.551,0.5551,7.7988
17.551,0.56531,7.8192
17.551,0.57551,7.8393
17.551,0.58571,7.859
17.551,0.59592,7.8783
17.551,0.60612,7.8973
17.551,0.61633,7.916
17.551,0.62653,7.9344
17.551,0.63673,7.9525
17.551,0.64694,7.9703
17.551,0.65714,7.9878
17.551,0.66735,8.0051
17.551,0.67755,8.0221
17.551,0.68776,8.0388
17.551,0.69796,8.0553
17.551,0.70816,8.0716
17.551,0.71837,8.0876
17.551,0.72857,8.1034
17.551,0.73878,8.119
17.551,0.74898,8.1343
17.551,0.75918,8.1495
17.551,0.76939,8.1645
17.551,0.77959,8.1792
17.551,0.7898,8.1938
17.551,0.8,8.2082
18.061,0.3,7.1795
18.061,0.3102,7.217
18.061,0.32041,7.2532
18.061,0.33061,7.2883
18.061,0.34082,7.3224
18.061,0.35102,7.3554
18.061,0.36122,7.3875
18.061,0.37143,7.4187
18.061,0.38163,7.4491
18.061,0.39184,7.4786
18.061,0.40204,7.5074
18.061,0.41224,7.5355
18.061,0.42245,7.5629
18.061,0.43265,7.5896
18.061,0.44286,7.6157
18.061,0.45306,7.6412
18.061,0.46327,7.6662
18.061,0.47347,7.6906
18.061,0.48367,7.7145
18.061,0.49388,7.7378
18.061,0.50408,7.7608
18.061,0.51429,7.7832
18.061,0.52449,7.8052
18.061,0.53469,7.8268
18.061,0.5449,7.848
18.061,0.5551,7.8687
18.061,0.56531,7.8891
18.061,0.57551,7.9092
18.061,0.58571,7.9289
18.061,0.59592,7.9482
18.061,0.60612,7.9672
18.061,0.61633,7.9859
18.061,0.62653,8.0043
18.061,0.63673,8.0224
18.061,0.64694,8.0402
18.061,0.65714,8.0577
18.061,0.66735,8.075
18.061,0.67755,8.092
18.061,0.68776,8.1087
18.061,0.69796,8.1252
18.061,0.70816,8.1415
18.061,0.71837,8.1575
18.061,0.72857,8.1733
18.061,0.73878,8.1889
18.061,0.74898,8.2042
18.061,0.75918,8.2194
18.061,0.76939,8.2343
18.061,0.77959,8.2491
18.061,0.7898,8.2637
18.061,0.8,8.278
18.571,0.3,7.2475
18.571,0.3102,7.2849
18.571,0.32041,7.3212
18.571,0.33061,7.3563
18.571,0.34082,7.3903
18.571,0.35102,7.4234
18.571,0.36122,7.4555
18.571,0.37143,7.4867
18.571,0.38163,7.517
18.571,0.39184,7.5466
18.571,0.40204,7.5754
18.571,0.41224,7.6034
18.571,0.42245,7.6308
18.571,0.43265,7.6576
18.571,0.44286,7.6837
18.571,0.45306,7.7092
18.571,0.46327,7.7341
18.571,0.47347,7.7585
18.571,0.48367,7.7824
18.571,0.49388,7.8058
18.571,0.50408,7.8287
18.571,0.51429,7.8511
18.571,0.52449,7.8731
18.571,0.53469,7.8947
18.571,0.5449,7.9159
18.571,0.5551,7.9367
18.571,0.56531,7.9571
18.571,0.57551,7.9771
18.571,0.58571,7.9968
18.571,0.59592,8.0161
18.571,0.60612,8.0352
18.571,0.61633,8.0539
18.571,0.62653,8.0722
18.571,0.63673,8.0903
18.571,0.64694,8.1081
18.571,0.65714,8.1257
18.571,0.66735,8.1429
18.571,0.67755,8.1599
18.571,0.68776,8.1767
18.571,0.69796,8.1932
18.571,0.70816,8.2094
18.571,0.71837,8.2254
18.571,0.72857,8.2412
18.571,0.73878,8.2568
18.571,0.74898,8.2722
18.571,0.75918,8.2873
18.571,0.76939,8.3023
18.571,0.77959,8.317
18.571,0.7898,8.3316
18.571,0.8,8.346
19.082,0.3,7.3136
19.082,0.3102,7.351
19.082,0.32041,7.3873
19.082,0.33061,7.4224
19.082,0.34082,7.4564
19.082,0.35102,7.4895
19.082,0.36122,7.5216
19.082,0.37143,7.5528
19.082,0.38163,7.5831
19.082,0.39184,7.6127
19.082,0.40204,7.6415
19.082,0.41224,7.6695
19.082,0.42245,7.6969
19.082,0.43265,7.7237
19.082,0.44286,7.7498
19.082,0.45306,7.7753
19.082,0.46327,7.8002
19.082,0.47347,7.8246
19.082,0.48367,7.8485
19.082,0.49388,7.8719
19.082,0.50408,7.8948
19.082,0.51429,7.9172
19.082,0.52449,7.9392
19.082,0.53469,7.9608
19.082,0.5449,7.982
19.082,0.5551,8.0028
19.082,0.56531,8.0232
19.082,0.57551,8.0432
19.082,0.58571,8.0629
19.082,0.59592,8.0822
19.082,0.60612,8.1013
19.082,0.61633,8.12
19.082,0.62653,8.1384
19.082,0.63673,8.1564
19.082,0.64694,8.1743
19.082,0.65714,8.1918
19.082,0.66735,8.209
19.082,0.67755,8.226
19.082,0.68776,8.2428
19.082,0.69796,8.2593
19.082,0.70816,8.2755
19.082,0.71837,8.2915
19.082,0.72857,8.3073
19.082,0.73878,8.3229
19.082,0.74898,8.3383
19.082,0.75918,8.3534
19.082,0.76939,8.3684
19.082,0.77959,8.3832
19.082,0.7898,8.3977
19.082,0.8,8.4121
19.592,0.3,7.3779
19.592,0.3102,7.4154
19.592,0.32041,7.4516
19.592,0.33061,7.4867
19.592,0.34082,7.5208
19.592,0.35102,7.5538
19.592,0.36122,7.5859
19.592,0.37143,7.6171
19.592,0.38163,7.6475
19.592,0.39184,7.677
19.592,0.40204,7.7058
19.592,0.41224,7.7339
19.592,0.42245,7.7613
19.592,0.43265,7.788
19.592,0.44286,7.8141
19.592,0.45306,7.8396
19.592,0.46327,7.8646
19.592,0.47347,7.889
19.592,0.48367,7.9129
19.592,0.49388,7.9362
19.592,0.50408,7.9592
19.592,0.51429,7.9816
19.592,0.52449,8.0036
19.592,0.53469,8.0252
19.592,0.5449,8.0464
19.592,0.5551,8.0671
19.592,0.56531,8.0875
19.592,0.57551,8.1076
19.592,0.58571,8.1273
19.592,0.59592,8.1466
19.592,0.60612,8.1656
19.592,0.61633,8.1843
19.592,0.62653,8.2027
19.592,0.63673,8.2208
19.592,0.64694,8.2386
19.592,0.65714,8.2561
19.592,0.66735,8.2734
19.592,0.67755,8.2904
19.592,0.68776,8.3071
19.592,0.69796,8.3236
19.592,0.70816,8.3399
19.592,0.71837,8.3559
19.592,0.72857,8.3717
19.592,0.73878,8.3873
19.592,0.74898,8.4026
19.592,0.75918,8.4178
19.592,0.76939,8.4328
19.592,0.77959,8.4475
19.592,0.7898,8.4621
19.592,0.8,8.4765
20.102,0.3,7.4406
20.102,0.3102,7.4781
20.102,0.32041,7.5143
20.102,0.33061,7.5495
20.102,0.34082,7.5835
20.102,0.35102,7.6165
20.102,0.36122,7.6486
20.102,0.37143,7.6798
20.102,0.38163,7.7102
20.102,0.39184,7.7397
20.102,0.40204,7.7685
20.102,0.41224,7.7966
20.102,0.42245,7.824
20.102,0.43265,7.8507
20.102,0.44286,7.8768
20.102,0.45306,7.9023
20.102,0.46327,7.9273
20.102,0.47347,7.9517
20.102,0.48367,7.9756
20.102,0.49388,7.999
20.102,0.50408,8.0219
20.102,0.51429,8.0443
20.102,0.52449,8.0663
20.102,0.53469,8.0879
20.102,0.5449,8.1091
20.102,0.5551,8.1298
20.102,0.56531,8.1502
20.102,0.57551,8.1703
20.102,0.58571,8.19
20.102,0.59592,8.2093
20.102,0.60612,8.2283
20.102,0.61633,8.247
20.102,0.62653,8.2654
20.102,0.63673,8.2835
20.102,0.64694,8.3013
20.102,0.65714,8.3188
20.102,0.66735,8.3361
20.102,0.67755,8.3531
20.102,0.68776,8.3698
20.102,0.69796,8.3863
20.102,0.70816,8.4026
20.102,0.71837,8.4186
20.102,0.72857,8.4344
20.102,0.73878,8.45
20.102,0.74898,8.4653
20.102,0.75918,8.4805
20.102,0.76939,8.4955
20.102,0.77959,8.5102
20.102,0.7898,8.5248
20.102,0.8,8.5392
20.612,0.3,7.5018
20.612,0.3102,7.5392
20.612,0.32041,7.5755
20.612,0.33061,7.6106
20.612,0.34082,7.6446
20.612,0.35102,7.6777
20.612,0.36122,7.7098
20.612,0.37143,7.741
20.612,0.38163,7.7713
20.612,0.39184,7.8009
20.612,0.40204,7.8297
20.612,0.41224,7.8577
20.612,0.42245,7.8851
20.612,0.43265,7.9119
20.612,0.44286,7.938
20.612,0.45306,7.9635
20.612,0.46327,7.9884
20.612,0.47347,8.0128
20.612,0.48367,8.0367
20.612,0.49388,8.0601
20.612,0.50408,8.083
20.612,0.51429,8.1054
20.612,0.52449,8.1274
20.612,0.53469,8.149
20.612,0.5449,8.1702
20.612,0.5551,8.191
20.612,0.56531,8.2114
20.612,0.57551,8.2314
20.612,0.58571,8.2511
20.612,0.59592,8.2704
20.612,0.60612,8.2895
20.612,0.61633,8.3082
20.612,0.62653,8.3265
20.612,0.63673,8.3446
20.612,0.64694,8.3624
20.612,0.65714,8.38
20.612,0.66735,8.3972
20.612,0.67755,8.4142
20.612,0.68776,8.431
20.612,0.69796,8.4475
20.612,0.70816,8.4637
20.612,0.71837,8.4797
20.612,0.72857,8.4955
20.612,0.73878,8.5111
20.612,0.74898,8.5265
20.612,0.75918,8.5416
20.612,0.76939,8.5566
20.612,0.77959,8.5713
20.612,0.7898,8.5859
20.612,0.8,8.6003
21.122,0.3,7.5614
21.122,0.3102,7.5989
21.122,0.32041,7.6351
21.122,0.33061,7.6702
21.122,0.34082,7.7043
21.122,0.35102,7.7373
21.122,0.36122,7.7694
21.122,0.37143,7.8006
21.122,0.38163,7.831
21.122,0.39184,7.8605
21.122,0.40204,7.8893
21.122,0.41224,7.9174
21.122,0.42245,7.9448
21.122,0.43265,7.9715
21.122,0.44286,7.9976
21.122,0.45306,8.0231
21.122,0.46327,8.0481
21.122,0.47347,8.0725
21.122,0.48367,8.0963
21.122,0.49388,8.1197
21.122,0.50408,8.1426
21.122,0.51429,8.1651
21.122,0.52449,8.1871
21.122,0.53469,8.2087
21.122,0.5449,8.2298
21.122,0.5551,8.2506
21.122,0.56531,8.271
21.122,0.57551,8.291
21.122,0.58571,8.3107
21.122,0.59592,8.3301
21.122,0.60612,8.3491
21.122,0.61633,8.3678
21.122,0.62653,8.3862
21.122,0.63673,8.4043
21.122,0.64694,8.4221
21.122,0.65714,8.4396
21.122,0.66735,8.4569
21.122,0.67755,8.4739
21.122,0.68776,8.4906
21.122,0.69796,8.5071
21.122,0.70816,8.5234
21.122,0.71837,8.5394
21.122,0.72857,8.5552
21.122,0.73878,8.5708
21.122,0.74898,8.5861
21.122,0.75918,8.6013
21.122,0.76939,8.6162
21.122,0.77959,8.631
21.122,0.7898,8.6455
21.122,0.8,8.6599
21.633,0.3,7.6196
21.633,0.3102,7.6571
21.633,0.32041,7.6933
21.633,0.33061,7.7284
21.633,0.34082,7.7625
21.633,0.35102,7.7955
21.633,0.36122,7.8276
21.633,0.37143,7.8588
21.633,0.38163,7.8892
21.633,0.39184,7.9187
21.633,0.40204,7.9475
21.633,0.41224,7.9756
21.633,0.42245,8.003
21.633,0.43265,8.0297
21.633,0.44286,8.0558
21.633,0.45306,8.0813
21.633,0.46327,8.1063
21.633,0.47347,8.1307
21.633,0.48367,8.1546
21.633,0.49388,8.1779
21.633,0.50408,8.2008
21.633,0.51429,8.2233
21.633,0.52449,8.2453
21.633,0.53469,8.2669
21.633,0.5449,8.288
21.633,0.5551,8.3088
21.633,0.56531,8.3292
21.633,0.57551,8.3493
21.633,0.58571,8.3689
21.633,0.59592,8.3883
21.633,0.60612,8.4073
21.633,0.61633,8.426
21.633,0.62653,8.4444
21.633,0.63673,8.4625
21.633,0.64694,8.4803
21.633,0.65714,8.4978
21.633,0.66735,8.5151
21.633,0.67755,8.5321
21.633,0.68776,8.5488
21.633,0.69796,8.5653
21.633,0.70816,8.5816
21.633,0.71837,8.5976
21.633,0.72857,8.6134
21.633,0.73878,8.629
21.633,0.74898,8.6443
21.633,0.75918,8.6595
21.633,0.76939,8.6744
21.633,0.77959,8.6892
21.633,0.7898,8.7038
21.633,0.8,8.7181
22.143,0.3,7.6765
22.143,0.3102,7.7139
22.143,0.32041,7.7502
22.143,0.33061,7.7853
22.143,0.34082,7.8193
22.143,0.35102,7.8524
22.143,0.36122,7.8845
22.143,0.37143,7.9157
22.143,0.38163,7.946
22.143,0.39184,7.9756
22.143,0.40204,8.0044
22.143,0.41224,8.0324
22.143,0.42245,8.0598
22.143,0.43265,8.0866
22.143,0.44286,8.1127
22.143,0.45306,8.1382
22.143,0.46327,8.1631
22.143,0.47347,8.1875
22.143,0.48367,8.2114
22.143,0.49388,8.2348
22.143,0.50408,8.2577
22.143,0.51429,8.2801
22.143,0.52449,8.3021
22.143,0.53469,8.3237
22.143,0.5449,8.3449
22.143,0.5551,8.3657
22.143,0.56531,8.3861
22.143,0.57551,8.4061
22.143,0.58571,8.4258
22.143,0.59592,8.4451
22.143,0.60612,8.4642
22.143,0.61633,8.4829
22.143,0.62653,8.5012
22.143,0.63673,8.5193
22.143,0.64694,8.5372
22.143,0.65714,8.5547
22.143,0.66735,8.5719
22.143,0.67755,8.5889
22.143,0.68776,8.6057
22.143,0.69796,8.6222
22.143,0.70816,8.6384
22.143,0.71837,8.6544
22.143,0.72857,8.6702
22.143,0.73878,8.6858
22.143,0.74898,8.7012
22.143,0.75918,8.7163
22.143,0.76939,8.7313
22.143,0.77959,8.7461
22.143,0.7898,8.7606
22.143,0.8,8.775
22.653,0.3,7.732
22.653,0.3102,7.7695
22.653,0.32041,7.8057
22.653,0.33061,7.8408
22.653,0.34082,7.8749
22.653,0.35102,7.9079
22.653,0.36122,7.94
22.653,0.37143,7.9712
22.653,0.38163,8.0016
22.653,0.39184,8.0311
22.653,0.40204,8.0599
22.653,0.41224,8.088
22.653,0.42245,8.1154
22.653,0.43265,8.1421
22.653,0.44286,8.1682
22.653,0.45306,8.1937
22.653,0.46327,8.2187
22.653,0.47347,8.2431
22.653,0.48367,8.267
22.653,0.49388,8.2904
22.653,0.50408,8.3133
22.653,0.51429,8.3357
22.653,0.52449,8.3577
22.653,0.53469,8.3793
22.653,0.5449,8.4005
22.653,0.5551,8.4212
22.653,0.56531,8.4416
22.653,0.57551,8.4617
22.653,0.58571,8.4814
22.653,0.59592,8.5007
22.653,0.60612,8.5197
22.653,0.61633,8.5384
22.653,0.62653,8.5568
22.653,0.63673,8.5749
22.653,0.64694,8.5927
22.653,0.65714,8.6102
22.653,0.66735,8.6275
22.653,0.67755,8.6445
22.653,0.68776,8.6612
22.653,0.69796,8.6777
22.653,0.70816,8.694
22.653,0.71837,8.71
22.653,0.72857,8.7258
22.653,0.73878,8.7414
22.653,0.74898,8.7567
22.653,0.75918,8.7719
22.653,0.76939,8.7869
22.653,0.77959,8.8016
22.653,0.7898,8.8162
22.653,0.8,8.8306
23.163,0.3,7.7863
23.163,0.3102,7.8238
23.163,0.32041,7.8601
23.163,0.33061,7.8952
23.163,0.34082,7.9292
23.163,0.35102,7.9623
23.163,0.36122,7.9944
23.163,0.37143,8.0256
23.163,0.38163,8.0559
23.163,0.39184,8.0855
23.163,0.40204,8.1143
23.163,0.41224,8.1423
23.163,0.42245,8.1697
23.163,0.43265,8.1964
23.163,0.44286,8.2226
23.163,0.45306,8.2481
23.163,0.46327,8.273
23.163,0.47347,8.2974
23.163,0.48367,8.3213
23.163,0.49388,8.3447
23.163,0.50408,8.3676
23.163,0.51429,8.39
23.163,0.52449,8.412
23.163,0.53469,8.4336
23.163,0.5449,8.4548
23.163,0.5551,8.4756
23.163,0.56531,8.496
23.163,0.57551,8.516
23.163,0.58571,8.5357
23.163,0.59592,8.555
23.163,0.60612,8.574
23.163,0.61633,8.5927
23.163,0.62653,8.6111
23.163,0.63673,8.6292
23.163,0.64694,8.647
23.163,0.65714,8.6646
23.163,0.66735,8.6818
23.163,0.67755,8.6988
23.163,0.68776,8.7156
23.163,0.69796,8.7321
23.163,0.70816,8.7483
23.163,0.71837,8.7643
23.163,0.72857,8.7801
23.163,0.73878,8.7957
23.163,0.74898,8.8111
23.163,0.75918,8.8262
23.163,0.76939,8.8412
23.163,0.77959,8.8559
23.163,0.7898,8.8705
23.163,0.8,8.8849
23.673,0.3,7.8395
23.673,0.3102,7.877
23.673,0.32041,7.9132
23.673,0.33061,7.9483
23.673,0.34082,7.9824
23.673,0.35102,8.0154
23.673,0.36122,8.0475
23.673,0.37143,8.0787
23.673,0.38163,8.109
23.673,0.39184,8.1386
23.673,0.40204,8.1674
23.673,0.41224,8.1955
23.673,0.42245,8.2229
23.673,0.43265,8.2496
23.673,0.44286,8.2757
23.673,0.45306,8.3012
23.673,0.46327,8.3261
23.673,0.47347,8.3506
23.673,0.48367,8.3744
23.673,0.49388,8.3978
23.673,0.50408,8.4207
23.673,0.51429,8.4432
23.673,0.52449,8.4652
23.673,0.53469,8.4868
23.673,0.5449,8.5079
23.673,0.5551,8.5287
23.673,0.56531,8.5491
23.673,0.57551,8.5691
23.673,0.58571,8.5888
23.673,0.59592,8.6082
23.673,0.60612,8.6272
23.673,0.61633,8.6459
23.673,0.62653,8.6643
23.673,0.63673,8.6824
23.673,0.64694,8.7002
23.673,0.65714,8.7177
23.673,0.66735,8.735
23.673,0.67755,8.752
23.673,0.68776,8.7687
23.673,0.69796,8.7852
23.673,0.70816,8.8014
23.673,0.71837,8.8175
23.673,0.72857,8.8333
23.673,0.73878,8.8488
23.673,0.74898,8.8642
23.673,0.75918,8.8794
23.673,0.76939,8.8943
23.673,0.77959,8.9091
23.673,0.7898,8.9236
23.673,0.8,8.938
24.184,0.3,7.8915
24.184,0.3102,7.929
24.184,0.32041,7.9652
24.184,0.33061,8.0003
24.184,0.34082,8.0344
24.184,0.35102,8.0674
24.184,0.36122,8.0995
24.184,0.37143,8.1307
24.184,0.38163,8.1611
24.184,0.39184,8.1906
24.184,0.40204,8.2194
24.184,0.41224,8.2475
24.184,0.42245,8.2749
24.184,0.43265,8.3016
24.184,0.44286,8.3277
24.184,0.45306,8.3532
24.184,0.46327,8.3782
24.184,0.47347,8.4026
24.184,0.48367,8.4264
24.184,0.49388,8.4498
24.184,0.50408,8.4727
24.184,0.51429,8.4952
24.184,0.52449,8.5172
24.184,0.53469,8.5388
24.184,0.5449,8.5599
24.184,0.5551,8.5807
24.184,0.56531,8.6011
24.184,0.57551,8.6211
24.184,0.58571,8.6408
24.184,0.59592,8.6602
24.184,0.60612,8.6792
24.184,0.61633,8.6979
24.184,0.62653,8.7163
24.184,0.63673,8.7344
24.184,0.64694,8.7522
24.184,0.65714,8.7697
24.184,0.66735,8.787
24.184,0.67755,8.804
24.184,0.68776,8.8207
24.184,0.69796,8.8372
24.184,0.70816,8.8535
24.184,0.71837,8.8695
24.184,0.72857,8.8853
24.184,0.73878,8.9009
24.184,0.74898,8.9162
24.184,0.75918,8.9314
24.184,0.76939,8.9463
24.184,0.77959,8.9611
24.184,0.7898,8.9756
24.184,0.8,8.99
24.694,0.3,7.9424
24.694,0.3102,7.9799
24.694,0.32041,8.0161
24.694,0.33061,8.0512
24.694,0.34082,8.0853
24.694,0.35102,8.1183
24.694,0.36122,8.1504
24.694,0.37143,8.1816
24.694,0.38163,8.212
24.694,0.39184,8.2415
24.694,0.40204,8.2703
24.694,0.41224,8.2984
24.694,0.42245,8.3258
24.694,0.43265,8.3525
24.694,0.44286,8.3786
24.694,0.45306,8.4041
24.694,0.46327,8.4291
24.694,0.47347,8.4535
24.694,0.48367,8.4774
24.694,0.49388,8.5007
24.694,0.50408,8.5236
24.694,0.51429,8.5461
24.694,0.52449,8.5681
24.694,0.53469,8.5897
24.694,0.5449,8.6109
24.694,0.5551,8.6316
24.694,0.56531,8.652
24.694,0.57551,8.6721
24.694,0.58571,8.6918
24.694,0.59592,8.7111
24.694,0.60612,8.7301
24.694,0.61633,8.7488
24.694,0.62653,8.7672
24.694,0.63673,8.7853
24.694,0.64694,8.8031
24.694,0.65714,8.8206
24.694,0.66735,8.8379
24.694,0.67755,8.8549
24.694,0.68776,8.8716
24.694,0.69796,8.8881
24.694,0.70816,8.9044
24.694,0.71837,8.9204
24.694,0.72857,8.9362
24.694,0.73878,8.9518
24.694,0.74898,8.9671
24.694,0.75918,8.9823
24.694,0.76939,8.9972
24.694,0.77959,9.012
24.694,0.7898,9.0266
24.694,0.8,9.0409
25.204,0.3,7.9923
25.204,0.3102,8.0298
25.204,0.32041,8.066
25.204,0.33061,8.1011
25.204,0.34082,8.1352
25.204,0.35102,8.1682
25.204,0.36122,8.2003
25.204,0.37143,8.2315
25.204,0.38163,8.2619
25.204,0.39184,8.2914
25.204,0.40204,8.3202
25.204,0.41224,8.3483
25.204,0.42245,8.3757
25.204,0.43265,8.4024
25.204,0.44286,8.4285
25.204,0.45306,8.454
25.204,0.46327,8.479
25.204,0.47347,8.5034
25.204,0.48367,8.5272
25.204,0.49388,8.5506
25.204,0.50408,8.5735
25.204,0.51429,8.596
25.204,0.52449,8.618
25.204,0.53469,8.6396
25.204,0.5449,8.6607
25.204,0.5551,8.6815
25.204,0.56531,8.7019
25.204,0.57551,8.7219
25.204,0.58571,8.7416
25.204,0.59592,8.761
25.204,0.60612,8.78
25.204,0.61633,8.7987
25.204,0.62653,8.8171
25.204,0.63673,8.8352
25.204,0.64694,8.853
25.204,0.65714,8.8705
25.204,0.66735,8.8878
25.204,0.67755,8.9048
25.204,0.68776,8.9215
25.204,0.69796,8.938
25.204,0.70816,8.9543
25.204,0.71837,8.9703
25.204,0.72857,8.9861
25.204,0.73878,9.0017
25.204,0.74898,9.017
25.204,0.75918,9.0322
25.204,0.76939,9.0471
25.204,0.77959,9.0619
25.204,0.7898,9.0764
25.204,0.8,9.0908
25.714,0.3,8.0412
25.714,0.3102,8.0786
25.714,0.32041,8.1149
25.714,0.33061,8.15
25.714,0.34082,8.184
25.714,0.35102,8.2171
25.714,0.36122,8.2492
25.714,0.37143,8.2804
25.714,0.38163,8.3107
25.714,0.39184,8.3403
25.714,0.40204,8.3691
25.714,0.41224,8.3972
25.714,0.42245,8.4245
25.714,0.43265,8.4513
25.714,0.44286,8.4774
25.714,0.45306,8.5029
25.714,0.46327,8.5278
25.714,0.47347,8.5522
25.714,0.48367,8.5761
25.714,0.49388,8.5995
25.714,0.50408,8.6224
25.714,0.51429,8.6449
25.714,0.52449,8.6669
25.714,0.53469,8.6884
25.714,0.5449,8.7096
25.714,0.5551,8.7304
25.714,0.56531,8.7508
25.714,0.57551,8.7708
25.714,0.58571,8.7905
25.714,0.59592,8.8099
25.714,0.60612,8.8289
25.714,0.61633,8.8476
25.714,0.62653,8.866
25.714,0.63673,8.8841
25.714,0.64694,8.9019
25.714,0.65714,8.9194
25.714,0.66735,8.9366
25.714,0.67755,8.9536
25.714,0.68776,8.9704
25.714,0.69796,8.9869
25.714,0.70816,9.0031
25.714,0.71837,9.0192
25.714,0.72857,9.035
25.714,0.73878,9.0505
25.714,0.74898,9.0659
25.714,0.75918,9.0811
25.714,0.76939,9.096
25.714,0.77959,9.1108
25.714,0.7898,9.1253
25.714,0.8,9.1397
26.224,0.3,8.0891
26.224,0.3102,8.1266
26.224,0.32041,8.1628
26.224,0.33061,8.1979
26.224,0.34082,8.232
26.224,0.35102,8.265
26.224,0.36122,8.2971
26.224,0.37143,8.3283
26.224,0.38163,8.3587
26.224,0.39184,8.3882
26.224,0.40204,8.417
26.224,0.41224,8.4451
26.224,0.42245,8.4725
26.224,0.43265,8.4992
26.224,0.44286,8.5253
26.224,0.45306,8.5508
26.224,0.46327,8.5758
26.224,0.47347,8.6002
26.224,0.48367,8.624
26.224,0.49388,8.6474
26.224,0.50408,8.6703
26.224,0.51429,8.6928
26.224,0.52449,8.7148
26.224,0.53469,8.7364
26.224,0.5449,8.7575
26.224,0.5551,8.7783
26.224,0.56531,8.7987
26.224,0.57551,8.8187
26.224,0.58571,8.8384
26.224,0.59592,8.8578
26.224,0.60612,8.8768
26.224,0.61633,8.8955
26.224,0.62653,8.9139
26.224,0.63673,8.932
26.224,0.64694,8.9498
26.224,0.65714,8.9673
26.224,0.66735,8.9846
26.224,0.67755,9.0016
26.224,0.68776,9.0183
26.224,0.69796,9.0348
26.224,0.70816,9.0511
26.224,0.71837,9.0671
26.224,0.72857,9.0829
26.224,0.73878,9.0985
26.224,0.74898,9.1138
26.224,0.75918,9.129
26.224,0.76939,9.1439
26.224,0.77959,9.1587
26.224,0.7898,9.1732
26.224,0.8,9.1876
26.735,0.3,8.1361
26.735,0.3102,8.1736
26.735,0.32041,8.2098
26.735,0.33061,8.2449
26.735,0.34082,8.279
26.735,0.35102,8.312
26.735,0.36122,8.3441
26.735,0.37143,8.3753
26.735,0.38163,8.4056
26.735,0.39184,8.4352
26.735,0.40204,8.464
26.735,0.41224,8.4921
26.735,0.42245,8.5195
26.735,0.43265,8.5462
26.735,0.44286,8.5723
26.735,0.45306,8.5978
26.735,0.46327,8.6228
26.735,0.47347,8.6472
26.735,0.48367,8.671
26.735,0.49388,8.6944
26.735,0.50408,8.7173
26.735,0.51429,8.7398
26.735,0.52449,8.7618
26.735,0.53469,8.7834
26.735,0.5449,8.8045
26.735,0.5551,8.8253
26.735,0.56531,8.8457
26.735,0.57551,8.8657
26.735,0.58571,8.8854
26.735,0.59592,8.9048
26.735,0.60612,8.9238
26.735,0.61633,8.9425
26.735,0.62653,8.9609
26.735,0.63673,8.979
26.735,0.64694,8.9968
26.735,0.65714,9.0143
26.735,0.66735,9.0316
26.735,0.67755,9.0486
26.735,0.68776,9.0653
26.735,0.69796,9.0818
26.735,0.70816,9.0981
26.735,0.71837,9.1141
26.735,0.72857,9.1299
26.735,0.73878,9.1454
26.735,0.74898,9.1608
26.735,0.75918,9.176
26.735,0.76939,9.1909
26.735,0.77959,9.2057
26.735,0.7898,9.2202
26.735,0.8,9.2346
27.245,0.3,8.1822
27.245,0.3102,8.2197
27.245,0.32041,8.2559
27.245,0.33061,8.291
27.245,0.34082,8.3251
27.245,0.35102,8.3581
27.245,0.36122,8.3902
27.245,0.37143,8.4214
27.245,0.38163,8.4518
27.245,0.39184,8.4813
27.245,0.40204,8.5101
27.245,0.41224,8.5382
27.245,0.42245,8.5656
27.245,0.43265,8.5923
27.245,0.44286,8.6184
27.245,0.45306,8.6439
27.245,0.46327,8.6689
27.245,0.47347,8.6933
27.245,0.48367,8.7171
27.245,0.49388,8.7405
27.245,0.50408,8.7634
27.245,0.51429,8.7859
27.245,0.52449,8.8079
27.245,0.53469,8.8295
27.245,0.5449,8.8506
27.245,0.5551,8.8714
27.245,0.56531,8.8918
27.245,0.57551,8.9119
27.245,0.58571,8.9315
27.245,0.59592,8.9509
27.245,0.60612,8.9699
27.245,0.61633,8.9886
27.245,0.62653,9.007
27.245,0.63673,9.0251
27.245,0.64694,9.0429
27.245,0.65714,9.0604
27.245,0.66735,9.0777
27.245,0.67755,9.0947
27.245,0.68776,9.1114
27.245,0.69796,9.1279
27.245,0.70816,9.1442
27.245,0.71837,9.1602
27.245,0.72857,9.176
27.245,0.73878,9.1916
27.245,0.74898,9.2069
27.245,0.75918,9.2221
27.245,0.76939,9.237
27.245,0.77959,9.2518
27.245,0.7898,9.2664
27.245,0.8,9.2807
27.755,0.3,8.2275
27.755,0.3102,8.2649
27.755,0.32041,8.3012
27.755,0.33061,8.3363
27.755,0.34082,8.3703
27.755,0.35102,8.4034
27.755,0.36122,8.4355
27.755,0.37143,8.4667
27.755,0.38163,8.497
27.755,0.39184,8.5266
27.755,0.40204,8.5554
27.755,0.41224,8.5834
27.755,0.42245,8.6108
27.755,0.43265,8.6375
27.755,0.44286,8.6637
27.755,0.45306,8.6892
27.755,0.46327,8.7141
27.755,0.47347,8.7385
27.755,0.48367,8.7624
27.755,0.49388,8.7858
27.755,0.50408,8.8087
27.755,0.51429,8.8311
27.755,0.52449,8.8531
27.755,0.53469,8.8747
27.755,0.5449,8.8959
27.755,0.5551,8.9167
27.755,0.56531,8.9371
27.755,0.57551,8.9571
27.755,0.58571,8.9768
27.755,0.59592,8.9961
27.755,0.60612,9.0151
27.755,0.61633,9.0338
27.755,0.62653,9.0522
27.755,0.63673,9.0703
27.755,0.64694,9.0881
27.755,0.65714,9.1057
27.755,0.66735,9.1229
27.755,0.67755,9.1399
27.755,0.68776,9.1567
27.755,0.69796,9.1732
27.755,0.70816,9.1894
27.755,0.71837,9.2054
27.755,0.72857,9.2212
27.755,0.73878,9.2368
27.755,0.74898,9.2522
27.755,0.75918,9.2673
27.755,0.76939,9.2823
27.755,0.77959,9.297
27.755,0.7898,9.3116
27.755,0.8,9.326
28.265,0.3,8.2719
28.265,0.3102,8.3093
28.265,0.32041,8.3456
28.265,0.33061,8.3807
28.265,0.34082,8.4147
28.265,0.35102,8.4478
28.265,0.36122,8.4799
28.265,0.37143,8.5111
28.265,0.38163,8.5414
28.265,0.39184,8.571
28.265,0.40204,8.5998
28.265,0.41224,8.6279
28.265,0.42245,8.6552
28.265,0.43265,8.682
28.265,0.44286,8.7081
28.265,0.45306,8.7336
28.265,0.46327,8.7585
28.265,0.47347,8.7829
28.265,0.48367,8.8068
28.265,0.49388,8.8302
28.265,0.50408,8.8531
28.265,0.51429,8.8756
28.265,0.52449,8.8976
28.265,0.53469,8.9191
28.265,0.5449,8.9403
28.265,0.5551,8.9611
28.265,0.56531,8.9815
28.265,0.57551,9.0015
28.265,0.58571,9.0212
28.265,0.59592,9.0406
28.265,0.60612,9.0596
28.265,0.61633,9.0783
28.265,0.62653,9.0967
28.265,0.63673,9.1148
28.265,0.64694,9.1326
28.265,0.65714,9.1501
28.265,0.66735,9.1674
28.265,0.67755,9.1843
28.265,0.68776,9.2011
28.265,0.69796,9.2176
28.265,0.70816,9.2338
28.265,0.71837,9.2499
28.265,0.72857,9.2657
28.265,0.73878,9.2812
28.265,0.74898,9.2966
28.265,0.75918,9.3118
28.265,0.76939,9.3267
28.265,0.77959,9.3415
28.265,0.7898,9.356
28.265,0.8,9.3704
28.776,0.3,8.3155
28.776,0.3102,8.353
28.776,0.32041,8.3892
28.776,0.33061,8.4243
28.776,0.34082,8.4584
28.776,0.35102,8.4914
28.776,0.36122,8.5235
28.776,0.37143,8.5547
28.776,0.38163,8.5851
28.776,0.39184,8.6146
28.776,0.40204,8.6434
28.776,0.41224,8.6715
28.776,0.42245,8.6989
28.776,0.43265,8.7256
28.776,0.44286,8.7517
28.776,0.45306,8.7772
28.776,0.46327,8.8022
28.776,0.47347,8.8266
28.776,0.48367,8.8505
28.776,0.49388,8.8738
28.776,0.50408,8.8967
28.776,0.51429,8.9192
28.776,0.52449,8.9412
28.776,0.53469,8.9628
28.776,0.5449,8.9839
28.776,0.5551,9.0047
28.776,0.56531,9.0251
28.776,0.57551,9.0452
28.776,0.58571,9.0648
28.776,0.59592,9.0842
28.776,0.60612,9.1032
28.776,0.61633,9.1219
28.776,0.62653,9.1403
28.776,0.63673,9.1584
28.776,0.64694,9.1762
28.776,0.65714,9.1937
28.776,0.66735,9.211
28.776,0.67755,9.228
28.776,0.68776,9.2447
28.776,0.69796,9.2612
28.776,0.70816,9.2775
28.776,0.71837,9.2935
28.776,0.72857,9.3093
28.776,0.73878,9.3249
28.776,0.74898,9.3402
28.776,0.75918,9.3554
28.776,0.76939,9.3703
28.776,0.77959,9.3851
28.776,0.7898,9.3997
28.776,0.8,9.414
29.286,0.3,8.3584
29.286,0.3102,8.3958
29.286,0.32041,8.4321
29.286,0.33061,8.4672
29.286,0.34082,8.5012
29.286,0.35102,8.5343
29.286,0.36122,8.5664
29.286,0.37143,8.5976
29.286,0.38163,8.6279
29.286,0.39184,8.6575
29.286,0.40204,8.6863
29.286,0.41224,8.7144
29.286,0.42245,8.7417
29.286,0.43265,8.7685
29.286,0.44286,8.7946
29.286,0.45306,8.8201
29.286,0.46327,8.845
29.286,0.47347,8.8694
29.286,0.48367,8.8933
29.286,0.49388,8.9167
29.286,0.50408,8.9396
29.286,0.51429,8.9621
29.286,0.52449,8.9841
29.286,0.53469,9.0056
29.286,0.5449,9.0268
29.286,0.5551,9.0476
29.286,0.56531,9.068
29.286,0.57551,9.088
29.286,0.58571,9.1077
29.286,0.59592,9.1271
29.286,0.60612,9.1461
29.286,0.61633,9.1648
29.286,0.62653,9.1832
29.286,0.63673,9.2013
29.286,0.64694,9.2191
29.286,0.65714,9.2366
29.286,0.66735,9.2539
29.286,0.67755,9.2708
29.286,0.68776,9.2876
29.286,0.69796,9.3041
29.286,0.70816,9.3203
29.286,0.71837,9.3364
29.286,0.72857,9.3522
29.286,0.73878,9.3677
29.286,0.74898,9.3831
29.286,0.75918,9.3983
29.286,0.76939,9.4132
29.286,0.77959,9.428
29.286,0.7898,9.4425
29.286,0.8,9.4569
29.796,0.3,8.4005
29.796,0.3102,8.438
29.796,0.32041,8.4742
29.796,0.33061,8.5093
29.796,0.34082,8.5434
29.796,0.35102,8.5764
29.796,0.36122,8.6085
29.796,0.37143,8.6397
29.796,0.38163,8.6701
29.796,0.39184,8.6996
29.796,0.40204,8.7284
29.796,0.41224,8.7565
29.796,0.42245,8.7839
29.796,0.43265,8.8106
29.796,0.44286,8.8367
29.796,0.45306,8.8622
29.796,0.46327,8.8872
29.796,0.47347,8.9116
29.796,0.48367,8.9354
29.796,0.49388,8.9588
29.796,0.50408,8.9817
29.796,0.51429,9.0042
29.796,0.52449,9.0262
29.796,0.53469,9.0478
29.796,0.5449,9.0689
29.796,0.5551,9.0897
29.796,0.56531,9.1101
29.796,0.57551,9.1302
29.796,0.58571,9.1498
29.796,0.59592,9.1692
29.796,0.60612,9.1882
29.796,0.61633,9.2069
29.796,0.62653,9.2253
29.796,0.63673,9.2434
29.796,0.64694,9.2612
29.796,0.65714,9.2787
29.796,0.66735,9.296
29.796,0.67755,9.313
29.796,0.68776,9.3297
29.796,0.69796,9.3462
29.796,0.70816,9.3625
29.796,0.71837,9.3785
29.796,0.72857,9.3943
29.796,0.73878,9.4099
29.796,0.74898,9.4252
29.796,0.75918,9.4404
29.796,0.76939,9.4553
29.796,0.77959,9.4701
29.796,0.7898,9.4847
29.796,0.8,9.499
30.306,0.3,8.4419
30.306,0.3102,8.4794
30.306,0.32041,8.5156
30.306,0.33061,8.5507
30.306,0.34082,8.5848
30.306,0.35102,8.6178
30.306,0.36122,8.6499
30.306,0.37143,8.6811
30.306,0.38163,8.7115
30.306,0.39184,8.741
30.306,0.40204,8.7698
30.306,0.41224,8.7979
30.306,0.42245,8.8253
30.306,0.43265,8.852
30.306,0.44286,8.8781
30.306,0.45306,8.9036
30.306,0.46327,8.9286
30.306,0.47347,8.953
30.306,0.48367,8.9769
30.306,0.49388,9.0002
30.306,0.50408,9.0231
30.306,0.51429,9.0456
30.306,0.52449,9.0676
30.306,0.53469,9.0892
30.306,0.5449,9.1103
30.306,0.5551,9.1311
30.306,0.56531,9.1515
30.306,0.57551,9.1716
30.306,0.58571,9.1913
30.306,0.59592,9.2106
30.306,0.60612,9.2296
30.306,0.61633,9.2483
30.306,0.62653,9.2667
30.306,0.63673,9.2848
30.306,0.64694,9.3026
30.306,0.65714,9.3201
30.306,0.66735,9.3374
30.306,0.67755,9.3544
30.306,0.68776,9.3711
30.306,0.69796,9.3876
30.306,0.70816,9.4039
30.306,0.71837,9.4199
30.306,0.72857,9.4357
30.306,0.73878,9.4513
30.306,0.74898,9.4666
30.306,0.75918,9.4818
30.306,0.76939,9.4967
30.306,0.77959,9.5115
30.306,0.7898,9.5261
30.306,0.8,9.5404
30.816,0.3,8.4826
30.816,0.3102,8.5201
30.816,0.32041,8.5563
30.816,0.33061,8.5915
30.816,0.34082,8.6255
30.816,0.35102,8.6585
30.816,0.36122,8.6906
30.816,0.37143,8.7218
30.816,0.38163,8.7522
30.816,0.39184,8.7817
30.816,0.40204,8.8105
30.816,0.41224,8.8386
30.816,0.42245,8.866
30.816,0.43265,8.8927
30.816,0.44286,8.9188
30.816,0.45306,8.9443
30.816,0.46327,8.9693
30.816,0.47347,8.9937
30.816,0.48367,9.0176
30.816,0.49388,9.041
30.816,0.50408,9.0639
30.816,0.51429,9.0863
30.816,0.52449,9.1083
30.816,0.53469,9.1299
30.816,0.5449,9.1511
30.816,0.5551,9.1718
30.816,0.56531,9.1923
30.816,0.57551,9.2123
30.816,0.58571,9.232
30.816,0.59592,9.2513
30.816,0.60612,9.2703
30.816,0.61633,9.289
30.816,0.62653,9.3074
30.816,0.63673,9.3255
30.816,0.64694,9.3433
30.816,0.65714,9.3608
30.816,0.66735,9.3781
30.816,0.67755,9.3951
30.816,0.68776,9.4118
30.816,0.69796,9.4283
30.816,0.70816,9.4446
30.816,0.71837,9.4606
30.816,0.72857,9.4764
30.816,0.73878,9.492
30.816,0.74898,9.5074
30.816,0.75918,9.5225
30.816,0.76939,9.5375
30.816,0.77959,9.5522
30.816,0.7898,9.5668
30.816,0.8,9.5812
31.327,0.3,8.5227
31.327,0.3102,8.5601
31.327,0.32041,8.5964
31.327,0.33061,8.6315
31.327,0.34082,8.6656
31.327,0.35102,8.6986
31.327,0.36122,8.7307
31.327,0.37143,8.7619
31.327,0.38163,8.7922
31.327,0.39184,8.8218
31.327,0.40204,8.8506
31.327,0.41224,8.8787
31.327,0.42245,8.906
31.327,0.43265,8.9328
31.327,0.44286,8.9589
31.327,0.45306,8.9844
31.327,0.46327,9.0093
31.327,0.47347,9.0337
31.327,0.48367,9.0576
31.327,0.49388,9.081
31.327,0.50408,9.1039
31.327,0.51429,9.1264
31.327,0.52449,9.1484
31.327,0.53469,9.1699
31.327,0.5449,9.1911
31.327,0.5551,9.2119
31.327,0.56531,9.2323
31.327,0.57551,9.2523
31.327,0.58571,9.272
31.327,0.59592,9.2914
31.327,0.60612,9.3104
31.327,0.61633,9.3291
31.327,0.62653,9.3475
31.327,0.63673,9.3656
31.327,0.64694,9.3834
31.327,0.65714,9.4009
31.327,0.66735,9.4182
31.327,0.67755,9.4352
31.327,0.68776,9.4519
31.327,0.69796,9.4684
31.327,0.70816,9.4846
31.327,0.71837,9.5007
31.327,0.72857,9.5165
31.327,0.73878,9.532
31.327,0.74898,9.5474
31.327,0.75918,9.5626
31.327,0.76939,9.5775
31.327,0.77959,9.5923
31.327,0.7898,9.6068
31.327,0.8,9.6212
31.837,0.3,8.5621
31.837,0.3102,8.5996
31.837,0.32041,8.6358
31.837,0.33061,8.6709
31.837,0.34082,8.705
31.837,0.35102,8.738
31.837,0.36122,8.7701
31.837,0.37143,8.8013
31.837,0.38163,8.8316
31.837,0.39184,8.8612
31.837,0.40204,8.89
31.837,0.41224,8.9181
31.837,0.42245,8.9454
31.837,0.43265,8.9722
31.837,0.44286,8.9983
31.837,0.45306,9.0238
31.837,0.46327,9.0487
31.837,0.47347,9.0732
31.837,0.48367,9.097
31.837,0.49388,9.1204
31.837,0.50408,9.1433
31.837,0.51429,9.1658
31.837,0.52449,9.1878
31.837,0.53469,9.2094
31.837,0.5449,9.2305
31.837,0.5551,9.2513
31.837,0.56531,9.2717
31.837,0.57551,9.2917
31.837,0.58571,9.3114
31.837,0.59592,9.3308
31.837,0.60612,9.3498
31.837,0.61633,9.3685
31.837,0.62653,9.3869
31.837,0.63673,9.405
31.837,0.64694,9.4228
31.837,0.65714,9.4403
31.837,0.66735,9.4576
31.837,0.67755,9.4746
31.837,0.68776,9.4913
31.837,0.69796,9.5078
31.837,0.70816,9.524
31.837,0.71837,9.5401
31.837,0.72857,9.5559
31.837,0.73878,9.5714
31.837,0.74898,9.5868
31.837,0.75918,9.602
31.837,0.76939,9.6169
31.837,0.77959,9.6317
31.837,0.7898,9.6462
31.837,0.8,9.6606
32.347,0.3,8.6009
32.347,0.3102,8.6383
32.347,0.32041,8.6746
32.347,0.33061,8.7097
32.347,0.34082,8.7437
32.347,0.35102,8.7768
32.347,0.36122,8.8089
32.347,0.37143,8.8401
32.347,0.38163,8.8704
32.347,0.39184,8.9
32.347,0.40204,8.9288
32.347,0.41224,8.9568
32.347,0.42245,8.9842
32.347,0.43265,9.011
32.347,0.44286,9.0371
32.347,0.45306,9.0626
32.347,0.46327,9.0875
32.347,0.47347,9.1119
32.347,0.48367,9.1358
32.347,0.49388,9.1592
32.347,0.50408,9.1821
32.347,0.51429,9.2045
32.347,0.52449,9.2265
32.347,0.53469,9.2481
32.347,0.5449,9.2693
32.347,0.5551,9.2901
32.347,0.56531,9.3105
32.347,0.57551,9.3305
32.347,0.58571,9.3502
32.347,0.59592,9.3695
32.347,0.60612,9.3886
32.347,0.61633,9.4073
32.347,0.62653,9.4257
32.347,0.63673,9.4437
32.347,0.64694,9.4616
32.347,0.65714,9.4791
32.347,0.66735,9.4963
32.347,0.67755,9.5133
32.347,0.68776,9.5301
32.347,0.69796,9.5466
32.347,0.70816,9.5628
32.347,0.71837,9.5788
32.347,0.72857,9.5946
32.347,0.73878,9.6102
32.347,0.74898,9.6256
32.347,0.75918,9.6407
32.347,0.76939,9.6557
32.347,0.77959,9.6705
32.347,0.7898,9.685
32.347,0.8,9.6994
32.857,0.3,8.639
32.857,0.3102,8.6765
32.857,0.32041,8.7127
32.857,0.33061,8.7479
32.857,0.34082,8.7819
32.857,0.35102,8.8149
32.857,0.36122,8.847
32.857,0.37143,8.8782
32.857,0.38163,8.9086
32.857,0.39184,8.9381
32.857,0.40204,8.9669
32.857,0.41224,8.995
32.857,0.42245,9.0224
32.857,0.43265,9.0491
32.857,0.44286,9.0752
32.857,0.45306,9.1008
32.857,0.46327,9.1257
32.857,0.47347,9.1501
32.857,0.48367,9.174
32.857,0.49388,9.1974
32.857,0.50408,9.2203
32.857,0.51429,9.2427
32.857,0.52449,9.2647
32.857,0.53469,9.2863
32.857,0.5449,9.3075
32.857,0.5551,9.3283
32.857,0.56531,9.3487
32.857,0.57551,9.3687
32.857,0.58571,9.3884
32.857,0.59592,9.4077
32.857,0.60612,9.4267
32.857,0.61633,9.4454
32.857,0.62653,9.4638
32.857,0.63673,9.4819
32.857,0.64694,9.4997
32.857,0.65714,9.5172
32.857,0.66735,9.5345
32.857,0.67755,9.5515
32.857,0.68776,9.5682
32.857,0.69796,9.5847
32.857,0.70816,9.601
32.857,0.71837,9.617
32.857,0.72857,9.6328
32.857,0.73878,9.6484
32.857,0.74898,9.6638
32.857,0.75918,9.6789
32.857,0.76939,9.6939
32.857,0.77959,9.7086
32.857,0.7898,9.7232
32.857,0.8,9.7376
33.367,0.3,8.6766
33.367,0.3102,8.7141
33.367,0.32041,8.7503
33.367,0.33061,8.7854
33.367,0.34082,8.8195
33.367,0.35102,8.8525
33.367,0.36122,8.8846
33.367,0.37143,8.9158
33.367,0.38163,8.9462
33.367,0.39184,8.9757
33.367,0.40204,9.0045
33.367,0.41224,9.0326
33.367,0.42245,9.06
33.367,0.43265,9.0867
33.367,0.44286,9.1128
33.367,0.45306,9.1383
33.367,0.46327,9.1633
33.367,0.47347,9.1877
33.367,0.48367,9.2116
33.367,0.49388,9.2349
33.367,0.50408,9.2578
33.367,0.51429,9.2803
33.367,0.52449,9.3023
33.367,0.53469,9.3239
33.367,0.5449,9.3451
33.367,0.5551,9.3658
33.367,0.56531,9.3862
33.367,0.57551,9.4063
33.367,0.58571,9.426
33.367,0.59592,9.4453
33.367,0.60612,9.4643
33.367,0.61633,9.483
33.367,0.62653,9.5014
33.367,0.63673,9.5195
33.367,0.64694,9.5373
33.367,0.65714,9.5548
33.367,0.66735,9.5721
33.367,0.67755,9.5891
33.367,0.68776,9.6058
33.367,0.69796,9.6223
33.367,0.70816,9.6386
33.367,0.71837,9.6546
33.367,0.72857,9.6704
33.367,0.73878,9.686
33.367,0.74898,9.7013
33.367,0.75918,9.7165
33.367,0.76939,9.7314
33.367,0.77959,9.7462
33.367,0.7898,9.7608
33.367,0.8,9.7751
33.878,0.3,8.7136
33.878,0.3102,8.7511
33.878,0.32041,8.7873
33.878,0.33061,8.8225
33.878,0.34082,8.8565
33.878,0.35102,8.8895
33.878,0.36122,8.9216
33.878,0.37143,8.9528
33.878,0.38163,8.9832
33.878,0.39184,9.0127
33.878,0.40204,9.0415
33.878,0.41224,9.0696
33.878,0.42245,9.097
33.878,0.43265,9.1237
33.878,0.44286,9.1498
33.878,0.45306,9.1753
33.878,0.46327,9.2003
33.878,0.47347,9.2247
33.878,0.48367,9.2486
33.878,0.49388,9.272
33.878,0.50408,9.2949
33.878,0.51429,9.3173
33.878,0.52449,9.3393
33.878,0.53469,9.3609
33.878,0.5449,9.3821
33.878,0.5551,9.4028
33.878,0.56531,9.4232
33.878,0.57551,9.4433
33.878,0.58571,9.463
33.878,0.59592,9.4823
33.878,0.60612,9.5013
33.878,0.61633,9.52
33.878,0.62653,9.5384
33.878,0.63673,9.5565
33.878,0.64694,9.5743
33.878,0.65714,9.5918
33.878,0.66735,9.6091
33.878,0.67755,9.6261
33.878,0.68776,9.6428
33.878,0.69796,9.6593
33.878,0.70816,9.6756
33.878,0.71837,9.6916
33.878,0.72857,9.7074
33.878,0.73878,9.723
33.878,0.74898,9.7384
33.878,0.75918,9.7535
33.878,0.76939,9.7685
33.878,0.77959,9.7832
33.878,0.7898,9.7978
33.878,0.8,9.8122
34.388,0.3,8.7501
34.388,0.3102,8.7876
34.388,0.32041,8.8238
34.388,0.33061,8.8589
34.388,0.34082,8.893
34.388,0.35102,8.926
34.388,0.36122,8.9581
34.388,0.37143,8.9893
34.388,0.38163,9.0196
34.388,0.39184,9.0492
34.388,0.40204,9.078
34.388,0.41224,9.1061
34.388,0.42245,9.1334
34.388,0.43265,9.1602
34.388,0.44286,9.1863
34.388,0.45306,9.2118
34.388,0.46327,9.2367
34.388,0.47347,9.2611
34.388,0.48367,9.285
34.388,0.49388,9.3084
34.388,0.50408,9.3313
34.388,0.51429,9.3538
34.388,0.52449,9.3758
34.388,0.53469,9.3973
34.388,0.5449,9.4185
34.388,0.5551,9.4393
34.388,0.56531,9.4597
34.388,0.57551,9.4797
34.388,0.58571,9.4994
34.388,0.59592,9.5188
34.388,0.60612,9.5378
34.388,0.61633,9.5565
34.388,0.62653,9.5749
34.388,0.63673,9.593
34.388,0.64694,9.6108
34.388,0.65714,9.6283
34.388,0.66735,9.6456
34.388,0.67755,9.6626
34.388,0.68776,9.6793
34.388,0.69796,9.6958
34.388,0.70816,9.712
34.388,0.71837,9.7281
34.388,0.72857,9.7439
34.388,0.73878,9.7594
34.388,0.74898,9.7748
34.388,0.75918,9.79
34.388,0.76939,9.8049
34.388,0.77959,9.8197
34.388,0.7898,9.8342
34.388,0.8,9.8486
34.898,0.3,8.786
34.898,0.3102,8.8235
34.898,0.32041,8.8597
34.898,0.33061,8.8948
34.898,0.34082,8.9289
34.898,0.35102,8.9619
34.898,0.36122,8.994
34.898,0.37143,9.0252
34.898,0.38163,9.0556
34.898,0.39184,9.0851
34.898,0.40204,9.1139
34.898,0.41224,9.142
34.898,0.42245,9.1694
34.898,0.43265,9.1961
34.898,0.44286,9.2222
34.898,0.45306,9.2477
34.898,0.46327,9.2727
34.898,0.47347,9.2971
34.898,0.48367,9.321
34.898,0.49388,9.3443
34.898,0.50408,9.3672
34.898,0.51429,9.3897
34.898,0.52449,9.4117
34.898,0.53469,9.4333
34.898,0.5449,9.4544
34.898,0.5551,9.4752
34.898,0.56531,9.4956
34.898,0.57551,9.5157
34.898,0.58571,9.5353
34.898,0.59592,9.5547
34.898,0.60612,9.5737
34.898,0.61633,9.5924
34.898,0.62653,9.6108
34.898,0.63673,9.6289
34.898,0.64694,9.6467
34.898,0.65714,9.6642
34.898,0.66735,9.6815
34.898,0.67755,9.6985
34.898,0.68776,9.7152
34.898,0.69796,9.7317
34.898,0.70816,9.748
34.898,0.71837,9.764
34.898,0.72857,9.7798
34.898,0.73878,9.7954
34.898,0.74898,9.8107
34.898,0.75918,9.8259
34.898,0.76939,9.8408
34.898,0.77959,9.8556
34.898,0.7898,9.8702
34.898,0.8,9.8845
35.408,0.3,8.8214
35.408,0.3102,8.8589
35.408,0.32041,8.8951
35.408,0.33061,8.9302
35.408,0.34082,8.9643
35.408,0.35102,8.9973
35.408,0.36122,9.0294
35.408,0.37143,9.0606
35.408,0.38163,9.091
35.408,0.39184,9.1205
35.408,0.40204,9.1493
35.408,0.41224,9.1774
35.408,0.42245,9.2048
35.408,0.43265,9.2315
35.408,0.44286,9.2576
35.408,0.45306,9.2831
35.408,0.46327,9.3081
35.408,0.47347,9.3325
35.408,0.48367,9.3564
35.408,0.49388,9.3797
35.408,0.50408,9.4026
35.408,0.51429,9.4251
35.408,0.52449,9.4471
35.408,0.53469,9.4687
35.408,0.5449,9.4898
35.408,0.5551,9.5106
35.408,0.56531,9.531
35.408,0.57551,9.5511
35.408,0.58571,9.5707
35.408,0.59592,9.5901
35.408,0.60612,9.6091
35.408,0.61633,9.6278
35.408,0.62653,9.6462
35.408,0.63673,9.6643
35.408,0.64694,9.6821
35.408,0.65714,9.6996
35.408,0.66735,9.7169
35.408,0.67755,9.7339
35.408,0.68776,9.7506
35.408,0.69796,9.7671
35.408,0.70816,9.7834
35.408,0.71837,9.7994
35.408,0.72857,9.8152
35.408,0.73878,9.8308
35.408,0.74898,9.8461
35.408,0.75918,9.8613
35.408,0.76939,9.8762
35.408,0.77959,9.891
35.408,0.7898,9.9056
35.408,0.8,9.9199
35.918,0.3,8.8563
35.918,0.3102,8.8938
35.918,0.32041,8.93
35.918,0.33061,8.9651
35.918,0.34082,8.9992
35.918,0.35102,9.0322
35.918,0.36122,9.0643
35.918,0.37143,9.0955
35.918,0.38163,9.1259
35.918,0.39184,9.1554
35.918,0.40204,9.1842
35.918,0.41224,9.2123
35.918,0.42245,9.2397
35.918,0.43265,9.2664
35.918,0.44286,9.2925
35.918,0.45306,9.318
35.918,0.46327,9.343
35.918,0.47347,9.3674
35.918,0.48367,9.3912
35.918,0.49388,9.4146
35.918,0.50408,9.4375
35.918,0.51429,9.46
35.918,0.52449,9.482
35.918,0.53469,9.5036
35.918,0.5449,9.5247
35.918,0.5551,9.5455
35.918,0.56531,9.5659
35.918,0.57551,9.586
35.918,0.58571,9.6056
35.918,0.59592,9.625
35.918,0.60612,9.644
35.918,0.61633,9.6627
35.918,0.62653,9.6811
35.918,0.63673,9.6992
35.918,0.64694,9.717
35.918,0.65714,9.7345
35.918,0.66735,9.7518
35.918,0.67755,9.7688
35.918,0.68776,9.7855
35.918,0.69796,9.802
35.918,0.70816,9.8183
35.918,0.71837,9.8343
35.918,0.72857,9.8501
35.918,0.73878,9.8657
35.918,0.74898,9.881
35.918,0.75918,9.8962
35.918,0.76939,9.9111
35.918,0.77959,9.9259
35.918,0.7898,9.9405
35.918,0.8,9.9548
36.429,0.3,8.8907
36.429,0.3102,8.9282
36.429,0.32041,8.9644
36.429,0.33061,8.9995
36.429,0.34082,9.0336
36.429,0.35102,9.0666
36.429,0.36122,9.0987
36.429,0.37143,9.1299
36.429,0.38163,9.1603
36.429,0.39184,9.1898
36.429,0.40204,9.2186
36.429,0.41224,9.2467
36.429,0.42245,9.2741
36.429,0.43265,9.3008
36.429,0.44286,9.3269
36.429,0.45306,9.3524
36.429,0.46327,9.3774
36.429,0.47347,9.4018
36.429,0.48367,9.4256
36.429,0.49388,9.449
36.429,0.50408,9.4719
36.429,0.51429,9.4944
36.429,0.52449,9.5164
36.429,0.53469,9.538
36.429,0.5449,9.5591
36.429,0.5551,9.5799
36.429,0.56531,9.6003
36.429,0.57551,9.6204
36.429,0.58571,9.64
36.429,0.59592,9.6594
36.429,0.60612,9.6784
36.429,0.61633,9.6971
36.429,0.62653,9.7155
36.429,0.63673,9.7336
36.429,0.64694,9.7514
36.429,0.65714,9.7689
36.429,0.66735,9.7862
36.429,0.67755,9.8032
36.429,0.68776,9.8199
36.429,0.69796,9.8364
36.429,0.70816,9.8527
36.429,0.71837,9.8687
36.429,0.72857,9.8845
36.429,0.73878,9.9001
36.429,0.74898,9.9154
36.429,0.75918,9.9306
36.429,0.76939,9.9455
36.429,0.77959,9.9603
36.429,0.7898,9.9749
36.429,0.8,9.9892
36.939,0.3,8.9246
36.939,0.3102,8.9621
36.939,0.32041,8.9983
36.939,0.33061,9.0335
36.939,0.34082,9.0675
36.939,0.35102,9.1005
36.939,0.36122,9.1326
36.939,0.37143,9.1638
36.939,0.38163,9.1942
36.939,0.39184,9.2237
36.939,0.40204,9.2525
36.939,0.41224,9.2806
36.939,0.42245,9.308
36.939,0.43265,9.3347
36.939,0.44286,9.3608
36.939,0.45306,9.3863
36.939,0.46327,9.4113
36.939,0.47347,9.4357
36.939,0.48367,9.4596
36.939,0.49388,9.483
36.939,0.50408,9.5059
36.939,0.51429,9.5283
36.939,0.52449,9.5503
36.939,0.53469,9.5719
36.939,0.5449,9.5931
36.939,0.5551,9.6138
36.939,0.56531,9.6342
36.939,0.57551,9.6543
36.939,0.58571,9.674
36.939,0.59592,9.6933
36.939,0.60612,9.7123
36.939,0.61633,9.731
36.939,0.62653,9.7494
36.939,0.63673,9.7675
36.939,0.64694,9.7853
36.939,0.65714,9.8028
36.939,0.66735,9.8201
36.939,0.67755,9.8371
36.939,0.68776,9.8538
36.939,0.69796,9.8703
36.939,0.70816,9.8866
36.939,0.71837,9.9026
36.939,0.72857,9.9184
36.939,0.73878,9.934
36.939,0.74898,9.9493
36.939,0.75918,9.9645
36.939,0.76939,9.9795
36.939,0.77959,9.9942
36.939,0.7898,10.009
36.939,0.8,10.023
37.449,0.3,8.9581
37.449,0.3102,8.9955
37.449,0.32041,9.0318
37.449,0.33061,9.0669
37.449,0.34082,9.101
37.449,0.35102,9.134
37.449,0.36122,9.1661
37.449,0.37143,9.1973
37.449,0.38163,9.2276
37.449,0.39184,9.2572
37.449,0.40204,9.286
37.449,0.41224,9.3141
37.449,0.42245,9.3414
37.449,0.43265,9.3682
37.449,0.44286,9.3943
37.449,0.45306,9.4198
37.449,0.46327,9.4447
37.449,0.47347,9.4691
37.449,0.48367,9.493
37.449,0.49388,9.5164
37.449,0.50408,9.5393
37.449,0.51429,9.5618
37.449,0.52449,9.5838
37.449,0.53469,9.6053
37.449,0.5449,9.6265
37.449,0.5551,9.6473
37.449,0.56531,9.6677
37.449,0.57551,9.6877
37.449,0.58571,9.7074
37.449,0.59592,9.7268
37.449,0.60612,9.7458
37.449,0.61633,9.7645
37.449,0.62653,9.7829
37.449,0.63673,9.801
37.449,0.64694,9.8188
37.449,0.65714,9.8363
37.449,0.66735,9.8536
37.449,0.67755,9.8706
37.449,0.68776,9.8873
37.449,0.69796,9.9038
37.449,0.70816,9.92
37.449,0.71837,9.9361
37.449,0.72857,9.9519
37.449,0.73878,9.9674
37.449,0.74898,9.9828
37.449,0.75918,9.998
37.449,0.76939,10.013
37.449,0.77959,10.028
37.449,0.7898,10.042
37.449,0.8,10.057
37.959,0.3,8.9911
37.959,0.3102,9.0286
37.959,0.32041,9.0648
37.959,0.33061,9.0999
37.959,0.34082,9.134
37.959,0.35102,9.167
37.959,0.36122,9.1991
37.959,0.37143,9.2303
37.959,0.38163,9.2606
37.959,0.39184,9.2902
37.959,0.40204,9.319
37.959,0.41224,9.3471
37.959,0.42245,9.3745
37.959,0.43265,9.4012
37.959,0.44286,9.4273
37.959,0.45306,9.4528
37.959,0.46327,9.4778
37.959,0.47347,9.5022
37.959,0.48367,9.526
37.959,0.49388,9.5494
37.959,0.50408,9.5723
37.959,0.51429,9.5948
37.959,0.52449,9.6168
37.959,0.53469,9.6384
37.959,0.5449,9.6595
37.959,0.5551,9.6803
37.959,0.56531,9.7007
37.959,0.57551,9.7207
37.959,0.58571,9.7404
37.959,0.59592,9.7598
37.959,0.60612,9.7788
37.959,0.61633,9.7975
37.959,0.62653,9.8159
37.959,0.63673,9.834
37.959,0.64694,9.8518
37.959,0.65714,9.8693
37.959,0.66735,9.8866
37.959,0.67755,9.9036
37.959,0.68776,9.9203
37.959,0.69796,9.9368
37.959,0.70816,9.953
37.959,0.71837,9.9691
37.959,0.72857,9.9849
37.959,0.73878,10
37.959,0.74898,10.016
37.959,0.75918,10.031
37.959,0.76939,10.046
37.959,0.77959,10.061
37.959,0.7898,10.075
37.959,0.8,10.09
38.469,0.3,9.0237
38.469,0.3102,9.0611
38.469,0.32041,9.0974
38.469,0.33061,9.1325
38.469,0.34082,9.1665
38.469,0.35102,9.1996
38.469,0.36122,9.2317
38.469,0.37143,9.2629
38.469,0.38163,9.2932
38.469,0.39184,9.3228
38.469,0.40204,9.3516
38.469,0.41224,9.3796
38.469,0.42245,9.407
38.469,0.43265,9.4337
38.469,0.44286,9.4599
38.469,0.45306,9.4854
38.469,0.46327,9.5103
38.469,0.47347,9.5347
38.469,0.48367,9.5586
38.469,0.49388,9.582
38.469,0.50408,9.6049
38.469,0.51429,9.6273
38.469,0.52449,9.6493
38.469,0.53469,9.6709
38.469,0.5449,9.6921
38.469,0.5551,9.7129
38.469,0.56531,9.7333
38.469,0.57551,9.7533
38.469,0.58571,9.773
38.469,0.59592,9.7923
38.469,0.60612,9.8114
38.469,0.61633,9.83
38.469,0.62653,9.8484
38.469,0.63673,9.8665
38.469,0.64694,9.8843
38.469,0.65714,9.9019
38.469,0.66735,9.9191
38.469,0.67755,9.9361
38.469,0.68776,9.9529
38.469,0.69796,9.9694
38.469,0.70816,9.9856
38.469,0.71837,10.002
38.469,0.72857,10.017
38.469,0.73878,10.033
38.469,0.74898,10.048
38.469,0.75918,10.064
38.469,0.76939,10.078
38.469,0.77959,10.093
38.469,0.7898,10.108
38.469,0.8,10.122
38.98,0.3,9.0558
38.98,0.3102,9.0933
38.98,0.32041,9.1295
38.98,0.33061,9.1646
38.98,0.34082,9.1987
38.98,0.35102,9.2317
38.98,0.36122,9.2638
38.98,0.37143,9.295
38.98,0.38163,9.3253
38.98,0.39184,9.3549
38.98,0.40204,9.3837
38.98,0.41224,9.4118
38.98,0.42245,9.4392
38.98,0.43265,9.4659
38.98,0.44286,9.492
38.98,0.45306,9.5175
38.98,0.46327,9.5424
38.98,0.47347,9.5669
38.98,0.48367,9.5907
38.98,0.49388,9.6141
38.98,0.50408,9.637
38.98,0.51429,9.6595
38.98,0.52449,9.6815
38.98,0.53469,9.7031
38.98,0.5449,9.7242
38.98,0.5551,9.745
38.98,0.56531,9.7654
38.98,0.57551,9.7854
38.98,0.58571,9.8051
38.98,0.59592,9.8245
38.98,0.60612,9.8435
38.98,0.61633,9.8622
38.98,0.62653,9.8806
38.98,0.63673,9.8987
38.98,0.64694,9.9165
38.98,0.65714,9.934
38.98,0.66735,9.9513
38.98,0.67755,9.9683
38.98,0.68776,9.985
38.98,0.69796,10.001
38.98,0.70816,10.018
38.98,0.71837,10.034
38.98,0.72857,10.05
38.98,0.73878,10.065
38.98,0.74898,10.081
38.98,0.75918,10.096
38.98,0.76939,10.111
38.98,0.77959,10.125
38.98,0.7898,10.14
38.98,0.8,10.154
39.49,0.3,9.0875
39.49,0.3102,9.125
39.49,0.32041,9.1612
39.49,0.33061,9.1963
39.49,0.34082,9.2304
39.49,0.35102,9.2634
39.49,0.36122,9.2955
39.49,0.37143,9.3267
39.49,0.38163,9.3571
39.49,0.39184,9.3866
39.49,0.40204,9.4154
39.49,0.41224,9.4435
39.49,0.42245,9.4709
39.49,0.43265,9.4976
39.49,0.44286,9.5237
39.49,0.45306,9.5492
39.49,0.46327,9.5742
39.49,0.47347,9.5986
39.49,0.48367,9.6225
39.49,0.49388,9.6458
39.49,0.50408,9.6687
39.49,0.51429,9.6912
39.49,0.52449,9.7132
39.49,0.53469,9.7348
39.49,0.5449,9.7559
39.49,0.5551,9.7767
39.49,0.56531,9.7971
39.49,0.57551,9.8172
39.49,0.58571,9.8368
39.49,0.59592,9.8562
39.49,0.60612,9.8752
39.49,0.61633,9.8939
39.49,0.62653,9.9123
39.49,0.63673,9.9304
39.49,0.64694,9.9482
39.49,0.65714,9.9657
39.49,0.66735,9.983
39.49,0.67755,10
39.49,0.68776,10.017
39.49,0.69796,10.033
39.49,0.70816,10.049
39.49,0.71837,10.065
39.49,0.72857,10.081
39.49,0.73878,10.097
39.49,0.74898,10.112
39.49,0.75918,10.127
39.49,0.76939,10.142
39.49,0.77959,10.157
39.49,0.7898,10.172
39.49,0.8,10.186
40,0.3,9.1188
40,0.3102,9.1563
40,0.32041,9.1925
40,0.33061,9.2276
40,0.34082,9.2617
40,0.35102,9.2947
40,0.36122,9.3268
40,0.37143,9.358
40,0.38163,9.3884
40,0.39184,9.4179
40,0.40204,9.4467
40,0.41224,9.4748
40,0.42245,9.5022
40,0.43265,9.5289
40,0.44286,9.555
40,0.45306,9.5805
40,0.46327,9.6055
40,0.47347,9.6299
40,0.48367,9.6538
40,0.49388,9.6771
40,0.50408,9.7
40,0.51429,9.7225
40,0.52449,9.7445
40,0.53469,9.7661
40,0.5449,9.7873
40,0.5551,9.808
40,0.56531,9.8284
40,0.57551,9.8485
40,0.58571,9.8682
40,0.59592,9.8875
40,0.60612,9.9065
40,0.61633,9.9252
40,0.62653,9.9436
40,0.63673,9.9617
40,0.64694,9.9795
40,0.65714,9.997
40,0.66735,10.014
40,0.67755,10.031
40,0.68776,10.048
40,0.69796,10.065
40,0.70816,10.081
40,0.71837,10.097
40,0.72857,10.113
40,0.73878,10.128
40,0.74898,10.144
40,0.75918,10.159
40,0.76939,10.174
40,0.77959,10.188
40,0.7898,10.203
40,0.8,10.217

